Data-driven particle dynamics: Structure-preserving coarse-graining for emergent behavior in non-equilibrium systems

Multiscale systems are ubiquitous in science and technology, but are notoriously challenging to simulate as short spatiotemporal scales must be appropriately linked to emergent bulk physics. When expensive high-dimensional dynamical systems are coarse-grained into low-dimensional models, the entropic loss of information leads to emergent physics which are dissipative, history-dependent, and stochastic. To machine learn coarse-grained dynamics from time-series observations of particle trajectories, we propose a framework using the metriplectic bracket formalism that preserves these properties by construction; most notably, the framework guarantees discrete notions of the first and second laws of thermodynamics, conservation of momentum, and a discrete fluctuation-dissipation balance crucial for capturing non-equilibrium statistics. We introduce the mathematical framework abstractly before specializing to a particle discretization. As labels are generally unavailable for entropic state variables, we introduce a novel self-supervised learning strategy to identify emergent structural variables. We validate the method on benchmark systems and demonstrate its utility on two challenging examples: (1) coarse-graining star polymers at challenging levels of coarse-graining while preserving non-equilibrium statistics, and (2) learning models from high-speed video of colloidal suspensions that capture coupling between local rearrangement events and emergent stochastic dynamics. We provide open-source implementations in both PyTorch and LAMMPS, enabling large-scale inference and extensibility to diverse particle-based systems.

==> plots/ideal_gas/self_diffusion.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 6.483103918024114 6.328619602382481 0.013266666666666666 0.214916987276416 0.1289501923658496 -1.6567014426982495e-13 -1.1857537174364552e-12
0.0005 6.477675804298241 6.321587039059573 0.019799999999999998 0.2072954778803451 0.17315269328828828 1.6217159771300671e-06 1.5821662475610788e-06
0.001 6.470781748677348 6.313189392394714 0.026333333333333334 0.28098702700816275 0.1993208467447066 6.4883395056902775e-06 6.328354365093492e-06
0.0015 6.462427756386679 6.303433403053246 0.03286666666666667 0.2403524991517884 0.21631724923660955 1.4601559157624177e-05 1.4237618831878684e-05
0.002 6.452623883867598 6.292329555484798 0.0394 0.30073171770173396 0.2746889710141611 2.5962323701662127e-05 2.5308341459537087e-05
0.0025 6.441381178788253 6.279886037637898 0.04593333333333333 0.35104499458803123 0.2948960552716101 4.057083645831908e-05 3.953823109697829e-05
0.003 6.428714984966206 6.266117720963119 0.05246666666666666 0.33917195964152497 0.3349716876954999 5.8426551433145375e-05 5.692433005363995e-05
0.0035 6.414639886907526 6.251040905261731 0.059 0.39370955172961797 0.3693449662498667 7.952818136165954e-05 7.746301458965838e-05
0.004 6.399174112325662 6.234670266866922 0.06553333333333333 0.4208633710843853 0.4224345943364337 0.00010387368854137807 0.00010115000823147002
0.0045000000000000005 6.3823365364189035 6.217024457049298 0.07206666666666667 0.48339115711963715 0.47132494160013777 0.00013146028861768527 0.00012798036918691336
0.005 6.3641507941521365 6.198123254796961 0.07859999999999999 0.5328345515044036 0.538297120134355 0.00016228444941335842 0.00015794851946681048
0.0055 6.344634810806869 6.177987890161597 0.08513333333333332 0.6166820433472546 0.5855485809646749 0.00019634189705744267 0.00019104822693918788
0.006 6.323818113161252 6.156641719943875 0.09166666666666666 0.6679442779151522 0.6537131627155854 0.0002336276030026557 0.00022727263691102911
0.006500000000000001 6.301726285097959 6.134112605656062 0.09819999999999998 0.7411696112955863 0.7338689256088264 0.0002741358193602639 0.0002666142706037758
0.007 6.278388457306853 6.110420927247802 0.10473333333333332 0.8133079240819284 0.7898319007597798 0.0003178600689953373 0.000309065025222337
0.0075 6.253833027019367 6.0855988751239 0.11126666666666665 0.8426276277867331 0.8545471938972518 0.0003647931511765353 0.0003546161891556462
0.008 6.228092438628266 6.059675231537262 0.11779999999999999 0.9233171674067843 0.9021873556865447 0.0004149271621716854 0.00040325848705459564
0.0085 6.201199588680363 6.032680225383747 0.12433333333333332 0.9696786194961252 0.9544542720823774 0.0004682535018701095 0.0004549820452889124
0.009000000000000001 6.173187977122974 6.004645667168525 0.13086666666666666 1.023477706592202 0.9877134349828003 0.0005247628962513451 0.0005097764364720351
0.0095 6.144094414008843 5.97560566484297 0.1374 1.0514603843021035 1.026424396727001 0.0005844453771698599 0.0005676306944029803
0.01 6.1139530904886135 5.94559041651098 0.14393333333333333 1.0705876869173838 1.0620669394418094 0.0006472903411636717 0.0006285333087676647
0.0105 6.082799547102068 5.9146334244064045 0.15046666666666667 1.085824766344587 1.0879550876440676 0.0007132865194966083 0.0006924722380727633
0.011 6.050672440718461 5.882770381138637 0.157 1.0818003908813847 1.0929929138272318 0.0007824220354415241 0.0007594349313431452
0.0115 6.017610791796094 5.850035131585943 0.16353333333333334 1.0709727450171134 1.0850763569972315 0.0008546843875896849 0.0008294083325864256
0.012 5.983652711637728 5.816465564739216 0.17006666666666667 1.068556578424489 1.0807303455486832 0.0009300604694952141 0.0009023789347882867
0.0125 5.94883465554831 5.782096898767737 0.1766 1.0490225540997171 1.0639312632572009 0.0010085366157546161 0.000978332724108109
0.013000000000000001 5.913200309578118 5.746965854701939 0.18313333333333331 1.0434854775280926 1.0466782358941993 0.0010900985942979423 0.0010572552890029349
0.0135 5.876787453985833 5.711109641426688 0.18966666666666665 1.0307383912032155 1.036128468905219 0.001174731664949781 0.001139131754976547
0.014 5.839639797900464 5.674565256642771 0.19619999999999999 1.0115328594463482 1.010455267707268 0.001262420532042654 0.0012239468448614536
0.0145 5.801795276942906 5.637370127766521 0.20273333333333332 0.9991002548471449 0.9965653609734049 0.0013531494561574572 0.0013116849048728596
0.015 5.7632923036131345 5.599559994479397 0.20926666666666666 0.9918635079597767 0.9877882014930118 0.001446902187676142 0.0014023298574970002
0.0155 5.724173854054271 5.5611728226912245 0.2158 0.9871178706202912 0.975641682835442 0.0015436620080751563 0.0014958652923162368
0.016 5.684480263907235 5.522247063483392 0.22233333333333333 0.9846632624932422 0.9751200985776898 0.0016434118583352622 0.001592274467837358
0.0165 5.644249217701245 5.4828193603424165 0.22886666666666666 0.9903612038220295 0.9777452548398621 0.0017461342003856444 0.001691540297509915
0.017 5.603521520182088 5.442924113667095 0.2354 0.9860843149393764 0.9753949597130779 0.001851811118047078 0.0017936454235868452
0.0175 5.562334751750325 5.402598435942109 0.24193333333333333 0.9785937340861202 0.9815934319269878 0.0019604243834571693 0.0018985721836686509
0.018000000000000002 5.520730892352886 5.361879011674361 0.24846666666666667 0.9870187257386526 0.9797523877327239 0.0020719554176762156 0.0020063026007748315
0.0185 5.478745984888219 5.32080370040421 0.255 0.9875948127440932 0.99321769546421 0.0021863853149278736 0.0021168185268337363
0.019 5.436417353215632 5.279405735012058 0.2615333333333333 0.9871643171982767 1.0008876656378465 0.0023036948954408797 0.0022301015310875476
0.0195 5.3937825939853 5.237719158344098 0.2680666666666667 0.9957111619302622 1.0042226611841694 0.0024238647563395747 0.0023461329949986637
0.02 5.350875401972296 5.195777094746684 0.27459999999999996 1.0021960442396183 0.9949291185990523 0.0025468752131129558 0.0024648941446808216
0.0205 5.307731644888619 5.153613200032389 0.28113333333333335 1.0023347295099039 1.0004549780778675 0.0026727063811538315 0.00258636598367484
0.021 5.26438752892158 5.111258993950996 0.2876666666666666 1.0020683096141407 1.0038753084855292 0.0028013381633213196 0.0027105293253387925
0.021500000000000002 5.220873259773978 5.068746414382737 0.2942 1.0025532083211395 1.0023302874436624 0.0029327503093885916 0.002837364882096707
0.022 5.177221640269597 5.0261043942934505 0.3007333333333333 1.0032559662938698 1.0004505361155078 0.003066922378303226 0.002966853149447025
0.0225 5.133465224520429 4.983364637407271 0.3072666666666667 1.009788246965491 1.0016545171828057 0.00320383379425917 0.0030989745870545374
0.023 5.089635684364921 4.940556173120703 0.31379999999999997 1.0021173049568075 0.9965035042828125 0.003343463897478507 0.003233709556966577
0.0235 5.045763128355905 4.897708376546245 0.32033333333333336 1.0035051473723484 1.001323961895987 0.003485791949640478 0.003371038364331926
0.024 5.001875079215346 4.854848986028315 0.32686666666666664 1.009418271844795 1.0067184233495665 0.0036307971049787647 0.003510941240992768
0.0245 4.957999326782151 4.8120029918583 0.33340000000000003 0.9995815028871483 1.0091199249733944 0.0037784584852482363 0.0036533983651955244
0.025 4.914162169655601 4.769195030646844 0.3399333333333333 1.002287831902396 1.0096347590012706 0.003928755202404433 0.003798389868416749
0.025500000000000002 4.870391375576937 4.726452203603891 0.3464666666666667 1.007978994313502 0.9985597565478093 0.004081666286018151 0.003945895909120238
0.026000000000000002 4.8267116363593985 4.683797829040162 0.353 1.0039181046472672 0.9988469900513038 0.004237170879902239 0.004095896576094762
0.0265 4.7831453126189 4.641252483939553 0.3595333333333333 1.0002826035098868 1.0006781609240156 0.004395248084046388 0.004248371991580333
0.027 4.739716573330311 4.598839019786824 0.36606666666666665 0.9974742661041516 0.9975822560428136 0.004555877057561018 0.004403302318826366
0.0275 4.696445175953083 4.556576837358656 0.37259999999999993 0.9970952174019607 1.000938056809452 0.004719036992133637 0.004560667705233101
0.028 4.653352733547276 4.514486156688465 0.3791333333333333 0.993558985325785 0.999062537647649 0.004884707154349204 0.0047204483386990796
0.0285 4.610456472852252 4.472586844395686 0.3856666666666666 1.0020572222396302 1.0031987908171798 0.0050528668713214755 0.004882624436630724
0.029 4.567778091544991 4.430894987895177 0.3922 1.0007057783276234 1.0018472630391044 0.00522349553635879 0.005047176353616536
0.029500000000000002 4.52533210209152 4.389428520465588 0.3987333333333333 1.0016772368790647 0.996009678455297 0.005396572673847129 0.005214084422438632
0.03 4.483136212701445 4.348203032846099 0.40526666666666666 0.9985772778720345 0.9973202452987132 0.0055720778662525575 0.0053833290620604705
0.0305 4.44120452425649 4.30723450713534 0.41179999999999994 0.9987978655715114 0.9938369866966945 0.005749990845187742 0.0055548908612647096
0.031 4.399552960855978 4.266537560081148 0.41833333333333333 1.000430602926652 0.9955297471283229 0.005930291519984181 0.005728750462671739
0.0315 4.358193557920274 4.22612544504079 0.4248666666666666 0.9918337585309409 0.9969752027444929 0.006112959820489196 0.005904888609070833
0.032 4.3171393144628505 4.1860103663340675 0.4314 0.9968869863740536 0.997182467813555 0.0062979758875423815 0.006083286161048602
0.0325 4.2764022121219245 4.146202286872235 0.4379333333333333 0.9982566720915841 0.9973461752428298 0.0064853199886186815 0.006263924104239961
0.033 4.235993669920511 4.10671092152 0.4444666666666667 1.0023925116257781 1.003476664923486 0.006674972600524158 0.006446783545664777
0.0335 4.195922953285775 4.06755086437877 0.45099999999999996 0.9995536470119114 0.9974145041197746 0.006866914320551113 0.006631845733549943
0.034 4.156200517194016 4.028728373497993 0.45753333333333335 0.9989418265651067 0.998112274634209 0.007061125925149898 0.0068190921220095575
0.0345 4.116831726817342 3.9902524250189626 0.4640666666666666 0.9981382270057308 1.0013726231275304 0.007257588291652112 0.007008504252442878
0.035 4.07782741807486 3.9521285377692035 0.4706 0.9982876890742902 0.9995379337342439 0.00745628249364651 0.007200063825924407
0.035500000000000004 4.039193629776324 3.914366003950159 0.4771333333333333 1.0048394083250671 1.0011737351782768 0.007657189862449645 0.007393752701940125
0.036000000000000004 4.000937283016704 3.8769732546187066 0.4836666666666667 0.9981999429831461 0.997886514395388 0.007860291805298299 0.007589552901433505
0.0365 3.9630632207972427 3.8399535172907386 0.49019999999999997 1.0008133720161485 1.0009418476793848 0.008065569965799437 0.007787446671914296
0.037 3.925576074638567 3.8033102242970447 0.49673333333333336 0.998217731832669 1.0036408307275146 0.008273006170507458 0.00798741644322834
0.0375 3.888481794524026 3.767048926328922 nan nan nan 0.008482582445054997 0.008189444770348718
0.038 3.8517816755926453 3.731174596467337 nan nan nan 0.008694281044418765 0.008393514386264102
0.0385 3.8154789985568374 3.695690689708327 nan nan nan 0.008908084360347257 0.008599608281293733
0.039 3.7795756488128025 3.660599626728824 nan nan nan 0.009123974936744588 0.00880770962069711
0.0395 3.744074794485376 3.6259042729569244 nan nan nan 0.009341935533934862 0.009017801808097126
0.04 3.7089767785524868 3.5916059198142527 nan nan nan 0.009561949080709219 0.00922986838898276
0.0405 3.674285269711044 3.5577036679331715 nan nan nan 0.009783998677342885 0.009443893118498125
0.041 3.640000183216937 3.5242026689083548 nan nan nan 0.010008067794069622 0.009659859944313875
0.0415 3.606119553704362 3.491100141604225 nan nan nan 0.01023414004163402 0.009877753105877874
0.042 3.572643503523611 3.4584000516295377 nan nan nan 0.010462199150667444 0.010097557025381445
0.0425 3.539570768621656 3.4260977701188087 nan nan nan 0.010692229054795081 0.010319256319016054
0.043000000000000003 3.5069003881903202 3.3941937804173277 nan nan nan 0.010924213840950969 0.010542835760369657
0.043500000000000004 3.4746318128054194 3.3626851341631507 nan nan nan 0.011158137863277209 0.010768280305625023
0.044 3.442763004116781 3.331570782913433 nan nan nan 0.011393985570036467 0.010995575125351823
0.0445 3.4112929536713947 3.300848611323626 nan nan nan 0.011631741724582003 0.01122470565085427
0.045 3.380219172307423 3.2705185894814286 nan nan nan 0.011871391215110976 0.0114556574616106
0.0455 3.349538858029988 3.2405758610424935 nan nan nan 0.012112919053923808 0.011688416330589408
0.046 3.319247877045707 3.211017921945432 nan nan nan 0.012356310540748736 0.01192296820062985
0.0465 3.289342618635246 3.18184169303966 nan nan nan 0.01260155109793111 0.012159299163371684
0.047 3.2598224456465092 3.153044242889493 nan nan nan 0.012848626296255685 0.01239739558015809
0.0475 3.2306836627992124 3.124621653091419 nan nan nan 0.01309752185935401 0.012637243966543373
0.048 3.2019212018625365 3.096568363920911 nan nan nan 0.013348223794344197 0.012878830925777787
0.0485 3.173527435277011 3.068883040680414 nan nan nan 0.013600718099551833 0.013122143334996455
0.049 3.145501179403835 3.0415608626723767 nan nan nan 0.013854991035173356 0.013367168050429517
0.0495 3.1178382114267853 3.0145965968007213 nan nan nan 0.014111029042823027 0.01361389231325796
0.05 3.0905330645796303 2.9879847506233506 nan nan nan 0.014368818705705923 0.0138623034100601
0.0505 3.063579832799249 2.961722537778593 nan nan nan 0.014628346762265043 0.01411238873205162
0.051000000000000004 3.036975684125226 2.9358061109857485 nan nan nan 0.014889600005065638 0.01436413610985496
0.051500000000000004 3.0107158949802684 2.910229733232971 nan nan nan 0.015152565466119882 0.0146175334102105
0.052000000000000005 2.9847968664977933 2.8849895496376745 nan nan nan 0.015417230420685676 0.01487256857665373
0.0525 2.959211058028809 2.860081408769339 nan nan nan 0.0156835822251091 0.015129229834742247
0.053 2.93395270134781 2.835501491512571 nan nan nan 0.015951608262534993 0.015387505506381377
0.0535 2.909018877216748 2.8112434538375966 nan nan nan 0.016221296117913175 0.015647384180620633
0.054 2.8844036221489917 2.7873039214336552 nan nan nan 0.01649263354241297 0.015908854521910498
0.0545 2.8601029425853493 2.7636783586471347 nan nan nan 0.016765608467488802 0.016171905426745185
0.055 2.8361098334791657 2.740360683998147 nan nan nan 0.017040208972627858 0.01643652591345465
0.0555 2.8124192258821026 2.71734611450554 nan nan nan 0.017316423241165366 0.01670270500891817
0.056 2.7890267546590155 2.69463145577848 nan nan nan 0.01759423957829054 0.016970432118177087
0.0565 2.765925865343162 2.6722071012790862 nan nan nan 0.01787364648803718 0.01723969665431345
0.057 2.743110569666554 2.650072082481661 nan nan nan 0.018154632435804705 0.017510488256013822
0.0575 2.7205783992703263 2.628221122107187 nan nan nan 0.01843718607741627 0.017782796650949808
0.058 2.6983236573578475 2.606649096907198 nan nan nan 0.01872129631674938 0.01805661170413321
0.0585 2.6763399589588115 2.5853533701613234 nan nan nan 0.019006952180328697 0.01833192353253728
0.059000000000000004 2.6546217131009704 2.5643267185789242 nan nan nan 0.019294142705533746 0.018608722259129046
0.059500000000000004 2.6331647936933407 2.5435647363180403 nan nan nan 0.019582856959332387 0.01888699813145561
0.06 2.611963220296802 2.523064549108426 nan nan nan 0.019873084214309358 0.019166741572736876
0.0605 2.5910099114947593 2.5028182797451595 nan nan nan 0.020164813835068338 0.01944794316294754
0.061 2.5703024258417684 2.482822617474344 nan nan nan 0.02045803527503526 0.01973059350542848
0.0615 2.549831176013648 2.4630759373687723 nan nan nan 0.020752738064944445 0.020014683365219263
0.062 2.5295964751977635 2.443569921439225 nan nan nan 0.021048911906959088 0.02030020372034752
0.0625 2.509594599633099 2.4243028035184127 nan nan nan 0.0213465466514852 0.020587145561755817
0.063 2.4898197817826246 2.4052690873756988 nan nan nan 0.021645632349273414 0.020875500126412812
0.0635 2.4702683140355033 2.386464778680782 nan nan nan 0.021946159057935483 0.021165258615488798
0.064 2.450933194850351 2.367885293317484 nan nan nan 0.02224811692105509 0.021456412530487832
0.0645 2.4318092494280665 2.349527527145096 nan nan nan 0.022551496166757397 0.02174895342013788
0.065 2.4128931221719627 2.331386353888593 nan nan nan 0.022856287070671683 0.022042872926333446
0.0655 2.394179866994416 2.3134568140800895 nan nan nan 0.023162480020897293 0.022338162686920064
0.066 2.3756677890212146 2.2957349657662265 nan nan nan 0.023470065630823062 0.022634814679768474
0.0665 2.357351432911761 2.2782196188866197 nan nan nan 0.023779034571924592 0.022932820800103407
0.067 2.3392275560993054 2.260904457501241 nan nan nan 0.024089377544609228 0.023232173004600908
0.0675 2.3212918756717924 2.2437853167858517 nan nan nan 0.024401085405296438 0.023532863374169235
0.068 2.3035385950405103 2.226859242905151 nan nan nan 0.024714149050917948 0.02383488413679646
0.0685 2.2859633291640598 2.210121444696194 nan nan nan 0.025028559440051532 0.02413822762588906
0.069 2.2685645070755993 2.193566717316697 nan nan nan 0.02534430755851301 0.024442886084443678
0.0695 2.251339593085495 2.1771948205602993 nan nan nan 0.02566138460448896 0.02474885193930802
0.07 2.2342839234878014 2.1610000021199247 nan nan nan 0.02597978193191728 0.02505611770211309
0.07050000000000001 2.217394025781414 2.144978628074879 nan nan nan 0.026299490808612186 0.025364675964219086
0.07100000000000001 2.2006667667387965 2.1291299896298588 nan nan nan 0.026620502702467966 0.02567451925150382
0.07150000000000001 2.1840985685054597 2.1134501541425417 nan nan nan 0.026942809009112847 0.025985640544496334
0.07200000000000001 2.1676890328013814 2.0979330281869517 nan nan nan 0.027266401320527166 0.02629803260451095
0.0725 2.1514305999919725 2.082575693409283 nan nan nan 0.027591271505964143 0.026611688081538836
0.073 2.1353237799877056 2.067375049815192 nan nan nan 0.027917411168688587 0.026926599872904033
0.0735 2.1193642160853186 2.0523280662766226 nan nan nan 0.028244812110744383 0.027242760735624323
0.074 2.103549453642759 2.0374300480544805 nan nan nan 0.028573466135511375 0.027560163505657365
0.0745 2.0878769087715225 2.0226791112413416 nan nan nan 0.028903365124507557 0.027878800973633367
0.075 2.0723435941629718 2.008072251888422 nan nan nan 0.02923450109564535 0.02819866587533681
0.0755 2.056947849388842 1.9936057012048993 nan nan nan 0.02956686598657373 0.02851975113946579
0.076 2.0416862469411994 1.9792740595107312 nan nan nan 0.029900451957108692 0.02884204967876993
0.0765 2.0265608772532446 1.9650779959716045 nan nan nan 0.030235251271183542 0.029165554369500492
0.077 2.0115648939104585 1.9510151048430673 nan nan nan 0.030571256247165998 0.029490258201463816
0.0775 1.996695962416423 1.9370819064412084 nan nan nan 0.030908459158908046 0.02981615432842338
0.078 1.9819547472291297 1.9232766316243104 nan nan nan 0.03124685244528285 0.03014323577109286
0.0785 1.9673376120054997 1.9095972359500804 nan nan nan 0.03158642857716693 0.03047149579522618
0.079 1.9528449022307859 1.8960395158738286 nan nan nan 0.03192717994384765 0.03080092750538811
0.0795 1.9384737778966958 1.8826000334511508 nan nan nan 0.03226909924199234 0.031131524001034982
0.08 1.924221733183532 1.8692788729224648 nan nan nan 0.03261217909993498 0.03146327840674371
0.0805 1.910085069254145 1.8560739281727716 nan nan nan 0.032956412137513234 0.03179618411154914
0.081 1.8960634715486835 1.8429804164012829 nan nan nan 0.03330179080649185 0.03213023445482402
0.0815 1.8821556228032776 1.8299969295057263 nan nan nan 0.0336483078496334 0.03246542264585608
0.082 1.8683607532734519 1.8171222447259323 nan nan nan 0.03399595610204637 0.03280174190049334
0.0825 1.8546783266024633 1.804353904885131 nan nan nan 0.034344728457263926 0.03313918554357515
0.083 1.841105134735217 1.791690251739694 nan nan nan 0.03469461784540701 0.033477747093249625
0.0835 1.8276390653424688 1.7791308434403739 nan nan nan 0.03504561720758545 0.0338174200700724
0.084 1.814279267389934 1.7666729207648622 nan nan nan 0.035397719440531446 0.03415819801181492
0.0845 1.801023294008695 1.7543135449510592 nan nan nan 0.03575091758956875 0.034500074412919614
0.085 1.7878719388021456 1.7420511606655993 nan nan nan 0.036105204619131435 0.03484304290734742
0.0855 1.7748233244421479 1.7298842679644442 nan nan nan 0.03646057381154797 0.03518709698938022
0.08600000000000001 1.7618746573341477 1.7178106704760978 nan nan nan 0.036817018566554935 0.03553223017746396
0.08650000000000001 1.7490233012605736 1.7058301891831609 nan nan nan 0.03717453212843591 0.035878436214385634
0.08700000000000001 1.7362675391310578 1.693939025815729 nan nan nan 0.03753310766841416 0.036225708666194054
0.08750000000000001 1.7236085403843242 1.6821366403893634 nan nan nan 0.037892738375085944 0.0365740412977556
0.088 1.7110461788035773 1.6704218495031458 nan nan nan 0.038253417600660325 0.036923427803683
0.0885 1.6985793073122557 1.6587946874647588 nan nan nan 0.038615138813513326 0.03727386209736338
0.089 1.6862076826919685 1.64725460442725 nan nan nan 0.03897789559405253 0.0376253383281792
0.0895 1.673929600772205 1.6357992804065928 nan nan nan 0.03934168160737451 0.03797785052655455
0.09 1.6617431743657078 1.624428782859168 nan nan nan 0.039706490634925075 0.03833139298328199
0.0905 1.649647544746037 1.6131395193251161 nan nan nan 0.04007231636108581 0.038685959873004876
0.091 1.6376434062208447 1.6019321926259376 nan nan nan 0.040439152545852564 0.03904154550136498
0.0915 1.6257302558680515 1.590802151674857 nan nan nan 0.040806993023182844 0.03939814416663101
0.092 1.6139068387181132 1.5797504153086113 nan nan nan 0.04117583185702889 0.0397557500419773
0.0925 1.602172975026168 1.5687758858386989 nan nan nan 0.041545663115838266 0.04011435760859397
0.093 1.590527703207749 1.557876355728903 nan nan nan 0.041916481003438096 0.04047396120822354
0.0935 1.5789706530707937 1.5470509025623629 nan nan nan 0.04228827992929877 0.04083455540383663
0.094 1.5675010263057023 1.536298224099509 nan nan nan 0.04266105437192902 0.04119613458557744
0.0945 1.5561169282595713 1.5256190322554195 nan nan nan 0.04303479879983662 0.041558693554604065
0.095 1.5448179321257505 1.5150108975177998 nan nan nan 0.04340950760743634 0.041922227044573906
0.0955 1.533603136690942 1.504471510068758 nan nan nan 0.04378517525346649 0.042286729607000806
0.096 1.5224702673335888 1.4940004397335347 nan nan nan 0.04416179636080535 0.04265219599779077
0.0965 1.5114203981211136 1.4835965275757916 nan nan nan 0.044539365293667615 0.0430186210926062
0.097 1.5004526196354695 1.4732605998474253 nan nan nan 0.044917876513465196 0.04338599956304021
0.0975 1.4895666030086838 1.4629893885352514 nan nan nan 0.0452973245924487 0.04375432618725391
0.098 1.478760822745083 1.4527853019691253 nan nan nan 0.04567770445615714 0.04412359592737608
0.0985 1.4680318233379712 1.442645186494876 nan nan nan 0.04605901073225793 0.04449380368884957
0.099 1.457379544603003 1.432569003128029 nan nan nan 0.046441237979717984 0.04486494437627558
0.0995 1.4468046977043034 1.4225578836387212 nan nan nan 0.0468243804880751 0.045237013065105636
0.1 1.4363077574995133 1.412606871752234 nan nan nan 0.04720843308716888 0.045610004753570965
0.1005 1.4258870398933952 1.4027168638058356 nan nan nan 0.047593390782014064 0.045983914482012805
0.101 1.4155429517782174 1.3928914135225288 nan nan nan 0.04797924837130995 0.04635873729821689
0.1015 1.4052742221312564 1.3831276771254115 nan nan nan 0.04836600053884476 0.04673446836382969
0.10200000000000001 1.395079063476144 1.3734258878759809 nan nan nan 0.048753642378606195 0.04711110291107988
0.10250000000000001 1.3849583519990747 1.3637838293862987 nan nan nan 0.0491421687798926 0.04748863617107959
0.10300000000000001 1.3749097455551813 1.3542008718878595 nan nan nan 0.04953157461641212 0.04786706331788972
0.10350000000000001 1.364933020979315 1.3446757514557757 nan nan nan 0.04992185471255346 0.048246379598252766
0.10400000000000001 1.3550295374557808 1.335208343719775 nan nan nan 0.05031300380174888 0.04862657997130067
0.1045 1.3451952063257282 1.325797404574943 nan nan nan 0.05070501673494416 0.04900765970426906
0.105 1.3354290442179433 1.3164435219542308 nan nan nan 0.05109788827467726 0.04938961422813604
0.1055 1.3257305587316965 1.3071464191185724 nan nan nan 0.05149161312767753 0.04977243891639122
0.106 1.3160994055716546 1.297903076103279 nan nan nan 0.051886185774241894 0.05015612887329037
0.1065 1.3065329657422078 1.2887142299680443 nan nan nan 0.05228160087651384 0.05054067916122939
0.107 1.2970325953150605 1.2795811518558138 nan nan nan 0.052677853270288365 0.0509260848461644
0.1075 1.2876000476593261 1.2705017627930189 nan nan nan 0.05307493756305598 0.05131234113231487
0.108 1.2782299761332117 1.2614753948838304 nan nan nan 0.05347284851683536 0.05169944307836036
0.1085 1.2689236949335683 1.2525029110836459 nan nan nan 0.0538715806431276 0.052087385886877585
0.109 1.2596804325054218 1.243581435719332 nan nan nan 0.054271128636435254 0.05247616454989701
0.1095 1.2505002592691294 1.2347121160183991 nan nan nan 0.05467148706455526 0.052865773818167254
0.11 1.2413822268974055 1.225894475322563 nan nan nan 0.05507265063175201 0.053256208628090294
0.1105 1.232326101507221 1.2171258271865317 nan nan nan 0.05547461418551462 0.05364746393593877
0.111 1.2233307945563956 1.2084076987602612 nan nan nan 0.055877372514312185 0.05403953453405244
0.1115 1.2143954867137656 1.199739410996973 nan nan nan 0.05628092009165513 0.05443241544204113
0.112 1.205518301036689 1.1911225247859478 nan nan nan 0.056685251614437854 0.05482610143325169
0.1125 1.196698649745483 1.1825554465084642 nan nan nan 0.05709036163661136 0.05522058742845207
0.113 1.187936419036541 1.1740371914962668 nan nan nan 0.05749624475916344 0.055615868308747124
0.1135 1.1792314041714211 1.1655696036049892 nan nan nan 0.05790289541860528 0.05601193878878828
0.114 1.170583481968104 1.1571485531579007 nan nan nan 0.058310308005368953 0.05640879362014887
0.1145 1.1619929989253606 1.1487767283540147 nan nan nan 0.058718477435344016 0.05680642738405457
0.115 1.1534575654864907 1.1404538732545597 nan nan nan 0.059127398255907536 0.05720483510073054
0.1155 1.1449785281426303 1.1321805441773736 nan nan nan 0.059537065093401634 0.05760401148070166
0.116 1.1365544297329553 1.1239546103815694 nan nan nan 0.059947472740475564 0.05800395120007955
0.1165 1.1281846036018133 1.115776158685808 nan nan nan 0.060358616082460036 0.058404648862099125
0.117 1.1198676491069506 1.1076454508717244 nan nan nan 0.06077048971367078 0.058806099456893746
0.11750000000000001 1.111603716754056 1.0995629855624207 nan nan nan 0.06118308834774464 0.05920829772880502
0.11800000000000001 1.1033913304998086 1.0915268729041505 nan nan nan 0.06159640676267442 0.05961123858923225
0.11850000000000001 1.095230951940918 1.0835380277570474 nan nan nan 0.06201043991895545 0.060014916981218705
0.11900000000000001 1.0871230773002833 1.0755967459993643 nan nan nan 0.06242518289297462 0.06041932768820991
0.11950000000000001 1.079068066104517 1.0677007675508519 nan nan nan 0.06284063087148668 0.06082446581671
0.12 1.0710645463126642 1.0598517031847061 nan nan nan 0.0632567788308616 0.06123032623712159
0.1205 1.06311021423977 1.0520480616227255 nan nan nan 0.06367362198448764 0.06163690391959951
0.121 1.0552055620710692 1.0442903236141214 nan nan nan 0.06409115541526478 0.06204419404967898
0.1215 1.04734860521549 1.036579089859387 nan nan nan 0.06450937450587328 0.06245219141598918
0.122 1.0395403883962127 1.0289133238751929 nan nan nan 0.06492827460201583 0.06286089094404286
0.1225 1.0317816119817467 1.0212921904622616 nan nan nan 0.06534785083757129 0.0632702876223546
0.123 1.024071290731311 1.0137175836396979 nan nan nan 0.06576809854729039 0.06368037647095685
0.1235 1.0164092338201882 1.0061888305053606 nan nan nan 0.06618901302623746 0.06409115282565776
0.124 1.0087949383183197 0.9987059881521628 nan nan nan 0.0666105896507352 0.06450261190357802
0.1245 1.0012288720555953 0.9912671882715616 nan nan nan 0.06703282396894088 0.06491474917126219
0.125 0.9937105968122358 0.9838742520497157 nan nan nan 0.06745571170024701 0.06532756014438836
0.1255 0.9862380866253531 0.9765258271897828 nan nan nan 0.06787924829735326 0.06574104004086294
0.126 0.9788130921250456 0.969222749303241 nan nan nan 0.06830342920917488 0.06615518448699906
0.1265 0.971435112528034 0.9619657098008887 nan nan nan 0.06872825030089891 0.06656998914105945
0.127 0.9641057797806127 0.9547542130113482 nan nan nan 0.06915370748441069 0.06698544982824066
0.1275 0.9568245674667063 0.9475867546781317 nan nan nan 0.0695797968951353 0.06740156213601722
0.128 0.9495881675319833 0.9404633081111755 nan nan nan 0.07000651474793174 0.0678183217353414
0.1285 0.9423971958078228 0.9333845174300682 nan nan nan 0.07043385694591527 0.06823572446691076
0.129 0.9352523238815508 0.9263492126441025 nan nan nan 0.07086181935658654 0.06865376616518386
0.1295 0.9281531254122188 0.919355195096144 nan nan nan 0.07129039793307455 0.06907244263810908
0.13 0.9211004789182833 0.912404091008536 nan nan nan 0.07171958887169654 0.06949174967739694
0.1305 0.914093192148161 0.9054933740409103 nan nan nan 0.07214938819901673 0.0699116832258928
0.131 0.9071332873690735 0.8986227565166596 nan nan nan 0.07257979233684535 0.07033223878621518
0.1315 0.9002187428032602 0.8917930553714772 nan nan nan 0.07301079738198066 0.07075341206417454
0.132 0.8933502696834721 0.8850059241057074 nan nan nan 0.07344239917938032 0.0711751989409357
0.1325 0.8865280132460427 0.8782600153006993 nan nan nan 0.07387459382103337 0.0715975958611079
0.133 0.8797505786480841 0.8715561538392848 nan nan nan 0.07430737797015985 0.07202059905650152
0.1335 0.8730206331170641 0.8648936250931495 nan nan nan 0.07474074821693986 0.07244420453412848
0.134 0.8663374878065688 0.8582729231748845 nan nan nan 0.07517470112919053 0.07286840849565539
0.1345 0.8597007886475021 0.8516921965179147 nan nan nan 0.07560923327789233 0.0732932073528911
0.135 0.8531105876125835 0.8451550070892918 nan nan nan 0.07604434157252198 0.07371859731271904
0.1355 0.8465671832214643 0.8386588416595261 nan nan nan 0.07648002282758114 0.07414457476316551
0.136 0.8400714392142219 0.8322013074346445 nan nan nan 0.07691627386492601 0.07457113602272392
0.1365 0.8336224348271166 0.8257823869834294 nan nan nan 0.07735309173098943 0.07499827733614833
0.137 0.827219764168803 0.8194032903700443 nan nan nan 0.07779047322691149 0.07542599515481449
0.1375 0.8208640512465002 0.8130618958844767 nan nan nan 0.078228415110332 0.07585428575562136
0.138 0.8145546107773299 0.8067597332247547 nan nan nan 0.078666914596328 0.07628314533589405
0.1385 0.808291398902218 0.8004972778625868 nan nan nan 0.07910596855594573 0.07671257058641141
0.139 0.8020749455559384 0.794275088309423 nan nan nan 0.07954557392222299 0.07714255788504082
0.1395 0.7959051917887383 0.7880909756211254 nan nan nan 0.07998572771560798 0.0775731036567093
0.14 0.7897801999321707 0.7819465579651332 nan nan nan 0.08042642674307755 0.07800420464647442
0.1405 0.7837027575824407 0.7758409603503081 nan nan nan 0.08086766804351794 0.07843585785747433
0.14100000000000001 0.7776713493676571 0.7697711190363982 nan nan nan 0.08130944866984433 0.07886805986592793
0.14150000000000001 0.7716861865811653 0.7637373987314227 nan nan nan 0.08175176535552509 0.07930080712034396
0.14200000000000002 0.7657480555129694 0.7577377220980533 nan nan nan 0.08219461552207111 0.07973409616720664
0.14250000000000002 0.7598564426634874 0.7517749230124496 nan nan nan 0.08263799613975467 0.08016792361672975
0.14300000000000002 0.7540105349943712 0.7458488603818428 nan nan nan 0.08308190464861315 0.08060228625474397
0.14350000000000002 0.7482129990747877 0.7399604645536377 nan nan nan 0.08352633841992704 0.08103718109258906
0.14400000000000002 0.7424607184709726 0.7341080788262002 nan nan nan 0.0839712949529323 0.08147260501422315
0.1445 0.7367529978655672 0.7282917406025466 nan nan nan 0.08441677146820994 0.08190855463351644
0.145 0.7310907570093453 0.7225092767237664 nan nan nan 0.084862765234975 0.08234502687520973
0.1455 0.7254734710263802 0.7167615038693012 nan nan nan 0.08530927356797309 0.08278201867640585
0.146 0.7199010983097565 0.7110469951336676 nan nan nan 0.08575629390679049 0.08321952677348755
0.1465 0.714373788587935 0.7053646639446159 nan nan nan 0.08620382345567455 0.0836575479710188
0.147 0.7088935100390361 0.6997159089032229 nan nan nan 0.08665185963360134 0.08409607912240978
0.1475 0.7034602686599061 0.6941012094962846 nan nan nan 0.08710039979401774 0.08453511724418933
0.148 0.6980737014779083 0.6885185714808855 nan nan nan 0.0875494415109861 0.08497465913737455
0.1485 0.6927336899205283 0.6829696853458583 nan nan nan 0.08799898241556124 0.08541470179322543
0.149 0.6874395632349647 0.6774532879052702 nan nan nan 0.08844901984778077 0.08585524215844176
0.1495 0.682193201717916 0.6719693523227395 nan nan nan 0.08889955160892077 0.08629627735926704
0.15 0.6769914296572501 0.6665155187972657 nan nan nan 0.08935057531343413 0.08673780444514335
0.1505 0.6718361160377642 0.6610945123064886 nan nan nan 0.08980208889595624 0.08717982018077673
0.151 0.6667263834757524 0.6557050826227392 nan nan nan 0.09025409002371083 0.08762232161369439
0.1515 0.6616605035520339 0.6503479592704868 nan nan nan 0.090706576255513 0.08806530574285694
0.152 0.656637944590051 0.6450229448262271 nan nan nan 0.09115954526771688 0.08850876962250527
0.1525 0.6516616590265984 0.6397303590214812 nan nan nan 0.09161299461515356 0.08895271026529168
0.153 0.646729736029685 0.6344705270166163 nan nan nan 0.09206692147776906 0.08939712498366133
0.1535 0.6418406731813223 0.6292424098523586 nan nan nan 0.09252132345847967 0.08984201087497136
0.154 0.6369932479251038 0.6240438424395277 nan nan nan 0.09297619787676634 0.09028736504883535
0.1545 0.6321876784453501 0.6188770526754749 nan nan nan 0.093431542118054 0.09073318450371264
0.155 0.6274250453025788 0.6137397241920501 nan nan nan 0.09388735385587835 0.09117946642527704
0.1555 0.6227035621459429 0.6086336220793434 nan nan nan 0.09434363059535479 0.09162620796310873
0.156 0.6180249194200936 0.603557651099387 nan nan nan 0.09480036984592587 0.09207340631338533
0.1565 0.6133865076644676 0.5985139539920605 nan nan nan 0.09525756930095114 0.09252105872751536
0.157 0.6087896602806393 0.5935022699232702 nan nan nan 0.09571522624521671 0.09296916228787565
0.1575 0.6042338353626497 0.588523183865028 nan nan nan 0.09617333787162864 0.09341771414038191
0.158 0.5997164653093069 0.5835738152133358 nan nan nan 0.09663190182541402 0.09386671129579212
0.1585 0.5952401951269193 0.5786563664690241 nan nan nan 0.09709091533289936 0.09431615086388988
0.159 0.5908019855952525 0.5737699430921337 nan nan nan 0.09755037588917617 0.09476603036708273
0.1595 0.5864022284817029 0.5689171273579726 nan nan nan 0.0980102808599666 0.09521634716160439
0.16 0.5820439302333585 0.5640970571840203 nan nan nan 0.09847062764494283 0.09566709876307257
0.1605 0.5777235865547702 0.5593085002350164 nan nan nan 0.09893141381198257 0.09611828272367036
0.161 0.5734405597406071 0.5545525007702848 nan nan nan 0.09939263672341073 0.09656989625171267
0.1615 0.5691933424531163 0.5498299100961123 nan nan nan 0.09985429389675546 0.09702193695427373
0.162 0.5649821855486272 0.5451398671540347 nan nan nan 0.10031638260381813 0.09747440252718134
0.1625 0.5608075584984207 0.5404845708422846 nan nan nan 0.10077890036277101 0.09792729040055241
0.163 0.5566688243712816 0.5358632555256834 nan nan nan 0.1012418447234768 0.09838059871818226
0.1635 0.5525660109603321 0.5312771041744596 nan nan nan 0.10170521345484354 0.09883432543131249
0.164 0.5484965154120733 0.5267256408654131 nan nan nan 0.1021690039564273 0.09928846814176921
0.1645 0.5444610243455752 0.5222066058419444 nan nan nan 0.10263321364413015 0.09974302439599284
0.165 0.5404593374942328 0.5177221561251701 nan nan nan 0.1030978400496883 0.10019799221432808
0.1655 0.5364899507266777 0.5132727163756168 nan nan nan 0.10356288040776443 0.1006533696536158
0.166 0.5325530772580134 0.5088616698167838 nan nan nan 0.10402833234889887 0.10110915474387087
0.1665 0.528647061351296 0.5044861662249703 nan nan nan 0.10449419332281197 0.10156534582695277
0.167 0.5247737689207603 0.5001479838391046 nan nan nan 0.10496046063885803 0.10202194118432709
0.1675 0.520931355704132 0.49584871842513434 nan nan nan 0.10542713160627477 0.10247893930570913
0.168 0.5171176823918279 0.4915856159732237 nan nan nan 0.10589420315350818 0.10293633868343309
0.1685 0.5133325144584838 0.48736056585126114 nan nan nan 0.10636167233448995 0.10339413773550939
0.169 0.5095757352136351 0.4831741731757527 nan nan nan 0.10682953615460665 0.10385233517004458
0.1695 0.5058469722739883 0.4790237453931368 nan nan nan 0.10729779132045587 0.10431092919297703
0.17 0.5021473349857402 0.4749104230244319 nan nan nan 0.10776643501507276 0.10476991828097687
0.1705 0.49847608369011265 0.4708359416892359 nan nan nan 0.1082354648129087 0.10522930063063227
0.171 0.49483064745630057 0.4667971359808128 nan nan nan 0.10870487746890507 0.10568907484392573
0.1715 0.4912121724264248 0.46279769429073225 nan nan nan 0.10917466975231246 0.10614923973711739
0.17200000000000001 0.48762040416927604 0.4588354780500109 nan nan nan 0.10964483831501375 0.1066097940706561
0.17250000000000001 0.4840546677164979 0.45491344475877155 nan nan nan 0.11011537950655353 0.10707073667405885
0.17300000000000001 0.48051437154986876 0.45103022086721556 nan nan nan 0.11058629028449306 0.10753206650700384
0.17350000000000002 0.47699766391724135 0.447184409321724 nan nan nan 0.11105756765338291 0.10799378230971332
0.17400000000000002 0.4735049153672946 0.4433768156920518 nan nan nan 0.11152920818802678 0.10845588318589822
0.17450000000000002 0.47003660261452374 0.4396087271575625 nan nan nan 0.11200120852950872 0.1089183683707938
0.17500000000000002 0.4665923858818474 0.4358778116113537 nan nan nan 0.11247356583034156 0.10938123643468828
0.17550000000000002 0.4631688403879608 0.4321849323824331 nan nan nan 0.1129462769163073 0.10984448633038049
0.176 0.4597661249903175 0.42852998122360025 nan nan nan 0.1134193386081687 0.11030811648383888
0.1765 0.4563862366532827 0.42491143751888727 nan nan nan 0.11389274760143389 0.1107721257605841
0.177 0.4530283710560598 0.42133466522522145 nan nan nan 0.11436650057472886 0.11123651314582358
0.1775 0.44969147660515524 0.4177971092532803 nan nan nan 0.1148405944835219 0.11170127780846552
0.178 0.446376011819749 0.41429703982012134 nan nan nan 0.11531502582493783 0.11216641858374149
0.1785 0.44307906029846045 0.4108350730903975 nan nan nan 0.11578979134952029 0.11263193421017828
0.179 0.4398022778695161 0.40741103594066147 nan nan nan 0.11626488718260142 0.1130978236730831
0.1795 0.4365433649857204 0.40402551147130344 nan nan nan 0.11674031001278685 0.11356408565120969
0.18 0.4333013799693082 0.40068093560816165 nan nan nan 0.11721605577346686 0.11403071926053845
0.1805 0.4300771010250717 0.39737461185622047 nan nan nan 0.11769212038649574 0.11449772304063265
0.181 0.426870701461167 0.3941068159315017 nan nan nan 0.11816850009992094 0.11496509600876285
0.1815 0.4236825782976427 0.39087922138169773 nan nan nan 0.11864519111024771 0.11543283727491684
0.182 0.4205100982873947 0.38769103369667574 nan nan nan 0.11912218949623929 0.1159009458068908
0.1825 0.41735463851672433 0.38453836063500285 nan nan nan 0.11959949204344562 0.11636942070053352
0.183 0.41421703778476743 0.38142271267254274 nan nan nan 0.12007709530538924 0.11683826086755769
0.1835 0.4110941781892881 0.3783451295119304 nan nan nan 0.12055499522087645 0.11730746519476512
0.184 0.40798586109718243 0.3753045199548865 nan nan nan 0.12103318763514184 0.11777703233067603
0.1845 0.4048926532306633 0.3722982568278775 nan nan nan 0.12151166877163073 0.11824696123258782
0.185 0.4018152607046403 0.3693279670796075 nan nan nan 0.12199043489462241 0.11871725042490724
0.1855 0.3987523639628461 0.36639377259672223 nan nan nan 0.12246948252626502 0.11918789824857652
0.186 0.39570416963814975 0.3634953247014578 nan nan nan 0.12294880771603499 0.11965890326188157
0.1865 0.3926718800556171 0.3606343714469201 nan nan nan 0.12342840691458028 0.12013026399120261
0.187 0.38965376009456404 0.35780936720857137 nan nan nan 0.12390827694830146 0.12060197898268782
0.1875 0.3866506936583486 0.3550222365283942 nan nan nan 0.12438841508439033 0.1210740472879165
0.188 0.3836603243484364 0.3522700042871686 nan nan nan 0.12486881841277077 0.12154646695818286
0.1885 0.3806831861125244 0.34955550940291624 nan nan nan 0.12534948360985815 0.12201923681880683
0.189 0.37772253352582275 0.34687805080294726 nan nan nan 0.1258304078458727 0.12249235537734335
0.1895 0.37477543837147637 0.3442347697464974 nan nan nan 0.12631158840128606 0.12296582138836444
0.19 0.37184191865255906 0.3416282054920654 nan nan nan 0.12679302255015729 0.12343963340179433
0.1905 0.36892126891543936 0.3390563713100168 nan nan nan 0.12727470793635146 0.1239137902311609
0.191 0.36601238779522677 0.33651837476400226 nan nan nan 0.1277566415867885 0.12438829053005276
0.1915 0.36311624209679566 0.33401618645473435 nan nan nan 0.12823882087194968 0.124863133228512
0.192 0.3602331091813989 0.3315491436662731 nan nan nan 0.12872124314752795 0.12533831726019257
0.1925 0.35736234782256565 0.32911477024929153 nan nan nan 0.12920390619205196 0.12581384109321775
0.193 0.35450342422122366 0.32671435565476886 nan nan nan 0.12968680800466728 0.12628970263613942
0.1935 0.3516573919325799 0.32434905907443234 nan nan nan 0.13016994644484922 0.12676590036423294
0.194 0.34882129016991975 0.322015400670506 nan nan nan 0.13065331955432918 0.1272424334937417
0.1945 0.3459945549372431 0.31971301819192066 nan nan nan 0.13113692504429866 0.1277193001769189
0.195 0.3431766446913396 0.317441041758725 nan nan nan 0.13162076033736345 0.12819649905398955
0.1955 0.3403711229152494 0.31520148639388373 nan nan nan 0.132104823811049 0.12867402881804413
0.196 0.3375762451447688 0.3129921579103132 nan nan nan 0.13258911335338677 0.12915188757140564
0.1965 0.3347908952605355 0.3108130517263155 nan nan nan 0.13307362737343373 0.1296300739866927
0.197 0.33201521069829637 0.3086642443200985 nan nan nan 0.13355836400790605 0.13010858654601443
0.1975 0.32924742892619735 0.3065444097929187 nan nan nan 0.13404332168037664 0.13058742371120863
0.198 0.3264874653797169 0.3044532419908773 nan nan nan 0.1345284984142125 0.13106658376314959
0.1985 0.32373304011622867 0.30238797450923066 nan nan nan 0.1350138926045928 0.13154606520961015
0.199 0.3209850308253215 0.3003482752947898 nan nan nan 0.13549950272620503 0.13202586638546326
0.1995 0.3182437370290289 0.29833427396467277 nan nan nan 0.13598532782547654 0.13250598481660836
0.2 0.3155088785178178 0.2963437815200794 nan nan nan 0.1364713665743776 0.1329864188547364
0.2005 0.31278046839756446 0.2943775671273321 nan nan nan 0.13695761768230622 0.13346716696350008
0.201 0.31005774039119394 0.29243489589271965 nan nan nan 0.13744407981490298 0.13394822722692806
0.2015 0.3073415963521132 0.2905127302329619 nan nan nan 0.13793075210452269 0.1344295982129358
0.202 0.30463147011765473 0.28861075535412134 nan nan nan 0.13841763320422842 0.13491127813802403
0.2025 0.301927085539916 0.2867302480289986 nan nan nan 0.1389047217735511 0.1353932650858362
0.203 0.2992277442896283 0.2848699428840176 nan nan nan 0.13939201723586017 0.1358755574855263
0.20350000000000001 0.296535975385141 0.2830278078085863 nan nan nan 0.1398795181445124 0.13635815365373896
0.20400000000000001 0.29384800265588007 0.2812030405537053 nan nan nan 0.14036722386847486 0.1368410521414845
0.20450000000000002 0.29116586951525897 0.27939614043905064 nan nan nan 0.1408551335412643 0.1373242506579651
0.20500000000000002 0.28848866248881067 0.277605935541096 nan nan nan 0.14134324668897794 0.13780774704518117
0.20550000000000002 0.2858153017774805 0.2758314316708308 nan nan nan 0.1418315624840196 0.13829153922451756
0.20600000000000002 0.28314680310247187 0.27407151296166155 nan nan nan 0.14232007973268726 0.13877562554624961
0.20650000000000002 0.28048252827661496 0.2723270798262421 nan nan nan 0.14280879810478397 0.13926000424189983
0.20700000000000002 0.27782084125274426 0.27059432589383303 nan nan nan 0.143297717099487 0.13974467345407363
0.20750000000000002 0.2751627223777485 0.26887392452713493 nan nan nan 0.1437868356911289 0.14022963140581823
0.20800000000000002 0.27250746995419056 0.26716593066105 nan nan nan 0.1442761526611991 0.14071487623593631
0.2085 0.2698535862879141 0.2654701070810531 nan nan nan 0.14476566691757078 0.14120040611412063
0.209 0.2672021460156817 0.2637869347641161 nan nan nan 0.1452553773154059 0.1416862191647797
0.2095 0.2645530613903161 0.26211290831755213 nan nan nan 0.14574528304268378 0.1421723135565689
0.21 0.261909132303296 0.26044643920439703 nan nan nan 0.14623538309522927 0.14265868776327692
0.2105 0.2592669236922002 0.2587885529466204 nan nan nan 0.14672567634689176 0.14314533958212558
0.211 0.2566280492290512 0.25713570446317846 nan nan nan 0.14721616132155343 0.1436322671382569
0.2115 0.25399288433962885 0.2554909009236794 nan nan nan 0.14770683707485094 0.14411946886313376
0.212 0.25136228169948904 0.25385203292647324 nan nan nan 0.14819770237667795 0.14460694299366528
0.2125 0.24873338831530942 0.2522214111288587 nan nan nan 0.14868875600541873 0.1450946876166139
0.213 0.2461082084190238 0.2505985075660519 nan nan nan 0.14917999617165809 0.14558270148074307
0.2135 0.24348527120781707 0.24897798679175076 nan nan nan 0.14967142178342913 0.1460709828672688
0.214 0.24086723392356288 0.24736121269813427 nan nan nan 0.15016303181988802 0.14655953070368644
0.2145 0.23825288980431134 0.2457468586786167 nan nan nan 0.15065482497017338 0.14704834320525584
0.215 0.2356437277772448 0.24413593778127318 nan nan nan 0.15114680024769162 0.14753741848231408
0.2155 0.23303869176827946 0.2425268298102902 nan nan nan 0.15163895690814588 0.14802675510401453
0.216 0.23043790454714447 0.24091994472507472 nan nan nan 0.15213129393044647 0.1485163511788793
0.2165 0.22784201099938683 0.23931763184677948 nan nan nan 0.15262380927091113 0.14900620563583336
0.217 0.2252516867659547 0.23771637540073184 nan nan nan 0.1531165018787029 0.14949631666818697
0.2175 0.22266405339698334 0.23611692317757574 nan nan nan 0.15360937017846565 0.14998668273470936
0.218 0.2200779245096844 0.2345180021175495 nan nan nan 0.15410241236379355 0.15047730242916746
0.2185 0.21749676026723958 0.23291637430157694 nan nan nan 0.1545956270610328 0.150968174262214
0.219 0.2149180627010919 0.23131702301957152 nan nan nan 0.15508901289216748 0.15145929617074685
0.2195 0.21234291558085266 0.22971912333148936 nan nan nan 0.1555825680674882 0.15195066779932717
0.22 0.20977294104987687 0.22812425647247267 nan nan nan 0.15607629069137235 0.1524422881309335
0.2205 0.20720745173212768 0.22653115438521804 nan nan nan 0.1565701788037563 0.15293415607062855
0.221 0.20464466663867562 0.22493743129531582 nan nan nan 0.15706423143175144 0.1534262703725377
0.2215 0.20208644744191137 0.22334444751457258 nan nan nan 0.15755844641557668 0.15391862973384504
0.222 0.19953116749585809 0.2217517308455247 nan nan nan 0.15805282177018096 0.1544112329352179
0.2225 0.19698075187051453 0.22015837599966792 nan nan nan 0.15854735534377437 0.15490407933455616
0.223 0.19443611086751672 0.21856491736050968 nan nan nan 0.159042045492436 0.15539716839838433
0.2235 0.19189550297309113 0.2169735544076809 nan nan nan 0.15953689088945072 0.15589049897659357
0.224 0.18936151338481047 0.21538280576878374 nan nan nan 0.1600318897949611 0.15638407036118376
0.2245 0.18683335932842146 0.21379295290219083 nan nan nan 0.16052704026347783 0.15687788163344465
0.225 0.18431143895366214 0.21220368096354483 nan nan nan 0.16102234028387125 0.15737193224809312
0.2255 0.1817952722208007 0.21061499135879488 nan nan nan 0.1615177878946604 0.1578662214483923
0.226 0.17928379453615947 0.20902751637279213 nan nan nan 0.16201338133456114 0.15836074898997857
0.2265 0.17677811760865486 0.20744168044637132 nan nan nan 0.16250911932898726 0.15885551396214503
0.227 0.17427868867456378 0.20585732749345656 nan nan nan 0.1630049998774804 0.1593505156628189
0.2275 0.17178553654524414 0.2042769993326881 nan nan nan 0.16350102124276641 0.15984575311492738
0.228 0.16929922405974968 0.2026998715299469 nan nan nan 0.1639971811991835 0.1603412259218326
0.2285 0.16681934360393158 0.20112247132201055 nan nan nan 0.16449347776163104 0.1608369332273049
0.229 0.1643468586051619 0.19954932631547753 nan nan nan 0.16498990848022332 0.16133287470161886
0.2295 0.1618813379300343 0.19797862155193632 nan nan nan 0.16548647055246613 0.1618290498381201
0.23 0.15942431079489844 0.1964104942967008 nan nan nan 0.16598316186226053 0.16232545783795752
0.2305 0.15697512314482764 0.19484453632467455 nan nan nan 0.1664799806561284 0.16282209799913455
0.231 0.15453345924848086 0.19328488989381284 nan nan nan 0.16697692460896263 0.16331896939202478
0.2315 0.1521012931205295 0.1917316083288812 nan nan nan 0.16747399204367724 0.16381607122923492
0.232 0.1496785654810878 0.19018200711722855 nan nan nan 0.1679711810396934 0.16431340298973462
0.2325 0.1472656284849365 0.1886378922334367 nan nan nan 0.16846848980639623 0.16481096430577713
0.233 0.1448655810906337 0.18709964643773083 nan nan nan 0.16896591620034787 0.165308754796153
0.2335 0.14247548914908412 0.18556644556423524 nan nan nan 0.16946345819485492 0.16580677454636514
0.234 0.14009377360725023 0.18404245764124288 nan nan nan 0.1699611130772983 0.16630502343932432
0.23450000000000001 0.13772388389453546 0.18252481739027995 nan nan nan 0.1704588782809991 0.16680350155033716
0.23500000000000001 0.13536726531776397 0.1810121248364002 nan nan nan 0.17095675210043554 0.1673022081977429
0.23550000000000001 0.13302173870075476 0.1795059050092926 nan nan nan 0.17145473199633468 0.16780114272352198
0.23600000000000002 0.13068871005985525 0.17800708055901124 nan nan nan 0.17195281574739807 0.16830030458253828
0.23650000000000002 0.12836825717865052 0.17651561491901463 nan nan nan 0.1724510003829269 0.16879969329287045
0.23700000000000002 0.12606122961024066 0.17503275592397383 nan nan nan 0.17294928333484078 0.16929930853675762
0.23750000000000002 0.1237674950444615 0.17355736766804705 nan nan nan 0.1734476625263268 0.16979914902195173
0.23800000000000002 0.12148750493543727 0.1720896120924097 nan nan nan 0.17394613609880571 0.17029921402992626
0.23850000000000002 0.11922580485934621 0.1706308750502475 nan nan nan 0.17444470171393373 0.1707995026350191
0.23900000000000002 0.11698030837325307 0.1691782484177675 nan nan nan 0.1749433568674444 0.1713000139225545
0.23950000000000002 0.11475321030837078 0.16773674454957577 nan nan nan 0.17544209893055018 0.17180074628627925
0.24 0.11254074566704887 0.1663035646230429 nan nan nan 0.17594092558368019 0.17230169831309639
0.2405 0.11034721476059932 0.16487999559353878 nan nan nan 0.1764398339309605 0.17280286911911402
0.241 0.10816959822450305 0.16346499393500766 nan nan nan 0.1769388216559117 0.17330425788342774
0.2415 0.10601093304901571 0.1620599687194729 nan nan nan 0.17743788600142077 0.17380586323959124
0.242 0.10387145962811016 0.1606658772102722 nan nan nan 0.1779370245778613 0.1743076848218197
0.2425 0.1017506206776355 0.15928134456202464 nan nan nan 0.17843623471957795 0.17480972190377123
0.243 0.0996502220203112 0.15790719574139073 nan nan nan 0.17893551480152053 0.17531197365947604
0.2435 0.09757010123362908 0.15654289043437947 nan nan nan 0.17943486312506143 0.17581443927337315
0.244 0.09550854706165793 0.1551866130261988 nan nan nan 0.17993427813934829 0.17631711778980244
0.2445 0.09346848348196928 0.15383965422521223 nan nan nan 0.18043375798857322 0.17682000782683283
0.245 0.09144957458425117 0.1525023922269399 nan nan nan 0.18093330054704324 0.17732310776300633
0.2455 0.0894537215611556 0.15117557171691248 nan nan nan 0.18143290363409606 0.17782641614062344
0.246 0.08747738010554643 0.14985925841760206 nan nan nan 0.1819325657314511 0.1783299318538611
0.2465 0.0855249678554473 0.14855410503159155 nan nan nan 0.1824322842684679 0.17883365338409105
0.247 0.08359406754151211 0.14725666884504832 nan nan nan 0.18293205747046964 0.17933758000365643
0.2475 0.08168621964096189 0.1459710519509567 nan nan nan 0.1834318822637253 0.17984171047869318
0.248 0.07979889065569097 0.14469440988298657 nan nan nan 0.18393175720128033 0.18034604429054013
0.2485 0.0779341197936804 0.14342835147156344 nan nan nan 0.1844316799544176 0.1808505806055832
0.249 0.07609037721859706 0.1421724524256233 nan nan nan 0.18493164794706715 0.18135531899498705
0.2495 0.07426970300355276 0.14092628507823735 nan nan nan 0.1854316593908409 0.18186025834338607
0.25 0.07247150467391256 0.139688978530608 nan nan nan 0.18593171252186724 0.18236539671019084
0.2505 0.0706965999317455 0.13846223567999327 nan nan nan 0.1864318057395509 0.1828707322270365
0.251 0.06894628254112067 0.13724647803751974 nan nan nan 0.1869319372420889 0.18337626378353286
0.2515 0.06721763304542828 0.13604110985500115 nan nan nan 0.18743210489249934 0.18388199043369124
0.252 0.06551136822788627 0.1348460784828389 nan nan nan 0.18793230596025023 0.18438791047205408
0.2525 0.06382916936936317 0.13366252455940017 nan nan nan 0.1884325384446231 0.1848940227348654
0.253 0.06217251247048497 0.13249112543550048 nan nan nan 0.18893280075658817 0.18540032645944904
0.2535 0.06053988917277648 0.1313294194138848 nan nan nan 0.18943309083675797 0.1859068205295026
0.254 0.058932177250678244 0.13017719001989145 nan nan nan 0.18993340739414658 0.18641350318988092
0.2545 0.057349398550691905 0.1290356273191435 nan nan nan 0.1904337493692882 0.1869203735197176
0.255 0.05579082865314884 0.12790426783330672 nan nan nan 0.19093411500250101 0.18742743082635077
0.2555 0.054255725826655 0.1267835672410218 nan nan nan 0.19143450280879187 0.18793467369726302
0.256 0.05274687282486515 0.12567348866076855 nan nan nan 0.1919349117263331 0.18844210034535983
0.2565 0.051261718683488125 0.12457628189219341 nan nan nan 0.19243534015826882 0.18894970917142412
0.257 0.04979909951131899 0.12348962717527873 nan nan nan 0.19293578656736876 0.18945749971156461
0.2575 0.04836095969600754 0.12241238194573056 nan nan nan 0.19343624897762346 0.18996547068429998
0.258 0.04694516108633874 0.12134451897851713 nan nan nan 0.19393672519683405 0.19047362072170823
0.2585 0.04555369375635694 0.12028496229088867 nan nan nan 0.1944372132677802 0.1909819481703453
0.259 0.044185418508805474 0.119235751963936 nan nan nan 0.1949377106627274 0.19149045187101257
0.2595 0.04284035713987036 0.11819526593150435 nan nan nan 0.19543821482749898 0.191999129938072
0.26 0.04151766544860322 0.11716790356669392 nan nan nan 0.19593872459696607 0.1925079810070398
0.2605 0.04021861581428425 0.11615087227620088 nan nan nan 0.19643923842108613 0.19301700396514201
0.261 0.03894209335591053 0.1151431984418815 nan nan nan 0.19693975337553996 0.19352619730709653
0.2615 0.0376894065687111 0.1141432662920191 nan nan nan 0.19744026773306808 0.19403555919198534
0.262 0.036457177497052046 0.11315213996689993 nan nan nan 0.19794078000405094 0.1945450875792937
0.2625 0.03524660069840057 0.1121677395265836 nan nan nan 0.1984412877479087 0.19505478150644656
0.263 0.034057580549697895 0.11119174747950547 nan nan nan 0.19894179035841147 0.19556463911383667
0.2635 0.0328902922205694 0.1102215444164706 nan nan nan 0.1994422856827569 0.19607465913525085
0.264 0.031743553633694646 0.10925769112178019 nan nan nan 0.1999427716873331 0.1965848389846351
0.2645 0.030616201452382436 0.10829967868125642 nan nan nan 0.20044324532931193 0.19709517625265863
0.265 0.02951064207938525 0.10734963739930571 nan nan nan 0.20094370376320808 0.19760566919294406
0.2655 0.028423363420870398 0.10640794376536206 nan nan nan 0.20144414288076276 0.1981163161910474
0.266 0.02735514766251767 0.10547018057935603 nan nan nan 0.2019445601644498 0.198627115125671
0.2665 0.026306278295212097 0.10453927163464145 nan nan nan 0.20244495251052433 0.1991380634380918
0.267 0.025277253888822817 0.10361493286052784 nan nan nan 0.20294531717281838 0.19964915932784608
0.2675 0.024268846946043688 0.10269462322450423 nan nan nan 0.20344565096393497 0.20016040057433
0.268 0.02327935739592477 0.10177412767438859 nan nan nan 0.2039459508505361 0.20067178355093035
0.2685 0.022309436192968626 0.10085752457171887 nan nan nan 0.2044462138466385 0.20118330505765397
0.269 0.021358260909488034 0.09994360391829873 nan nan nan 0.2049464378368181 0.20169496179379978
0.2695 0.02042484983090278 0.09903260335805532 nan nan nan 0.2054466188202188 0.20220675058736634
0.27 0.019509429355482243 0.09812522445570354 nan nan nan 0.20594675354718311 0.2027186680049735
0.2705 0.01861192484942826 0.09722119252593606 nan nan nan 0.20644683847148648 0.20323071122776995
0.271 0.017731097337368367 0.09631948549716503 nan nan nan 0.20694687064755152 0.20374287735313415
0.2715 0.016867841733978702 0.09541998518629745 nan nan nan 0.2074468466510697 0.20425516318923753
0.272 0.016021006913154154 0.09452050318132033 nan nan nan 0.2079467638237991 0.2047675657883285
0.2725 0.015190647759101726 0.09362263094366609 nan nan nan 0.20844661936188802 0.20528008202054407
0.273 0.014376687902789731 0.09272556448316241 nan nan nan 0.20894640978185877 0.20579270880588577
0.2735 0.013578483940719008 0.0918299094697574 nan nan nan 0.20944613167896675 0.20630544263187953
0.274 0.012793037863759012 0.09093374346616445 nan nan nan 0.20994578138564995 0.20681827993732138
0.2745 0.012022783791506803 0.09003757256120593 nan nan nan 0.21044535405000137 0.20733121830661025
0.275 0.011266884284062343 0.0891415027253754 nan nan nan 0.2109448468481294 0.2078442540479001
0.2755 0.010525306601803024 0.08824344941303804 nan nan nan 0.21144425616636425 0.20835738271575505
0.276 0.009798989810548225 0.08734157334766783 nan nan nan 0.21194357851675638 0.20887060002754065
0.2765 0.00908767627949243 0.08643815126928774 nan nan nan 0.21244281057338404 0.2093839018852767
0.277 0.008391350166304604 0.08553339273970086 nan nan nan 0.2129419499225497 0.20989728396426355
0.2775 0.007709097528493369 0.08462559170370454 nan nan nan 0.2134409943937783 0.21041074324874978
0.278 0.007039691949581409 0.08371440920129522 nan nan nan 0.2139399421714271 0.21092427598633268
0.2785 0.006382903688675636 0.08280077797065784 nan nan nan 0.21443879108619143 0.2114378783512102
0.279 0.005741292847739114 0.08188236636739153 nan nan nan 0.21493753903097665 0.21195154532234825
0.2795 0.0051133626244523065 0.08095950816095353 nan nan nan 0.21543618540929757 0.21246527249734515
0.28 0.0044981841140693726 0.08003388953328014 nan nan nan 0.2159347283326013 0.21297905507845313
0.2805 0.0038968398638598092 0.07910560982097517 nan nan nan 0.21643316611067484 0.213492889733513
0.281 0.0033095427011097826 0.07817372055749197 nan nan nan 0.21693149646593662 0.21400677230702092
0.28150000000000003 0.002732884463254031 0.07723797687760124 nan nan nan 0.21742971878131215 0.2145206983597319
0.28200000000000003 0.002169505700722084 0.07629921602655004 nan nan nan 0.21792783193855783 0.21503466301604604
0.28250000000000003 0.0016199758214788598 0.07536009069840302 nan nan nan 0.2184258345674 0.21554866191829772
0.28300000000000003 0.0010804552093490617 0.0744180331748206 nan nan nan 0.21892372534773633 0.2160626914315768
0.28350000000000003 0.0005527752528895626 0.0734747236101301 nan nan nan 0.21942150473520852 0.21657674756343498
0.28400000000000003 3.776060153435279e-05 0.07252861399819086 nan nan nan 0.21991917171827816 0.21709082696352666
0.28450000000000003 -0.0004643994983021434 0.07157684797131932 nan nan nan 0.22041672591033287 0.21760492471890303
0.28500000000000003 -0.0009545267839710434 0.07062318601832167 nan nan nan 0.22091416745428635 0.21811903723944573
0.28550000000000003 -0.0014311143725842506 0.06966702243581518 nan nan nan 0.2214114967666663 0.21863316006162567
0.28600000000000003 -0.0018965094403906183 0.06870895598056194 nan nan nan 0.2219087140502855 0.21914728895949195
0.28650000000000003 -0.002349526161675925 0.06775049058088176 nan nan nan 0.22240581944854626 0.21966141970125014
0.28700000000000003 -0.0027923040993801957 0.06678733004172603 nan nan nan 0.22290281420591243 0.220175548971278
0.28750000000000003 -0.003224219822800243 0.06582553059934498 nan nan nan 0.2233996991404719 0.22068967292579528
0.28800000000000003 -0.003644314249316891 0.06486146472782998 nan nan nan 0.2238964747442346 0.22120378843012703
0.2885 -0.004051514534504859 0.06389846313386768 nan nan nan 0.22439314176213354 0.22171789173459489
0.289 -0.004447580897962892 0.06293464082449704 nan nan nan 0.22488970135656444 0.2222319804931584
0.2895 -0.004831670463189378 0.06197107107650031 nan nan nan 0.22538615439703064 0.2227460508737524
0.29 -0.005204236084169203 0.06100765326639989 nan nan nan 0.22588250173483934 0.22326009923199724
0.2905 -0.00556743984807145 0.06004269527174257 nan nan nan 0.22637874475846823 0.2237741206788356
0.291 -0.005919787968133951 0.059077307511712765 nan nan nan 0.22687488444599674 0.2242881108973696
0.2915 -0.006262092637968111 0.058108438196715774 nan nan nan 0.22737092161701528 0.22480206671620176
0.292 -0.006594265478117006 0.057139601467074926 nan nan nan 0.22786685726348702 0.22531598454109908
0.2925 -0.006916785391298802 0.0561731247956698 nan nan nan 0.22836269348034882 0.22582986232211597
0.293 -0.007229469365411467 0.05520872002643543 nan nan nan 0.22885843177880627 0.2263436974055598
0.2935 -0.007530525805828693 0.05424658007302008 nan nan nan 0.22935407354205564 0.22685748642413184
0.294 -0.007821674068312306 0.053286663857135146 nan nan nan 0.2298496206329964 0.22737122638225435
0.2945 -0.008101834382329668 0.05233000099396968 nan nan nan 0.2303450753772088 0.22788491435139893
0.295 -0.008369990307193894 0.0513754708958077 nan nan nan 0.23084043943154559 0.22839854750836455
0.2955 -0.008627352633914509 0.05042488257010857 nan nan nan 0.23133571535655836 0.22891212282792786
0.296 -0.008874871616954211 0.04947886709586069 nan nan nan 0.2318309060775818 0.2294256380498901
0.2965 -0.009112472712993622 0.04853887355756331 nan nan nan 0.23232601392873975 0.22993909054041223
0.297 -0.00934044729523011 0.047604110637819254 nan nan nan 0.23282104055397906 0.23045247791806509
0.2975 -0.009559422215738973 0.04667520148410544 nan nan nan 0.2333159895027366 0.23096579818389046
0.298 -0.009768274824876529 0.04575145250674966 nan nan nan 0.23381086253121358 0.2314790493799635
0.2985 -0.009968008281586768 0.04483592431897764 nan nan nan 0.2343056615320233 0.2319922309827269
0.299 -0.010158366980848018 0.04392692183263294 nan nan nan 0.23480038857271116 0.2325053417106215
0.2995 -0.010340308730418865 0.04302692419213134 nan nan nan 0.23529504520465555 0.23301838018441218
0.3 -0.010512039483010351 0.042133893320416956 nan nan nan 0.23578963354864754 0.23353134501951922
0.3005 -0.010675949183496443 0.041250507734529866 nan nan nan 0.23628415497872476 0.23404423409707564
0.301 -0.010830069438918129 0.040376300543635994 nan nan nan 0.2367786124550526 0.23455704729317747
0.3015 -0.010975854097397535 0.03951132498873578 nan nan nan 0.23727301013461743 0.23506978415247606
0.302 -0.011110882722771727 0.03865428670301854 nan nan nan 0.23776735085933057 0.23558244411941717
0.3025 -0.011236391867314661 0.037805486817579045 nan nan nan 0.23826163767620345 0.23609502788832165
0.303 -0.011351365724613855 0.036964449766870744 nan nan nan 0.2387558734589331 0.23660753386551323
0.3035 -0.011457346858797254 0.03613131419360846 nan nan nan 0.23925006093016246 0.23711996074690256
0.304 -0.011554374457953811 0.03530806945349191 nan nan nan 0.23974420349479433 0.23763230700900512
0.3045 -0.011643028640842342 0.03449436255455851 nan nan nan 0.24023830346058525 0.23814457191431004
0.305 -0.011723231357294363 0.033689476397130394 nan nan nan 0.24073236417241184 0.238656754963524
0.3055 -0.01179404260311927 0.03289425377972 nan nan nan 0.24122638883319933 0.23916885664003
0.306 -0.011857165053591027 0.03210901350586803 nan nan nan 0.2417203799190092 0.23968087537667618
0.3065 -0.011912309284036334 0.0313336780110856 nan nan nan 0.24221433962510583 0.24019281012066057
0.307 -0.01196047495110528 0.03056809936048506 nan nan nan 0.24270827026019745 0.24070466065879936
0.3075 -0.0120032632971977 0.02981256056891812 nan nan nan 0.2432021739353164 0.24121642707544852
0.308 -0.012037663038853523 0.029065640448809382 nan nan nan 0.24369605382117765 0.24172810930847596
0.3085 -0.01206388654712435 0.028324755321492204 nan nan nan 0.24418991309026716 0.24223970840822925
0.309 -0.012084254571310172 0.027593847030928202 nan nan nan 0.24468375589779787 0.242751224040493
0.3095 -0.012098915527274202 0.02687198061703683 nan nan nan 0.24517758531271713 0.2432626563067385
0.31 -0.012107872135751135 0.026160912830751018 nan nan nan 0.24567140375204907 0.24377400587317835
0.3105 -0.012110996755448493 0.025458327653554533 nan nan nan 0.2461652139921671 0.2442852726089248
0.311 -0.012107106191027058 0.024762966489994324 nan nan nan 0.24665901983585406 0.24479645728460378
0.3115 -0.012099173776931933 0.02407475043891312 nan nan nan 0.24715282361015994 0.24530755937323817
0.312 -0.01208518566880431 0.02339226872139758 nan nan nan 0.24764662876760865 0.24581857763141862
0.3125 -0.012066112631773734 0.022720001536173064 nan nan nan 0.24814043938852937 0.24632951169063136
0.313 -0.012041784792245326 0.022052833322044853 nan nan nan 0.24863425897213665 0.24684036205077578
0.3135 -0.012011552846157824 0.021390434477117273 nan nan nan 0.24912809176551856 0.24735112876456783
0.314 -0.011978356137142316 0.02073455904937767 nan nan nan 0.24962194069118335 0.247861812503331
0.3145 -0.011940146915800682 0.02008612802645543 nan nan nan 0.25011580946674183 0.2483724126949149
0.315 -0.011898529386812157 0.019443170018069868 nan nan nan 0.2506097017475172 0.24888292917664556
0.3155 -0.011855986484995374 0.018804558921050835 nan nan nan 0.2511036206556506 0.24939336233506504
0.316 -0.01181102993673497 0.018169865706464748 nan nan nan 0.2515975700637474 0.24990371102695963
0.3165 -0.011763040356464558 0.017540242781053175 nan nan nan 0.2520915523378777 0.2504139751046526
0.317 -0.011714108649965051 0.01691616832431439 nan nan nan 0.2525855705708913 0.25092415602438
0.3175 -0.011665682740918882 0.016295283748434256 nan nan nan 0.2530796271629964 0.25143425309920664
0.318 -0.011615819642772448 0.01567839747673267 nan nan nan 0.2535737237208321 0.25194426582972834
0.3185 -0.011564183010921613 0.015063527464866638 nan nan nan 0.2540678637167351 0.2524541934095514
0.319 -0.011512733508984406 0.014453733335603606 nan nan nan 0.2545620497528393 0.2529640345645863
0.3195 -0.011459613929723169 0.013849126793347395 nan nan nan 0.25505628562432014 0.2534737875412561
0.32 -0.011405899271264777 0.01324745932891295 nan nan nan 0.25555057280075766 0.25398345134717354
0.3205 -0.011354281833769379 0.01264727107217381 nan nan nan 0.2560449147156315 0.2544930246668822
0.321 -0.011304035076192327 0.012048690660731061 nan nan nan 0.25653931256163937 0.2550025068199971
0.3215 -0.011257751748323084 0.011451987491621003 nan nan nan 0.25703376840925624 0.2555118960077352
0.322 -0.011213896402886342 0.010855959861369042 nan nan nan 0.2575282829048837 0.25602119162895337
0.3225 -0.011173223565032074 0.010261480396325058 nan nan nan 0.258022858119073 0.2565303924587209
0.323 -0.011135094393085647 0.009669368271227484 nan nan nan 0.25851749520795875 0.2570394977056067
0.3235 -0.01110053436138056 0.009080852736230497 nan nan nan 0.2590121958958086 0.2575485056234094
0.324 -0.011072916535647598 0.008492588330160726 nan nan nan 0.2595069607681929 0.25805741465326054
0.3245 -0.011051844289610077 0.007905089804342577 nan nan nan 0.2600017898232566 0.2585662234567936
0.325 -0.0110359196891556 0.007317253683175479 nan nan nan 0.2604966833781408 0.2590749316572634
0.3255 -0.011024762493747097 0.0067289990969560485 nan nan nan 0.26099164183575096 0.2595835375507193
0.326 -0.011017454790425943 0.006142368758988607 nan nan nan 0.2614866662064381 0.2600920396254913
0.3265 -0.011014592451410931 0.005556340714911004 nan nan nan 0.26198175634010484 0.2606004372541431
0.327 -0.011017521173565775 0.004970534231026213 nan nan nan 0.2624769121112237 0.2611087292109867
0.3275 -0.011025464297770024 0.004383920588648759 nan nan nan 0.26297213385262125 0.2616169131833817
0.328 -0.011040288071859847 0.0037963964469902045 nan nan nan 0.26346742091981096 0.26212498851551114
0.3285 -0.011061279256860694 0.0032072782786814243 nan nan nan 0.2639627723816508 0.262632954267237
0.329 -0.011086048412632632 0.002619814075790085 nan nan nan 0.2644581875455476 0.2631408093812471
0.3295 -0.011119183574284945 0.002032837325042778 nan nan nan 0.26495366611627813 0.26364855386952335
0.33 -0.011157282560825587 0.001447804420739859 nan nan nan 0.26544920760032403 0.26415618753720277
0.3305 -0.011200623515721682 0.0008650847317336442 nan nan nan 0.26594481228919825 0.2646637093697675
0.331 -0.011249494970931516 0.00028156107239849437 nan nan nan 0.26644047842964913 0.26517111825895495
0.3315 -0.01130680368294368 -0.0003009680870112839 nan nan nan 0.26693620392222694 0.2656784129186751
0.332 -0.01137040797789971 -0.0008822994091055848 nan nan nan 0.26743198618381897 0.2661855915697905
0.3325 -0.011442015900478495 -0.0014632365946080183 nan nan nan 0.2679278232123786 0.2666926543739137
0.333 -0.01151977224295194 -0.0020431169085092953 nan nan nan 0.26842371364834955 0.26719960194725256
0.3335 -0.011605490394643732 -0.002622431342954283 nan nan nan 0.2689196559456812 0.2677064338132062
0.334 -0.011697802836602026 -0.0032005666466085585 nan nan nan 0.26941564749386765 0.2682131493910323
0.3345 -0.01179643145176795 -0.003777775799596941 nan nan nan 0.26991168531672477 0.26871974773663976
0.335 -0.011901468175691324 -0.004350809302839723 nan nan nan 0.27040776738132943 0.2692262288717084
0.3355 -0.012012119722056699 -0.004922221436724439 nan nan nan 0.27090389030455264 0.2697325913501918
0.336 -0.012129758679545247 -0.005489674278787085 nan nan nan 0.27140005090809405 0.2702388350741306
0.3365 -0.012251661902779227 -0.006054297791196631 nan nan nan 0.2718962463519572 0.2707449607752741
0.337 -0.012380512986388002 -0.006615191602802182 nan nan nan 0.2723924750744435 0.2712509689217464
0.3375 -0.012515668600112885 -0.007172763167788367 nan nan nan 0.2728887334291315 0.27175685984840253
0.338 -0.012657503170209689 -0.007728664800837323 nan nan nan 0.27338501924819886 0.27226263379067606
0.3385 -0.012804529516370622 -0.008282496707363205 nan nan nan 0.2738813293261177 0.2727682910672885
0.339 -0.012955520235098801 -0.008832085598703032 nan nan nan 0.2743776611207835 0.2732738315293808
0.3395 -0.013110927890617768 -0.009377273114947052 nan nan nan 0.2748740122204207 0.2737792566524548
0.34 -0.013270426720886916 -0.009917040927307708 nan nan nan 0.27537038030009287 0.27428456789142797
0.3405 -0.013435531650151645 -0.010453662109779906 nan nan nan 0.2758667633130778 0.2747897669815803
0.341 -0.013604393584625823 -0.010982954225161455 nan nan nan 0.2763631583903792 0.2752948556643092
0.3415 -0.01377803209063771 -0.011507327414059139 nan nan nan 0.2768595627928256 0.27579983463488866
0.342 -0.013953819131636833 -0.012026738002226426 nan nan nan 0.2773559756660978 0.2763047054408339
0.3425 -0.01413297804532113 -0.012541591395090868 nan nan nan 0.2778523955916538 0.27680946884367813
0.343 -0.014315705805034428 -0.013052128026773642 nan nan nan 0.2783488211769172 0.2773141253525938
0.3435 -0.014501410627222204 -0.01355686832984889 nan nan nan 0.278845249963804 0.2778186769236267
0.34400000000000003 -0.01468961115721818 -0.014057084210775235 nan nan nan 0.27934168064622805 0.2783231249025273
0.34450000000000003 -0.01488153026945941 -0.01455336631618656 nan nan nan 0.2798381110234748 0.27882747025123217
0.34500000000000003 -0.015076487457656955 -0.015042372168718161 nan nan nan 0.28033454021209797 0.2793317146993405
0.34550000000000003 -0.015273294122009486 -0.01552493205854109 nan nan nan 0.28083096645992034 0.2798358614021528
0.34600000000000003 -0.015472924393135589 -0.016000961354919723 nan nan nan 0.28132738828928483 0.2803399109778612
0.34650000000000003 -0.015674586648707623 -0.016470061505531573 nan nan nan 0.28182380370157606 0.28084386477710077
0.34700000000000003 -0.015878812503624152 -0.016930902657332596 nan nan nan 0.2823202123035919 0.28134772592303425
0.34750000000000003 -0.016085285308358673 -0.017382615363085784 nan nan nan 0.282816612934241 0.2818514981533068
0.34800000000000003 -0.016292134624856576 -0.017824558918888154 nan nan nan 0.28331300579722474 0.2823551831472316
0.34850000000000003 -0.016499090372206093 -0.018255869970455037 nan nan nan 0.2838093903031431 0.2828587837874445
0.34900000000000003 -0.016705349529599334 -0.01867795099411811 nan nan nan 0.28430576629785814 0.2833623034485511
0.34950000000000003 -0.016911742374792205 -0.019090336465819195 nan nan nan 0.28480213387970504 0.2838657442867807
0.35000000000000003 -0.0171187799036741 -0.019493377971958804 nan nan nan 0.28529849107706967 0.2843691081923779
0.35050000000000003 -0.017325437889292045 -0.0198856408618666 nan nan nan 0.2857948387650629 0.2848723994753419
0.35100000000000003 -0.01753166715209777 -0.02026699692040652 nan nan nan 0.28629117746036936 0.285375619900149
0.35150000000000003 -0.017735996828093514 -0.020637744685182802 nan nan nan 0.2867875089028151 0.28587877295628117
0.352 -0.017938987121417685 -0.02099906617843664 nan nan nan 0.2872838320358601 0.2863818608880741
0.3525 -0.018142680854349585 -0.021349955399315078 nan nan nan 0.28778014864538604 0.2868848851924297
0.353 -0.018344958435405387 -0.021689817194904124 nan nan nan 0.28827645961598625 0.2873878499143793
0.3535 -0.018543961102788623 -0.022018203360455617 nan nan nan 0.2887727647549944 0.2878907571431005
0.354 -0.018741443849586464 -0.022338524799187343 nan nan nan 0.28926906390314777 0.2883936095880507
0.3545 -0.018938572442019498 -0.022648595597390287 nan nan nan 0.2897653596945682 0.2888964097630901
0.355 -0.01913034929607536 -0.022948649817353835 nan nan nan 0.29026165285487804 0.2893991607413211
0.3555 -0.019318496231789835 -0.023238838294050195 nan nan nan 0.2907579435423337 0.28990186675653523
0.356 -0.01950527565593605 -0.023516327476882554 nan nan nan 0.29125423407606593 0.2904045305746773
0.3565 -0.019686260934952612 -0.023783760240147046 nan nan nan 0.2917505256325243 0.2909071525395764
0.357 -0.019865682348028404 -0.024039698574688288 nan nan nan 0.292246819690767 0.2914097350012858
0.3575 -0.02004182175358573 -0.02428235920099588 nan nan nan 0.29274311661906804 0.29191228226492855
0.358 -0.020215880498721764 -0.024513769193665012 nan nan nan 0.29323941726825825 0.29241479730818837
0.3585 -0.02038544528098492 -0.024730078495823062 nan nan nan 0.29373572390023617 0.2929172838929983
0.359 -0.02055022692084908 -0.024937205539240347 nan nan nan 0.2942320390618932 0.29341974461800197
0.3595 -0.02070989714743017 -0.025132581378017868 nan nan nan 0.29472836277650327 0.29392218159552363
0.36 -0.020865091158912615 -0.025318562664947548 nan nan nan 0.2952246956215973 0.29442459865414833
0.3605 -0.02101817572027534 -0.025491298675060746 nan nan nan 0.2957210402071378 0.29492699938711636
0.361 -0.02116592983387924 -0.02565231684252218 nan nan nan 0.29621739792833046 0.2954293869253842
0.3615 -0.021308744967221977 -0.025801714089634893 nan nan nan 0.29671377064245813 0.29593176573519714
0.362 -0.02144680265845595 -0.025938627955796836 nan nan nan 0.2972101603873001 0.29643414116236133
0.3625 -0.021579236279417588 -0.026066387220100684 nan nan nan 0.2977065689113965 0.296936515482422
0.363 -0.02170707569505785 -0.026181272558071515 nan nan nan 0.29820299793857885 0.2974388906528834
0.3635 -0.02183035810710071 -0.026284054724144173 nan nan nan 0.2986994475593884 0.2979412693893424
0.364 -0.021949206287865633 -0.026376825210172216 nan nan nan 0.29919591926080763 0.298443654625663
0.3645 -0.022063643577632373 -0.026461024449183627 nan nan nan 0.29969241633893806 0.29894604942037223
0.365 -0.022172214709616802 -0.026532537242868443 nan nan nan 0.30018893987657325 0.2994484534670106
0.3655 -0.02227567452966393 -0.026593576306110613 nan nan nan 0.3006854912836959 0.2999508699307448
0.366 -0.02237285541190015 -0.02664524394628051 nan nan nan 0.3011820721961741 0.30045329952015676
0.3665 -0.022463037773981676 -0.02668608278246014 nan nan nan 0.3016786824246534 0.3009557447049535
0.367 -0.022546622187464865 -0.026716342329859852 nan nan nan 0.30217532366134797 0.301458208453791
0.3675 -0.022625665089229006 -0.026738754520347185 nan nan nan 0.3026720000889569 0.30196069264994685
0.368 -0.022699844547084996 -0.026751161085201668 nan nan nan 0.3031687131537755 0.3024631994604339
0.3685 -0.022771356591216096 -0.02675451409197473 nan nan nan 0.30366546303500164 0.3029657311769695
0.369 -0.022837168490285283 -0.026748228464926874 nan nan nan 0.30416225106056755 0.30346828928212094
0.3695 -0.02289750528216481 -0.026733229771420196 nan nan nan 0.3046590802958814 0.3039708743972046
0.37 -0.022954301458376868 -0.026708689917813052 nan nan nan 0.3051559534391681 0.30447348722248807
0.3705 -0.02300570922434985 -0.02667543266869925 nan nan nan 0.3056528734568434 0.3049761285932678
0.371 -0.023050734889793107 -0.02663304913317883 nan nan nan 0.306149844046922 0.3054788004793169
0.3715 -0.023090990004720507 -0.02658170279958746 nan nan nan 0.30664686729240975 0.30598150420899756
0.372 -0.02312643480679015 -0.02652103428859692 nan nan nan 0.3071439447182151 0.3064842392896387
0.3725 -0.023156544727581243 -0.02645159905630868 nan nan nan 0.30764107776256794 0.3069870055402235
0.373 -0.023183137653233644 -0.02637198918029949 nan nan nan 0.30813826784651294 0.3074898040097072
0.3735 -0.023203759249988257 -0.02628419297990146 nan nan nan 0.30863551469479533 0.3079926359902478
0.374 -0.023219508842482313 -0.02618791753285891 nan nan nan 0.309132818006928 0.30849550202848186
0.3745 -0.023229121602796294 -0.02608516642262231 nan nan nan 0.30963017792704817 0.3089984016112203
0.375 -0.02323449150123796 -0.02597341167188429 nan nan nan 0.31012759456025774 0.30950133757374715
0.3755 -0.023236299226334047 -0.0258530702644533 nan nan nan 0.31062506965933057 0.31000430928859235
0.376 -0.023232827956681246 -0.025726739295504307 nan nan nan 0.31112260480950543 0.31050731645725493
0.3765 -0.023223523780182526 -0.025595107316464694 nan nan nan 0.3116202006965185 0.3110103584428831
0.377 -0.023208823780079824 -0.02545706698730156 nan nan nan 0.3121178590581507 0.3115134337313726
0.3775 -0.023189069976161172 -0.025312418652804463 nan nan nan 0.3126155782165705 0.31201654298171655
0.378 -0.023163339446772346 -0.025161094547866227 nan nan nan 0.31311336013381935 0.3125196874317549
0.3785 -0.02313172240214391 -0.02500546237939483 nan nan nan 0.3136112065285016 0.31302286499144577
0.379 -0.023097590984581234 -0.024844640559964368 nan nan nan 0.3141091162963089 0.31352607368151414
0.3795 -0.023056631100731535 -0.02468058422376047 nan nan nan 0.31460709111296614 0.3140293125508725
0.38 -0.023011535716044914 -0.024511612254125136 nan nan nan 0.31510513232880405 0.3145325811234096
0.3805 -0.02296266438136925 -0.024340095724854675 nan nan nan 0.31560324105528376 0.31503587969770197
0.381 -0.022909594562444294 -0.024164858453846597 nan nan nan 0.3161014153130905 0.31553920747562797
0.3815 -0.022850719352106707 -0.023987234425830554 nan nan nan 0.3165996556890568 0.31604256364052036
0.382 -0.022786854604145625 -0.02380543612183391 nan nan nan 0.31709795813768255 0.31654594721175316
0.3825 -0.02271895264358549 -0.023619198903932676 nan nan nan 0.3175963220924942 0.31704935832783865
0.383 -0.022644156348514747 -0.023426618904381483 nan nan nan 0.3180947522502845 0.3175527966750591
0.3835 -0.022564700824516518 -0.023232118972769746 nan nan nan 0.31859324848166 0.3180562639083904
0.384 -0.022479260886555073 -0.02303369463764347 nan nan nan 0.31909181132549813 0.3185597590418538
0.3845 -0.02238748940084126 -0.022831400746470328 nan nan nan 0.31959044132023323 0.31906328010467444
0.385 -0.022291850192444427 -0.022626171690481645 nan nan nan 0.32008913904864006 0.3195668254551356
0.3855 -0.022190958891834294 -0.02241700517640009 nan nan nan 0.3205879033236072 0.32007039280793664
0.386 -0.022083068789153188 -0.022205316516069266 nan nan nan 0.3210867368761634 0.32057398007641597
0.3865 -0.021968489837158215 -0.02199225858422545 nan nan nan 0.321585639175683 0.3210775847872835
0.387 -0.021850552743637598 -0.021780044611963954 nan nan nan 0.32208461115930104 0.3215812031573262
0.3875 -0.021728421535048927 -0.021567956057461826 nan nan nan 0.3225836536332805 0.3220848329865355
0.388 -0.02160207708574437 -0.021355694627011573 nan nan nan 0.32308276638769473 0.322588471254131
0.3885 -0.02146911350321341 -0.02114364860054258 nan nan nan 0.3235819490889675 0.3230921157082058
0.389 -0.021330000886282365 -0.02093020489289761 nan nan nan 0.3240812048722039 0.3235957615856821
0.3895 -0.021187499856436764 -0.02071428802956294 nan nan nan 0.3245805357988755 0.3240994049132786
0.39 -0.02103961288315671 -0.02049868699351696 nan nan nan 0.3250799449898133 0.32460304359318237
0.3905 -0.020885392020751428 -0.020282626793845432 nan nan nan 0.32557943586098226 0.3251066745735302
0.391 -0.020725921871749074 -0.020065796628639058 nan nan nan 0.3260790090445796 0.32561029459856977
0.3915 -0.020562679948983014 -0.019849634623670433 nan nan nan 0.32657866500800303 0.3261138993798555
0.392 -0.020393389707768002 -0.019632472965028975 nan nan nan 0.32707840488194084 0.3266174847303386
0.3925 -0.02021731921583861 -0.019414785336155992 nan nan nan 0.32757822975624584 0.3271210449115953
0.393 -0.020037781466851822 -0.019196659387438208 nan nan nan 0.3280781387968634 0.3276245745442463
0.3935 -0.01985340607431266 -0.018978499457634593 nan nan nan 0.3285781350865985 0.3281280687017585
0.394 -0.019665358921745563 -0.018758615430894788 nan nan nan 0.3290782190852261 0.32863152112488386
0.3945 -0.019472454622789816 -0.01854104759479379 nan nan nan 0.32957839173011755 0.32913492420018653
0.395 -0.01927328977042383 -0.01832331726839254 nan nan nan 0.330078653639779 0.32963827066994006
0.3955 -0.019069768595498998 -0.018105845061513214 nan nan nan 0.33057900521996936 0.33014155434333203
0.396 -0.01886396096922182 -0.01788977324521982 nan nan nan 0.33107944682973284 0.33064476679473215
0.3965 -0.018652318782501526 -0.017674852421829156 nan nan nan 0.33157997814445683 0.3311478988277485
0.397 -0.018436307960575993 -0.017460626246063385 nan nan nan 0.3320805999065417 0.331650941070735
0.3975 -0.01821799770244709 -0.017246924013554397 nan nan nan 0.33258131233412047 0.33215388608868773
0.398 -0.01799563804408768 -0.01703769230384093 nan nan nan 0.3330821158459127 0.3326567253400936
0.3985 -0.017772231587282306 -0.016828527771509613 nan nan nan 0.3335830085994133 0.3331594501639769
0.399 -0.017545650504566693 -0.01662228590208334 nan nan nan 0.3340839882421813 0.3336620544400237
0.3995 -0.017315171060981332 -0.016416666342006933 nan nan nan 0.3345850536332317 0.3341645288874563
0.4 -0.01708326232558364 -0.016211987479345186 nan nan nan 0.33508620092396474 0.3346668642862308
0.4005 -0.016847156831553647 -0.01600804320859028 nan nan nan 0.33558742622840876 0.33516905245614603
0.401 -0.01660776440053434 -0.015809325824607978 nan nan nan 0.33608872808269463 0.33567108608437435
0.4015 -0.01636481911378664 -0.015611605917701832 nan nan nan 0.33659010427056973 0.33617295647484374
0.402 -0.016120579382220467 -0.015416715667857513 nan nan nan 0.3370915535895956 0.3366746535943736
0.4025 -0.015873380940634528 -0.015223369243321242 nan nan nan 0.3375930721105036 0.33717616938868367
0.403 -0.01562462791404524 -0.015033408039278322 nan nan nan 0.33809465559854696 0.3376774932599293
0.4035 -0.01537319518255068 -0.014847877130879985 nan nan nan 0.3385963029878883 0.33817861585398656
0.404 -0.015121414522994885 -0.014664904425521711 nan nan nan 0.3390980102951058 0.33867952543261304
0.4045 -0.01486909137572442 -0.014480253983508575 nan nan nan 0.33959977324259266 0.3391802125954689
0.405 -0.014614461286858721 -0.014297426239564107 nan nan nan 0.34010158874849344 0.33968066929512464
0.4055 -0.014359411075428413 -0.014118888125433908 nan nan nan 0.34060345139514847 0.3401808853933198
0.406 -0.014103670584452855 -0.013943366822603342 nan nan nan 0.3411053561233341 0.3406808501935377
0.40650000000000003 -0.013847822680578128 -0.01376878621474608 nan nan nan 0.3416072962540085 0.3411805548746253
0.40700000000000003 -0.013591178103462682 -0.01359618846091119 nan nan nan 0.3421092682114047 0.3416799890011919
0.40750000000000003 -0.013336393990002193 -0.013426626040861681 nan nan nan 0.34261126800977354 0.34217914426671336
0.40800000000000003 -0.013083404476349647 -0.013260690799230462 nan nan nan 0.34311329084360453 0.3426780120546182
0.40850000000000003 -0.012832823986475998 -0.013095772450903317 nan nan nan 0.3436153303508403 0.34317657962324016
0.40900000000000003 -0.01258280559067245 -0.01293602316193171 nan nan nan 0.3441173826694188 0.34367484083155764
0.40950000000000003 -0.012336357629739798 -0.012781823137810419 nan nan nan 0.3446194444356512 0.34417278670831913
0.41000000000000003 -0.012092330407369864 -0.012631246155866614 nan nan nan 0.34512151026306453 0.3446704060358671
0.41050000000000003 -0.011850520313083828 -0.012484876826867001 nan nan nan 0.34562357594026744 0.3451676948289511
0.41100000000000003 -0.01161039163376187 -0.012340960561901659 nan nan nan 0.346125633690914 0.3456646433236034
0.41150000000000003 -0.011371145076565928 -0.012202296506274829 nan nan nan 0.3466276795843362 0.3461612415430088
0.41200000000000003 -0.011134111901322801 -0.012067685582108433 nan nan nan 0.34712971060414693 0.346657478072475
0.41250000000000003 -0.010899709795500253 -0.011937047379923153 nan nan nan 0.3476317252532001 0.3471533428668336
0.41300000000000003 -0.010668599653583426 -0.0118100640457291 nan nan nan 0.34813371977755264 0.3476488273705247
0.41350000000000003 -0.010441646286062188 -0.011685819662482172 nan nan nan 0.34863568984815696 0.3481439213911129
0.41400000000000003 -0.010217183302094292 -0.011565107558990692 nan nan nan 0.3491376340801386 0.34863861919089734
0.41450000000000004 -0.009994906756844554 -0.011451227243130024 nan nan nan 0.3496395511122702 0.3491329175339116
0.41500000000000004 -0.009775522132615348 -0.011338334891286406 nan nan nan 0.35014143794681235 0.34962681069764995
0.41550000000000004 -0.009559788205808812 -0.011229210703255055 nan nan nan 0.3506432935898258 0.35012029360082353
0.41600000000000004 -0.00934779281408101 -0.011124252025540416 nan nan nan 0.3511451119682466 0.3506133615373401
0.4165 -0.009139458880572767 -0.011022972983348143 nan nan nan 0.35164689188208254 0.3511060104581704
0.417 -0.008936334473627072 -0.010926372929618552 nan nan nan 0.35214863288407205 0.35159823582349436
0.4175 -0.008737051265580314 -0.010831854458381007 nan nan nan 0.3526503301589971 0.35209003357355717
0.418 -0.00854128762225171 -0.010740712601687763 nan nan nan 0.3531519833200604 0.35258140045224684
0.4185 -0.00834827779571374 -0.01065251683978202 nan nan nan 0.35365359363757487 0.3530723342448936
0.419 -0.008158405543683649 -0.010566557914167492 nan nan nan 0.354155162029532 0.3535628331234408
0.4195 -0.007971550176431846 -0.01048563518962422 nan nan nan 0.35465669100715 0.35405289499572884
0.42 -0.007788694508664019 -0.010407267248356618 nan nan nan 0.35515818123552784 0.3545425197335964
0.4205 -0.007609120660103284 -0.010333060331397005 nan nan nan 0.35565963700289555 0.3550317083351224
0.421 -0.007434330250892963 -0.01026030120033246 nan nan nan 0.35616105795169867 0.3555204612032861
0.4215 -0.007263862307225311 -0.010190199057799535 nan nan nan 0.35666244747165454 0.35600877812264253
0.422 -0.007096088145311538 -0.010125127097660606 nan nan nan 0.3571638054238521 0.35649665914789763
0.4225 -0.006933024267797227 -0.010062079833491104 nan nan nan 0.35766513505273384 0.3569841059552441
0.423 -0.0067755061751761875 -0.010000790515741508 nan nan nan 0.35816643558386996 0.35747111704853535
0.4235 -0.006618935344281134 -0.009943741336211814 nan nan nan 0.35866771125258684 0.3579576912640174
0.424 -0.0064650317624315515 -0.009891491769821374 nan nan nan 0.3591689611803099 0.35844382572943756
0.4245 -0.006316258504525289 -0.009840342785690452 nan nan nan 0.35967018524586136 0.3589295215283889
0.425 -0.0061703623130054145 -0.009791908794167367 nan nan nan 0.3601713842264662 0.3594147804595783
0.4255 -0.006025262886172646 -0.009744806143132362 nan nan nan 0.36067255951789484 0.3598996044253396
0.426 -0.005882442325651348 -0.00970264598221093 nan nan nan 0.3611737101402368 0.3603839960065427
0.4265 -0.005741538576431922 -0.009663547893987967 nan nan nan 0.36167483924968674 0.3608679538687422
0.427 -0.0056013696383346205 -0.009627606685404534 nan nan nan 0.36217594482549953 0.36135147983490906
0.4275 -0.005463514240828904 -0.009595654017144031 nan nan nan 0.3626770249111357 0.3618345760145438
0.428 -0.005327340955381746 -0.00956450497222828 nan nan nan 0.36317808373278776 0.36231724390429226
0.4285 -0.005194737788204189 -0.009533113914487006 nan nan nan 0.3636791192387093 0.36279948492422165
0.429 -0.005065868410018536 -0.009503790873963457 nan nan nan 0.3641801328915924 0.363281297262463
0.4295 -0.00493761835609759 -0.009476172298192977 nan nan nan 0.3646811252598175 0.36376268173902315
0.43 -0.004810404258353132 -0.009448869838432355 nan nan nan 0.36518209228766113 0.3642436359360628
0.4305 -0.004684272674116103 -0.00942195586616045 nan nan nan 0.3656830400577509 0.3647241548533514
0.431 -0.004560942910648845 -0.009394885778695078 nan nan nan 0.3661839629916431 0.3652042387940394
0.4315 -0.004436548628768959 -0.009369572141992074 nan nan nan 0.3666848645609416 0.36568388474877783
0.432 -0.004311993571599344 -0.009345246966902193 nan nan nan 0.3671857464006492 0.36616309085585735
0.4325 -0.004188730146560993 -0.009323408564308902 nan nan nan 0.3676866148216268 0.3666418530871293
0.433 -0.004064879565984458 -0.00930195153362446 nan nan nan 0.3681874730830604 0.3671201727721901
0.4335 -0.003940779777941527 -0.009280040233225732 nan nan nan 0.3686883251624345 0.3675980519390129
0.434 -0.003818607731418057 -0.009257455299754481 nan nan nan 0.36918917360822273 0.36807549100110326
0.4345 -0.003696077649499272 -0.009235258730022343 nan nan nan 0.3696900194175546 0.3685524917010362
0.435 -0.0035741662935137035 -0.009215342351487585 nan nan nan 0.37019086547990426 0.3690290530088402
0.4355 -0.0034517025953823034 -0.009194275654309041 nan nan nan 0.37069171612825585 0.36950517586667264
0.436 -0.0033299443965831717 -0.009171967612607376 nan nan nan 0.3711925741759478 0.36998085767494343
0.4365 -0.0032075185614538477 -0.009150906183979252 nan nan nan 0.3716934456011279 0.37045609597011253
0.437 -0.0030866570767465527 -0.009129991537862486 nan nan nan 0.3721943256919772 0.3709308882826381
0.4375 -0.002966385800551463 -0.009109001894052568 nan nan nan 0.3726952172816423 0.37140523360338196
0.438 -0.0028444138526261507 -0.009088111395304733 nan nan nan 0.37319612025011417 0.37187912903373227
0.4385 -0.002722012193231554 -0.009065043559351883 nan nan nan 0.37369704093727385 0.3723525714234859
0.439 -0.0025980000387985152 -0.009040632676947248 nan nan nan 0.3741979836181241 0.37282556206764955
0.4395 -0.00247485001444757 -0.009014344260885522 nan nan nan 0.3746989526409294 0.37329810108062467
0.44 -0.0023523071064845426 -0.008990175901295304 nan nan nan 0.3751999490352511 0.3737701877277076
0.4405 -0.0022301148465284698 -0.008965179572304287 nan nan nan 0.37570097608185826 0.374241819405165
0.441 -0.0021069551971438644 -0.008941535657675533 nan nan nan 0.37620203809517044 0.37471299378914213
0.4415 -0.0019813750073030875 -0.008917445269468185 nan nan nan 0.37670313759391155 0.37518371127960687
0.442 -0.0018548555348987703 -0.008893198414639637 nan nan nan 0.37720427611457 0.37565397011127355
0.4425 -0.0017288912283433425 -0.008868027146976369 nan nan nan 0.37770545871842237 0.37612377182063234
0.443 -0.0016022701043706318 -0.008841903598352031 nan nan nan 0.3782066911366627 0.37659311792727035
0.4435 -0.0014755564062269061 -0.008812302404796923 nan nan nan 0.3787079793114409 0.37706200425093345
0.444 -0.00134776972314635 -0.008779282511739464 nan nan nan 0.37920932589007134 0.37753042785995544
0.4445 -0.0012184578280348877 -0.008746139320936593 nan nan nan 0.3797107401388747 0.3779983858400467
0.445 -0.0010905495984228578 -0.008711256567496698 nan nan nan 0.3802122300412533 0.37846587344267046
0.4455 -0.000962913668707951 -0.008673011696511334 nan nan nan 0.38071380154039414 0.3789328921447161
0.446 -0.0008347366453333573 -0.008632253808757434 nan nan nan 0.3812154625745451 0.3793994404526003
0.4465 -0.0007075521628577987 -0.008589671664245123 nan nan nan 0.3817172158370204 0.3798655264098712
0.447 -0.0005808555069086436 -0.008548801241429536 nan nan nan 0.3822190628476282 0.38033114619160674
0.4475 -0.0004552490211628772 -0.008510173421059098 nan nan nan 0.3827210086596018 0.38079629437346113
0.448 -0.00032956591983894246 -0.00847002337901266 nan nan nan 0.383223057030923 0.3812609664565699
0.4485 -0.00020474033374767324 -0.00842734078326068 nan nan nan 0.38372521873707144 0.38172516187776956
0.449 -8.136006356119276e-05 -0.00838568821296349 nan nan nan 0.3842275012765466 0.38218888215491575
0.4495 4.163359526868586e-05 -0.008340515114925243 nan nan nan 0.38472990933600715 0.382652131674567
0.45 0.0001613746593286703 -0.008292657032177285 nan nan nan 0.3852324445975335 0.38311491857186786
0.4505 0.0002791142028707129 -0.008242725304403266 nan nan nan 0.38573510946915796 0.38357723920563397
0.451 0.00039439333229512717 -0.008192205151105738 nan nan nan 0.38623790494181526 0.3840390880444268
0.4515 0.0005065758920811511 -0.008138880990453056 nan nan nan 0.38674083571271567 0.384500463905125
0.452 0.0006163900238531573 -0.008080543658235571 nan nan nan 0.38724390635756234 0.3849613719608298
0.4525 0.0007239472279390256 -0.008021626539937743 nan nan nan 0.38774712427378905 0.38542181358844346
0.453 0.000828825861245364 -0.007960765390129356 nan nan nan 0.38825049772053294 0.38588179812707246
0.4535 0.0009304761828242482 -0.007895183386122965 nan nan nan 0.3887540368610093 0.38634133508196034
0.454 0.001028760172932834 -0.007826510717703418 nan nan nan 0.3892577413700158 0.3868004307875028
0.4545 0.0011231657526084592 -0.00775445212097792 nan nan nan 0.3897616189434043 0.3872590884105023
0.455 0.0012139150900738343 -0.007682429226961537 nan nan nan 0.39026567093565895 0.3877173071599183
0.4555 0.0013007027558855839 -0.007609221710281057 nan nan nan 0.3907699086569432 0.38817509122525123
0.456 0.0013839977705603715 -0.00753177670496595 nan nan nan 0.3912743319898779 0.38863244499192473
0.4565 0.0014652614056855648 -0.007452706914756086 nan nan nan 0.3917789474116943 0.3890893717389682
0.457 0.001547383982744012 -0.007371158706610436 nan nan nan 0.392283765998816 0.38954587468774754
0.4575 0.0016256467947861055 -0.007287315730269734 nan nan nan 0.3927887946976947 0.39000196034479084
0.458 0.0017010303023871365 -0.0072009582984206314 nan nan nan 0.39329404025849896 0.3904576330888405
0.4585 0.001772817506760984 -0.007113922724446335 nan nan nan 0.39379950508309863 0.39091289217730585
0.459 0.001839076119226652 -0.00702454614902025 nan nan nan 0.394305193467139 0.39136773858359025
0.4595 0.0019050278299516969 -0.0069319593488693714 nan nan nan 0.39481110359449006 0.39182217444694245
0.46 0.001968351522882978 -0.006836364845586168 nan nan nan 0.3953172411944422 0.3922762013465907
0.4605 0.002028649608869772 -0.00674042998702376 nan nan nan 0.39582360632207825 0.3927298239889039
0.461 0.0020863219265352478 -0.006642292280639564 nan nan nan 0.3963301933825907 0.3931830472437737
0.4615 0.0021413513672548334 -0.006545384942666515 nan nan nan 0.3968370030403013 0.3936358754698881
0.462 0.00219419707824196 -0.00644697003377663 nan nan nan 0.3973440340450335 0.3940883094087084
0.4625 0.0022462740642419615 -0.006346355548390856 nan nan nan 0.3978512868954239 0.3945403554445437
0.463 0.002294489318968265 -0.006247022226795212 nan nan nan 0.398358759840454 0.394992016946537
0.4635 0.0023422008196671644 -0.00614671612818624 nan nan nan 0.3988664498021043 0.39544329313826904
0.464 0.002385550845172498 -0.006047302706943049 nan nan nan 0.39937436378673735 0.3958941803238036
0.4645 0.002427493649703282 -0.0059460485857743 nan nan nan 0.39988249095655487 0.39634467905284465
0.465 0.0024675731215920006 -0.005843659806814228 nan nan nan 0.4003908278176366 0.3967948010532964
0.4655 0.0025064610323750534 -0.005739635042928078 nan nan nan 0.40089936840086465 0.3972445496243688
0.466 0.002541908088859383 -0.005635102426627657 nan nan nan 0.4014081088358831 0.397693924039661
0.4665 0.0025766112745612053 -0.0055304891009490325 nan nan nan 0.40191703847612736 0.3981429236210295
0.467 0.0026097732459331724 -0.005427689943000205 nan nan nan 0.40242614733619597 0.39859154627680804
0.4675 0.0026388835334158565 -0.005324387427114256 nan nan nan 0.4029354358193033 0.3990397951258726
0.468 0.0026668446438087453 -0.0052222377569540275 nan nan nan 0.4034448859594925 0.39948766153827026
0.4685 0.0026912644759088484 -0.005122240619970249 nan nan nan 0.4039544903065353 0.3999351488476405
0.46900000000000003 0.002712303510823331 -0.0050227991739822024 nan nan nan 0.40446422577921 0.4003822570839542
0.46950000000000003 0.0027306600029056486 -0.004923265778696858 nan nan nan 0.40497406888735327 0.40082898425510427
0.47000000000000003 0.0027460103704111203 -0.004823834454192297 nan nan nan 0.40548399301053506 0.4012753292115126
0.47050000000000003 0.00275884895665305 -0.004724718972102745 nan nan nan 0.40599397135325604 0.40172130098191083
0.47100000000000003 0.002770434555027273 -0.004628145166737894 nan nan nan 0.40650397936630245 0.40216690622955353
0.47150000000000003 0.0027804250472283866 -0.0045326276109232885 nan nan nan 0.40701399240203556 0.4026121404646643
0.47200000000000003 0.0027898180387862077 -0.0044383042941947325 nan nan nan 0.40752396628390836 0.40305701345459544
0.47250000000000003 0.0027976782770378966 -0.00434490595664922 nan nan nan 0.4080338658435737 0.40350153030258856
0.47300000000000003 0.0028041132221986484 -0.004251135596006245 nan nan nan 0.40854364873740995 0.40394570387377576
0.47350000000000003 0.002807468234048738 -0.0041593427752162305 nan nan nan 0.4090532710416897 0.4043895472361004
0.47400000000000003 0.002809941917479217 -0.00406839411448572 nan nan nan 0.4095626895214147 0.40483306288349963
0.47450000000000003 0.00281245527808721 -0.003977196514275256 nan nan nan 0.41007186339460494 0.40527624627885794
0.47500000000000003 0.0028124895997338004 -0.0038841987896587825 nan nan nan 0.41058075639358516 0.4057191030891149
0.47550000000000003 0.0028120026409655776 -0.0037915886164039047 nan nan nan 0.41108931467226784 0.4061616282316919
0.47600000000000003 0.002809658595047273 -0.003698285789853269 nan nan nan 0.41159748547824554 0.40660382960556674
0.47650000000000003 0.002805943059203746 -0.0036043719592039935 nan nan nan 0.4121052178336487 0.40704571054171823
0.47700000000000004 0.002800547004940656 -0.003511832686615633 nan nan nan 0.4126124536000158 0.40748728395803174
0.47750000000000004 0.0027936791845715485 -0.0034189221738901857 nan nan nan 0.41311914496773056 0.40792855650997284
0.47800000000000004 0.002783701601643841 -0.003325575760318214 nan nan nan 0.4136252515442319 0.40836954167582507
0.47850000000000004 0.0027735890967475543 -0.003232042629751828 nan nan nan 0.4141307246485834 0.4088102524122869
0.47900000000000004 0.002764113942055138 -0.0031366645876433584 nan nan nan 0.4146355168695553 0.40925068057519826
0.47950000000000004 0.002750865726472138 -0.0030394885018095747 nan nan nan 0.41513958306913673 0.40969083737459394
0.48 0.002733544121538247 -0.0029435041714366617 nan nan nan 0.41564286050550014 0.41013073076106504
0.4805 0.0027132989638201242 -0.0028484673083543064 nan nan nan 0.4161452948484518 0.4105703657015381
0.481 0.002689357461123081 -0.002751844119328957 nan nan nan 0.4166468384457771 0.41100974772940024
0.4815 0.0026630134450813213 -0.0026557642442809714 nan nan nan 0.4171474183395455 0.41144888099052196
0.482 0.0026341385563442873 -0.0025584979030367854 nan nan nan 0.4176469803262348 0.41188777928276454
0.4825 0.0026018201198641 -0.0024649892473829673 nan nan nan 0.418145470143269 0.4123264382727613
0.483 0.0025675879138690252 -0.0023703292804406386 nan nan nan 0.4186428139237193 0.41276487942842094
0.4835 0.0025307979498441877 -0.002277334018038227 nan nan nan 0.4191389473255013 0.41320310383930153
0.484 0.0024904012616935906 -0.0021852826906980337 nan nan nan 0.419633796495487 0.41364111676251036
0.4845 0.0024491532318197287 -0.0020933508492641515 nan nan nan 0.420127292879651 0.4140789298177188
0.485 0.0024034669879976506 -0.0020005283771337688 nan nan nan 0.4206193826325975 0.41451654538259436
0.4855 0.0023539508323777805 -0.001909119946894689 nan nan nan 0.4211099847672382 0.4149539694789578
0.486 0.0023030881957485008 -0.0018213044678518822 nan nan nan 0.42159900805203177 0.4153911954021654
0.4865 0.0022500282649125726 -0.0017319565262425912 nan nan nan 0.4220863842891467 0.4158282543404692
0.487 0.0021959275242897655 -0.0016424536266058058 nan nan nan 0.42257207996966173 0.4162651636527579
0.4875 0.0021393545007800216 -0.001553696248172359 nan nan nan 0.4230560350328373 0.416701934303595
0.488 0.002080190868210885 -0.001466709635459579 nan nan nan 0.4235381960560685 0.4171385849969857
0.4885 0.002020432018584662 -0.0013820653574766364 nan nan nan 0.4240185066549153 0.4175751338639298
0.489 0.001955068941861689 -0.0012991354606899578 nan nan nan 0.4244969144469252 0.41801158129545707
0.4895 0.0018852122287693006 -0.001218055483013332 nan nan nan 0.4249733670499889 0.4184479393173111
0.49 0.0018130100511524316 -0.0011365059592445231 nan nan nan 0.4254478120256305 0.4188841909915916
0.4905 0.0017414522063876542 -0.0010569476894662158 nan nan nan 0.42592021226671073 0.419320329891571
0.491 0.0016711012993629402 -0.000980175255685226 nan nan nan 0.42639054626994255 0.419756383911517
0.4915 0.0015982602505510177 -0.0009059190177335428 nan nan nan 0.42685878688292556 0.4201923404972231
0.492 0.0015222922120518708 -0.0008349271958598963 nan nan nan 0.4273248735123944 0.42062818805506835
0.4925 0.0014456344264765066 -0.0007643047228053614 nan nan nan 0.42778877807192645 0.42106394926556323
0.493 0.0013661940717077873 -0.0006967138965027062 nan nan nan 0.42825041936257524 0.421499650796981
0.4935 0.0012876541031474299 -0.0006323158904188102 nan nan nan 0.4287097900631005 0.42193529559463205
0.494 0.0012062216944374762 -0.0005681736255018087 nan nan nan 0.4291668772192633 0.4223708604062157
0.4945 0.0011216879022548664 -0.000507985289350941 nan nan nan 0.42962164509094647 0.4228063739453669
0.495 0.0010349473254392288 -0.0004487414956986011 nan nan nan 0.43007403224585294 0.42324190303548365
0.4955 0.0009461467684573168 -0.00039197234887923755 nan nan nan 0.4305239842309069 0.42367747457307087
0.496 0.0008571754662174877 -0.0003380362847940875 nan nan nan 0.4309715263601613 0.42411309481255943
0.4965 0.000766645313535522 -0.00028767249463651734 nan nan nan 0.4314165748946881 0.4245487926582641
0.497 0.0006758564412505455 -0.00024033679125912404 nan nan nan 0.43185919495362385 0.4249845372250411
0.4975 0.0005823244190645534 -0.00019731041451275988 nan nan nan 0.4322993503566657 0.42542043018640513
0.498 0.0004892283742023925 -0.00015699820735256423 nan nan nan 0.4327370291426943 0.42585642833037457
0.4985 0.0003938550396164606 -0.000118813054611698 nan nan nan 0.4331722595783826 0.426292556395966
0.499 0.0002969380511953909 -8.180638075411714e-05 nan nan nan 0.4336050649470516 0.42672894265780575
0.4995 0.0002001468795486591 -4.93354830955091e-05 nan nan nan 0.43403550839410127 0.42716554238575366
0.5 0.0001008708547015412 -2.111713480041874e-05 nan nan nan 0.4344634460399796 0.42760224228231425


==> plots/ideal_gas/shear_flow.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 5.160622219211453 6.323690534532606 0.013266666666666666 0.107458493638208 0.19879821323068478 -3.8255620893323796e-14 -5.2935433814127465e-14
0.0005 5.154472954718622 6.316354468072212 0.019799999999999998 0.12925482738421518 0.16339761197627203 0.0016286784518746034 0.0017265470428033604
0.001 5.147078125548767 6.307653789325908 0.026333333333333334 0.11211797629389746 0.18132660363580946 0.0032579667948420495 0.003451641782450482
0.0015 5.1384432099272805 6.297596460759699 0.03286666666666667 0.15578402722801102 0.22254861032573 0.004883865156687383 0.005173287389414169
0.002 5.128580379032589 6.2861942800241755 0.0394 0.18974001158088782 0.25112648591588094 0.006506365002613212 0.0068875082911638635
0.0025 5.117494721952852 6.273456027462528 0.04593333333333333 0.21455285755055226 0.27617974216613644 0.008125465741686542 0.008600286923063744
0.003 5.105198409500656 6.259396819367156 0.05246666666666666 0.2618169513022298 0.32237087185742463 0.009739183032406125 0.01031361053353568
0.0035 5.091704059429341 6.2440259630201345 0.059 0.335566790925666 0.364638171327642 0.01135349870854639 0.012025494547255378
0.004 5.077026873212237 6.227363779957835 0.06553333333333333 0.36564609679811394 0.4033554548472749 0.012966414587684293 0.013727930807148247
0.0045000000000000005 5.061178918798487 6.209430881069615 0.07206666666666667 0.4152634479556944 0.463528310033692 0.01457400218931239 0.015428906739713146
0.005 5.044180867960165 6.190246860012546 0.07859999999999999 0.4780527918154623 0.523782294917627 0.016174134381213862 0.01712452076381112
0.0055 5.026052584073641 6.169831634064178 0.08513333333333332 0.5634624495308789 0.5980551855115231 0.017774867674990986 0.01882069091044479
0.006 5.006817793748 6.148211216761754 0.09166666666666666 0.6277758075937943 0.646253303941619 0.019368276968910816 0.0205134312462957
0.006500000000000001 4.986497185736627 6.125410577368188 0.09819999999999998 0.710166699475099 0.7472701842667144 0.020952205832847858 0.022196706666817348
0.007 4.965111640312812 6.101459160773309 0.10473333333333332 0.7792808790419602 0.802141426097236 0.02252873699358455 0.023878552285259442
0.0075 4.942682361614216 6.076384745686442 0.11126666666666665 0.8435624957169698 0.8489379863158312 0.024103871798121908 0.02555894455968938
0.008 4.919236512145082 6.050215686961963 0.11779999999999999 0.91212670791021 0.905245617909211 0.025679617960333415 0.027235953352645375
0.0085 4.894800964660339 6.0229831855766305 0.12433333333333332 0.969741014362575 0.956326118075871 0.02725402918250436 0.028911543716457547
0.009000000000000001 4.869402467893435 5.994721161528901 0.13086666666666666 1.0229144897164635 0.9929513519271693 0.028819134863427933 0.030581631120993814
0.0095 4.843071957034664 5.9654578065062385 0.1374 1.046402092934889 1.0384825458448055 0.030372960666226523 0.03224820818124232
0.01 4.815839619182087 5.935228324196555 0.14393333333333333 1.0879551120998385 1.0627653613660368 0.03192548326878121 0.03391534438386921
0.0105 4.787731226842006 5.904067916184157 0.15046666666666667 1.0978823848996397 1.0803711438179213 0.03347259373538423 0.03558102328265218
0.011 4.7587787487475905 5.872004567179646 0.157 1.1047724572073037 1.0897838687868138 0.03501429686975662 0.03724142017032092
0.0115 4.7290144712465265 5.839080744237451 0.16353333333333334 1.1105422139229695 1.0769243971314855 0.03655472754392129 0.03889653276550506
0.012 4.6984711903696885 5.80533317884508 0.17006666666666667 1.1067121663425117 1.0818643402944987 0.03809174673599178 0.04054617539909659
0.0125 4.667184596074091 5.770798070734197 0.1766 1.0870676002899766 1.066282014078713 0.03961926075971786 0.04219641805030302
0.013000000000000001 4.635183318604003 5.735513831779793 0.18313333333333331 1.047483616382947 1.0355467269961518 0.04114351980675817 0.04384344601466725
0.0135 4.6025026063719 5.699516966127135 0.18966666666666665 1.0229348458734515 1.0307652075101923 0.04266451014343476 0.045481108245646454
0.014 4.569175423575448 5.662847281777061 0.19619999999999999 1.0027116433496999 1.0145150319335663 0.044177983388323995 0.047107199495463006
0.0145 4.535235000076828 5.625540822946585 0.20273333333333332 0.9844307301148532 1.0067049364683651 0.04568195451396034 0.048733916262715206
0.015 4.500713337382832 5.587640552898029 0.20926666666666666 0.9715971190439727 0.9955863554888755 0.04718264795063408 0.0503551674717025
0.0155 4.46564192006114 5.549180969939485 0.2158 0.9741501927262196 0.9795361292317446 0.048682092689925495 0.05197311273262536
0.016 4.430065569684222 5.5102017261303144 0.22233333333333333 0.970377790128857 0.9847022938385 0.050174117291169905 0.05358805782293037
0.0165 4.394012037431562 5.470735607867474 0.22886666666666666 0.9676893305416673 0.9779662641650971 0.05165665628201547 0.05519577956040186
0.017 4.35752536306467 5.430825343266353 0.2354 0.9731665599264879 0.9863628649127002 0.05313193460712924 0.056802292273535546
0.0175 4.320626777915688 5.390503912819968 0.24193333333333333 0.9700231688264984 0.9812473129453493 0.05460795431180496 0.05840950945569965
0.018000000000000002 4.283351409942597 5.349805225597157 0.24846666666666667 0.9911753836087107 0.9855029520040824 0.056082848185473294 0.060009814959203114
0.0185 4.245730343996824 5.308767273513229 0.255 0.9917489213499843 0.9866898105120956 0.05755436574359982 0.06160692737941848
0.019 4.207797214382297 5.26742372520058 0.2615333333333333 1.0007889365123819 0.9937650644436196 0.059018702380985215 0.06319453134616541
0.0195 4.169583734289392 5.2258120899791125 0.2680666666666667 1.0003830889655299 0.9914688373809962 0.06048590317426302 0.06476723679789492
0.02 4.131121480051931 5.183961377062878 0.27459999999999996 0.9989208101480956 0.998268322106425 0.061947729890005424 0.066336558760368
0.0205 4.09244296976522 5.141907186990256 0.28113333333333335 1.0007967510655105 1.003970357379338 0.06340427498729904 0.06789445719007907
0.021 4.053583988155399 5.099681472625885 0.2876666666666666 1.0024063932739489 1.0069064033665678 0.06485351014812368 0.06943879634369354
0.021500000000000002 4.014567569164844 5.057311807348535 0.2942 1.0025532083211395 1.006576930159599 0.06629582555181865 0.07097586047211835
0.022 3.975423374568547 5.014825355019126 0.3007333333333333 1.0143923507281274 1.01063755444378 0.0677371500355728 0.07251193252195821
0.0225 3.936183268589931 4.972258101441406 0.3072666666666667 1.0047608662455398 1.0128843777747294 0.06917327726675274 0.07404691334420842
0.023 3.8968727964692778 4.929641110514547 0.31379999999999997 0.998991995332018 1.0033027672282795 0.07060225074713282 0.07557432879152784
0.0235 3.857519543155209 4.886999171033129 0.32033333333333336 1.005018814879651 1.0079803382635038 0.0720242131276945 0.07710052012040094
0.024 3.8181512593089284 4.844357828839557 0.32686666666666664 1.0021765377539145 1.0035670951728617 0.0734348411266154 0.07861331130257833
0.0245 3.7787919525542817 4.801741613668161 0.33340000000000003 1.0050841048914068 0.9971166149230956 0.07484639075303645 0.08012112254306873
0.025 3.739467009964523 4.759179014063025 0.3399333333333333 0.9964436853464729 0.9923861778805034 0.07625694773766835 0.08162166146792295
0.025500000000000002 3.700201304524333 4.716690252307887 0.3464666666666667 1.0038641054602302 0.9966389392901296 0.07766637525802907 0.0831111004364131
0.026000000000000002 3.661017882405223 4.674297627172747 0.353 0.9999928296852009 0.9973992061895556 0.07907486404437054 0.08459559814870023
0.0265 3.621942075712221 4.6320247144190585 0.3595333333333333 0.9971181441968566 0.9995437321136841 0.0804762763761157 0.08608111449418691
0.027 3.58299392234505 4.589898362305496 0.36606666666666665 0.9993172943906502 0.9956744337931178 0.08187248261223459 0.08755105422423957
0.0275 3.5441972972291573 4.547936800841447 0.37259999999999993 0.9971994535522543 1.000048574993613 0.08325931858721017 0.0890073083318304
0.028 3.5055664466473013 4.506158847442992 0.3791333333333333 0.9998410889517176 0.9912501780102713 0.08463737971117884 0.09045213187795219
0.0285 3.4671253329628593 4.46457786559487 0.3856666666666666 0.9987233230983783 0.9952791588104312 0.08601222834401887 0.09188796680816083
0.029 3.42889891572051 4.423212007073137 0.3922 0.9984416245867189 1.0077679309931593 0.08737633664096736 0.0933124664677182
0.029500000000000002 3.390895734393275 4.3820735950822485 0.3987333333333333 0.9991832684506188 0.9945169382280519 0.08873747170980274 0.09473198060139414
0.03 3.3531366970260423 4.341184705829526 0.40526666666666666 1.001408538154001 1.0026773186952973 0.09009342573570427 0.09614859536531557
0.0305 3.3156354181209764 4.30055670761157 0.41179999999999994 1.0029224494983948 1.0008345566692 0.09144853785777159 0.0975601955946245
0.031 3.278412980996169 4.260208131923543 0.41833333333333333 1.0016654642301681 0.9993170226440171 0.09280265044358722 0.09896689331819059
0.0315 3.2414767040420362 4.220143944321098 0.4248666666666666 1.0032283105717859 0.9948801443955195 0.09415577321263599 0.1003705620055924
0.032 3.204839584881966 4.1803882742117455 0.4314 1.0042014479729398 0.9976438335699696 0.09550220205826412 0.10175946118765512
0.0325 3.168517083797779 4.140950870185226 0.4379333333333333 0.9975624811240229 0.9987043749619712 0.09684174207541073 0.10313332889254025
0.033 3.132520974465064 4.101834473643746 0.4444666666666667 0.9919221302280948 1.0000825814013825 0.09818037566877161 0.1045020413100341
0.0335 3.096862206262785 4.063047352544316 0.45099999999999996 0.9960152864852343 1.0015884414702785 0.09952016371817808 0.10587173509633016
0.034 3.061551962274176 4.024597887253547 0.45753333333333335 1.0006562338889617 1.0026333326576011 0.10085118514126376 0.10723841556383877
0.0345 3.0266021774458243 3.9864956422561892 0.4640666666666666 0.9991461759356545 1.0003825932896941 0.10217714195280286 0.1086017983687784
0.035 2.992017861289816 3.948745472765112 0.4706 0.9952731618802554 1.0024653358648674 0.10349806411507485 0.10996187894130299
0.035500000000000004 2.957807614376495 3.911354030999985 0.4771333333333333 0.997330075589677 1.0018221143591541 0.1048041270113456 0.11131922079180082
0.036000000000000004 2.9239784162587577 3.874325969409514 0.4836666666666667 1.0036766951481813 1.0003815709163566 0.10610099224202378 0.11266529286638104
0.0365 2.8905400135228922 3.837666120812133 0.49019999999999997 0.9999943396630181 1.0016123300468982 0.10739073679569856 0.1140042812492257
0.037 2.85749637893082 3.8013762290186577 0.49673333333333336 1.0021042208748296 1.000172706199953 0.10867994260236057 0.1153323756659704
0.0375 2.8248526531158387 3.765471156118871 nan nan nan 0.10996650316472606 0.11665358978693308
0.038 2.7926169259461844 3.72995280366944 nan nan nan 0.11124133061815542 0.11797077691198223
0.0385 2.7607887193534997 3.6948197654779853 nan nan nan 0.11250710542014077 0.11928731129081864
0.039 2.7293731954279954 3.660073976251986 nan nan nan 0.11376590474481586 0.12060096509584207
0.0395 2.6983733203537335 3.625717362095426 nan nan nan 0.11501575245238974 0.12190617843490208
0.04 2.667791707451408 3.591749567703529 nan nan nan 0.11627355572438824 0.12320136527741254
0.0405 2.637629708976 3.5581808246817146 nan nan nan 0.11752188319352026 0.12448996185809173
0.041 2.607889030330784 3.5250076338323084 nan nan nan 0.11875627818452708 0.1257713401665599
0.0415 2.5785710670767013 3.4922245520505752 nan nan nan 0.11999008178735013 0.1270433569981609
0.042 2.5496754772100414 3.4598361469163046 nan nan nan 0.12121442306202719 0.1283082044948493
0.0425 2.5212051776380213 3.427841328974847 nan nan nan 0.12242957466125978 0.12957002282329774
0.043000000000000003 2.493158954989541 3.396235094510592 nan nan nan 0.12364598196950541 0.1308289247574458
0.043500000000000004 2.465531154750706 3.365014323597485 nan nan nan 0.12485755158272789 0.13208693288343956
0.044 2.4383209349256414 3.3341868521998097 nan nan nan 0.1260616379591932 0.1333397936971156
0.0445 2.411524391398206 3.3037431115494384 nan nan nan 0.12726061773371605 0.13458985138925822
0.045 2.3851401559747423 3.27368211023767 nan nan nan 0.12845445270676856 0.13583225577797378
0.0455 2.359166642624658 3.2439987179786414 nan nan nan 0.12964964466022239 0.13707177273272578
0.046 2.333599462487064 3.2146864202529875 nan nan nan 0.130840371710184 0.1383023821496726
0.0465 2.3084397924483477 3.1857474502294094 nan nan nan 0.13202010679776283 0.1395170416978803
0.047 2.28368423282064 3.1571779413172054 nan nan nan 0.13318416565672941 0.14072884242677128
0.0475 2.259326164737567 3.1289720297254227 nan nan nan 0.13435198322613065 0.14194008610529982
0.048 2.235364993075867 3.10112911907413 nan nan nan 0.1355211215366396 0.1431461938494128
0.0485 2.211796182405341 3.0736458002699245 nan nan nan 0.13668792223633588 0.14434714902072876
0.049 2.1886187529111365 3.0465159118957335 nan nan nan 0.13784510496691857 0.14554747059949935
0.0495 2.1658221810731915 3.019734270215868 nan nan nan 0.1389991851473128 0.1467469910968669
0.05 2.143400568397848 2.993299690725206 nan nan nan 0.14015276017396128 0.14793301183724542
0.0505 2.1213533353347045 2.967203006071763 nan nan nan 0.14130768195695032 0.1491112473730008
0.051000000000000004 2.099676068778043 2.9414428765749956 nan nan nan 0.14245330767315587 0.15028611782089052
0.051500000000000004 2.0783670968715247 2.916014779526275 nan nan nan 0.14359660712993194 0.15145761194769677
0.052000000000000005 2.0574174877244396 2.8909132473252037 nan nan nan 0.14473780991749194 0.15262449602857306
0.0525 2.036817636982187 2.866132583631264 nan nan nan 0.14587410691534689 0.15378445578824876
0.053 2.0165657787549867 2.841669963789034 nan nan nan 0.1470073205443332 0.15493655943179274
0.0535 1.9966520974106126 2.8175182205268317 nan nan nan 0.14814200341726194 0.1560812304811353
0.054 1.9770786666562865 2.7936718945525265 nan nan nan 0.14926130587721975 0.15721254610591984
0.0545 1.9578352493117976 2.7701259094194453 nan nan nan 0.15038199124058788 0.15833844642605793
0.055 1.938917527117691 2.746874956801608 nan nan nan 0.15149508985674986 0.15945485313677069
0.0555 1.9203181075772324 2.723914725903388 nan nan nan 0.15259462708092167 0.16057228812376848
0.056 1.9020331174373986 2.701238789265806 nan nan nan 0.15368118373301706 0.16167725308484224
0.0565 1.8840551739152256 2.6788461771345995 nan nan nan 0.1547691057788909 0.162775022756011
0.057 1.8663804950552147 2.6567290383027746 nan nan nan 0.15585033810464324 0.16387394288358956
0.0575 1.8490022101010475 2.6348800670977957 nan nan nan 0.15692723780284729 0.16497150099161534
0.058 1.8319136504929263 2.6132969157519517 nan nan nan 0.15800100657248708 0.16606016310632934
0.0585 1.815109213544415 2.5919745690966702 nan nan nan 0.15907163636421576 0.16714077080378298
0.059000000000000004 1.7985796658660507 2.5709062152567443 nan nan nan 0.16013571697156312 0.16822235399353924
0.059500000000000004 1.782314889940289 2.550086300155142 nan nan nan 0.16120174384032857 0.16929861667985874
0.06 1.7663093065942201 2.529510587452175 nan nan nan 0.16227825389055234 0.17037692411891242
0.0605 1.7505612633111594 2.5091709723932283 nan nan nan 0.16335232924206253 0.171452536672384
0.061 1.7350658123696838 2.4890704382524027 nan nan nan 0.16442588203353029 0.1725203096663283
0.0615 1.7198120287586522 2.4691978561524506 nan nan nan 0.1655010722711781 0.17358450353469515
0.062 1.704800278926646 2.449547688386062 nan nan nan 0.16656197777544265 0.1746496650698417
0.0625 1.690033312245325 2.4301215061120818 nan nan nan 0.16760442008995047 0.17570940886757302
0.063 1.6754984282606489 2.4109133327748036 nan nan nan 0.16863748352362204 0.1767610266050143
0.0635 1.6611876618504287 2.391913475393177 nan nan nan 0.1696592727240194 0.1778049389695398
0.064 1.647095503817667 2.3731189658034455 nan nan nan 0.17068246762542003 0.17884318307565103
0.0645 1.6332206929153228 2.3545209906858644 nan nan nan 0.1717059394897339 0.17987651435800542
0.065 1.619562992910286 2.336118009731248 nan nan nan 0.1727216361223301 0.18091123318646604
0.0655 1.6061104306707552 2.317907221695641 nan nan nan 0.17373878645560728 0.18194490954088535
0.066 1.5928584160897639 2.299881291609663 nan nan nan 0.1747609231083003 0.18298003314371636
0.0665 1.579804039050828 2.2820335544919397 nan nan nan 0.1757737050544088 0.18401095420329594
0.067 1.5669409113366168 2.2643646892048976 nan nan nan 0.1767900671391904 0.185042843397935
0.0675 1.5542616097996165 2.2468700779856268 nan nan nan 0.1777993906692971 0.18607559283771458
0.068 1.5417625811395945 2.229542607389606 nan nan nan 0.17880253501828758 0.187106455934895
0.0685 1.529440945784231 2.2123827614635374 nan nan nan 0.17980244479036042 0.18813702201741123
0.069 1.5172888386612766 2.1953893731708654 nan nan nan 0.1808021792183265 0.18915386898922282
0.0695 1.505303543598859 2.1785515271990925 nan nan nan 0.1817987883108815 0.1901644799427804
0.07 1.4934809554581874 2.1618701323731675 nan nan nan 0.18279222289904024 0.19117382411966974
0.07050000000000001 1.481814733085575 2.1453413417229763 nan nan nan 0.183780614048498 0.19218002285503208
0.07100000000000001 1.4702995139381865 2.128962505357725 nan nan nan 0.18475950708730954 0.19318270307290134
0.07150000000000001 1.4589339971361341 2.112732079479959 nan nan nan 0.18573505989966949 0.19417817332318407
0.07200000000000001 1.4477161439719137 2.0966488066672326 nan nan nan 0.1867007907849004 0.19517349461056435
0.0725 1.4366410141337762 2.080713855778659 nan nan nan 0.18765948508619587 0.19616294119974725
0.073 1.4257055862081516 2.064917662031286 nan nan nan 0.18860846023717806 0.19715807718367137
0.0735 1.4149024722274843 2.0492583562271456 nan nan nan 0.18955031431455915 0.19815266456287361
0.074 1.404231121205843 2.033731459999656 nan nan nan 0.19048491914735277 0.19914221487935557
0.0745 1.393686279824921 2.0183380705321823 nan nan nan 0.1914189361710964 0.200128103487867
0.075 1.3832652982441218 2.003077315942123 nan nan nan 0.1923563287165756 0.2011090998923584
0.0755 1.3729596269314106 1.9879495870911634 nan nan nan 0.19329520051846086 0.2020890922363473
0.076 1.3627740492844558 1.97294639157975 nan nan nan 0.19422679437778612 0.20307295683623885
0.0765 1.3527025870187181 1.9580668853015215 nan nan nan 0.19515987297313162 0.204055537380455
0.077 1.342745080121509 1.9433061829467457 nan nan nan 0.19609001419857852 0.205034921424532
0.0775 1.332893343858071 1.9286738842105293 nan nan nan 0.19701520227617494 0.20601210100277262
0.078 1.323144922600045 1.9141538676723733 nan nan nan 0.19794002101564748 0.20698106185669973
0.0785 1.3134962988528576 1.8997465578872603 nan nan nan 0.1988667411813422 0.20794731448486373
0.079 1.303947686428195 1.8854500649350505 nan nan nan 0.1997915203640784 0.2089068992345471
0.0795 1.2944951865046652 1.8712700261557613 nan nan nan 0.20070468267159794 0.20986552866321534
0.08 1.285138254945452 1.8572021111801311 nan nan nan 0.2016193403244394 0.210823548064684
0.0805 1.2758780050033576 1.8432474590018317 nan nan nan 0.20252408166627806 0.21178766930900755
0.081 1.266709262525702 1.829401818311417 nan nan nan 0.20343030532563408 0.21274871118048186
0.0815 1.2576264910780108 1.8156648908625175 nan nan nan 0.20432299682517893 0.21370040934101275
0.082 1.2486324182211697 1.8020372790491188 nan nan nan 0.2052002937806285 0.21465387454027463
0.0825 1.239729016648187 1.788512002747971 nan nan nan 0.20607543752076268 0.21560546831958458
0.083 1.2309100700694244 1.7750923707264883 nan nan nan 0.20694044864947805 0.21655834229236673
0.0835 1.2221745903487211 1.7617686544413809 nan nan nan 0.2077984722749486 0.21750133020021545
0.084 1.213519052735486 1.7485467629100715 nan nan nan 0.20865148170114917 0.21843870581897637
0.0845 1.2049482889211143 1.7354252429793289 nan nan nan 0.20949403354727883 0.21936670029666544
0.085 1.1964546494811445 1.722403301884062 nan nan nan 0.21034203678560898 0.2202980465314135
0.0855 1.1880387697434212 1.7094786706424498 nan nan nan 0.21119015361791724 0.22123049358724112
0.08600000000000001 1.1796964839936255 1.696653941342345 nan nan nan 0.2120380658517428 0.2221619316962025
0.08650000000000001 1.1714298298820989 1.6839277271576576 nan nan nan 0.21287776654910626 0.2230856546210192
0.08700000000000001 1.1632416170660433 1.671299260990186 nan nan nan 0.21370512749131368 0.22400564296507466
0.08750000000000001 1.155126299352079 1.6587649580010406 nan nan nan 0.21453112575186617 0.22491361309124194
0.088 1.1470816426336854 1.646323913348662 nan nan nan 0.21535133917727386 0.22581704802716587
0.0885 1.1391047923398185 1.633974975484443 nan nan nan 0.2161634757429112 0.22672398588932852
0.089 1.1311937368669946 1.6217229450172768 nan nan nan 0.2169721284309765 0.22762497742468293
0.0895 1.123348361362944 1.6095594456437583 nan nan nan 0.21778244114852058 0.22852074607244874
0.09 1.115569892148038 1.597490504602631 nan nan nan 0.21858811150594246 0.22940784791915028
0.0905 1.1078502886426318 1.5855147638768703 nan nan nan 0.21939568382564045 0.23029125616950302
0.091 1.1001944520293654 1.5736296175366993 nan nan nan 0.2202117465620815 0.2311734386388908
0.0915 1.0926028092886424 1.5618330560558207 nan nan nan 0.2210274999026907 0.2320529565778549
0.092 1.0850713580730078 1.5501229446675038 nan nan nan 0.22183898960308182 0.23293151625704378
0.0925 1.0775983928321722 1.5385006778236632 nan nan nan 0.22264649824419705 0.23380782345980192
0.093 1.0701862402793532 1.5269676552846596 nan nan nan 0.22345909134839417 0.2346825914444338
0.0935 1.0628344306400963 1.5155223744736088 nan nan nan 0.22427309333276585 0.23555536519208803
0.094 1.055546812634368 1.5041636323786296 nan nan nan 0.22508101218209878 0.23642521349879866
0.0945 1.048320721862378 1.49289003116994 nan nan nan 0.22588563516082558 0.23728625258341815
0.095 1.0411556499050214 1.481705462954023 nan nan nan 0.22669055349048342 0.2381497383550034
0.0955 1.0340452379049 1.4706125760307975 nan nan nan 0.2274943990354757 0.2390048310325294
0.096 1.0269968987206717 1.4596032457190318 nan nan nan 0.22828358123681322 0.239856150001018
0.0965 1.0200060619731526 1.4486761095787024 nan nan nan 0.2290717282083876 0.24069925881347637
0.097 1.0130656051070064 1.4378331509717814 nan nan nan 0.2298554651691853 0.24154328072141043
0.0975 1.0061799852828404 1.4270590124893616 nan nan nan 0.23063637334587272 0.2423838103005849
0.098 0.9993476737171978 1.4163684489465023 nan nan nan 0.23141595955249897 0.2432155370869727
0.0985 0.9925713983844746 1.4057600686514413 nan nan nan 0.23219643433834558 0.24404386268568173
0.099 0.9858456113236053 1.3952316318980227 nan nan nan 0.23297946521212246 0.24486689799519673
0.0995 0.9791733759609493 1.3847835153346058 nan nan nan 0.23376418047929376 0.24569602278708824
0.1 0.9725558295307102 1.374418256179436 nan nan nan 0.2345503499956308 0.24651837476956104
0.1005 0.9659929319705282 1.3641368170782522 nan nan nan 0.23533097510242215 0.24733681601711077
0.101 0.9594855824970937 1.3539342158637442 nan nan nan 0.2361106954031396 0.2481563376031972
0.1015 0.9530274398017239 1.343813573676672 nan nan nan 0.23689415474246853 0.24898060301452746
0.10200000000000001 0.9466207790838017 1.3337707667145116 nan nan nan 0.237660270825277 0.24979170620849703
0.10250000000000001 0.9402665474912622 1.3238077809291406 nan nan nan 0.23842279950673756 0.2505996455522565
0.10300000000000001 0.9339662538885951 1.3139233482830175 nan nan nan 0.23918940621139337 0.2514020480862412
0.10350000000000001 0.9277157571457483 1.3041185683170398 nan nan nan 0.23995744727449728 0.2521945371913283
0.10400000000000001 0.9215161849799809 1.2943920722912836 nan nan nan 0.24072692407004012 0.25299053697415774
0.1045 0.915365337967039 1.2847431670887903 nan nan nan 0.24149045278271752 0.2537838064082211
0.105 0.9092678289240772 1.2751694118147727 nan nan nan 0.24224836271363115 0.2545749911371754
0.1055 0.9032213969789185 1.2656724536214081 nan nan nan 0.2430026409268339 0.2553621917021267
0.106 0.8972272097384418 1.2562522453066114 nan nan nan 0.24376074916620763 0.25614237212075497
0.1065 0.8912788066491262 1.2469077691722226 nan nan nan 0.24452535864622998 0.25692672602198785
0.107 0.8853765025993029 1.237643816503016 nan nan nan 0.24528088182368654 0.2577099629504121
0.1075 0.8795222593036802 1.2284524714403695 nan nan nan 0.2460405141565837 0.2584925060620319
0.108 0.8737118935941102 1.2193327426619225 nan nan nan 0.2467945471451244 0.25927107290380147
0.1085 0.8679496827922263 1.210288128823548 nan nan nan 0.247537338274972 0.26003769619148837
0.109 0.8622309909838063 1.201311677136145 nan nan nan 0.24827426836091585 0.26080559495621675
0.1095 0.8565540779393155 1.1924016902377674 nan nan nan 0.24901395806703483 0.261561072072333
0.11 0.8509229880311748 1.1835592497032243 nan nan nan 0.24974196196072435 0.26231094488243095
0.1105 0.845338924356631 1.1747943100167846 nan nan nan 0.25046264742402097 0.26305246784529446
0.111 0.8398003491586024 1.1661029711883741 nan nan nan 0.2511847738702678 0.2637929475904904
0.1115 0.8343062335011605 1.1574855144557419 nan nan nan 0.25190337727122275 0.26451672256995823
0.112 0.8288610915294239 1.1489403451255984 nan nan nan 0.2526116580102639 0.2652363823498445
0.1125 0.8234587041209865 1.1404690246611209 nan nan nan 0.25331764536154355 0.2659561666744104
0.113 0.8180960943962072 1.1320650676582957 nan nan nan 0.25402745565003737 0.2666678420307348
0.1135 0.8127763660046962 1.1237346332214928 nan nan nan 0.2547259183035234 0.2673767754085351
0.114 0.8074987329595931 1.1154756737617586 nan nan nan 0.255422935614809 0.26807932344587093
0.1145 0.8022619663158973 1.1072860666012074 nan nan nan 0.25611988504158834 0.2687810974687494
0.115 0.7970627126039623 1.0991657619626372 nan nan nan 0.2568184872122175 0.269483913078405
0.1155 0.7919040681655471 1.091114678160294 nan nan nan 0.2575194309721339 0.2701877387660277
0.116 0.7867827821134568 1.083129839245256 nan nan nan 0.2582114064738225 0.27088740083910856
0.1165 0.7817006294422454 1.0752166889239025 nan nan nan 0.2589015365242435 0.2715707908013934
0.117 0.7766558519106407 1.0673744920523731 nan nan nan 0.25958515040862107 0.27225216054055945
0.11750000000000001 0.7716502779601933 1.0595991137139684 nan nan nan 0.26026837674001296 0.2729345358412936
0.11800000000000001 0.7666826825890984 1.051894834725709 nan nan nan 0.2609521802859378 0.2736126699940601
0.11850000000000001 0.7617500206654841 1.0442596700987319 nan nan nan 0.2616373939448241 0.27428864103132095
0.11900000000000001 0.7568538586477658 1.0366861039899684 nan nan nan 0.2623220229026166 0.27495623907841527
0.11950000000000001 0.7519959237013425 1.0291744581268025 nan nan nan 0.26299819486139286 0.27562347081722455
0.12 0.7471722911385359 1.0217234787570013 nan nan nan 0.26366741717228637 0.2762900692602458
0.1205 0.7423854971855551 1.0143363037023632 nan nan nan 0.26432944131601394 0.27695284899560485
0.121 0.737628813760502 1.0070102763892068 nan nan nan 0.2649902375834753 0.27761464423730586
0.1215 0.7329074680602753 0.99974457107724 nan nan nan 0.2656508792625966 0.2782730714457
0.122 0.7282278867207327 0.9925363230047883 nan nan nan 0.26630988674642 0.2789324973978445
0.1225 0.7235811195977322 0.985384906841027 nan nan nan 0.2669649971117236 0.27958322288193793
0.123 0.7189658197380089 0.9782902539883936 nan nan nan 0.26762380427721705 0.28023492630861324
0.1235 0.7143839567026773 0.9712526314319312 nan nan nan 0.2682797648169835 0.2808864501220778
0.124 0.7098328312315069 0.9642726181360868 nan nan nan 0.2689371094931001 0.2815381165216167
0.1245 0.7053124314075583 0.9573433629470867 nan nan nan 0.2695941004081481 0.28218941010796317
0.125 0.7008255309117781 0.9504699475156082 nan nan nan 0.2702431782726012 0.2828416914013792
0.1255 0.6963649390987107 0.9436501409357244 nan nan nan 0.2708896922149963 0.28348444382144933
0.126 0.6919322888419464 0.9368825808477687 nan nan nan 0.2715306864442681 0.2841221539426722
0.1265 0.6875291045509971 0.9301680759065277 nan nan nan 0.2721730350391648 0.2847593509779505
0.127 0.6831571218694722 0.9235022538938038 nan nan nan 0.27280244909802137 0.2853958995579949
0.1275 0.6788152724109091 0.9168894820264527 nan nan nan 0.2734278279086842 0.2860254339879889
0.128 0.67450160509729 0.9103218703490276 nan nan nan 0.2740574228201491 0.28664574769640067
0.1285 0.6702169342386377 0.9037995043396652 nan nan nan 0.2746779279193629 0.28727049541157457
0.129 0.6659607961166512 0.8973341377262587 nan nan nan 0.2752911825713478 0.287892414920307
0.1295 0.6617316864796512 0.8909128011134001 nan nan nan 0.2759034057894537 0.2885108133485294
0.13 0.6575284302970033 0.8845399442096571 nan nan nan 0.27651556707440184 0.28912478611782344
0.1305 0.6533521871949052 0.8782158717739952 nan nan nan 0.2771250017872031 0.28973536497290586
0.131 0.6492012157321095 0.8719376962342106 nan nan nan 0.27772059994080683 0.2903468928689074
0.1315 0.6450764094711421 0.8657053239169298 nan nan nan 0.27831230274539415 0.2909593668786453
0.132 0.6409797266621691 0.8595160707441363 nan nan nan 0.2789019617056667 0.29157103767485193
0.1325 0.6369134474827217 0.8533744745637392 nan nan nan 0.27947995394855624 0.2921734192524996
0.133 0.6328804051247272 0.8472766390548243 nan nan nan 0.2800564654969673 0.29277391642254974
0.1335 0.6288764957276496 0.8412226347264115 nan nan nan 0.280615246929754 0.29337376120950953
0.134 0.62489905728041 0.8352144197860322 nan nan nan 0.28116759354709236 0.29397965830749784
0.1345 0.6209496562155811 0.8292464131971636 nan nan nan 0.2817101910789154 0.29458429564533867
0.135 0.6170225500249482 0.8233174704736048 nan nan nan 0.2822521350561267 0.2952008334497024
0.1355 0.6131175563963024 0.8174354010613172 nan nan nan 0.2827995107813189 0.29581431586091683
0.136 0.6092395896160757 0.8115927495755754 nan nan nan 0.2833425683495807 0.29642702563200934
0.1365 0.6053872950820774 0.8057899326695787 nan nan nan 0.28388677535785384 0.2970289345881466
0.137 0.601556912227289 0.8000273934057304 nan nan nan 0.28443414344531176 0.2976318074633476
0.1375 0.5977551577555072 0.7943026247495538 nan nan nan 0.2849716582204059 0.2982413441162598
0.138 0.593973605207749 0.7886136974566704 nan nan nan 0.28551146918870896 0.2988450413430658
0.1385 0.5902217500981513 0.7829624649564941 nan nan nan 0.28605242286702154 0.299446486303271
0.139 0.5864961212753178 0.777344064104807 nan nan nan 0.2865945134926967 0.30003882517597047
0.1395 0.5828013186740589 0.7717638317768153 nan nan nan 0.28713567830739833 0.3006320989569582
0.14 0.5791341362575313 0.766221112955224 nan nan nan 0.2876801122873028 0.30122172078578957
0.1405 0.5754963516285132 0.760717161843529 nan nan nan 0.2882231462018343 0.30180648570207286
0.14100000000000001 0.5718881529273091 0.7552492046783734 nan nan nan 0.28877038272110656 0.3023902003207434
0.14150000000000001 0.5683089567933763 0.7498185417602112 nan nan nan 0.2893167633043869 0.30296660260843455
0.14200000000000002 0.5647614324016648 0.7444230762163063 nan nan nan 0.28985464838880853 0.3035464187076235
0.14250000000000002 0.5612465827429033 0.739060343744812 nan nan nan 0.2903849472679482 0.3041243154672665
0.14300000000000002 0.55775799632394 0.7337323203877909 nan nan nan 0.2909191322980779 0.30470033382710004
0.14350000000000002 0.5542946014292353 0.728445204290953 nan nan nan 0.29145187784319704 0.30527778424419416
0.14400000000000002 0.550855168731539 0.7231921073498202 nan nan nan 0.29198577104162066 0.30585615714648234
0.1445 0.5474414363480234 0.7179722598005127 nan nan nan 0.2925195821376486 0.3064383456745279
0.145 0.5440532858943368 0.7127852046186035 nan nan nan 0.29305454828706223 0.3070217171959846
0.1455 0.5406911561921403 0.7076346329909106 nan nan nan 0.2935791285647275 0.30760463659523357
0.146 0.5373547765130287 0.7025183453159732 nan nan nan 0.2941033280168805 0.3081876937981673
0.1465 0.5340434274915811 0.6974362748905971 nan nan nan 0.2946211285081308 0.3087660527891489
0.147 0.530761468606038 0.6923863664790467 nan nan nan 0.2951322330943264 0.30934338390470667
0.1475 0.5275025511888953 0.687366765952551 nan nan nan 0.2956393624406504 0.30991166871403925
0.148 0.5242688062327963 0.6823783100989911 nan nan nan 0.2961475869436712 0.3104711473247047
0.1485 0.5210577014052309 0.6774225623779125 nan nan nan 0.2966551629636533 0.3110250481344535
0.149 0.5178727665843068 0.672498924167155 nan nan nan 0.2971638289586689 0.31157983705283776
0.1495 0.5147101585113562 0.6676102968667532 nan nan nan 0.2976792803388495 0.3121258415133249
0.15 0.5115644029589681 0.662747926730376 nan nan nan 0.2981964292503252 0.312669799192579
0.1505 0.5084427825613813 0.657916495366917 nan nan nan 0.29871197438910274 0.31320891312125065
0.151 0.5053454597870132 0.6531130701146283 nan nan nan 0.2992286173678416 0.3137495833121184
0.1515 0.5022728299763534 0.6483359048592818 nan nan nan 0.29975460620067185 0.3142887601236008
0.152 0.4992241844271089 0.6435897990047157 nan nan nan 0.3002813522351722 0.31482824894304384
0.1525 0.49619656428102255 0.6388718562771628 nan nan nan 0.30080955380458213 0.31536582741384905
0.153 0.4931931784681745 0.634182065718181 nan nan nan 0.30133887781800195 0.3159027516634244
0.1535 0.4902153583392873 0.6295210158958302 nan nan nan 0.3018618826718505 0.3164358406403172
0.154 0.4872566989759108 0.6248880773448087 nan nan nan 0.30238729862580965 0.316969335337824
0.1545 0.4843141917779848 0.6202840130429466 nan nan nan 0.3029106727611895 0.3175052216646442
0.155 0.4813895812146552 0.6157105008127033 nan nan nan 0.30343341244638755 0.3180289184859183
0.1555 0.478485876990365 0.6111692104998317 nan nan nan 0.3039558074868746 0.3185562682315021
0.156 0.4755975251162088 0.6066565232875345 nan nan nan 0.3044754699559446 0.31908282480866035
0.1565 0.47273286489250654 0.6021750402190945 nan nan nan 0.3049889986568303 0.31959629033428066
0.157 0.4698902561228711 0.5977196344169942 nan nan nan 0.30549974840968647 0.32010795065642705
0.1575 0.4670680116896148 0.5932920809753173 nan nan nan 0.30600395817490134 0.32061846633488783
0.158 0.46425730884087074 0.5888923280589826 nan nan nan 0.3065121486770047 0.3211328759751754
0.1585 0.4614611591244792 0.5845191290316644 nan nan nan 0.30702116371335647 0.3216399689348459
0.159 0.4586812538243793 0.5801719994915353 nan nan nan 0.30753718345548314 0.3221537305530535
0.1595 0.455913575104662 0.5758496002857978 nan nan nan 0.3080509793209168 0.322668318220408
0.16 0.4531637629852905 0.5715568490841172 nan nan nan 0.30855423997903303 0.32318023315685046
0.1605 0.45043115248737275 0.5672925819607525 nan nan nan 0.3090586064457846 0.3236870938344714
0.161 0.44771568630315683 0.5630534704279948 nan nan nan 0.309557018899385 0.3241910720896757
0.1615 0.44502394674463824 0.5588459700783054 nan nan nan 0.3100643945590504 0.3246937912511953
0.162 0.4423473191185074 0.5546611186491622 nan nan nan 0.3105763828334703 0.32518393107884436
0.1625 0.43968877576602683 0.5505010709582747 nan nan nan 0.3110911527744639 0.3256727457243339
0.163 0.43704452992670545 0.5463687616188924 nan nan nan 0.31160924450772054 0.32616227989454977
0.1635 0.43441718868501894 0.5422615728569435 nan nan nan 0.3121188085613887 0.3266503396660456
0.164 0.4318041598802799 0.5381800844637187 nan nan nan 0.3126229857304322 0.327132769146262
0.1645 0.42920279526463395 0.5341300712815531 nan nan nan 0.3131178884634353 0.32760974119925235
0.165 0.4266140843018309 0.5301066842495978 nan nan nan 0.31360801797051496 0.32808948199325505
0.1655 0.42403811961355864 0.5261090457438529 nan nan nan 0.31409635295043326 0.3285710334962522
0.166 0.4214770407184854 0.5221359235896513 nan nan nan 0.31458585611706125 0.32905322767980816
0.1665 0.41892732395920956 0.5181875707583946 nan nan nan 0.31506983169853187 0.3295273952287486
0.167 0.41639012314782636 0.514262561803038 nan nan nan 0.31555510016036675 0.3299992789916714
0.1675 0.413865077349094 0.5103635827980556 nan nan nan 0.3160415323540374 0.3304694299142917
0.168 0.4113527541540481 0.506488589792692 nan nan nan 0.31652912556603624 0.33094020092855575
0.1685 0.40885278440760325 0.5026333677148247 nan nan nan 0.3170083688101216 0.33140896164065337
0.169 0.4063671585979995 0.49880100301583924 nan nan nan 0.31748272458044785 0.33188463618399144
0.1695 0.40389631368063544 0.49499275385511743 nan nan nan 0.3179578377775464 0.3323524210148323
0.17 0.40143604768334806 0.49121016724078687 nan nan nan 0.3184256507338338 0.3328178271922461
0.1705 0.39898936460483503 0.48744879474902486 nan nan nan 0.31888700067439896 0.33327618339979354
0.171 0.3965547990240417 0.483713709691277 nan nan nan 0.3193420825919145 0.33373060245262054
0.1715 0.39413072307114594 0.48000274673732485 nan nan nan 0.31979827892163987 0.33417983765776865
0.17200000000000001 0.391716559690374 0.47631324750202875 nan nan nan 0.3202606904722868 0.3346265305687886
0.17250000000000001 0.38931459562475984 0.47264714947947256 nan nan nan 0.32072571199043387 0.3350793428128942
0.17300000000000001 0.3869224305021894 0.4690041108708996 nan nan nan 0.32119565856585586 0.33553265422606976
0.17350000000000002 0.3845478620207036 0.4653876790860435 nan nan nan 0.3216556550893169 0.33598399997924877
0.17400000000000002 0.38218178767394595 0.46179218013136536 nan nan nan 0.32212308002071904 0.33643373261094517
0.17450000000000002 0.37982699737461895 0.45821847515744524 nan nan nan 0.32258992022582206 0.3368843691097431
0.17500000000000002 0.3774836568894324 0.45466429024398863 nan nan nan 0.3230607294514974 0.3373328565492338
0.17550000000000002 0.3751539508789093 0.45113231863106756 nan nan nan 0.3235327142275541 0.33777179549515995
0.176 0.3728317916866068 0.44762077385526555 nan nan nan 0.32400114461481133 0.3382105020705287
0.1765 0.3705282352415623 0.44412436703633473 nan nan nan 0.3244557429874534 0.33864651649052735
0.177 0.36823349282550405 0.44065089716015754 nan nan nan 0.32490595193131305 0.3390710798840987
0.1775 0.36595119810104365 0.43719749655661644 nan nan nan 0.3253554334451546 0.33949979837776084
0.178 0.3636768193762381 0.4337642465707186 nan nan nan 0.32579336977328205 0.3399294057989275
0.1785 0.3614189035270836 0.4303550917375219 nan nan nan 0.32622097303973624 0.3403532326194902
0.179 0.3591701980667871 0.4269686669099343 nan nan nan 0.326654233079564 0.3407664188383925
0.1795 0.35693412583191075 0.4236044567133878 nan nan nan 0.32708437843299565 0.34117965595937344
0.18 0.35470658643583913 0.4202608934206205 nan nan nan 0.3275156401771113 0.3415926045290186
0.1805 0.3524902097182674 0.41693691134137234 nan nan nan 0.327938564577114 0.3420127121982016
0.181 0.35028644633888606 0.4136296095190706 nan nan nan 0.3283544828369093 0.3424355844453763
0.1815 0.34809301213820376 0.4103401304638231 nan nan nan 0.32877487077071477 0.3428565526527536
0.182 0.3459124025438096 0.4070681896152553 nan nan nan 0.32920163559263477 0.34327383332021283
0.1825 0.3437403450038407 0.4038175220877736 nan nan nan 0.32963138294409916 0.3436908190006062
0.183 0.34158486936547305 0.4005857943631076 nan nan nan 0.330061506429118 0.34410624519579697
0.1835 0.3394367772858817 0.3973635820188484 nan nan nan 0.33048889379897095 0.3445146663070146
0.184 0.33730471122276773 0.3941610522168976 nan nan nan 0.3309092142044535 0.34491537221467106
0.1845 0.3351833850802718 0.3909749128099207 nan nan nan 0.3313196331300043 0.3453181012811879
0.185 0.33307602776907064 0.3878043254320915 nan nan nan 0.3317188008373414 0.3457222041242106
0.1855 0.33098570161992374 0.38465540084793615 nan nan nan 0.33211853575804196 0.34612100622433967
0.186 0.328908149324752 0.38152551657288936 nan nan nan 0.33251345734294907 0.3465221399924087
0.1865 0.32684338191002754 0.3784218275827187 nan nan nan 0.3329030763499014 0.34692652838458493
0.187 0.32479045866606954 0.3753363490768008 nan nan nan 0.3332914748318152 0.3473288159199699
0.1875 0.32274903970614416 0.3722696846132869 nan nan nan 0.3336728086475996 0.3477321792919363
0.188 0.32071889069566245 0.3692245542323673 nan nan nan 0.33405553276812383 0.34813333689838327
0.1885 0.31869949670533443 0.36620066029494336 nan nan nan 0.33444569685083914 0.3485355704450975
0.189 0.3166908474834292 0.36319980081454384 nan nan nan 0.3348399495170074 0.34893625978851217
0.1895 0.3146949818653541 0.36022026210779196 nan nan nan 0.3352376865766211 0.3493407139345147
0.19 0.312714462493564 0.35726033604597596 nan nan nan 0.3356327356779019 0.34974624972969776
0.1905 0.31074571664230927 0.3543236655762622 nan nan nan 0.3360294187393937 0.35015428322929415
0.191 0.30878894245258337 0.3514038002769073 nan nan nan 0.33642543971072425 0.35056855223786126
0.1915 0.3068422835683013 0.34850599744240124 nan nan nan 0.3368224972837075 0.35098410586598455
0.192 0.3049091614879869 0.3456337554109442 nan nan nan 0.33720475387132864 0.3513988464014644
0.1925 0.30298609273262195 0.34278720083019953 nan nan nan 0.33759447399121245 0.35181549660913264
0.193 0.3010716908800971 0.3399620118432945 nan nan nan 0.3379860925834797 0.35223289619428794
0.1935 0.29916868151311987 0.3371582224814446 nan nan nan 0.33837362941749655 0.3526547221991949
0.194 0.29727678199625995 0.33437908559209933 nan nan nan 0.338764833383586 0.3530626606068859
0.1945 0.2953957596662102 0.3316294209096696 nan nan nan 0.33916212497615095 0.3534584340665048
0.195 0.29352757769436033 0.32889984420189017 nan nan nan 0.33956337484778065 0.35386188197862006
0.1955 0.2916677895652188 0.3261936648181387 nan nan nan 0.3399605329434374 0.354261995945656
0.196 0.2898191586149918 0.32351292098509327 nan nan nan 0.3403561717117761 0.3546633353005782
0.1965 0.2879831156472375 0.3208500825100012 nan nan nan 0.3407501350898391 0.35506629943045787
0.197 0.28615717126641954 0.3182083965948411 nan nan nan 0.34114596369716726 0.35546539306920083
0.1975 0.28434589319545905 0.31558976039543496 nan nan nan 0.34154222580247096 0.3558656513219064
0.198 0.2825442589204628 0.3129952406548596 nan nan nan 0.34194189761187355 0.35626707402451824
0.1985 0.280752546160133 0.3104251766664522 nan nan nan 0.34233821200269426 0.3566719118519874
0.199 0.278974487700186 0.3078786397447119 nan nan nan 0.3427317413656204 0.3570768389672454
0.1995 0.27721174419688416 0.30535671628000854 nan nan nan 0.34312306098271667 0.35748027917108344
0.2 0.2754598026392343 0.3028582299083888 nan nan nan 0.34351539571344536 0.3578897055306988
0.2005 0.27372543011133843 0.30038246063374496 nan nan nan 0.34389257043377663 0.3583016550691543
0.201 0.27200247457465687 0.2979335904786518 nan nan nan 0.3442675064635177 0.3587081420608909
0.2015 0.27029199746277904 0.2955075974486746 nan nan nan 0.34463845486421324 0.35911581926382674
0.202 0.2685916363634727 0.29310420350059047 nan nan nan 0.34500246323564626 0.3595221125162932
0.2025 0.2669029657701989 0.2907242201569078 nan nan nan 0.3453680732489837 0.3599203126320326
0.203 0.2652312837310366 0.2883671085046126 nan nan nan 0.3457287612895311 0.36031396875985294
0.20350000000000001 0.2635751000367678 0.28602971890613393 nan nan nan 0.3460861684099526 0.3607101411899857
0.20400000000000001 0.26193168152105084 0.2837162069123942 nan nan nan 0.34644447116639615 0.3611007067993736
0.20450000000000002 0.26030354934543753 0.2814270734751856 nan nan nan 0.3467961442974969 0.361488832494046
0.20500000000000002 0.2586844753092462 0.27916129469669065 nan nan nan 0.34715103142518033 0.36186971138275575
0.20550000000000002 0.2570783610730976 0.27691625510300555 nan nan nan 0.3475068222671878 0.3622516737041169
0.20600000000000002 0.25548392968982847 0.27469542120458124 nan nan nan 0.3478635122813881 0.3626344305688843
0.20650000000000002 0.2538999048389279 0.27249547190266055 nan nan nan 0.3482209274235987 0.3630076649052887
0.20700000000000002 0.2523268754825249 0.2703154495742682 nan nan nan 0.34858227222558696 0.36337252247504365
0.20750000000000002 0.25076531239715844 0.2681538217114164 nan nan nan 0.3489376961566856 0.3637384280311514
0.20800000000000002 0.24922198101511964 0.26601364420004536 nan nan nan 0.3492979498404691 0.36410426058941414
0.2085 0.2476894750147909 0.26388983728430726 nan nan nan 0.3496634194666341 0.36446976477028054
0.209 0.24616922516113038 0.26178657939717487 nan nan nan 0.3500288823175139 0.36483916818968876
0.2095 0.24466373178699274 0.25970473660026994 nan nan nan 0.3503994915768516 0.365205183953785
0.21 0.24317093607872634 0.2576440125749066 nan nan nan 0.35076629968309253 0.36556518261385235
0.2105 0.24168839533958997 0.2556019525655976 nan nan nan 0.3511290346371933 0.3659238329710489
0.211 0.2402198343821815 0.2535779302725187 nan nan nan 0.35148728047050154 0.36628226673801123
0.2115 0.23876875853621876 0.25157404329452837 nan nan nan 0.35183767473143507 0.366640616671565
0.212 0.23733029955893487 0.2495865580174592 nan nan nan 0.3521889877492351 0.3669939994021964
0.2125 0.2359066823360089 0.247613519994529 nan nan nan 0.35253722098705836 0.36735180515177746
0.213 0.23449087463630425 0.2456528846366065 nan nan nan 0.3528882858102452 0.36769742009350076
0.2135 0.23308553268466436 0.24370649765516733 nan nan nan 0.35323763839949696 0.3680370831154246
0.214 0.231683829531803 0.2417713679037132 nan nan nan 0.35358459849423296 0.36838391427898953
0.2145 0.23029598408621865 0.2398534746864935 nan nan nan 0.3539268913187255 0.3687325806853287
0.215 0.2289192784503028 0.23795014308481574 nan nan nan 0.35426731582876286 0.3690708741273942
0.2155 0.22755090390474766 0.2360611673413695 nan nan nan 0.3546120103795287 0.36940143814370574
0.216 0.2261893030600948 0.2341894686301867 nan nan nan 0.3549607874177592 0.3697367339242527
0.2165 0.22483722320577124 0.23233398280618014 nan nan nan 0.3553075580797911 0.370068595251554
0.217 0.2234952072880485 0.2304927343138448 nan nan nan 0.35565644582859146 0.37040620207794905
0.2175 0.22216336369645465 0.22866724528680432 nan nan nan 0.3560063493813974 0.3707446394884451
0.218 0.22083962580290709 0.2268536540213879 nan nan nan 0.3563589586824368 0.37109013875534325
0.2185 0.21952196539317692 0.22505660820943482 nan nan nan 0.35670021832740306 0.3714338681572091
0.219 0.218215900580128 0.22327034110813349 nan nan nan 0.35703072705728267 0.37177450085704644
0.2195 0.21691729379158753 0.22149462420760574 nan nan nan 0.35735833182026705 0.37213210183615136
0.22 0.21562720217068235 0.21973320983851943 nan nan nan 0.3576809235950567 0.3724978568859436
0.2205 0.21434538386442087 0.21798414822165424 nan nan nan 0.358001087135613 0.3728546198255874
0.221 0.21306991415566853 0.21624888339320142 nan nan nan 0.358322161287517 0.37320205907870524
0.2215 0.21179920358341056 0.21452510175296477 nan nan nan 0.3586469129062599 0.3735504646815779
0.222 0.21053157127210193 0.21280910637745493 nan nan nan 0.35897696753274866 0.37390094179324684
0.2225 0.2092568484993724 0.21110496668274945 nan nan nan 0.3593074745797412 0.3742510806440941
0.223 0.20798260322924736 0.2094118152431675 nan nan nan 0.3596436908209799 0.3745989681846198
0.2235 0.20671752968326315 0.20773546099960508 nan nan nan 0.3599736655091987 0.37494953742725967
0.224 0.20545910238183582 0.20606938957542806 nan nan nan 0.3603045926081753 0.37530107073607677
0.2245 0.20420421223320087 0.2044152365241732 nan nan nan 0.3606382418697771 0.375653560069902
0.225 0.20295574999632654 0.20277413376204143 nan nan nan 0.3609625113859473 0.3759988070205522
0.2255 0.20171285096361682 0.20114232705904173 nan nan nan 0.3612843433689231 0.37634401694341535
0.226 0.20047430767960006 0.1995205284827477 nan nan nan 0.3616053246707329 0.3766901697254874
0.2265 0.19924050388404063 0.1979141462575663 nan nan nan 0.3619280890155709 0.37703188875470206
0.227 0.198012502853687 0.1963178796980169 nan nan nan 0.3622426575236262 0.3773704989046719
0.2275 0.19678820211895098 0.19473073806321167 nan nan nan 0.36253135816516363 0.3777027090776324
0.228 0.1955707149455002 0.19315271242705734 nan nan nan 0.3628205818678896 0.3780341583701038
0.2285 0.19436157267124624 0.1915820551614066 nan nan nan 0.3631033330468407 0.37835839462328874
0.229 0.19315815073769768 0.190023687354543 nan nan nan 0.3633945603466496 0.3786908431376404
0.2295 0.19196145040862686 0.18846726890841684 nan nan nan 0.3636862978142065 0.3790200979846679
0.23 0.19076574491698306 0.18692579092107692 nan nan nan 0.3639726360778503 0.37934481207641124
0.2305 0.18957030732981808 0.18539400222177035 nan nan nan 0.3642678411406547 0.3796884304037897
0.231 0.18837587144568965 0.1838765650268916 nan nan nan 0.36456398121456457 0.3800260855278615
0.2315 0.18718682460923056 0.1823689020317156 nan nan nan 0.36485071490241205 0.3803560586005115
0.232 0.18600171080978958 0.180869121007986 nan nan nan 0.3651267020673573 0.3806838643705829
0.2325 0.18481944815893392 0.1793763554835921 nan nan nan 0.36540357109597105 0.38100486486563195
0.233 0.18364230041237145 0.17789747626113367 nan nan nan 0.36567176391866113 0.38133026884239757
0.2335 0.18246870859686312 0.17642753229947475 nan nan nan 0.3659440954952483 0.3816537680111754
0.234 0.1812977862567692 0.1749677975106311 nan nan nan 0.3662173486841144 0.3819774321870252
0.23450000000000001 0.1801289301187723 0.17351725753372188 nan nan nan 0.3664915242989482 0.38230233557811905
0.23500000000000001 0.17896127701055753 0.17207153757165122 nan nan nan 0.3667684828131535 0.38262517977908894
0.23550000000000001 0.17779724352066215 0.17063380558781333 nan nan nan 0.3670489604397753 0.38293825174782375
0.23600000000000002 0.17663590559080525 0.16920355227675948 nan nan nan 0.3673276304472691 0.3832503220347707
0.23650000000000002 0.17547781316169372 0.1677811511630838 nan nan nan 0.3676074692361633 0.3835638373417561
0.23700000000000002 0.17432143044620602 0.16636568603339372 nan nan nan 0.36789145255146777 0.38387567683005464
0.23750000000000002 0.1731673189678809 0.16495644071617802 nan nan nan 0.36818096295485236 0.38418831029312805
0.23800000000000002 0.1720165849564435 0.16355079253070004 nan nan nan 0.3684700727998995 0.38449345438009097
0.23850000000000002 0.17086810484430293 0.16214986065256368 nan nan nan 0.3687602212785301 0.3848069836230929
0.23900000000000002 0.16972301433892636 0.1607549828683937 nan nan nan 0.3690531282651638 0.3851203872775186
0.23950000000000002 0.16857989306276017 0.15936653518983412 nan nan nan 0.36934826954382743 0.38542689915764117
0.24 0.16743761074412 0.15797988910673857 nan nan nan 0.36964815930203604 0.3857337428127165
0.2405 0.16629677061362938 0.15660005680092803 nan nan nan 0.36994911927868135 0.3860430039715343
0.241 0.1651565827850576 0.15522356537517373 nan nan nan 0.3702477772111795 0.38635424375571215
0.2415 0.16401916384295032 0.15385170366359757 nan nan nan 0.37054645298752004 0.3866660872992927
0.242 0.16288531486411673 0.15248073945274124 nan nan nan 0.3708397424119112 0.3869771202638104
0.2425 0.16175408344264033 0.15111642943085968 nan nan nan 0.3711407430148915 0.387285688353342
0.243 0.1606252663833397 0.1497562296176171 nan nan nan 0.3714414563229012 0.3875950397427862
0.2435 0.1595017856089147 0.148398821306574 nan nan nan 0.371738613236684 0.38790027303248326
0.244 0.15837541220875292 0.14705173323930917 nan nan nan 0.3720240663454267 0.388203164830931
0.2445 0.1572580252710756 0.14570921792779173 nan nan nan 0.37230042690204534 0.3885055912488898
0.245 0.15614557664377704 0.1443716162155707 nan nan nan 0.3725750451821289 0.3887988644378992
0.2455 0.15503431551028918 0.14303636981128573 nan nan nan 0.37284550887518186 0.3890881588849328
0.246 0.1539244744746716 0.14170254875938373 nan nan nan 0.3731170448458283 0.3893823872881092
0.2465 0.15281297707248043 0.1403705275292163 nan nan nan 0.37339152261903136 0.38967740532085904
0.247 0.15170696246546586 0.13904132849845913 nan nan nan 0.3736627970315224 0.3899695466147824
0.2475 0.15060487852896842 0.13771325289669048 nan nan nan 0.37393309153008963 0.39025975972317123
0.248 0.1495050292616481 0.1363826753882976 nan nan nan 0.37420876409688436 0.3905492019717187
0.2485 0.14840716227356132 0.13505677419790735 nan nan nan 0.3744797450710414 0.39083737510418787
0.249 0.14731060565280152 0.13373105068768296 nan nan nan 0.3747496566958507 0.39112858282658386
0.2495 0.14621732050245934 0.13240549580343478 nan nan nan 0.37501669351452255 0.39142056364933536
0.25 0.14512067203159693 0.1310808493318734 nan nan nan 0.3752959755719114 0.39171331274122884
0.2505 0.14402673681084807 0.12976083765175198 nan nan nan 0.37557653532694707 0.3919997698296618
0.251 0.14293544383997564 0.1284423261683185 nan nan nan 0.375858363991817 0.39229123457360116
0.2515 0.14184248124499182 0.12712484279474418 nan nan nan 0.37613251818688026 0.3925674111837249
0.252 0.1407529964498826 0.12580714261234105 nan nan nan 0.37640984973020614 0.3928442913140375
0.2525 0.13966545707684058 0.12449165865287676 nan nan nan 0.3766686810820387 0.39312163100987063
0.253 0.13857964296673206 0.1231722673515861 nan nan nan 0.3769288659827712 0.39339971293628556
0.2535 0.1374954596140406 0.12185284453436554 nan nan nan 0.3771886334936157 0.3936742477300362
0.254 0.13641429300336808 0.1205314164853745 nan nan nan 0.377448919112583 0.39395827755511537
0.2545 0.13533966740814005 0.11920491273824746 nan nan nan 0.37770837232031 0.3942434448831116
0.255 0.1342635526984007 0.11787708119984036 nan nan nan 0.37796706030493665 0.39452937420197354
0.2555 0.1331899668747014 0.1165468052240846 nan nan nan 0.3782268393544729 0.3948163577948254
0.256 0.13212467206399758 0.1152174668552635 nan nan nan 0.3784891385367862 0.3951018529212023
0.2565 0.13106488246993944 0.11388032938276495 nan nan nan 0.37875983537153357 0.39538380913199195
0.257 0.13000520448447703 0.11254207430293153 nan nan nan 0.3790341133295833 0.3956713453847765
0.2575 0.12894617625261162 0.11120091109223418 nan nan nan 0.37930074377557854 0.39595741464530887
0.258 0.12788724951051572 0.10985503758964957 nan nan nan 0.379565509766012 0.3962416591686815
0.2585 0.12682923335355 0.10851014926472863 nan nan nan 0.3798354062831224 0.3965267383830602
0.259 0.1257730512084899 0.1071647634446085 nan nan nan 0.3801065714792811 0.3968095021508659
0.2595 0.12472149442381912 0.10582044912122941 nan nan nan 0.38037568199071164 0.3970889430613239
0.26 0.12367146422015084 0.10447534473113843 nan nan nan 0.3806407506665672 0.3973769938526184
0.2605 0.12262173520982801 0.10312834035528527 nan nan nan 0.3809040790493476 0.3976691068307432
0.261 0.12157296292407886 0.10178084377189735 nan nan nan 0.3811685533237239 0.39795923634235497
0.2615 0.12052650294663547 0.10043272262329346 nan nan nan 0.38143332056099244 0.39825190591530235
0.262 0.11947931952457448 0.09908706226376268 nan nan nan 0.38171915105920023 0.39854552113024977
0.2625 0.11843483118696528 0.09774248177301396 nan nan nan 0.3820024841500844 0.3988385583295188
0.263 0.11739206812461535 0.09640361952853131 nan nan nan 0.3822786155447298 0.39912411340203985
0.2635 0.11634933393806607 0.09507126959946963 nan nan nan 0.38255053280829193 0.39940366714787184
0.264 0.11530873322129606 0.09374060073146571 nan nan nan 0.3828245573683424 0.3996841101951061
0.2645 0.11426775326083352 0.0924142457131263 nan nan nan 0.38309667655001617 0.3999632593746324
0.265 0.11322628759397017 0.0910918550070498 nan nan nan 0.3833752178483214 0.40024404303919153
0.2655 0.1121878395846912 0.08977500774453094 nan nan nan 0.3836430530236886 0.40053381849611963
0.266 0.11114973739810756 0.08846063591544326 nan nan nan 0.3839100683794951 0.4008223210711079
0.2665 0.11011400572838007 0.08715196349046804 nan nan nan 0.3841798215887425 0.40110667141267003
0.267 0.10908040648371309 0.08585025065559726 nan nan nan 0.3844507871182735 0.4013869270652166
0.2675 0.10804725059649566 0.08454985355342423 nan nan nan 0.3847229610831235 0.4016673496688021
0.268 0.10701672654266244 0.08325420541839523 nan nan nan 0.3849921526611877 0.40194491404904886
0.2685 0.10598961255802856 0.08196612410236906 nan nan nan 0.3852693558994878 0.40222881203678046
0.269 0.10496396676429383 0.0806864064597226 nan nan nan 0.38554783013982624 0.4025088800646913
0.2695 0.10393611370933639 0.07941378502769547 nan nan nan 0.38582971898795937 0.40278239606527155
0.27 0.10291039560486626 0.07814794253123986 nan nan nan 0.386111013198449 0.403068146191023
0.2705 0.10188807577299666 0.07688636832155071 nan nan nan 0.3863935874939904 0.40335662591121046
0.271 0.10087235567292252 0.07563182698721652 nan nan nan 0.38667407700158035 0.4036531964757792
0.2715 0.09986649683186342 0.07438571944413008 nan nan nan 0.386955499506449 0.40394026489765417
0.272 0.09885787844181537 0.07314973624716033 nan nan nan 0.3872366546908528 0.40422749944787234
0.2725 0.0978493336010408 0.07192406923882849 nan nan nan 0.38752402925049034 0.40451576746404255
0.273 0.09684627707295128 0.07070722785601012 nan nan nan 0.3878127242008081 0.40480829998981743
0.2735 0.09585035340007131 0.06950261118683544 nan nan nan 0.3880967841615844 0.40509934060096325
0.274 0.09485883881388367 0.06831406069022197 nan nan nan 0.38837294495584057 0.4053825907882009
0.2745 0.09387169345507732 0.0671365828965451 nan nan nan 0.38864856189065494 0.4056689706872847
0.275 0.09289014599754379 0.06596934544397043 nan nan nan 0.3889262229069743 0.4059526014283061
0.2755 0.09191480866452673 0.06481261648486307 nan nan nan 0.38920086193190845 0.40623723807549017
0.276 0.09094442444045346 0.06366967634840326 nan nan nan 0.389480227762523 0.40652396363500065
0.2765 0.0899790228365899 0.06253990142977797 nan nan nan 0.38975762595225366 0.4068077391115961
0.277 0.08901854320324504 0.06142332666368037 nan nan nan 0.3900363571780538 0.40709258056885367
0.2775 0.08806494431455175 0.060319121385132755 nan nan nan 0.39031642696205837 0.40737848904452106
0.278 0.0871175692451822 0.05922529151654624 nan nan nan 0.39059783432946155 0.40766746382399677
0.2785 0.08618081080199003 0.058144685423993446 nan nan nan 0.3908716331025167 0.4079604578483076
0.279 0.08525245944817701 0.05707801649270656 nan nan nan 0.39115021151058 0.4082538907472002
0.2795 0.08433275970539728 0.056028589023100386 nan nan nan 0.3914194477524626 0.40853948201222245
0.28 0.08342806309652138 0.054994752563320315 nan nan nan 0.3916884812272318 0.4088261343963834
0.2805 0.08252994155895697 0.053976516600374454 nan nan nan 0.3919588204103923 0.40911317790006385
0.281 0.08164017568071644 0.05297517361765082 nan nan nan 0.3922250331766845 0.4093985989254585
0.28150000000000003 0.08075506945887766 0.05198994162532833 nan nan nan 0.3924981110380677 0.40969421603638134
0.28200000000000003 0.0798797424387384 0.05101432729458118 nan nan nan 0.39276818296818955 0.4099954600823765
0.28250000000000003 0.07901410112871632 0.05005695316269919 nan nan nan 0.3930282946723861 0.41029778139400014
0.28300000000000003 0.0781555937616737 0.04911067180345942 nan nan nan 0.39328386383661107 0.41059924266882897
0.28350000000000003 0.07730605762964719 0.04817847263967836 nan nan nan 0.3935362533129222 0.41089769018758965
0.28400000000000003 0.07646319612958928 0.04726290583433388 nan nan nan 0.3937991205429681 0.41119343810745146
0.28450000000000003 0.07562834937285472 0.04636541765326863 nan nan nan 0.3940559432280152 0.41148670020628186
0.28500000000000003 0.07480272264449628 0.04548530012493456 nan nan nan 0.394315872602736 0.41176414133948297
0.28550000000000003 0.07398764831589891 0.044620694962533916 nan nan nan 0.39457453925857694 0.41204094055725043
0.28600000000000003 0.07317994303285302 0.04377433004016643 nan nan nan 0.3948464655395504 0.4123148499982992
0.28650000000000003 0.07237669011107929 0.04294457975637305 nan nan nan 0.39511698505142684 0.4126000743098138
0.28700000000000003 0.07158173428608344 0.04213209732619676 nan nan nan 0.39538956527454333 0.41287896794570156
0.28750000000000003 0.07079773274227813 0.041336056540241015 nan nan nan 0.39566151129089233 0.413156203519193
0.28800000000000003 0.07002065446392282 0.04055802562841764 nan nan nan 0.3959312201835952 0.4134345173089523
0.2885 0.06925186303540781 0.039804898086365885 nan nan nan 0.39620204858722496 0.41370882754494837
0.289 0.06849234675435158 0.039068515030758366 nan nan nan 0.39646992342584575 0.41398093924851176
0.2895 0.06774149963182288 0.03834593556846653 nan nan nan 0.39673908498240185 0.41425151073977623
0.29 0.0669994051304016 0.03764015201904199 nan nan nan 0.39700524107624563 0.41451943806119856
0.2905 0.06626808263014604 0.036957030059455276 nan nan nan 0.39726853308137183 0.4147904234505785
0.291 0.0655463613586409 0.036291868524713354 nan nan nan 0.39753193544448373 0.41506198078529294
0.2915 0.06483289297251077 0.035640399455309626 nan nan nan 0.3977927192298527 0.41531124483181886
0.292 0.06413103849201887 0.03500313134189252 nan nan nan 0.3980539766324388 0.41555550581938006
0.2925 0.06343920620772746 0.03438230858268319 nan nan nan 0.39831404429419104 0.415790678875111
0.293 0.062755777065511 0.033781713784991445 nan nan nan 0.398589491478559 0.4160213493965531
0.2935 0.06208361411112529 0.03319629019754869 nan nan nan 0.39886402858015707 0.4162494968257244
0.294 0.06141818199910365 0.03262729970653812 nan nan nan 0.39913987848017396 0.41647859864372966
0.2945 0.06075909868668724 0.03207444704472125 nan nan nan 0.39942457315416086 0.4166960157486293
0.295 0.060111293018370364 0.03153915089577228 nan nan nan 0.39970604169434104 0.4169149947369938
0.2955 0.05947305181756481 0.031014466570807506 nan nan nan 0.3999985917078601 0.4171291794714026
0.296 0.0588443980937178 0.030501229247846803 nan nan nan 0.40029251079199396 0.41734429108691756
0.2965 0.0582279190821843 0.030003439893196156 nan nan nan 0.4005821102339289 0.41755400270652787
0.297 0.057622447072923716 0.0295156725166025 nan nan nan 0.4008621002926916 0.41776079184034837
0.2975 0.05702493061111881 0.029038688526406037 nan nan nan 0.40114341801476194 0.41797829740201725
0.298 0.056439734985897466 0.028575448014400342 nan nan nan 0.40142214505262985 0.4182011048081404
0.2985 0.055866940477273086 0.0281242594908882 nan nan nan 0.40170671985457457 0.4184095891686195
0.299 0.05530256833612442 0.02768497653781147 nan nan nan 0.4019913049937661 0.41861441079181755
0.2995 0.05474710389397123 0.02725762632687936 nan nan nan 0.40226461843705386 0.41881664715131833
0.3 0.05420000630474234 0.02684384638473734 nan nan nan 0.4025344562043905 0.41900972737877556
0.3005 0.053661950352010906 0.026439621889329218 nan nan nan 0.40280093873245243 0.4192035705301671
0.301 0.0531326468652719 0.026043844156748767 nan nan nan 0.40306400556027017 0.41938642910476287
0.3015 0.05261452018904996 0.025659496528717067 nan nan nan 0.4033282900594911 0.419566858922999
0.302 0.05210291762481798 0.02528388753893611 nan nan nan 0.403596131248819 0.41974374947172655
0.3025 0.05159714547100362 0.024920336812645286 nan nan nan 0.40386120164773937 0.41991806934748077
0.303 0.05110188260778681 0.024569001284274427 nan nan nan 0.4041321049061802 0.4200842018263794
0.3035 0.05061270478412464 0.024226100896383735 nan nan nan 0.4043996749862538 0.4202509563164937
0.304 0.05013277212550471 0.02389172231281673 nan nan nan 0.40467033231436594 0.42041832896050063
0.3045 0.049657928326270445 0.023566341461835207 nan nan nan 0.40493520930935106 0.4205788747205364
0.305 0.049191841810733286 0.023244005684609655 nan nan nan 0.40518958395477733 0.42073173175981815
0.3055 0.04873218826840927 0.022935555190889988 nan nan nan 0.4054489393823224 0.4208780609380749
0.306 0.04828280209953135 0.02263195740066089 nan nan nan 0.40570372153604173 0.42104136710223433
0.3065 0.047841735020979534 0.022333772014071055 nan nan nan 0.4059465921264715 0.42121559079285575
0.307 0.047410286448575874 0.022045196585543266 nan nan nan 0.4061915227762923 0.42139284155133194
0.3075 0.04698918770838689 0.02176526533729666 nan nan nan 0.4064326309523742 0.42155726363536
0.308 0.04657589202261828 0.021491469310237453 nan nan nan 0.4066840524508218 0.4217238667306939
0.3085 0.04617026727992695 0.021223131717680456 nan nan nan 0.40693069287716643 0.42189505918999887
0.309 0.0457710351879661 0.020963282092319024 nan nan nan 0.40717850759371915 0.42207457855215147
0.3095 0.045379748015017894 0.020707835349288734 nan nan nan 0.40743410606104735 0.42226243386505935
0.31 0.04499628022978534 0.020454467673520823 nan nan nan 0.4077013999271803 0.4224518291360634
0.3105 0.04461925002512756 0.02020421873335238 nan nan nan 0.407967734470986 0.42264305052014933
0.311 0.04424749793039335 0.019958228981314035 nan nan nan 0.40823260349635837 0.42283331323073253
0.3115 0.04388406912394456 0.01971568225694822 nan nan nan 0.40849187774740336 0.42302438371346945
0.312 0.04352878779029989 0.019476588038655072 nan nan nan 0.40874289721877977 0.4232180998921538
0.3125 0.04317656750689734 0.019241086170687663 nan nan nan 0.4089929562186091 0.4234101427203825
0.313 0.04283050497127818 0.019007475283238793 nan nan nan 0.40924418483024033 0.42360299666016277
0.3135 0.04248840464489324 0.018776264609692693 nan nan nan 0.40949429569298695 0.4238059177155632
0.314 0.04215333327957681 0.018552267422983337 nan nan nan 0.40974389332727285 0.42399898897694127
0.3145 0.04182504962737505 0.018328945592566804 nan nan nan 0.40999696329163554 0.424205277376311
0.315 0.04150296896934271 0.018109106229839626 nan nan nan 0.4102727742944059 0.4244052659947177
0.3155 0.04118842586895803 0.017891003837416344 nan nan nan 0.41053842130697205 0.4246001454773434
0.316 0.04088275287862305 0.01767575895548105 nan nan nan 0.41081213184221316 0.42479594039859525
0.3165 0.04058303980578433 0.01746500779865505 nan nan nan 0.41108641290032677 0.42499335073795785
0.317 0.04029065680253756 0.01726170084139446 nan nan nan 0.411362615921682 0.42519037647628544
0.3175 0.04000262854083792 0.017059789329737455 nan nan nan 0.4116446433318684 0.42538414943556785
0.318 0.039721796760073196 0.016864871455239253 nan nan nan 0.411895150498839 0.42557430438651217
0.3185 0.03944916998528756 0.016669606279421757 nan nan nan 0.412141789810548 0.425749775835262
0.319 0.03918494880092251 0.016474445719402153 nan nan nan 0.4123826665855491 0.42592871719713377
0.3195 0.03892125277448963 0.016279794744737855 nan nan nan 0.41263452099072184 0.4261185731826548
0.32 0.038663504310212767 0.016087686388047185 nan nan nan 0.4128821523012571 0.4263168595334978
0.3205 0.038411320133047266 0.01589820333396817 nan nan nan 0.4131353490801551 0.42652151547780986
0.321 0.038164261567425896 0.015709602435271103 nan nan nan 0.4133865114698598 0.42672738816992717
0.3215 0.0379246154486478 0.015519767321549452 nan nan nan 0.41363882560310455 0.42693053325635966
0.322 0.037692614780841294 0.015330838795085172 nan nan nan 0.41388683722021674 0.42713211466115264
0.3225 0.0374679205424183 0.015143160954400615 nan nan nan 0.41412936879456014 0.42733175492329956
0.323 0.03725505349584869 0.0149553149151025 nan nan nan 0.41436960272909223 0.4275343887729009
0.3235 0.037053099786068175 0.014766072116531692 nan nan nan 0.4146079441334173 0.427738256220796
0.324 0.03685517433401826 0.014578842262883526 nan nan nan 0.4148351212870392 0.4279415212363424
0.3245 0.03666937264588687 0.014390599752163195 nan nan nan 0.41506647327134377 0.4281346570613174
0.325 0.036490093282648135 0.014195819799329613 nan nan nan 0.41529738069127836 0.42833353865033075
0.3255 0.03631879237219766 0.014000088552018623 nan nan nan 0.4155225350663661 0.4285257809196017
0.326 0.036154350183018436 0.013806552996257921 nan nan nan 0.41574880712336926 0.4287355652314578
0.3265 0.03599921557316175 0.013611732170417471 nan nan nan 0.41598038295354484 0.4289376366909471
0.327 0.03585379517304671 0.013416411618133645 nan nan nan 0.4162183514161038 0.4291409949126938
0.3275 0.035713831584591724 0.013221671358152822 nan nan nan 0.4164511688788366 0.4293448180149509
0.328 0.035582198068097634 0.013023358087648044 nan nan nan 0.41668155393367784 0.429540195768741
0.3285 0.03545816683519137 0.01282596084752402 nan nan nan 0.4169022536162714 0.4297403518984802
0.329 0.03534328831730785 0.01262933177467469 nan nan nan 0.41713225582211494 0.42994847272637077
0.3295 0.035239113164472056 0.01243294213969748 nan nan nan 0.4173640118269326 0.4301625973182873
0.33 0.03514599390380033 0.012240195980379275 nan nan nan 0.41759692370754603 0.430366391032676
0.3305 0.03507004278415924 0.0120465722259108 nan nan nan 0.4178265033813198 0.4305601572902389
0.331 0.03499956544248255 0.011852442838809825 nan nan nan 0.41806031864352916 0.4307468120484643
0.3315 0.03493937724358313 0.011658546365462577 nan nan nan 0.41828192853211443 0.43093381389350566
0.332 0.03488686155320166 0.011465408313584018 nan nan nan 0.4185155587807682 0.43110927001736726
0.3325 0.034844372816019126 0.01127171270142902 nan nan nan 0.4187503714642258 0.4312859770002767
0.333 0.034811392883201696 0.011080765201495245 nan nan nan 0.41898579362800575 0.4314527534876672
0.3335 0.03478982890432293 0.010892141116606248 nan nan nan 0.41922241572818497 0.4316188229897417
0.334 0.03477704659023961 0.010705614961333923 nan nan nan 0.4194602328027174 0.4317851426989994
0.3345 0.03477345047773538 0.010522655454154435 nan nan nan 0.41970032729189277 0.43195108578719243
0.335 0.03477887034347722 0.01034074659411843 nan nan nan 0.41993954017994106 0.43212544642799283
0.3355 0.03479377558050337 0.01016096532987905 nan nan nan 0.4201799778004385 0.43228707122504684
0.336 0.03481778242722615 0.009980999669947704 nan nan nan 0.42041639780189766 0.43245134708490235
0.3365 0.03485081873043672 0.0098036963790804 nan nan nan 0.42066620100104307 0.43262261118541984
0.337 0.03489199756332985 0.009626366128127178 nan nan nan 0.42091872790422097 0.43279102351221893
0.3375 0.03494221813332189 0.009451085843108631 nan nan nan 0.4211699809572618 0.4329622930779572
0.338 0.035004590199901146 0.009274521761483603 nan nan nan 0.4214099051598647 0.43313294943005354
0.3385 0.035072670970793134 0.009099356012387233 nan nan nan 0.42164717488449255 0.433297816111125
0.339 0.03515293022153618 0.008926411513979738 nan nan nan 0.42188947415560357 0.43345937548310043
0.3395 0.03524172021988984 0.008754490865336789 nan nan nan 0.42212844040197184 0.43361800044815213
0.34 0.03534060988488136 0.008586131045332441 nan nan nan 0.422363893222144 0.4337914230796832
0.3405 0.0354459396476274 0.008417877395253081 nan nan nan 0.42261137112093966 0.43396786173969304
0.341 0.035559323770123406 0.008251152655253044 nan nan nan 0.4228598509387613 0.43414583310810423
0.3415 0.035678949052815906 0.008090686837548053 nan nan nan 0.42309745173430646 0.4343252213349052
0.342 0.035804345326823785 0.007931654482454687 nan nan nan 0.42333925328028793 0.43448091025645297
0.3425 0.03593951954577233 0.007773847333260707 nan nan nan 0.42358235895738683 0.4346379755230157
0.343 0.03607766960479401 0.00761514061445242 nan nan nan 0.4238178281368944 0.434801672120065
0.3435 0.036222657903388786 0.0074592799851884856 nan nan nan 0.42405157810700206 0.4349636938241685
0.34400000000000003 0.03637616696831706 0.007306584883879472 nan nan nan 0.4242820029177627 0.43512713329187364
0.34450000000000003 0.0365317824936056 0.007153189601642744 nan nan nan 0.42449405232291143 0.4352914090529106
0.34500000000000003 0.036692769769843404 0.0069975655492726385 nan nan nan 0.4247080661472563 0.43546310041897185
0.34550000000000003 0.03685944863805524 0.006841394036010905 nan nan nan 0.4249222535688182 0.4356319272913665
0.34600000000000003 0.03703307065721992 0.006687622803789038 nan nan nan 0.4251339186728355 0.43580717565648297
0.34650000000000003 0.037209581511599435 0.00653737005013805 nan nan nan 0.42535272479409864 0.4359755100455952
0.34700000000000003 0.03738950686527418 0.006387421215062851 nan nan nan 0.4255690121671453 0.43613972124495565
0.34750000000000003 0.03757346075554411 0.006238595364155708 nan nan nan 0.42577587675867484 0.43629873587591
0.34800000000000003 0.037767553509026025 0.006093820242198197 nan nan nan 0.4259696170176355 0.4364596058123003
0.34850000000000003 0.03796888982850712 0.005949546233001914 nan nan nan 0.42616443710281454 0.4366341740004938
0.34900000000000003 0.03817256667221581 0.005808520831249573 nan nan nan 0.4263605282264417 0.43680881076784783
0.34950000000000003 0.03838009411048937 0.005674966602713674 nan nan nan 0.4265579555062951 0.43698508169874245
0.35000000000000003 0.038592819950067914 0.005549995144704481 nan nan nan 0.4267562567118385 0.4371614974302115
0.35050000000000003 0.0388067928151889 0.005430369667656772 nan nan nan 0.42695567548225016 0.43733890413229176
0.35100000000000003 0.03902486512710998 0.005315677112037247 nan nan nan 0.42715155035798025 0.4375179113263788
0.35150000000000003 0.03924430431745626 0.005202171447274687 nan nan nan 0.42733737536600436 0.43769470243391434
0.352 0.03946509118918534 0.005093709855974018 nan nan nan 0.4275242302914149 0.4378661520599277
0.3525 0.03968684320671337 0.004992334406275849 nan nan nan 0.4277256245433941 0.43803917704330975
0.353 0.03990869524047806 0.004887373837274867 nan nan nan 0.42792909489323955 0.43821992664520715
0.3535 0.04012817845174244 0.004788470020541898 nan nan nan 0.4281336934976573 0.43840982190631356
0.354 0.04034862364678235 0.00469417282679936 nan nan nan 0.4283179528706222 0.43860235424455857
0.3545 0.04056842119591339 0.004603823423058122 nan nan nan 0.4285036109294745 0.43880186402588844
0.355 0.040785369079906146 0.0045196322032383515 nan nan nan 0.428694621999069 0.43898948018399475
0.3555 0.041000425140876755 0.0044393651081727345 nan nan nan 0.4288820621321435 0.43916614169524804
0.356 0.04120873572514369 0.004366350671747229 nan nan nan 0.42907157518707423 0.4393420814333274
0.3565 0.04141435524056127 0.0043021384727109325 nan nan nan 0.4292482717354817 0.4395178168584572
0.357 0.041615410821302073 0.004252128523873997 nan nan nan 0.4294264875306693 0.4397000542411796
0.3575 0.0418145697096011 0.0042080456361576505 nan nan nan 0.42960574225091536 0.439884001318904
0.358 0.042010510831267445 0.004174137846215979 nan nan nan 0.429781489045063 0.44006492740658404
0.3585 0.04219999166492458 0.004148767650633544 nan nan nan 0.42995355693788617 0.4402512018180022
0.359 0.042382621020644336 0.004128685364936972 nan nan nan 0.4301257873707675 0.44044866689976436
0.3595 0.04256576798961951 0.004117877940078834 nan nan nan 0.43029067252903574 0.44063054783199823
0.36 0.04274343325267662 0.004113461075307845 nan nan nan 0.4304608448499707 0.4408344082128666
0.3605 0.04291118042720305 0.004118677543803722 nan nan nan 0.4306369360194519 0.4410441315537276
0.361 0.043075832673005174 0.004132578770924996 nan nan nan 0.4308213749342025 0.44124970084051157
0.3615 0.043238634553465334 0.004155189039942982 nan nan nan 0.430997750434056 0.441463125605004
0.362 0.04339409508274033 0.004185552808192822 nan nan nan 0.4311805924016522 0.4416929372669979
0.3625 0.04354363919334574 0.004226751181256997 nan nan nan 0.43136464443032047 0.4419211846244905
0.363 0.04368843259570839 0.004277454737778548 nan nan nan 0.43154990644996005 0.44214751345345393
0.3635 0.04382759361893504 0.004338575379593627 nan nan nan 0.43174296671160867 0.4423876406347464
0.364 0.043956352857710955 0.004408217351038854 nan nan nan 0.4319372959951336 0.442620471677716
0.3645 0.044074729501307905 0.004484597178114639 nan nan nan 0.4321398179027072 0.44285541249823746
0.365 0.04418435105806464 0.004568116664410113 nan nan nan 0.43234368916921767 0.44308121427482466
0.3655 0.04428467957968717 0.004658011827137802 nan nan nan 0.4325340936958828 0.4433081458703771
0.366 0.044377535814767353 0.004752846933983184 nan nan nan 0.4327100887650872 0.44353726489126427
0.3665 0.04446004516166169 0.004852179427544673 nan nan nan 0.4328929497155451 0.44376843081894846
0.367 0.04453365077705054 0.004959956173981344 nan nan nan 0.4330770045888228 0.4440026980226811
0.3675 0.0446011916744066 0.005065912826554282 nan nan nan 0.4332335663689612 0.4442416462868124
0.368 0.04466306080291797 0.005177265590782948 nan nan nan 0.4333831008137935 0.4444752571797028
0.3685 0.04471204203688777 0.005294448992053231 nan nan nan 0.433540483065141 0.4447016757940314
0.369 0.044747324412400195 0.005419656614502231 nan nan nan 0.4337166144957864 0.4449263430967219
0.3695 0.04477430827926089 0.005551568599609467 nan nan nan 0.433887784427148 0.44516500591423613
0.37 0.04479115903002399 0.0056866436773961365 nan nan nan 0.43403479837209236 0.4454057862868751
0.3705 0.04479686380760534 0.005825391322463661 nan nan nan 0.4341963846368372 0.44564867433329447
0.371 0.04479298060163335 0.005972632807511073 nan nan nan 0.43434771428423635 0.4458934493650189
0.3715 0.0447791634518188 0.0061226525123302756 nan nan nan 0.4345053414768461 0.44614036061735296
0.372 0.04475450872225718 0.006276001608038283 nan nan nan 0.43466044456158043 0.4463970258448643
0.3725 0.04471837448418796 0.006439367679568319 nan nan nan 0.4348049249766528 0.44664990888040046
0.373 0.04467544813250209 0.006605117432304196 nan nan nan 0.43494816297914896 0.44690565401304333
0.3735 0.044621625313094326 0.0067830780370460525 nan nan nan 0.43507031196412527 0.44714995474155683
0.374 0.04455690393027487 0.006965727864274314 nan nan nan 0.4351934778731295 0.44739454200959594
0.3745 0.0444832368309979 0.0071476920272682334 nan nan nan 0.435304713763574 0.44763670246096776
0.375 0.044397299554083614 0.007339323716563778 nan nan nan 0.4354168761357268 0.4478756233189382
0.3755 0.044301255894529 0.007534292156939264 nan nan nan 0.4355230413426033 0.44810329352514794
0.376 0.04419611895498219 0.007732725466345693 nan nan nan 0.43562626483638267 0.4483041320911793
0.3765 0.0440801640580465 0.007932719347360251 nan nan nan 0.4357424110504678 0.44850679356598894
0.377 0.043950464883348445 0.008132432072192428 nan nan nan 0.4358532005598661 0.44871807960108845
0.3775 0.04380841194618713 0.008334548779419967 nan nan nan 0.4359649089518726 0.4489319750252673
0.378 0.04365932142523143 0.008538319973917036 nan nan nan 0.43608675124731167 0.449140650692353
0.3785 0.04350159666576347 0.008745446236221702 nan nan nan 0.436215727982134 0.4493511922720935
0.379 0.043333605956662066 0.00895284410598097 nan nan nan 0.43634573231123214 0.449561129908428
0.3795 0.043155077879840915 0.009162917313436707 nan nan nan 0.4364849049185967 0.4497729183752175
0.38 0.04296900931861136 0.009372156640687785 nan nan nan 0.436617835067387 0.44998968531707534
0.3805 0.042775774715485035 0.009584449590354057 nan nan nan 0.4367442935232474 0.45021520536451515
0.381 0.042572100141546235 0.009800939989256692 nan nan nan 0.43686121806263306 0.450433363487521
0.3815 0.042356592737681616 0.010017063602462753 nan nan nan 0.4369848532810754 0.45064905899462393
0.382 0.042132364843126296 0.010233439247508148 nan nan nan 0.437105660301487 0.4508663363688152
0.3825 0.04189994820657667 0.010451153548030586 nan nan nan 0.43724446670302136 0.4510945032842562
0.383 0.04165819332667521 0.010664161838613429 nan nan nan 0.4373844002383144 0.45132251391112505
0.3835 0.04140199499119531 0.010872702984304932 nan nan nan 0.4375185810817064 0.45155461754100806
0.384 0.041134688016060704 0.01107973842172475 nan nan nan 0.4376514975685061 0.45178871165104534
0.3845 0.040858185309689724 0.011289786119635527 nan nan nan 0.43778381386586923 0.4520118826913408
0.385 0.04057127723525037 0.01150419676200404 nan nan nan 0.4379174619839334 0.4522294510588501
0.3855 0.040276368657073056 0.011717182139714401 nan nan nan 0.4380521840358838 0.45244895317454836
0.386 0.03997294120533721 0.01193929733974593 nan nan nan 0.43820057575462373 0.4526590106457254
0.3865 0.03966415197654561 0.012161679630036596 nan nan nan 0.4383303204057206 0.4528533393576847
0.387 0.03935152767043371 0.012382732434348984 nan nan nan 0.43846472777722845 0.4530501332268322
0.3875 0.03903339014960812 0.012604559956373391 nan nan nan 0.4386141018482047 0.45324159147836096
0.388 0.03870963393832062 0.01282240719466538 nan nan nan 0.43876899199420477 0.4534469979217175
0.3885 0.03837818262895028 0.013041004468868305 nan nan nan 0.43892190350841975 0.4536560958001493
0.389 0.038035827482318305 0.013259492397710279 nan nan nan 0.43908680657895316 0.45387731914591406
0.3895 0.03768522190732079 0.013478291846774555 nan nan nan 0.4392353591087759 0.45410046812472055
0.39 0.03733220073687923 0.01369790919817292 nan nan nan 0.4393821410139753 0.4543318129617054
0.3905 0.03697658169841195 0.013914955779924975 nan nan nan 0.43953005891735425 0.4545618990271224
0.391 0.036620892728720746 0.014134759436448019 nan nan nan 0.439692171596532 0.45476891735276037
0.3915 0.03626033689121862 0.014345647358036898 nan nan nan 0.43986402104495903 0.45496984466754714
0.392 0.035896157170032764 0.014556123282630128 nan nan nan 0.44003055394976787 0.4551539456937996
0.3925 0.0355353797893305 0.01476412340444136 nan nan nan 0.4401829731697744 0.4553389408136245
0.393 0.03517126695828123 0.014975959150643496 nan nan nan 0.440326857103599 0.45552560726284774
0.3935 0.03480603204925101 0.01519057773900675 nan nan nan 0.44045023936441635 0.4556953097422937
0.394 0.03444109990624162 0.015405238316222265 nan nan nan 0.4405794809955685 0.4558583844245145
0.3945 0.03407807319528692 0.015621532939590298 nan nan nan 0.4406829903488284 0.456035154677073
0.395 0.03371399488488397 0.015836206129142695 nan nan nan 0.4407872120499282 0.45621791910023696
0.3955 0.033349362660657154 0.01605084090912854 nan nan nan 0.4408961295727442 0.4563872942806601
0.396 0.03298452259860672 0.0162631849106792 nan nan nan 0.44098664817328803 0.45655826070227634
0.3965 0.032618865725639226 0.01647189291414026 nan nan nan 0.4410951799423939 0.45672069215233047
0.397 0.03225495135063653 0.016682244412906163 nan nan nan 0.4412011488998569 0.4568722973989338
0.3975 0.03189092525116333 0.01689315635399087 nan nan nan 0.44130778709455865 0.4570185950623162
0.398 0.03152908622069316 0.017101478107027956 nan nan nan 0.44141507339714553 0.45717568006255516
0.3985 0.031169184530710246 0.017308987579175403 nan nan nan 0.4415387701805389 0.45733087291433366
0.399 0.0308141341086451 0.017515114609237676 nan nan nan 0.4416632413007455 0.4574998817354112
0.3995 0.030464575996467996 0.017718935157869247 nan nan nan 0.4417869043213914 0.4576632032186851
0.4 0.030118164009743043 0.01792702767684624 nan nan nan 0.44188196115047196 0.4578383581549465
0.4005 0.029776411098676483 0.018137648228284245 nan nan nan 0.4419721946800922 0.4580151625674614
0.401 0.029440450246636565 0.018345468406374757 nan nan nan 0.4420611693440869 0.4581936107674208
0.4015 0.029107204747247647 0.01854743173608294 nan nan nan 0.4421505458709456 0.45836780681491224
0.402 0.028778503045930968 0.018747421542753825 nan nan nan 0.44223191392624367 0.4585435615773239
0.4025 0.028454826210821783 0.018941350988455702 nan nan nan 0.4422835107541729 0.4587215189371325
0.403 0.02813160872733319 0.01913484099694899 nan nan nan 0.44233328503638836 0.45891208315171406
0.4035 0.02781197215441045 0.01932873489794793 nan nan nan 0.44239856061937255 0.45910433329333683
0.404 0.027500223893266576 0.019514144028936115 nan nan nan 0.44245867312024945 0.45928548677470393
0.4045 0.027188665582821684 0.019695829124479265 nan nan nan 0.44251237662615417 0.45945580772184014
0.405 0.026883124470115306 0.019874314895519368 nan nan nan 0.4425559877003325 0.4596188529771239
0.4055 0.0265833699062809 0.020050916131797963 nan nan nan 0.4425664681867471 0.4597762267387905
0.406 0.026289020861347358 0.020227118838083494 nan nan nan 0.44258238635528147 0.45993806405558346
0.40650000000000003 0.02599762370173152 0.020402267348635327 nan nan nan 0.4425905993926168 0.46010237170465146
0.40700000000000003 0.02571018950458054 0.020576731814966574 nan nan nan 0.44259807865810136 0.4602536233485404
0.40750000000000003 0.025430519347736887 0.020747405104480542 nan nan nan 0.44259991233058293 0.460409209313156
0.40800000000000003 0.025155638457416415 0.02091512809623848 nan nan nan 0.4426014108398773 0.46055422368254006
0.40850000000000003 0.024884287321960536 0.021079082337262984 nan nan nan 0.4426090163569498 0.4607078012414713
0.40900000000000003 0.024616911708058176 0.021241244290139412 nan nan nan 0.44262093198144165 0.46085851772773434
0.40950000000000003 0.02435303127723974 0.02140116118149205 nan nan nan 0.4426113090161111 0.46101606700895625
0.41000000000000003 0.0240953391152662 0.02155688160310288 nan nan nan 0.44259971776789 0.4611642137289304
0.41050000000000003 0.023842487914221625 0.021709397173785307 nan nan nan 0.4425777370233163 0.4613136200571025
0.41100000000000003 0.02359640996641927 0.021860895282560057 nan nan nan 0.4425516120122579 0.46146660803699147
0.41150000000000003 0.023356469879974494 0.022005106728393717 nan nan nan 0.4425264839255452 0.46162128327493973
0.41200000000000003 0.0231212433520016 0.022149050301545625 nan nan nan 0.44251932480482303 0.4617717621912842
0.41250000000000003 0.022887911590186508 0.0222880493640066 nan nan nan 0.44251172705404235 0.4619199044194428
0.41300000000000003 0.022655275549683777 0.02242214631112841 nan nan nan 0.44252351388281574 0.46206920827866127
0.41350000000000003 0.022427848695458233 0.0225513855282154 nan nan nan 0.44250626680662675 0.46220716010902063
0.41400000000000003 0.022204300371619252 0.022673736238961927 nan nan nan 0.4424827514643716 0.4623466939913386
0.41450000000000004 0.02198839926374304 0.022791905971242116 nan nan nan 0.4424521051022584 0.462487883595687
0.41500000000000004 0.021776176567469444 0.02290372832094158 nan nan nan 0.442420673013622 0.46261637219850027
0.41550000000000004 0.02156771407494476 0.023016862489900865 nan nan nan 0.4423876252394111 0.46275009960007457
0.41600000000000004 0.021365012328107873 0.02312539858453638 nan nan nan 0.44235583305906484 0.46288538651344946
0.4165 0.021167002480823198 0.023230031081727453 nan nan nan 0.44233849252023033 0.46301195421924407
0.417 0.020972295345007243 0.023329877176365768 nan nan nan 0.442330938469353 0.46313363901245497
0.4175 0.020779798597543985 0.023424107604688937 nan nan nan 0.44234721516506725 0.4632588128857714
0.418 0.02059092898977982 0.023508479819322317 nan nan nan 0.4423726074939997 0.46340104638623675
0.4185 0.0204055303571435 0.023585289561144123 nan nan nan 0.4424036867172863 0.4635341302684201
0.419 0.02022017385075976 0.023655710442678318 nan nan nan 0.44242189536861704 0.46366259762422435
0.4195 0.02003581988111838 0.02371634082581018 nan nan nan 0.44245966632927264 0.4637977373516794
0.42 0.01985437218116952 0.023772915409995127 nan nan nan 0.4425063114463454 0.46392187133749624
0.4205 0.019673584280075967 0.02382355124550266 nan nan nan 0.4425530210562415 0.464034530458341
0.421 0.01949580970623872 0.023870959383564875 nan nan nan 0.44259604803355707 0.46414514614574676
0.4215 0.019319151433138223 0.023911381823616427 nan nan nan 0.442639057178545 0.46425157339940665
0.422 0.01914395282122043 0.023946997535812274 nan nan nan 0.4426727042766545 0.4643551304218593
0.4225 0.018971440710239002 0.023978881186051116 nan nan nan 0.4426872331600217 0.4644604685737608
0.423 0.018800055464188177 0.024004677859308956 nan nan nan 0.4427159953178761 0.4645649040421569
0.4235 0.018630554950082454 0.024024641462377497 nan nan nan 0.4427465228160573 0.46465144407042996
0.424 0.01846212921716593 0.024034413148309446 nan nan nan 0.4427807128943365 0.4647559870961338
0.4245 0.018295372492545373 0.024039213693939843 nan nan nan 0.44283650552320736 0.46485858897789434
0.425 0.01813032422077048 0.02403685662385586 nan nan nan 0.44289256126131793 0.4649693352696207
0.4255 0.017963275294442037 0.02403018020185736 nan nan nan 0.44295229672005626 0.46507093437448643
0.426 0.01779990679805691 0.024013432919595776 nan nan nan 0.4430123160276229 0.4651706637511201
0.4265 0.01763859910499323 0.02399189862562762 nan nan nan 0.44306307445083964 0.46525658841468803
0.427 0.017478238363901933 0.02396413533706646 nan nan nan 0.4431055136433397 0.4653437392469827
0.4275 0.01732077873888966 0.023931109656536064 nan nan nan 0.443131356602975 0.4654215458592293
0.428 0.01716386451465743 0.023890467998998743 nan nan nan 0.443177303661054 0.4654891556155371
0.4285 0.017007240167894327 0.02384317575781406 nan nan nan 0.44321848733995206 0.46555770046959905
0.429 0.016853222444043175 0.023790063361962002 nan nan nan 0.44324210772748407 0.46562772581127754
0.4295 0.016699376673220873 0.023732688394132312 nan nan nan 0.44327527782535125 0.4656890721594439
0.43 0.01654272492603584 0.02366792848444247 nan nan nan 0.44332376991606115 0.46576054933260064
0.4305 0.016385356284521674 0.023599691433208687 nan nan nan 0.443360378015455 0.46583423451359995
0.431 0.016227121149326538 0.023525183306052373 nan nan nan 0.4433850364274116 0.46589878543727864
0.4315 0.01606655655621172 0.02344558393822743 nan nan nan 0.4434156753182169 0.4659542677944387
0.432 0.015903857562389528 0.023357931192982923 nan nan nan 0.4434463146227289 0.46601247449517147
0.4325 0.015737650725450907 0.023266582659372204 nan nan nan 0.4434635800859853 0.4660541281820979
0.433 0.015570067309386485 0.02317453866131179 nan nan nan 0.44349328157672324 0.46607044339896303
0.4335 0.015399711957136235 0.02307778072839493 nan nan nan 0.4435032301440752 0.4661227669314193
0.434 0.015227697123657097 0.022979133987164762 nan nan nan 0.4435069160244247 0.4661638855524902
0.4345 0.015053444610549496 0.022877955346257535 nan nan nan 0.44351100993155623 0.46620590991396305
0.435 0.01488466146686575 0.022776100681556926 nan nan nan 0.44353861893157726 0.46624411595423104
0.4355 0.01472252381562472 0.02266874232926926 nan nan nan 0.4435565962444755 0.4662903425435999
0.436 0.014558913379848062 0.02256045667536847 nan nan nan 0.44357463766907057 0.4663226610541001
0.4365 0.014388237878724888 0.022453092434249082 nan nan nan 0.4435585273118337 0.4663618243242862
0.437 0.014217961006648058 0.022346370159686508 nan nan nan 0.44355047715120327 0.4664083441363115
0.4375 0.01404431747866201 0.02223862689118702 nan nan nan 0.4435422075502274 0.4664416471036167
0.438 0.01386497560485855 0.022129043591099903 nan nan nan 0.44354575188964546 0.466470159395011
0.4385 0.01368433798871912 0.022017921933135787 nan nan nan 0.4435227308621554 0.4665091521869591
0.439 0.013499751706193615 0.021907923447085427 nan nan nan 0.4435218198305238 0.4665596243938234
0.4395 0.013310734356199944 0.02179633817104967 nan nan nan 0.4435061001608259 0.4666110485753518
0.44 0.013124854345957598 0.02168256889390838 nan nan nan 0.4434954547708257 0.4666634071934304
0.4405 0.012936554622697782 0.021566865890626456 nan nan nan 0.44348571224798194 0.4667234214657201
0.441 0.012743968485490783 0.021450058144706113 nan nan nan 0.4434896532878989 0.466763319626449
0.4415 0.012549877374649762 0.021332559715707106 nan nan nan 0.44349373795375163 0.4668079829688378
0.442 0.012354702890752913 0.02121516398711876 nan nan nan 0.44349511589576174 0.466848224786827
0.4425 0.012157392151646323 0.021100699607487564 nan nan nan 0.44350047880645027 0.46688916971427163
0.443 0.011954172336793209 0.02098904165438005 nan nan nan 0.4435408313412812 0.4669307949196914
0.4435 0.01174946486545014 0.02086454822621741 nan nan nan 0.4435819690722598 0.4669682344521827
0.444 0.011542587389121879 0.02074052532861283 nan nan nan 0.44363535099671636 0.4670180295404716
0.4445 0.01133513266526974 0.020615906729147985 nan nan nan 0.4436905488786996 0.46704234444805504
0.445 0.011126689924464955 0.02049030729437565 nan nan nan 0.4437469153277572 0.46707858471281444
0.4455 0.010916662954277807 0.02036689865214008 nan nan nan 0.44379376275188154 0.46711550733759055
0.446 0.010708436712875708 0.020246224976294525 nan nan nan 0.4438714643907234 0.46715308209236955
0.4465 0.01049846921368436 0.020123762468238927 nan nan nan 0.44395074957161446 0.4671712706974067
0.447 0.010288510349574504 0.020002739503354457 nan nan nan 0.44403161496017185 0.4671899975439068
0.4475 0.010077894882491598 0.01988479647376797 nan nan nan 0.44411394525851006 0.4672398328170805
0.448 0.009869371866548692 0.019768203825257222 nan nan nan 0.44417528365558256 0.4672703642645431
0.4485 0.009661673339126589 0.019653289988979354 nan nan nan 0.4442378742649451 0.4673014333669336
0.449 0.009455077584062542 0.01954093515530571 nan nan nan 0.4442865111693153 0.46733013172153276
0.4495 0.009249647263374242 0.019430682301551074 nan nan nan 0.44436355997193233 0.46735325645154263
0.45 0.009044832084860122 0.01932136275013397 nan nan nan 0.44441977592947807 0.46737691642308854
0.4505 0.008840838558785804 0.019214816323407997 nan nan nan 0.4444874779166876 0.467401069078709
0.451 0.008639590276287985 0.019109790037026057 nan nan nan 0.4445565337407154 0.46742567526340006
0.4515 0.008441476113937951 0.01901065204342405 nan nan nan 0.44463487699017823 0.46743739586532734
0.452 0.0082443994291417 0.01891220102026746 nan nan nan 0.444714771543377 0.4674682547352055
0.4525 0.008049950724983072 0.018816148415475815 nan nan nan 0.4448106042414273 0.46750360379791006
0.453 0.007854048790892104 0.01872087951305208 nan nan nan 0.4449206168508241 0.4675376224265909
0.4535 0.0076602815516092085 0.018623819397805216 nan nan nan 0.44503283801200505 0.4676085435059339
0.454 0.007468863708647219 0.018528541085759662 nan nan nan 0.44512743961818524 0.46766182889767416
0.4545 0.007280145037126588 0.018433686986520932 nan nan nan 0.4451944848746705 0.46775828938178604
0.455 0.007094464617882754 0.018341344558082142 nan nan nan 0.4453029548289051 0.4678271887493936
0.4555 0.006916309414239792 0.01825046487303672 nan nan nan 0.44537646698768185 0.46792804199061677
0.456 0.006745131856933996 0.018163043112262384 nan nan nan 0.4454516255758785 0.46802176820208014
0.4565 0.006577156544535548 0.018075369774052254 nan nan nan 0.4455177130712531 0.4681177596066935
0.457 0.006413030781417519 0.017988092435309876 nan nan nan 0.445568273465685 0.46820958659311523
0.4575 0.006251988267646982 0.01790102760274183 nan nan nan 0.44561975403354154 0.46832381637535053
0.458 0.006094370344235049 0.01781405323584537 nan nan nan 0.4456520092406215 0.46841913676168034
0.4585 0.00594049659639329 0.017725953052019502 nan nan nan 0.44568466299944604 0.46851905787171505
0.459 0.005790068932822892 0.017638257123797865 nan nan nan 0.44570415703703736 0.46860310734271426
0.4595 0.005643226774921129 0.01755302559396812 nan nan nan 0.44569134859351356 0.46868691181986416
0.46 0.0054988114550545975 0.017473226612398435 nan nan nan 0.44567505670339097 0.46877129872147294
0.4605 0.005358450880060186 0.01739517524733499 nan nan nan 0.44564344294659886 0.4688639978574063
0.461 0.005222273430430686 0.01731824255856005 nan nan nan 0.44559924878843543 0.46892642156196307
0.4615 0.005089552304745613 0.01724016617352774 nan nan nan 0.44556453176676014 0.46889810568213447
0.462 0.004961746883614884 0.017161175475324635 nan nan nan 0.4455498735965674 0.46888691904020385
0.4625 0.004832778024655598 0.017084411950884282 nan nan nan 0.4455178180782198 0.46882098374196596
0.463 0.004710189709981362 0.01700597639776372 nan nan nan 0.44550588261126467 0.4687462658053663
0.4635 0.004592087583205142 0.016928489225206678 nan nan nan 0.445492805553156 0.4686609276671119
0.464 0.0044820706624012965 0.01685466004560118 nan nan nan 0.44547411796545905 0.46857464956233436
0.4645 0.0043753814354434714 0.01678011663408427 nan nan nan 0.44547362015676856 0.46851347497472884
0.465 0.004274126600522499 0.0167008144488106 nan nan nan 0.44547191734077307 0.4684776486606779
0.4655 0.004178423695720278 0.016619838308814642 nan nan nan 0.4454902915943498 0.46843246793418225
0.466 0.004084446823263502 0.016536835098391645 nan nan nan 0.4455414001861514 0.46837672451626816
0.4665 0.0039960280097537226 0.016452671150818325 nan nan nan 0.44557992739334884 0.4683198186448678
0.467 0.003911705616321954 0.016364281530057517 nan nan nan 0.4456492546167397 0.4682615898407211
0.4675 0.0038282484985910333 0.016273388742451572 nan nan nan 0.44577347855732785 0.4681726699845526
0.468 0.003748306088707783 0.016179004256661002 nan nan nan 0.44596227611094197 0.4680812444871193
0.4685 0.0036742901717806676 0.016079949150373647 nan nan nan 0.44613139159269866 0.4680153599224485
0.46900000000000003 0.0036043319811413697 0.015976748260618238 nan nan nan 0.4462636601667283 0.4679675542194967
0.46950000000000003 0.0035323250689260014 0.015873849836139046 nan nan nan 0.44641745394852467 0.4679088541592181
0.47000000000000003 0.003462430728273792 0.01576393418092947 nan nan nan 0.44660482674263347 0.467850319810429
0.47050000000000003 0.0033960098602197745 0.01564599396969442 nan nan nan 0.4468129864024188 0.46775960673921146
0.47100000000000003 0.0033336329957792212 0.015524913373556767 nan nan nan 0.44706014894020096 0.46770007698709937
0.47150000000000003 0.003273655436657645 0.01539650280976093 nan nan nan 0.4472835634780827 0.4676838375118926
0.47200000000000003 0.0032159969808010906 0.01527151120515851 nan nan nan 0.44750057759993883 0.46769091356993525
0.47250000000000003 0.003157485697548706 0.015139765979820764 nan nan nan 0.44771231941272865 0.4676568604912172
0.47300000000000003 0.003101834459455459 0.01500321160765229 nan nan nan 0.44793048125564083 0.46766829154201867
0.47350000000000003 0.003049562302621809 0.014861416415161604 nan nan nan 0.44812496358075204 0.4676944012823927
0.47400000000000003 0.002996595765907805 0.014714571896125446 nan nan nan 0.4483193910642754 0.4676963798208176
0.47450000000000003 0.002945703993176485 0.014558532337458073 nan nan nan 0.44855834089397023 0.46770808579423145
0.47500000000000003 0.0028966116207492696 0.0143976682437608 nan nan nan 0.4487925269921063 0.46770847665971976
0.47550000000000003 0.00284402694033978 0.0142345402077367 nan nan nan 0.4489986391442249 0.4677593443585407
0.47600000000000003 0.002793082465844733 0.014069466709630093 nan nan nan 0.4491761898155836 0.4678505944672667
0.47650000000000003 0.0027453604145319787 0.013902679305824383 nan nan nan 0.4493524747986371 0.46794511282751455
0.47700000000000004 0.00269902938137298 0.013726307852833823 nan nan nan 0.44953483658429066 0.4679724197377386
0.47750000000000004 0.0026484070819291798 0.013544076743201686 nan nan nan 0.4497067048787802 0.4680004323194989
0.47800000000000004 0.0025984730477054993 0.013354218012094125 nan nan nan 0.4498688084611804 0.46805967980967256
0.47850000000000004 0.002545820488496781 0.013159486905402773 nan nan nan 0.45004809712772736 0.46812208873687156
0.47900000000000004 0.002496666287305531 0.012961976158147032 nan nan nan 0.4502089489928656 0.46822818469385946
0.47950000000000004 0.0024462920133616183 0.01275652505869379 nan nan nan 0.45037165452033096 0.46824447931545726
0.48 0.0023960911237842194 0.012545040682014022 nan nan nan 0.4505673090771793 0.46826869935747245
0.4805 0.00234967954603436 0.012329170925434787 nan nan nan 0.4507415050513677 0.46833286785696976
0.481 0.0023036274260354716 0.012108154948246288 nan nan nan 0.4508880939023147 0.46832417961067985
0.4815 0.002259217705125441 0.011881071399584726 nan nan nan 0.45101763614028073 0.468315445301825
0.482 0.0022125148644901583 0.011658206007524312 nan nan nan 0.45119926231819113 0.4683738990666228
0.4825 0.002165424405516206 0.011429453455875595 nan nan nan 0.45136764954267267 0.468475953447175
0.483 0.0021201481280176643 0.011196600852469978 nan nan nan 0.4515441421611118 0.46857554200968166
0.4835 0.0020753779470712155 0.010961883342420157 nan nan nan 0.4517257706289483 0.4686193929573443
0.484 0.00202992539229867 0.01071924849405613 nan nan nan 0.45191678688520687 0.46866749942575153
0.4845 0.0019822457282953746 0.010467837491745853 nan nan nan 0.45212498002153023 0.4687600960282377
0.485 0.0019340173702288817 0.010208791611002074 nan nan nan 0.45237109051871344 0.4688142842727721
0.4855 0.0018832519290137005 0.009945520052433267 nan nan nan 0.45265662519517536 0.4688609717797861
0.486 0.0018311340590337892 0.00967677762647523 nan nan nan 0.4529289149485056 0.46888747422916116
0.4865 0.0017788240933468886 0.009406383138504455 nan nan nan 0.4531942897485761 0.4688744091401551
0.487 0.0017250189247525313 0.009133013813716399 nan nan nan 0.4534191265684239 0.4688620935410818
0.4875 0.0016703607407328742 0.00885225462042108 nan nan nan 0.45365899587714775 0.4687532123662585
0.488 0.0016126392217749334 0.008566477954047141 nan nan nan 0.4539962455639404 0.46869908301162083
0.4885 0.0015526866193611424 0.008279986824840307 nan nan nan 0.45440032349325493 0.46864540291277706
0.489 0.0014937944560759254 0.007987185870393083 nan nan nan 0.45477560931367783 0.46858950156134904
0.4895 0.001435019252840411 0.00768860705745975 nan nan nan 0.455182032113103 0.46856341656149864
0.49 0.0013744672068788275 0.007382353118718504 nan nan nan 0.45559350256689374 0.46870047491007233
0.4905 0.0013160547538921907 0.007074956784019253 nan nan nan 0.45596898693751337 0.4688276087746898
0.491 0.001257553556924695 0.006759439604876975 nan nan nan 0.4564044970080853 0.4690338066678148
0.4915 0.0012019683872791496 0.006438706950785091 nan nan nan 0.45682808256347185 0.4692660853487179
0.492 0.0011460653045154237 0.006114555314843814 nan nan nan 0.4570438959940411 0.46952865242095115
0.4925 0.0010878458213057374 0.005789056060618007 nan nan nan 0.4573214913704041 0.4697334899252
0.493 0.0010239605588604 0.005458038251121323 nan nan nan 0.45758061499757713 0.4698701091364082
0.4935 0.0009592652908655686 0.005123207489063463 nan nan nan 0.457873752600723 0.47010511194637955
0.494 0.000894930568502306 0.004784861561723404 nan nan nan 0.4581137010460762 0.4703396723541188
0.4945 0.0008298496623773809 0.004441510571423661 nan nan nan 0.45827357390670287 0.4706513702030946
0.495 0.0007651005389501939 0.004094625309883774 nan nan nan 0.4584093112061664 0.47068206069212803
0.4955 0.0007005556715395558 0.0037413357911225812 nan nan nan 0.4586804124637395 0.4708393046826693
0.496 0.0006357287430780364 0.003383844541449967 nan nan nan 0.45901029665840154 0.4710339276872403
0.4965 0.0005680576325463993 0.003019110211373105 nan nan nan 0.45942053277991896 0.4710405387453757
0.497 0.0004997749903000199 0.0026515887770550577 nan nan nan 0.459662305357906 0.47085792796148324
0.4975 0.000431108219029901 0.002281714405851219 nan nan nan 0.45969521250504053 0.4709409553192528
0.498 0.00036095474528466967 0.0019107098642850181 nan nan nan 0.45973795544491347 0.4710079123870693
0.4985 0.00028930932226880167 0.0015352522986196726 nan nan nan 0.4593536244739446 0.4711146069528105
0.499 0.00021836592707472232 0.0011553774578385166 nan nan nan 0.45890681597954674 0.47060266240460624
0.4995 0.00014518389341197665 0.0007748848585033703 nan nan nan 0.4579775697242541 0.46938420855907254
0.5 7.30264465567413e-05 0.0003878102373327656 nan nan nan 0.45799101814696097 0.46838333774525914


==> plots/ideal_gas/taylor_green.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 4.654023636580704 4.847671609823283 0.013266666666666666 0.1826794391849536 0.08596679491056639 -1.5373302630905527e-13 -8.109850568871479e-13
0.0005 4.650792874240017 4.842141073343161 0.019799999999999998 0.19754039656832886 0.15120376033625174 1.1645744958639903e-06 1.2119295912953465e-06
0.001 4.646308749965854 4.835439429345069 0.026333333333333334 0.2200834349472802 0.16610070562058882 4.660090725224192e-06 4.84737141182856e-06
0.0015 4.640578504137464 4.827573195816634 0.03286666666666667 0.1815996660257957 0.1913918048801278 1.0488790928696062e-05 1.090538431978852e-05
0.002 4.633609779380775 4.818550987159813 0.0394 0.20338145032199742 0.19966105793805844 1.8652282865676717e-05 1.9384435624329428e-05
0.0025 4.625412243396252 4.808379854764376 0.04593333333333333 0.25335497008629043 0.2542679609694843 2.915153583214697e-05 3.028239772903249e-05
0.003 4.615997383414925 4.7970705298729595 0.05246666666666666 0.2849184470053677 0.2639170872752423 4.19868801718557e-05 4.359654889027903e-05
0.0035 4.605378114378297 4.784636174585912 0.059 0.32559946050213134 0.3145246489204262 5.715800504916998e-05 5.932358750203076e-05
0.004 4.593567841399324 4.771091647274845 0.06553333333333333 0.39168351068920126 0.3526273898525703 7.466395739627845e-05 7.745963146883247e-05
0.0045000000000000005 4.580582998117605 4.75645058036446 0.07206666666666667 0.43494066095672423 0.4332699541924858 9.45031388902702e-05 9.800022329712996e-05
0.005 4.566439246483497 4.74072954752157 0.07859999999999999 0.48866578229651075 0.48991436941192823 0.00011667331194641007 0.00012094033782092556
0.0055 4.551152696607591 4.723944632790305 0.08513333333333332 0.5508227959994896 0.5413763180970829 0.00014117159357216515 0.00014627438224949999
0.006 4.5347459378999915 4.706117024698934 0.09166666666666666 0.621004551168194 0.6244475629100247 0.0001679944463263492 0.0001739962107439628
0.006500000000000001 4.517239761947038 4.687266442115014 0.09819999999999998 0.7064663519352343 0.6921650087406225 0.00019713771043526276 0.00020409914266866043
0.007 4.498657190282862 4.667415073025119 0.10473333333333332 0.7813031582045422 0.7856994172536338 0.00022859659507021098 0.00023657595880739713
0.0075 4.4790197690493105 4.646583593621954 0.11126666666666665 0.8551704391840762 0.8416148541956432 0.0002623656848411033 0.0002714189004824224
0.008 4.458351130436946 4.624795624785371 0.11779999999999999 0.9254023461949658 0.899893659019545 0.00029843893744851366 0.00030861970290509675
0.0085 4.436677126279482 4.60207817195012 0.12433333333333332 0.9842166233789253 0.9538927182843294 0.00033680968524425883 0.0003481696072821824
0.009000000000000001 4.4140257467142225 4.5784563376991665 0.13086666666666666 1.034009862168514 1.0135650895792025 0.00037747065587308813 0.00039005935220547827
0.0095 4.390423555448457 4.553956428611671 0.1374 1.0844670128194833 1.0542194523205841 0.0004204139944293157 0.0004342792213656442
0.01 4.36589985393025 4.528603964242545 0.14393333333333333 1.0973139658844857 1.0994557931187832 0.0004656312550160011 0.0004808190096850684
0.0105 4.340483953150121 4.502425644241012 0.15046666666666667 1.1125389954400573 1.0974989270657347 0.0005131134217692637 0.0005296680533486774
0.011 4.3142041272631175 4.475451112730044 0.157 1.1027765877309461 1.1084511185950987 0.0005628509139781819 0.0005808152427602861
0.0115 4.287092392867143 4.447710031027322 0.16353333333333334 1.113175369100843 1.0956811189464766 0.0006148335954175947 0.0006342490480430208
0.012 4.259178897427035 4.419232072462449 0.17006666666666667 1.099241142134787 1.0822645737341983 0.0006690507862836086 0.0006899575226960061
0.0125 4.230494313181936 4.390047539008843 0.1766 1.061982614549895 1.0684162483771908 0.0007254912765840226 0.0007479283457864472
0.013000000000000001 4.20107081943935 4.360185343160257 0.18313333333333331 1.0589890519364846 1.0514529916489175 0.0007841433393383366 0.0008081487961195532
0.0135 4.170940088049157 4.329674647496058 0.18966666666666665 1.0228543969525261 1.0333663892867802 0.0008449947449335759 0.0008706057570895278
0.014 4.1401343406959255 4.298547344043896 0.19619999999999999 1.0035887529047642 1.0141641881115406 0.0009080327726114287 0.0009352857620261918
0.0145 4.108686863399051 4.266834093625491 0.20273333333333332 0.9943825356932399 0.9875758762174565 0.0009732442235114211 0.001002174994202314
0.015 4.07663059066178 4.2345668673977395 0.20926666666666666 0.978822527266129 0.9837789810770593 0.0010406154496112655 0.0010712592933946631
0.0155 4.0439986820125675 4.201778307492678 0.2158 0.9698207283813938 0.9773403243487229 0.00111013237172841 0.0011425242351443083
0.016 4.0108240344860215 4.168498032363145 0.22233333333333333 0.9718609812486566 0.9782230905256916 0.0011817805094543135 0.0012159550815533354
0.0165 3.9771388194020334 4.134758280415873 0.22886666666666666 0.9777636722836317 0.9699178412377873 0.0012555449651076114 0.0012915368185642162
0.017 3.9429754755437436 4.100590059324221 0.2354 0.9751164097397541 0.9672299636200257 0.0013314104465210605 0.001369254181201136
0.0175 3.908367859511704 4.066023514495148 0.24193333333333333 0.9787915163613422 0.9719021004411078 0.001409361276397267 0.0014490916498898128
0.018000000000000002 3.873346336875405 4.0310904838264765 0.24846666666666667 0.9825026576016345 0.9823463922681737 0.0014893814589705086 0.001531033447335166
0.0185 3.837942746020459 3.995823694707392 0.255 0.9921049878019178 0.9892119478799579 0.001571454625046187 0.0016150636551261277
0.019 3.802189795373084 3.9602510922610104 0.2615333333333333 0.9898441077465996 0.9872771504845218 0.0016555641128861997 0.0017011661183239538
0.0195 3.766119101784446 3.9244017028656155 0.2680666666666667 1.000946942228407 0.9983022019239595 0.0017416929458292938 0.00178932446360393
0.02 3.7297633462881112 3.88830790309544 0.27459999999999996 0.9975262768825645 1.0044733554438803 0.0018298238455795484 0.001879522203189798
0.0205 3.6931529965243497 3.8519957042621686 0.28113333333333335 1.006057613839586 1.0089870965908114 0.0019199393330253589 0.001971742682814323
0.021 3.6563182688893137 3.8154921947406844 0.2876666666666666 1.0060320490739605 1.0095411243016246 0.002012021690959835 0.002065969057057768
0.021500000000000002 3.6192874927654133 3.7788293230207293 0.2942 1.0094637555229262 1.0104223152960772 0.0021060529769007705 0.0021621843617784155
0.022 3.5820904978810253 3.742032280029236 0.3007333333333333 1.007128099962103 1.008653485952619 0.002202015036034497 0.002260371566591638
0.0225 3.5447561017321303 3.7051283968183304 0.3072666666666667 1.006681897902757 1.0117092786227082 0.0022998895520652597 0.0023605134994640056
0.023 3.507307710394159 3.6681447882256903 0.31379999999999997 1.0114638422046107 1.0048115373919708 0.002399658079122804 0.0024625929451879717
0.0235 3.4697785896125968 3.6311088752022513 0.32033333333333336 1.0058931694025028 1.0062786375254804 0.002501301928789646 0.0025665926033968797
0.024 3.4321921616534254 3.594044879383617 0.32686666666666664 1.0015986437616249 1.0038108942008588 0.0026048023991094792 0.0026724951831368585
0.0245 3.3945738314726017 3.556976441786363 0.33340000000000003 1.0047890126703583 1.0037388315307443 0.0027101406446821954 0.0027802832853577398
0.025 3.3569510139518686 3.5199284996924463 0.3399333333333333 0.9954919243359368 1.0028305026540174 0.0028172977215973603 0.0028899395494879033
0.025500000000000002 3.3193474475696725 3.482921176346389 0.3464666666666667 0.9962049471063861 0.9937858425266305 0.0029262546822279305 0.003001446510127798
0.026000000000000002 3.2817859081588425 3.445976200602986 0.353 0.9955952829821365 0.9996366903395302 0.003036992497244981 0.0031147866809505508
0.0265 3.2442914996143584 3.409114898559692 0.3595333333333333 0.9986108136841351 1.0019320032933294 0.0031494920568248975 0.0032299425656987847
0.027 3.2068847681358976 3.3723575604807485 0.36606666666666665 0.9962503801326487 0.994191371968826 0.003263734308295042 0.00334689667751754
0.0275 3.1695880380624777 3.335725579274165 0.37259999999999993 0.9966087820339238 0.9914247708259881 0.003379700162153172 0.0034656315199295576
0.028 3.132421397652183 3.299237390290964 0.3791333333333333 0.9916327420131326 0.9942637084889505 0.0034973705693052666 0.003586129710794049
0.0285 3.0954046266263537 3.262910190939069 0.3856666666666666 0.9931906072083239 0.9931452039126258 0.0036167265108762877 0.003708373875366359
0.029 3.058556778048421 3.226765114803295 0.3922 1.0021106825879076 0.9956631755362462 0.0037377489832373873 0.0038323466994145514
0.029500000000000002 3.021896279048253 3.1908138745916594 0.3987333333333333 1.0001298842044815 0.9987220966730959 0.0038604190950277326 0.003958030886639739
0.03 2.985441343790763 3.155075381324722 0.40526666666666666 0.9994466275021819 0.9968209566597772 0.003984718055043036 0.004085409165070958
0.0305 2.9492067081175604 3.1195629236455207 0.41179999999999994 1.0000323962089372 0.9987694201651192 0.0041106271952721625 0.004214464399766209
0.031 2.913210451190169 3.084290634296276 0.41833333333333333 1.0058937616399752 1.001974179556047 0.0042381279011208 0.0043451794851840815
0.0315 2.877467787707364 3.049274221128279 0.4248666666666666 1.0033458903770853 1.0016944285662874 0.0043672017268623865 0.004477537466946441
0.032 2.841992497038651 3.0145274881240014 0.4314 1.0010340942968807 1.0095615849631936 0.004497830374898502 0.0046115214263587325
0.0325 2.8067987623881625 2.9800623271767788 0.4379333333333333 0.9981610950743112 1.0024670912209257 0.004629995682202207 0.004747114630172547
0.033 2.77189834980817 2.9458917753767895 0.4444666666666667 0.9979338090996192 0.9999458413458158 0.004763679648223731 0.004884300412218059
0.0335 2.7373042865478316 2.9120258057496167 0.45099999999999996 0.9975330818854174 1.0029497142198178 0.0048988643853210175 0.0050230623017044045
0.034 2.703025775664098 2.8784737042847213 0.45753333333333335 0.9953148411783486 1.0019742997347214 0.0050355323110462145 0.005163383928451232
0.0345 2.6690759761307263 2.8452457444455836 0.4640666666666666 0.9986444413572036 1.0005662639835915 0.005173665884956451 0.005305248964393332
0.035 2.6354645278587205 2.8123489628502663 0.4706 0.992498228610602 1.0030316487770417 0.005313247793358066 0.005448641266954088
0.035500000000000004 2.6022003174090123 2.779793560290551 0.4771333333333333 0.9960206039106502 0.9973088867275568 0.005454260961966008 0.005593544839176991
0.036000000000000004 2.569293799438915 2.7475848060862997 0.4836666666666667 0.9990577475391155 0.9990123828750979 0.005596688531391054 0.00573994379464502
0.0365 2.5367520889054527 2.7157320203868065 0.49019999999999997 1.0005965693344374 0.9981234128171417 0.005740513934385455 0.0058878223941548425
0.037 2.5045808809745562 2.6842409281498427 0.49673333333333336 0.998108253268101 0.9980378741908789 0.005885720761888082 0.0060371651534815475
0.0375 2.4727865227390597 2.653116806627243 nan nan nan 0.006032292716777407 0.006187956633973679
0.038 2.4413784126634006 2.622365274374778 nan nan nan 0.006180213806337898 0.006340181589388822
0.0385 2.4103596911606613 2.5919899443346304 nan nan nan 0.006329468356357497 0.006493824945699004
0.039 2.379735052461391 2.5619965916494505 nan nan nan 0.0064800408471008715 0.006648871869611538
0.0395 2.3495099369298207 2.532387470730773 nan nan nan 0.006631916026335777 0.006805307610699833
0.04 2.3196864115845313 2.503166206989136 nan nan nan 0.006785078892345629 0.00696311761148308
0.0405 2.2902682782891506 2.4743367595268895 nan nan nan 0.006939514686201841 0.007122287537054748
0.041 2.261258732775887 2.445898082764713 nan nan nan 0.00709520884511611 0.007282803169270677
0.0415 2.232660405672424 2.4178544030372913 nan nan nan 0.007252147115764416 0.007444650496688528
0.042 2.204473945486438 2.390205750257164 nan nan nan 0.007410315518026603 0.007607815708532979
0.0425 2.1767008557984164 2.3629532266106166 nan nan nan 0.007569700221294082 0.007772285141469332
0.043000000000000003 2.149342037961319 2.336098817832909 nan nan nan 0.007730287645699946 0.007938045309937896
0.043500000000000004 2.1223985317312817 2.3096392941686896 nan nan nan 0.007892064620984572 0.008105083006330978
0.044 2.0958711496981293 2.2835756511468253 nan nan nan 0.008055018151178903 0.00827338513087462
0.0445 2.0697572975454035 2.2579076845600654 nan nan nan 0.008219135494424806 0.008442938819788401
0.045 2.0440559224146346 2.2326331267942647 nan nan nan 0.008384404102329717 0.008613731346882262
0.0455 2.01876568086688 2.2077498970799274 nan nan nan 0.008550811636726184 0.008785750182328501
0.046 1.9938851918078564 2.1832572029405064 nan nan nan 0.008718346004194905 0.008958983037795982
0.0465 1.9694135878751209 2.1591529453244065 nan nan nan 0.008886995301298804 0.009133417836180747
0.047 1.9453498863950596 2.135436217583381 nan nan nan 0.00905674797164085 0.009309042714208139
0.0475 1.9216905086050025 2.1121025363611774 nan nan nan 0.009227592621242751 0.009485845997519525
0.048 1.8984332363236915 2.0891495615823885 nan nan nan 0.009399518095192815 0.009663816184243376
0.0485 1.8755739648187315 2.066574234411314 nan nan nan 0.009572513472560234 0.00984294206896924
0.049 1.8531094276705584 2.0443741311046866 nan nan nan 0.009746567917856922 0.010023212545823848
0.0495 1.8310358012454968 2.0225449443413663 nan nan nan 0.009921670832383392 0.010204616658173439
0.05 1.809348631556932 2.001083431560617 nan nan nan 0.010097811737420262 0.010387143669733688
0.0505 1.788045586802951 1.9799820558630623 nan nan nan 0.010274980307115338 0.010570782958535084
0.051000000000000004 1.7671229436548201 1.959239144312752 nan nan nan 0.010453166584977865 0.010755524030606015
0.051500000000000004 1.7465759814238095 1.938849272373792 nan nan nan 0.010632360828798834 0.010941356652154913
0.052000000000000005 1.72639921365653 1.9188082258533408 nan nan nan 0.01081255343271395 0.011128270644966298
0.0525 1.7065880521852057 1.8991122515787493 nan nan nan 0.0109937349194038 0.011316256042552483
0.053 1.6871386716930301 1.8797570424631282 nan nan nan 0.0111758960231234 0.011505303069309815
0.0535 1.6680455174469329 1.8607357484089149 nan nan nan 0.011359027677595418 0.011695402182553313
0.054 1.6493040998014477 1.842043102054865 nan nan nan 0.011543120845732347 0.011886543986433446
0.0545 1.6309100783032018 1.8236745809647708 nan nan nan 0.011728166776459034 0.012078719128287887
0.055 1.6128565376609951 1.8056264240112934 nan nan nan 0.01191415692741355 0.012271918491972194
0.0555 1.5951381780019889 1.7878919297078033 nan nan nan 0.012101082848071864 0.012466133163896677
0.056 1.5777510827275423 1.7704664892691013 nan nan nan 0.012288936152868475 0.012661354428260283
0.0565 1.5606878676014346 1.7533439719510244 nan nan nan 0.012477708822021764 0.012857573632804719
0.057 1.5439425882325546 1.7365169518458379 nan nan nan 0.012667392893660381 0.013054782153603471
0.0575 1.5275106446762663 1.7199826619934726 nan nan nan 0.012857980432779172 0.013252971574650576
0.058 1.5113848618812018 1.7037340289925957 nan nan nan 0.013049463649448397 0.013452133684001522
0.0585 1.4955620553784674 1.6877637882825733 nan nan nan 0.013241834813050137 0.01365226034186703
0.059000000000000004 1.4800366122909596 1.6720688768328427 nan nan nan 0.013435086492160487 0.013853343461006236
0.059500000000000004 1.4648015064240456 1.6566434337060294 nan nan nan 0.013629211408283553 0.01405537520101021
0.06 1.4498511558149185 1.6414822086073182 nan nan nan 0.013824202250663453 0.014258347846898849
0.0605 1.4351803124430296 1.626579345775532 nan nan nan 0.014020051818638307 0.014462253750920175
0.061 1.4207816488058655 1.6119286907960721 nan nan nan 0.014216753257050312 0.014667085466548655
0.0615 1.4066493977141545 1.5975247632424077 nan nan nan 0.014414299601773529 0.01487283551700499
0.062 1.3927784894623838 1.5833628126813935 nan nan nan 0.014612683939178002 0.015079496641025954
0.0625 1.379162999898106 1.5694361897421167 nan nan nan 0.014811899546637324 0.015287061636172486
0.063 1.3657971868429268 1.5557427805020259 nan nan nan 0.015011939664241442 0.015495523564966867
0.0635 1.3526776391580388 1.5422768799494673 nan nan nan 0.015212797800869133 0.015704875642671687
0.064 1.3397990568447542 1.5290318377450272 nan nan nan 0.015414467708964775 0.0159151111041936
0.0645 1.327153066220817 1.5160024214754335 nan nan nan 0.015616943109346191 0.01612622318983005
0.065 1.3147366247208088 1.503183731710756 nan nan nan 0.015820217728127854 0.016338205458130306
0.0655 1.3025429388071512 1.4905719392702177 nan nan nan 0.016024285536708694 0.016551051429407177
0.066 1.2905678564666152 1.478159873600011 nan nan nan 0.016229140566588553 0.016764754791323493
0.0665 1.2788051901964042 1.4659448195506524 nan nan nan 0.016434776877513536 0.016979309325014156
0.067 1.267250989496827 1.4539182854089348 nan nan nan 0.016641188633885563 0.017194709080861972
0.0675 1.2558979506609025 1.442077465453348 nan nan nan 0.016848370103395568 0.017410947846456738
0.068 1.2447405461446863 1.4304165456022295 nan nan nan 0.017056315485380686 0.01762801964342177
0.0685 1.233774432202855 1.4189313688256762 nan nan nan 0.01726501916314661 0.017845918666026996
0.069 1.2229939661642888 1.4076166557807188 nan nan nan 0.017474475534241113 0.0180646391896087
0.0695 1.2123942046410197 1.3964683948773724 nan nan nan 0.0176846790835332 0.018284175475703397
0.07 1.2019714470845717 1.3854828732956301 nan nan nan 0.017895624338954034 0.018504521874988564
0.07050000000000001 1.191721107724306 1.374656580798633 nan nan nan 0.018107306000412337 0.018725672952731275
0.07100000000000001 1.1816401876617264 1.3639837556911278 nan nan nan 0.01831971878496989 0.01894762326473292
0.07150000000000001 1.171722961256435 1.353460193184706 nan nan nan 0.018532857729866625 0.019170367430345676
0.07200000000000001 1.1619634710171156 1.3430816755211437 nan nan nan 0.018746717797839346 0.019393900250006844
0.0725 1.152356652368794 1.3328446403963345 nan nan nan 0.018961293930993463 0.019618216548778357
0.073 1.1428976177299892 1.3227481012433975 nan nan nan 0.019176581111111132 0.019843311339285574
0.0735 1.133585014496248 1.3127851666813488 nan nan nan 0.019392574298447728 0.020069179613555324
0.074 1.1244117848580772 1.3029504049778222 nan nan nan 0.01960926872308201 0.02029581647713306
0.0745 1.1153748400297971 1.2932416995358276 nan nan nan 0.01982665956261607 0.02052321700018861
0.075 1.1064698561114388 1.2836526367080499 nan nan nan 0.02004474208111438 0.02075137647783189
0.0755 1.0976937157321762 1.2741833184401354 nan nan nan 0.020263511462932565 0.020980290071650337
0.076 1.0890417538244168 1.2648297625526443 nan nan nan 0.020482962950747134 0.02120995316568833
0.0765 1.0805111155451297 1.2555903169293026 nan nan nan 0.02070309196957172 0.021440361187580484
0.077 1.0720996176601647 1.2464598141870535 nan nan nan 0.02092389400896933 0.021671509659040016
0.0775 1.0638025531289461 1.2374374698134927 nan nan nan 0.021145364644043936 0.021903394132310752
0.078 1.0556162901058659 1.2285160889980884 nan nan nan 0.021367499308773383 0.0221360103048968
0.0785 1.0475390310893347 1.2196935027984381 nan nan nan 0.02159029361072992 0.022369353661422956
0.079 1.0395686508162276 1.2109684776068925 nan nan nan 0.021813743308097776 0.022603419971093653
0.0795 1.0316992711941084 1.202338000612421 nan nan nan 0.02203784422468112 0.022838205004743352
0.08 1.02392735515846 1.1937987544731898 nan nan nan 0.022262592202506797 0.023073704667087372
0.0805 1.0162508892182942 1.1853481930370455 nan nan nan 0.02248798311457425 0.02330991482806791
0.081 1.0086679649374464 1.1769840749949365 nan nan nan 0.02271401280795877 0.023546831419318296
0.0815 1.0011761030176065 1.1687033160866558 nan nan nan 0.02294067725901613 0.023784450275605783
0.082 0.9937712676557271 1.1605039270347828 nan nan nan 0.02316797252600559 0.02402276747243948
0.0825 0.9864509610556639 1.1523836893448223 nan nan nan 0.023395894568845405 0.024261778997204716
0.083 0.9792129931128942 1.1443431318492203 nan nan nan 0.02362443955941128 0.02450148114052515
0.0835 0.9720545307087017 1.1363772389802125 nan nan nan 0.023853603825895596 0.024741870107483053
0.084 0.9649728822874857 1.128484948404781 nan nan nan 0.02408338366634529 0.024982942114122407
0.0845 0.9579668784031977 1.1206635232547542 nan nan nan 0.024313775364169583 0.025224693552045273
0.085 0.9510341552646605 1.1129103097922795 nan nan nan 0.024544775338990778 0.02546712055062004
0.0855 0.9441727628387236 1.1052236735494463 nan nan nan 0.024776379889426423 0.025710219364827713
0.08600000000000001 0.937379182691817 1.0976005167146543 nan nan nan 0.02500858546498473 0.025953986211946414
0.08650000000000001 0.9306519190511265 1.0900402034572312 nan nan nan 0.025241388646950497 0.026198417342019276
0.08700000000000001 0.9239896380321367 1.0825403162418428 nan nan nan 0.02547478603505899 0.02644350925580359
0.08750000000000001 0.9173899253100662 1.0750979379382166 nan nan nan 0.025708774181038386 0.026689258165057024
0.088 0.9108496722352135 1.0677148715200184 nan nan nan 0.025943349731775766 0.02693566055434547
0.0885 0.9043692244662271 1.0603875810148475 nan nan nan 0.026178509246537682 0.027182712896094703
0.089 0.8979470729087438 1.0531143050065168 nan nan nan 0.02641424942637748 0.027430411705616047
0.0895 0.8915802011365717 1.0458929428849426 nan nan nan 0.026650566873464832 0.02767875344169422
0.09 0.8852678268187708 1.0387228780535311 nan nan nan 0.02688745816743991 0.027927734606068594
0.0905 0.8790078316713784 1.031603486406696 nan nan nan 0.027124920033792726 0.028177351725928602
0.091 0.8727985442436182 1.0245315739020004 nan nan nan 0.02736294906711822 0.028427601370966137
0.0915 0.8666395814848709 1.0175073115741098 nan nan nan 0.027601541891871383 0.02867848011622798
0.092 0.8605299826205433 1.0105265261349115 nan nan nan 0.027840695232906974 0.028929984330887712
0.0925 0.8544687820515791 1.0035920873695796 nan nan nan 0.028080405917783925 0.029182110557094146
0.093 0.8484556066213431 0.9967031367844813 nan nan nan 0.028320670825754547 0.029434855425629264
0.0935 0.8424878751326513 0.9898579118848293 nan nan nan 0.028561486837153788 0.029688215563802647
0.094 0.8365631154100378 0.9830560320057831 nan nan nan 0.028802850694104692 0.02994218758288489
0.0945 0.8306786705478802 0.9762949556381433 nan nan nan 0.029044759137872137 0.030196767998363225
0.095 0.8248361393479439 0.969573371892447 nan nan nan 0.029287208877329027 0.030451953404841654
0.0955 0.8190332585411234 0.9628903723970637 nan nan nan 0.029530196760983028 0.030707740357809415
0.096 0.8132719713916013 0.9562458118644509 nan nan nan 0.029773719650842207 0.03096412544234068
0.0965 0.8075508852527513 0.949640315131529 nan nan nan 0.030017774458055865 0.031221105260808065
0.097 0.8018687150779661 0.9430721332750597 nan nan nan 0.03026235804465938 0.031478676581996254
0.0975 0.7962236369686884 0.9365400274659726 nan nan nan 0.030507467343069528 0.03173683615892083
0.098 0.7906153157088573 0.9300440589713526 nan nan nan 0.03075309903395065 0.03199558077404404
0.0985 0.7850440113764185 0.9235830634044303 nan nan nan 0.03099925005882035 0.032254907212562696
0.099 0.7795087073607581 0.9171566111001817 nan nan nan 0.031245917333141634 0.03251481205761508
0.0995 0.7740076598547079 0.9107629044225047 nan nan nan 0.03149309759905533 0.0327752920163454
0.1 0.7685432174380248 0.9044026212336181 nan nan nan 0.03174078739690147 0.03303634402229763
0.1005 0.76311337171818 0.8980765037797429 nan nan nan 0.03198898354361386 0.033297964916673126
0.101 0.7577190333302026 0.8917823421880677 nan nan nan 0.032237682801688754 0.03356015142031595
0.1015 0.7523585972676387 0.8855210821315364 nan nan nan 0.032486882295515815 0.033822900139172926
0.10200000000000001 0.7470327944190471 0.8792906251088246 nan nan nan 0.032736578913428516 0.03408620771486711
0.10250000000000001 0.7417409826783866 0.8730911908839847 nan nan nan 0.03298676965047318 0.0343500707689722
0.10300000000000001 0.7364836604142642 0.8669212780226837 nan nan nan 0.03323745133655052 0.034614486106176304
0.10350000000000001 0.7312608488986304 0.8607811414620854 nan nan nan 0.03348862088121945 0.034879450252629854
0.10400000000000001 0.7260706080565681 0.8546741715901858 nan nan nan 0.03374027532779636 0.03514495997170387
0.1045 0.7209157070228746 0.8485967594168701 nan nan nan 0.033992411372672386 0.03541101188941573
0.105 0.7157951004640325 0.8425489203465003 nan nan nan 0.03424502607317527 0.035677602923097095
0.1055 0.7107086144533011 0.8365291560851373 nan nan nan 0.03449811642310013 0.035944729834310296
0.106 0.7056535135696937 0.8305395989267381 nan nan nan 0.03475167923743505 0.03621238917874744
0.1065 0.7006313907596972 0.8245816728656703 nan nan nan 0.03500571132562732 0.03648057788676769
0.107 0.6956425612149063 0.8186504256805102 nan nan nan 0.035260209599493164 0.03674929271768535
0.1075 0.6906863038107589 0.8127483959398665 nan nan nan 0.035515171058008575 0.03701853046564697
0.108 0.6857616235411668 0.8068757142491273 nan nan nan 0.03577059263855139 0.037288287811893056
0.1085 0.6808703544613841 0.8010335335219121 nan nan nan 0.03602647128240779 0.037558561577439774
0.109 0.6760115478577076 0.7952203876170424 nan nan nan 0.03628280393471308 0.03782934845057044
0.1095 0.6711856435109804 0.7894358327124383 nan nan nan 0.03653958736407782 0.03810064516082393
0.11 0.6663918881945081 0.7836805852870722 nan nan nan 0.03679681861108919 0.03837244845766108
0.1105 0.6616297975136683 0.7779558029203237 nan nan nan 0.037054494472670924 0.0386447551202362
0.111 0.6569002241599751 0.7722607799614821 nan nan nan 0.03731261201936367 0.03891756208387813
0.1115 0.6522026015614177 0.7665944940777092 nan nan nan 0.037571168304302946 0.03919086642303341
0.112 0.6475387297756188 0.7609584418074651 nan nan nan 0.037830160357070826 0.03946466505881038
0.1125 0.6429087111391387 0.7553534254245348 nan nan nan 0.03808958524551202 0.0397389549474871
0.113 0.6383103247489277 0.7497813430451727 nan nan nan 0.03834944008227504 0.040013733058490625
0.1135 0.6337433318353437 0.7442408120931385 nan nan nan 0.03860972170894412 0.04028899666614742
0.114 0.6292072268071828 0.7387311843282336 nan nan nan 0.0388704272805652 0.04056474293907726
0.1145 0.6247029634747472 0.7332539530463152 nan nan nan 0.039131553552960836 0.040840968881802754
0.115 0.6202302134474078 0.7278101103499933 nan nan nan 0.03939309758023132 0.04111767188691229
0.1155 0.6157894338653995 0.7223979414656208 nan nan nan 0.03965505642999113 0.04139484913649532
0.116 0.6113802452410733 0.7170159307396734 nan nan nan 0.039917427219840776 0.041672497836887146
0.1165 0.6070031772242798 0.7116658268406852 nan nan nan 0.040180206909199864 0.0419506149588349
0.117 0.6026574468805597 0.7063476439706692 nan nan nan 0.04044339262726626 0.04222919749531735
0.11750000000000001 0.5983425582380562 0.7010622738631932 nan nan nan 0.04070698163936034 0.04250824253248933
0.11800000000000001 0.5940591527614203 0.695808640443719 nan nan nan 0.04097097103393665 0.04278774744114228
0.11850000000000001 0.5898074350096248 0.6905864624932453 nan nan nan 0.041235358118416235 0.04306770940034246
0.11900000000000001 0.5855882861370092 0.6853954448458198 nan nan nan 0.04150013991160243 0.04334812576373561
0.11950000000000001 0.5814006774872095 0.6802374655354273 nan nan nan 0.04176531362443207 0.04362899380557438
0.12 0.5772441619403593 0.6751128046419713 nan nan nan 0.04203087668617376 0.043910310827143646
0.1205 0.5731175667538152 0.670020332380344 nan nan nan 0.04229682637766538 0.04419207416855259
0.121 0.5690206355755623 0.6649612288310692 nan nan nan 0.042563159937833814 0.044474281297782275
0.1215 0.564954567702798 0.6599343838256436 nan nan nan 0.04282987437974125 0.04475692961349784
0.122 0.5609182196302074 0.6549414056964687 nan nan nan 0.043096966948445836 0.045040016696729454
0.1225 0.556912711730251 0.6499833015601834 nan nan nan 0.04336443502047661 0.04532354012267519
0.123 0.5529388386616102 0.6450603255770662 nan nan nan 0.04363227621842808 0.04560749764842424
0.1235 0.5489957646270851 0.6401697960446526 nan nan nan 0.04390048820374308 0.045891886756162424
0.124 0.5450842980330998 0.6353119439137923 nan nan nan 0.04416906841884257 0.04617670469144991
0.1245 0.5412033787593022 0.630486884485532 nan nan nan 0.04443801426466692 0.046461948983326264
0.125 0.5373529247742195 0.6256949484881821 nan nan nan 0.044707323520379046 0.04674761723095027
0.1255 0.5335333035909213 0.6209361955963157 nan nan nan 0.04497699377647707 0.04703370710296164
0.126 0.5297439382690768 0.6162113592030404 nan nan nan 0.04524702267348752 0.0473202159008387
0.1265 0.5259852694792229 0.6115208531111278 nan nan nan 0.04551740821340239 0.04760714126347018
0.127 0.5222556310433162 0.6068632486116338 nan nan nan 0.04578814801766295 0.047894480729858205
0.1275 0.5185553085220443 0.6022384653582008 nan nan nan 0.046059239604851795 0.04818223192873839
0.128 0.5148853678480908 0.5976490345315619 nan nan nan 0.04633068086604468 0.048470392606452334
0.1285 0.5112454022565088 0.5930906235730792 nan nan nan 0.04660246942988378 0.04875896020583355
0.129 0.5076361515592565 0.5885662060324605 nan nan nan 0.046874603303433994 0.04904793226564879
0.1295 0.5040567791523276 0.5840746164632724 nan nan nan 0.04714708055301031 0.04933730661917514
0.13 0.5005060980160396 0.5796164875981825 nan nan nan 0.04741989904398626 0.04962708095120878
0.1305 0.4969858563756133 0.5751894223105896 nan nan nan 0.04769305652615393 0.04991725272853815
0.131 0.49349448532765205 0.5707942519552641 nan nan nan 0.04796655103369609 0.05020781946855172
0.1315 0.490032726664018 0.5664298696073737 nan nan nan 0.04824038050243492 0.05049877866499371
0.132 0.4865993669040196 0.562098664901116 nan nan nan 0.04851454287476002 0.050790128171496
0.1325 0.48319337228271036 0.5577999094844341 nan nan nan 0.04878903612609883 0.051081865791144876
0.133 0.47981517854106653 0.553534233464585 nan nan nan 0.04906385835703773 0.05137398943746562
0.1335 0.47646476358586143 0.5493008398144513 nan nan nan 0.04933900756351928 0.051666497035847185
0.134 0.4731424740091428 0.5450987911882934 nan nan nan 0.0496144817226852 0.05195938629627264
0.1345 0.4698474656993097 0.5409302965883727 nan nan nan 0.04989027907717013 0.052252655532112315
0.135 0.46657948136162924 0.5367938494675166 nan nan nan 0.050166397767992095 0.052546302491229595
0.1355 0.4633393695138313 0.5326911879185435 nan nan nan 0.050442835722515 0.05284032530738263
0.136 0.4601267220614316 0.5286217337045875 nan nan nan 0.050719591193974185 0.05313472209803868
0.1365 0.456940631775887 0.5245849447396251 nan nan nan 0.05099666215794228 0.05342949097835765
0.137 0.4537822967082947 0.5205817345374828 nan nan nan 0.05127404673748275 0.053724630015597685
0.1375 0.45065082182902677 0.516611860867921 nan nan nan 0.051551743172371926 0.05402013759436721
0.138 0.44754847692014216 0.5126735729017219 nan nan nan 0.05182974983580732 0.05431601207273375
0.1385 0.4444753231877213 0.5087686336831851 nan nan nan 0.052108065044313125 0.054612251819208944
0.139 0.4414277671837544 0.5048968584991239 nan nan nan 0.05238668714135231 0.05490885519516956
0.1395 0.438405763108354 0.5010566910154276 nan nan nan 0.05266561425012567 0.05520582063389757
0.14 0.4354099033696728 0.4972491124480754 nan nan nan 0.05294484427583142 0.05550314634781816
0.1405 0.43243947722474774 0.4934708119950571 nan nan nan 0.053224375559076845 0.05580083063287235
0.14100000000000001 0.4294937662545677 0.4897242468520478 nan nan nan 0.05350420628660004 0.056098871975040064
0.14150000000000001 0.42657333110551254 0.4860087567093251 nan nan nan 0.05378433465326082 0.05639726905651867
0.14200000000000002 0.4236775746606327 0.4823259289275695 nan nan nan 0.05406475860320872 0.0566960203641986
0.14250000000000002 0.4208065816383738 0.47867468943888253 nan nan nan 0.05434547633093477 0.056995124570532525
0.14300000000000002 0.4179610968379231 0.47505637500407577 nan nan nan 0.054626485890235325 0.05729458024712879
0.14350000000000002 0.4151403055846929 0.4714693200013616 nan nan nan 0.05490778566330519 0.057594386179391395
0.14400000000000002 0.412343232555287 0.46791157048934706 nan nan nan 0.05518937409244117 0.057894540871739834
0.1445 0.4095690024482025 0.4643822781016283 nan nan nan 0.05547124931061706 0.058195043382276025
0.145 0.40681835385977655 0.4608836753957874 nan nan nan 0.055753409457637744 0.05849589232863653
0.1455 0.4040926596311244 0.4574161018703605 nan nan nan 0.05603585234421608 0.05879708608576719
0.146 0.40139050946595306 0.4539785944838505 nan nan nan 0.05631857639024665 0.05909862364459437
0.1465 0.3987121559891191 0.450571758252281 nan nan nan 0.056601579461801686 0.05940050379031862
0.147 0.3960561368834603 0.4471944291032516 nan nan nan 0.05688486000618325 0.059702725438727317
0.1475 0.39342327449306264 0.4438470052136527 nan nan nan 0.05716841595473198 0.060005287323611385
0.148 0.39081537572421754 0.44053025453490813 nan nan nan 0.057452245089349534 0.06030818845177374
0.1485 0.38822962555530427 0.437242315925561 nan nan nan 0.05773634595112513 0.06061142763400273
0.149 0.38567009584565504 0.4339823249464149 nan nan nan 0.05802071660859258 0.060915003523987175
0.1495 0.383133543569308 0.4307514951809065 nan nan nan 0.05830535549581229 0.061218915346798936
0.15 0.3806179519158739 0.4275475181401907 nan nan nan 0.0585902609613719 0.06152316211967744
0.1505 0.3781245381515343 0.424372937384483 nan nan nan 0.05887543089222321 0.06182774299333172
0.151 0.37565198276491907 0.42122912300502385 nan nan nan 0.05916086348516572 0.062132657154287674
0.1515 0.37320128678144154 0.41811418903100267 nan nan nan 0.059446556826617515 0.0624379035149612
0.152 0.3707726468617147 0.415030288508722 nan nan nan 0.059732509355787056 0.06274348139493652
0.1525 0.3683646811392162 0.4119748010457039 nan nan nan 0.060018719542467035 0.06304939010932772
0.153 0.3659770148865112 0.4089482833884217 nan nan nan 0.06030518570484071 0.0633556292647136
0.1535 0.36361032741809346 0.40594936184757774 nan nan nan 0.060591906187415584 0.0636621984841605
0.154 0.3612635503220153 0.4029789179523031 nan nan nan 0.0608788792766656 0.06396909700041352
0.1545 0.358937297843553 0.4000340199302007 nan nan nan 0.06116610318869678 0.06427632427995467
0.155 0.3566305687546909 0.3971145587344091 nan nan nan 0.06145357617120037 0.0645838793972387
0.1555 0.3543436175081786 0.3942205113012355 nan nan nan 0.06174129671929019 0.06489176139209593
0.156 0.35207593277620747 0.39135212237792055 nan nan nan 0.06202926352543581 0.06519996940017006
0.1565 0.3498278439064602 0.38851243236479344 nan nan nan 0.062317474910399476 0.06550850269346398
0.157 0.3475995678837066 0.3857001457171483 nan nan nan 0.06260592952245513 0.0658173606278047
0.1575 0.34539021154699273 0.38291412536780556 nan nan nan 0.06289462604275504 0.06612654253051983
0.158 0.34319928347695244 0.38015439544881613 nan nan nan 0.06318356308192634 0.06643604770394877
0.1585 0.341027629266788 0.3774192939710903 nan nan nan 0.06347273922796678 0.06674587518641567
0.159 0.33887440473665964 0.3747083761879019 nan nan nan 0.06376215341209075 0.06705602398607147
0.1595 0.3367386677015078 0.3720228395203611 nan nan nan 0.06405180437743237 0.06736649334146333
0.16 0.3346203375314171 0.36936219903180645 nan nan nan 0.06434169108837008 0.0676772821976703
0.1605 0.3325191748428952 0.36672488797675595 nan nan nan 0.06463181247196939 0.0679883895966504
0.161 0.3304344652050382 0.36410855074773185 nan nan nan 0.06492216763041099 0.06829981456883698
0.1615 0.32836696718456027 0.36151646265777554 nan nan nan 0.06521275564228074 0.06861155592610235
0.162 0.32631586269797624 0.35894967284128737 nan nan nan 0.0655035749210633 0.06892361294098873
0.1625 0.3242816789749857 0.3564045851861799 nan nan nan 0.06579462422602532 0.06923598478327679
0.163 0.32226350310295965 0.3538814307199968 nan nan nan 0.06608590236987127 0.0695486704833116
0.1635 0.3202616114179333 0.3513798946245805 nan nan nan 0.06637740842483453 0.06986166888815372
0.164 0.3182770161159508 0.3488994382596635 nan nan nan 0.06666914139522843 0.07017497901551903
0.1645 0.31630786279293444 0.34644005514120124 nan nan nan 0.06696110071469716 0.07048859989308207
0.165 0.3143549861077007 0.3440006673156203 nan nan nan 0.06725328562627333 0.07080253018747468
0.1655 0.31241754420284745 0.34158209803831446 nan nan nan 0.06754569514950327 0.07111676881023245
0.166 0.3104941772988269 0.33918619660366245 nan nan nan 0.06783832854631469 0.07143131457202463
0.1665 0.30858576518240627 0.3368090833583912 nan nan nan 0.06813118509019384 0.07174616621142113
0.167 0.3066924066193454 0.33445204588226024 nan nan nan 0.06842426414451043 0.07206132224497118
0.1675 0.3048129296337332 0.3321147833928005 nan nan nan 0.06871756514743001 0.07237678191320637
0.168 0.3029483803683347 0.32979780544029486 nan nan nan 0.06901108724606755 0.07269254397938292
0.1685 0.3010972121368636 0.32750105938008733 nan nan nan 0.0693048301055592 0.07300860756388289
0.169 0.2992575536645971 0.3252251089262319 nan nan nan 0.0695987927476072 0.07332497119175345
0.1695 0.2974326615266867 0.3229677288290504 nan nan nan 0.0698929742062931 0.07364163390112016
0.17 0.29562105598030514 0.32072992294907693 nan nan nan 0.07018737371467375 0.07395859432795161
0.1705 0.2938217964336708 0.31851057878562383 nan nan nan 0.07048199053790492 0.07427585129874267
0.171 0.2920353643535734 0.3163096805983609 nan nan nan 0.07077682411274995 0.07459340337468617
0.1715 0.29026286133858825 0.3141269751478742 nan nan nan 0.07107187379132505 0.07491124891551874
0.17200000000000001 0.28850219687096007 0.31196134049146923 nan nan nan 0.07136713928954151 0.07522938650835766
0.17250000000000001 0.28675281152950893 0.3098129382002261 nan nan nan 0.07166262001584231 0.07554781462958654
0.17300000000000001 0.2850163255563149 0.3076821113640552 nan nan nan 0.07195831541586031 0.07586653162987463
0.17350000000000002 0.2832909755290567 0.30556598080591957 nan nan nan 0.07225422527442622 0.0761855359356447
0.17400000000000002 0.2815768817974018 0.3034664823926174 nan nan nan 0.07255034890844457 0.07650482567445033
0.17450000000000002 0.2798743918087635 0.30138375866371436 nan nan nan 0.07284668598977667 0.07682439944766278
0.17500000000000002 0.27818351374895545 0.29931812649739015 nan nan nan 0.07314323589173305 0.0771442557049115
0.17550000000000002 0.27650473971681283 0.2972688411944634 nan nan nan 0.07343999799636143 0.0774643929958137
0.176 0.2748364790647061 0.29523650067455165 nan nan nan 0.07373697208084992 0.07778481003095458
0.1765 0.27317909085845854 0.29321806711250253 nan nan nan 0.07403415744286171 0.07810550528818531
0.177 0.2715316984959535 0.2912159231841326 nan nan nan 0.0743315533445217 0.07842647715657287
0.1775 0.26989448637562197 0.2892284774455753 nan nan nan 0.07462915942401908 0.07874772425110507
0.178 0.268266450220531 0.28725494147240227 nan nan nan 0.07492697511888372 0.0790692447047514
0.1785 0.26664815457407887 0.2852957139939338 nan nan nan 0.07522499976013217 0.07939103734085075
0.179 0.2650390851985324 0.2833501285943356 nan nan nan 0.07552323251878752 0.07971310064319923
0.1795 0.2634382513660294 0.281419394607906 nan nan nan 0.0758216725815733 0.08003543281720922
0.18 0.2618475658008745 0.27950163544742734 nan nan nan 0.0761203196330856 0.08035803221108018
0.1805 0.26026540448002283 0.27759871986410123 nan nan nan 0.0764191731865023 0.08068089718542237
0.181 0.25869296399708636 0.2757104997077546 nan nan nan 0.07671823243759548 0.08100402653863947
0.1815 0.257128242146421 0.27383598715102636 nan nan nan 0.07701749663514681 0.08132741887958574
0.182 0.2555709178522155 0.2719756841521997 nan nan nan 0.07731696504381919 0.08165107238593941
0.1825 0.25402106675377617 0.2701292575358987 nan nan nan 0.07761663692115989 0.08197498587718187
0.183 0.2524777312030147 0.26829607206053074 nan nan nan 0.07791651149734449 0.08229915809794298
0.1835 0.25094142301790007 0.2664747425401723 nan nan nan 0.07821658779370168 0.08262358747227404
0.184 0.2494116852032793 0.264666937620713 nan nan nan 0.07851686518239945 0.08294827234883934
0.1845 0.24788873442611495 0.2628718921564795 nan nan nan 0.07881734310301378 0.08327321102126745
0.185 0.24637284336881443 0.2610915264597425 nan nan nan 0.07911802082247113 0.08359840161416744
0.1855 0.24486306130314445 0.2593214958171387 nan nan nan 0.07941889767706076 0.08392384268490541
0.186 0.24335603886205595 0.2575644723255425 nan nan nan 0.0797199725708818 0.08424953273279961
0.1865 0.2418550479474006 0.25582100873042296 nan nan nan 0.0800212441323047 0.08457546982551384
0.187 0.24035845724805133 0.2540893002430519 nan nan nan 0.08032271154571892 0.0849016522374586
0.1875 0.23886657991252103 0.2523701263811443 nan nan nan 0.08062437404868907 0.085228077871463
0.188 0.23737958433724693 0.25066242425043983 nan nan nan 0.08092623039132982 0.08555474490246064
0.1885 0.2358979626228581 0.24896697160265188 nan nan nan 0.0812282792685193 0.08588165169678882
0.189 0.23442201350833272 0.247282904176088 nan nan nan 0.08153051944795367 0.08620879661290368
0.1895 0.23295014337750222 0.24561153852423054 nan nan nan 0.0818329499439605 0.0865361777423979
0.19 0.23148236630191574 0.243950658745699 nan nan nan 0.0821355697758085 0.08686379342481282
0.1905 0.23001859040872438 0.2423010276178499 nan nan nan 0.0824383776926388 0.08719164195406835
0.191 0.22855877559245763 0.24066236257055157 nan nan nan 0.0827413722983357 0.08751972193826842
0.1915 0.2271032667034394 0.23903519972739043 nan nan nan 0.08304455195740253 0.08784803193625766
0.192 0.22565182999991154 0.2374197646608124 nan nan nan 0.08334791555047866 0.08817656990267723
0.1925 0.2242041633600717 0.2358157661989793 nan nan nan 0.08365146167754937 0.08850533402215109
0.193 0.2227602677999081 0.23422339000520886 nan nan nan 0.08395518878935547 0.08883432285681857
0.1935 0.22131927398272924 0.23264394495453866 nan nan nan 0.08425909589104265 0.08916353431625626
0.194 0.2198819493408074 0.23107334874515292 nan nan nan 0.08456318103919216 0.08949296641168059
0.1945 0.21844745743584323 0.22951208761057534 nan nan nan 0.08486744338478976 0.08982261721111283
0.195 0.21701596171735643 0.22796114404798745 nan nan nan 0.08517188143108555 0.09015248488758687
0.1955 0.21558594105972517 0.22642146575495556 nan nan nan 0.08547649395609756 0.0904825675201135
0.196 0.21415944955524033 0.22489079290050845 nan nan nan 0.08578127943834289 0.09081286306299655
0.1965 0.21273591700446354 0.2233698662384883 nan nan nan 0.08608623646085056 0.0911433698848478
0.197 0.211315333696393 0.22185842834435382 nan nan nan 0.0863913636925721 0.09147408639008628
0.1975 0.20989810187523655 0.22035655672855667 nan nan nan 0.08669665995885757 0.09180501048659087
0.198 0.20848309729828104 0.21886446564974307 nan nan nan 0.08700212405972767 0.09213614059775868
0.1985 0.20707158826507413 0.21738080689474776 nan nan nan 0.08730775454363832 0.09246747465794634
0.199 0.2056636070877641 0.21590463580344466 nan nan nan 0.08761355001321977 0.09279901035009931
0.1995 0.2042586994322387 0.21443847255332843 nan nan nan 0.08791950913313158 0.09313074566343467
0.2 0.20285625544830516 0.21298096766850572 nan nan nan 0.08822563048631626 0.09346267885269972
0.2005 0.20145651603733505 0.21153285839931887 nan nan nan 0.08853191224037522 0.09379480774646998
0.201 0.20006041092466523 0.2100929738895281 nan nan nan 0.0888383531246179 0.0941271303210697
0.2015 0.19866818515094486 0.20866092977901318 nan nan nan 0.08914495196463779 0.09445964468658853
0.202 0.19728149533962513 0.20723969482884302 nan nan nan 0.08945170713124616 0.09479234879370665
0.2025 0.19589861194719443 0.20583005366062784 nan nan nan 0.08975861724060373 0.09512524140782341
0.203 0.19451851572964218 0.20442981627735343 nan nan nan 0.09006568078477019 0.09545832031648879
0.20350000000000001 0.19314071184539652 0.20303833090115736 nan nan nan 0.09037289566352166 0.09579158363257048
0.20400000000000001 0.19176533002703341 0.20165845329551907 nan nan nan 0.09068026028740038 0.09612502990426997
0.20450000000000002 0.19039249737898667 0.20028960583489258 nan nan nan 0.09098777303742307 0.09645865726705768
0.20500000000000002 0.18902378422155097 0.1989314473731058 nan nan nan 0.09129543209997285 0.09679246389652886
0.20550000000000002 0.18765720227119567 0.1975832257100514 nan nan nan 0.09160323594465228 0.0971264478315286
0.20600000000000002 0.18629457139440408 0.19624703612465125 nan nan nan 0.09191118297950539 0.09746060684923309
0.20650000000000002 0.1849364115200438 0.1949225303938577 nan nan nan 0.09221927114605324 0.09779493938841327
0.20700000000000002 0.18358108879133062 0.1936070712207557 nan nan nan 0.09252749912160071 0.09812944388923049
0.20750000000000002 0.18223035101719073 0.1923033660373964 nan nan nan 0.09283586547672582 0.09846411820137108
0.20800000000000002 0.1808838828131333 0.19100818674422643 nan nan nan 0.09314436924374343 0.09879896039507514
0.2085 0.1795423731700881 0.18972456009619004 nan nan nan 0.09345300886352063 0.09913396853238314
0.209 0.17820575977392963 0.18845239232123254 nan nan nan 0.09376178301996413 0.09946914107115355
0.2095 0.17687263169774523 0.18719116818732195 nan nan nan 0.09407069043040274 0.09980447661148707
0.21 0.1755445980365936 0.18593990890867823 nan nan nan 0.09437972987073998 0.10013997302103805
0.2105 0.17422258873175195 0.18469972053274408 nan nan nan 0.09468890016797252 0.10047562821437915
0.211 0.17290642661112293 0.18346901631504148 nan nan nan 0.09499820038760967 0.10081144052770631
0.2115 0.1715955794071937 0.1822454298793019 nan nan nan 0.09530762919915955 0.10114740809498002
0.212 0.1702921365302402 0.18103409289340158 nan nan nan 0.09561718578562974 0.1014835288937805
0.2125 0.16899387106790648 0.17983370721346134 nan nan nan 0.0959268694520245 0.1018198012214762
0.213 0.16770067759303303 0.17864392132257723 nan nan nan 0.09623667917201488 0.10215622315273162
0.2135 0.16641201214773674 0.1774640827822042 nan nan nan 0.09654661402172067 0.10249279297871436
0.214 0.16512857029297492 0.1762962515436366 nan nan nan 0.09685667283229171 0.10282950901117005
0.2145 0.16385130570535655 0.17513946089395632 nan nan nan 0.0971668542533655 0.1031663696977252
0.215 0.16257965204587113 0.17399373983153396 nan nan nan 0.09747715723694528 0.1035033737311345
0.2155 0.16131353403810972 0.1728612366177953 nan nan nan 0.09778758019864353 0.10384051918747002
0.216 0.16005354685621423 0.17174045104510732 nan nan nan 0.09809812147858842 0.10417780451170323
0.2165 0.1587998886316211 0.17063200871884585 nan nan nan 0.09840877990924982 0.10451522807318242
0.217 0.1575524838985382 0.16953627967462315 nan nan nan 0.09871955477733704 0.1048527881977783
0.2175 0.15631160994780646 0.1684534876568989 nan nan nan 0.09903044498093727 0.10519048337133947
0.218 0.15507744801863207 0.16738135115306574 nan nan nan 0.09934144930831625 0.10552831196008577
0.2185 0.15385134124083 0.1663199919859072 nan nan nan 0.09965256636319954 0.10586627239630444
0.219 0.152632091377939 0.16527018384583347 nan nan nan 0.09996379462861567 0.10620436304472024
0.2195 0.15142029473045607 0.16423238040672075 nan nan nan 0.10027513265465998 0.1065425821119828
0.22 0.1502163954224739 0.16320675227007309 nan nan nan 0.10058657956476398 0.10688092824729327
0.2205 0.1490196369859603 0.16219428798833213 nan nan nan 0.10089813399173161 0.10721940015876862
0.221 0.1478305574352448 0.1611973880216792 nan nan nan 0.10120979463419028 0.10755799685848262
0.2215 0.14664973952547533 0.16021403064237133 nan nan nan 0.10152156029298952 0.10789671765086017
0.222 0.14547691074761 0.159243175000518 nan nan nan 0.10183343013104584 0.10823556144648741
0.2225 0.14431151084942775 0.15828430324965542 nan nan nan 0.10214540306725299 0.10857452752886332
0.223 0.1431534305402449 0.15733981087401913 nan nan nan 0.10245747775473064 0.1089136147498647
0.2235 0.14200270615516605 0.1564086405372286 nan nan nan 0.10276965292046851 0.10925282223625847
0.224 0.1408603331452602 0.15549007913252927 nan nan nan 0.10308192782325502 0.10959214896315353
0.2245 0.13972496296743772 0.1545837472479541 nan nan nan 0.10339430132985723 0.10993159364115221
0.225 0.13859631058896754 0.1536892009535274 nan nan nan 0.1037067723090603 0.11027115569701391
0.2255 0.13747677142749895 0.15280732904090272 nan nan nan 0.10401933956851162 0.11061083403531279
0.226 0.13636529278488724 0.1519365451296012 nan nan nan 0.10433200201300358 0.11095062774613175
0.2265 0.13526170163215337 0.15107822481938057 nan nan nan 0.10464475864371377 0.1112905363662612
0.227 0.13416520454250014 0.150231045204145 nan nan nan 0.1049576087455909 0.1116305582736804
0.2275 0.13307652191051117 0.14939508598358126 nan nan nan 0.10527055160706168 0.11197069338464888
0.228 0.13199628813545428 0.14857012428603808 nan nan nan 0.10558358633347646 0.11231094097827973
0.2285 0.13092350936602878 0.14775919335502966 nan nan nan 0.10589671171816682 0.11265130063380918
0.229 0.1298588872801412 0.14696091842126624 nan nan nan 0.10620992708985483 0.11299177183630094
0.2295 0.12880198737347756 0.14617365737662807 nan nan nan 0.10652323165126559 0.11333235415368673
0.23 0.12775374119851615 0.14539766568045218 nan nan nan 0.10683662499168398 0.11367304676264595
0.2305 0.12671407167585222 0.14463335408697595 nan nan nan 0.10715010661749318 0.11401384895631937
0.231 0.1256841408280464 0.14388011907727333 nan nan nan 0.1074636755121438 0.11435476013157882
0.2315 0.12466257535065565 0.14313754951965796 nan nan nan 0.10777733092110957 0.11469578011088875
0.232 0.12364843712534224 0.14240805989605088 nan nan nan 0.10809107273758636 0.11503690903365092
0.2325 0.12264219684278095 0.14168970800910913 nan nan nan 0.10840489980997733 0.11537814718190048
0.233 0.121643017807981 0.14098435134636414 nan nan nan 0.1087188117928423 0.11571949452869577
0.2335 0.12065334091525336 0.14028782028001507 nan nan nan 0.10903280763156925 0.11606095122093117
0.234 0.11967298178930026 0.13960098699315804 nan nan nan 0.1093468872243408 0.11640251728789582
0.23450000000000001 0.11869988955782129 0.13892412747786595 nan nan nan 0.10966105026514276 0.11674419273276945
0.23500000000000001 0.11773451734753279 0.13825532336495852 nan nan nan 0.10997529642493928 0.11708597777936021
0.23550000000000001 0.11677709482942189 0.137595524798353 nan nan nan 0.11028962500475117 0.11742787231426283
0.23600000000000002 0.11582801936906237 0.13694421953040284 nan nan nan 0.11060403574623202 0.11776987650897018
0.23650000000000002 0.11488711450901719 0.1363007556996741 nan nan nan 0.11091852825394505 0.11811199060206813
0.23700000000000002 0.11395420469750057 0.1356667943893672 nan nan nan 0.11123310237537451 0.11845421464483974
0.23750000000000002 0.1130304440850472 0.13503970379441174 nan nan nan 0.11154775760206662 0.11879654902177579
0.23800000000000002 0.11211421590765099 0.13441837868234374 nan nan nan 0.11186249288883585 0.11913899386557535
0.23850000000000002 0.11120548644009885 0.13380314130454393 nan nan nan 0.11217730806361535 0.1194815494894156
0.23900000000000002 0.11030386953938615 0.13319692047516427 nan nan nan 0.11249220236135446 0.11982421627062675
0.23950000000000002 0.10940857739298494 0.13259618215615696 nan nan nan 0.11280717567523665 0.12016699467902206
0.24 0.10851948926609 0.1320015223186452 nan nan nan 0.11312222718020327 0.12050988481733223
0.2405 0.10763722400267522 0.13141302658806553 nan nan nan 0.11343735618835592 0.12085288788509296
0.241 0.10676212029833418 0.130831547437967 nan nan nan 0.11375256238435333 0.12119600493055956
0.2415 0.10589160439899037 0.13025434764710578 nan nan nan 0.11406784503100528 0.12153923683563872
0.242 0.10502648137332676 0.12968349472769014 nan nan nan 0.11438320407318217 0.12188258437165315
0.2425 0.10416710587338611 0.12911503498382743 nan nan nan 0.11469863940783934 0.12222604803433505
0.243 0.10331307663510253 0.12855037295330057 nan nan nan 0.11501415119213335 0.12256962791768315
0.2435 0.10246506116130612 0.12798978659329 nan nan nan 0.11532973946984444 0.12291332458101287
0.244 0.10162232286148852 0.12743301551587335 nan nan nan 0.11564540460393237 0.12325713794165453
0.2445 0.10078484684306306 0.1268791949601321 nan nan nan 0.1159611460499544 0.12360106894059228
0.245 0.09995227892534597 0.12632698804491407 nan nan nan 0.11627696350086027 0.12394511784325368
0.2455 0.09912432762066443 0.12577757509569307 nan nan nan 0.11659285698295346 0.12428928549344832
0.246 0.09830224354903062 0.12522948576198828 nan nan nan 0.1169088263686303 0.12463357283186371
0.2465 0.09748511343509644 0.12468222933436011 nan nan nan 0.11722487143589026 0.1249779805510954
0.247 0.09667362850582921 0.12413735343288113 nan nan nan 0.11754099259303367 0.1253225099086793
0.2475 0.09586772048949718 0.12359434229915554 nan nan nan 0.11785719013443167 0.12566716172125236
0.248 0.0950678005164022 0.12305345500370005 nan nan nan 0.11817346402277791 0.12601193677848224
0.2485 0.09427244244713884 0.12251146091465707 nan nan nan 0.11848981451178331 0.12635683572349862
0.249 0.0934821059733004 0.12197000860191368 nan nan nan 0.11880624191149528 0.1267018594818763
0.2495 0.09269625745602064 0.12142752068359534 nan nan nan 0.11912274649663376 0.12704700912425562
0.25 0.09191630890006786 0.12088288187973953 nan nan nan 0.11943932841310213 0.1273922853242883
0.2505 0.09114201363158989 0.12033750368547547 nan nan nan 0.11975598832383857 0.127737688396631
0.251 0.0903700896868339 0.11979324585139811 nan nan nan 0.12007272655559077 0.1280832195217962
0.2515 0.08960236803313473 0.11924660694444335 nan nan nan 0.12038954298425703 0.12842887967905983
0.252 0.08883880091052908 0.11869917163054099 nan nan nan 0.12070643855510459 0.12877467027064288
0.2525 0.08807922925327445 0.11815058934230072 nan nan nan 0.12102341398537914 0.12912059162318082
0.253 0.08732275065377756 0.11760113178147422 nan nan nan 0.12134046975109954 0.1294666449485161
0.2535 0.0865695861702437 0.11704980475925185 nan nan nan 0.12165760597244105 0.12981283189017717
0.254 0.08581790134331563 0.11649721242081036 nan nan nan 0.12197482327880857 0.13015915269666534
0.2545 0.08506997191334342 0.11594193857568842 nan nan nan 0.12229212139248775 0.13050560805970998
0.255 0.0843240494127576 0.11538468984969251 nan nan nan 0.1226095007089408 0.13085219743782914
0.2555 0.08358107919793029 0.11482408323416582 nan nan nan 0.12292696211791294 0.13119892147609993
0.256 0.08284138452921892 0.11426075046581703 nan nan nan 0.12324450578372885 0.1315457806132044
0.2565 0.08210380673724096 0.11369382564320074 nan nan nan 0.12356213263438091 0.1318927753679947
0.257 0.08136887771260369 0.11312423854917436 nan nan nan 0.12387984255148171 0.1322399067693809
0.2575 0.08063747775876201 0.1125533268982833 nan nan nan 0.12419763587043062 0.13258717523000776
0.258 0.07990856420981896 0.11197831132576301 nan nan nan 0.12451551351190258 0.13293458169574696
0.2585 0.0791836343776215 0.1114010937720031 nan nan nan 0.12483347615998501 0.1332821266704644
0.259 0.07846116546031598 0.11081832209988669 nan nan nan 0.1251515243508489 0.13362981077971375
0.2595 0.07774180127547814 0.1102320173656071 nan nan nan 0.12546965860444761 0.13397763474919613
0.26 0.07702450483918308 0.10964342923724389 nan nan nan 0.12578787892487034 0.13432559949034203
0.2605 0.07631015415654911 0.10905083908377351 nan nan nan 0.1261061858865401 0.13467370489188726
0.261 0.07559851256176665 0.10845506107183424 nan nan nan 0.12642458031202777 0.13502195196979414
0.2615 0.07488719574501226 0.10785577689559309 nan nan nan 0.12674306265480678 0.13537034168407897
0.262 0.07417768401592285 0.10725303021225181 nan nan nan 0.1270616328289855 0.13571887475558606
0.2625 0.07346990087476525 0.1066455907485821 nan nan nan 0.127380290936817 0.1360675516563158
0.263 0.0727644258531538 0.10603360075407572 nan nan nan 0.12769903748696257 0.13641637230377168
0.2635 0.07206238858218673 0.10541848299434253 nan nan nan 0.12801787264944925 0.13676533633782237
0.264 0.07136123800956523 0.10479924129856216 nan nan nan 0.1283367966524845 0.13711444403683767
0.2645 0.070662758248312 0.10417761082606358 nan nan nan 0.1286558102049793 0.13746369538921685
0.265 0.0699668987432828 0.10355222911571527 nan nan nan 0.1289749140471875 0.13781309072696077
0.2655 0.06927269870081505 0.10292230316439828 nan nan nan 0.12929410855374282 0.13816262923563902
0.266 0.06858024426475987 0.1022899743625215 nan nan nan 0.1296133939620434 0.1385123108439208
0.2665 0.06789053060767891 0.10165590885754947 nan nan nan 0.12993277021618083 0.13886213534466116
0.267 0.06720478608909544 0.10101866986546722 nan nan nan 0.13025223779778888 0.13921210254386865
0.2675 0.06652010276312238 0.10038011639845835 nan nan nan 0.1305717973011754 0.13956221300670568
0.268 0.06583621775053003 0.09973805202953108 nan nan nan 0.1308914488765321 0.13991246685340925
0.2685 0.0651546715461648 0.09909092951517601 nan nan nan 0.1312111927332849 0.1402628637264943
0.269 0.06447532012341145 0.0984396731599823 nan nan nan 0.1315310287089772 0.14061340385978566
0.2695 0.06379824995113301 0.09778470982228603 nan nan nan 0.13185095690565887 0.14096408670192148
0.27 0.0631219857628648 0.09712660116409803 nan nan nan 0.13217097781390194 0.1413149119091208
0.2705 0.062447779726553396 0.09646335894828076 nan nan nan 0.13249109076646587 0.14166587896188024
0.271 0.061774619432893786 0.09579644869497933 nan nan nan 0.13281129550554735 0.14201698804687596
0.2715 0.06110272266576578 0.09512578792439831 nan nan nan 0.13313159239386804 0.14236823955000705
0.272 0.060432016934935266 0.09445289986465243 nan nan nan 0.13345198118881635 0.14271963274275132
0.2725 0.059764145189068175 0.09377737409665392 nan nan nan 0.1337724611303231 0.14307116746628987
0.273 0.05909748592122749 0.09309919427618102 nan nan nan 0.13409303309793996 0.14342284381701276
0.2735 0.05843164320696484 0.0924178468066972 nan nan nan 0.13441369721492646 0.14377466078985054
0.274 0.05776877383689036 0.09173278360058378 nan nan nan 0.13473445307896942 0.14412661765759197
0.2745 0.05710807587603827 0.09104562956398421 nan nan nan 0.13505530049032774 0.14447871396510437
0.275 0.056449719291913524 0.09035775597957703 nan nan nan 0.13537623891478756 0.14483094957034512
0.2755 0.055794577667197504 0.08966699537673554 nan nan nan 0.1356972689758815 0.14518332348731963
0.276 0.05514410278501806 0.08897326645079431 nan nan nan 0.13601839003403546 0.14553583475546872
0.2765 0.0544961170606263 0.08827823577447609 nan nan nan 0.13633960273292348 0.14588848273898156
0.277 0.053851367856953644 0.08758031045771264 nan nan nan 0.13666090681759113 0.14624126712880073
0.2775 0.053209836616144555 0.08688234555603681 nan nan nan 0.1369823026824902 0.1465941882331641
0.278 0.05257199112596093 0.08618229787510269 nan nan nan 0.13730378970543672 0.14694724548790267
0.2785 0.05193667854349335 0.08547942528334054 nan nan nan 0.13762536749258455 0.1473004383735914
0.279 0.05130507998126787 0.08477508589553905 nan nan nan 0.13794703465251404 0.14765376560587548
0.2795 0.050676788433388874 0.08406907690649147 nan nan nan 0.1382687907266933 0.14800722671206984
0.28 0.050051945423984626 0.08336148638881884 nan nan nan 0.13859063543398953 0.14836082153495425
0.2805 0.04943109478513439 0.08265102203933151 nan nan nan 0.13891256791078319 0.1487145485136314
0.281 0.04881444380607281 0.08194043095342883 nan nan nan 0.13923458742365932 0.14906840656563008
0.28150000000000003 0.048203647220974324 0.08123010565732029 nan nan nan 0.1395566942209146 0.14942239512284736
0.28200000000000003 0.04759698217476045 0.08051821857830742 nan nan nan 0.13987888794005404 0.14977651303784642
0.28250000000000003 0.046995375913339896 0.07980781713863472 nan nan nan 0.14020116776145494 0.15013076012260484
0.28300000000000003 0.04639928398798634 0.07909741245878565 nan nan nan 0.1405235329687889 0.15048513605567831
0.28350000000000003 0.04580826688979889 0.07838541389753173 nan nan nan 0.14084598373446933 0.15083963994911984
0.28400000000000003 0.04522188805283366 0.07767343845668731 nan nan nan 0.1411685198907369 0.15119427076429412
0.28450000000000003 0.0446410559941005 0.07696087163359254 nan nan nan 0.1414911402678605 0.1515490282177123
0.28500000000000003 0.044065973370344375 0.07624880896194593 nan nan nan 0.1418138442472789 0.15190391190945315
0.28550000000000003 0.04349608179637334 0.0755365975617648 nan nan nan 0.1421366309163324 0.15225892198007382
0.28600000000000003 0.04293211750902764 0.07482527446831679 nan nan nan 0.14245949951455508 0.15261405856579438
0.28650000000000003 0.04237435515422921 0.07411581136088644 nan nan nan 0.14278244926186104 0.15296932117284537
0.28700000000000003 0.04182222830701422 0.07340567808217935 nan nan nan 0.14310547877206015 0.15332470888186941
0.28750000000000003 0.041274997383802685 0.07269779261342295 nan nan nan 0.14342858761423777 0.15368022162814934
0.28800000000000003 0.040733133062497005 0.07199076587860877 nan nan nan 0.1437517757166708 0.15403585923737803
0.2885 0.04019757218419255 0.0712852796118457 nan nan nan 0.14407504089556328 0.154391621346876
0.289 0.03967021793207446 0.07057952599115781 nan nan nan 0.14439838328772664 0.15474750743704863
0.2895 0.03914887910009503 0.06987461358273066 nan nan nan 0.14472180216676384 0.15510351686593282
0.29 0.03863406015222485 0.06917188528960164 nan nan nan 0.1450452964013087 0.15545964897398926
0.2905 0.03812756519634407 0.06846944738196564 nan nan nan 0.1453688663195237 0.1558159025401212
0.291 0.037626770552757614 0.06777036656937994 nan nan nan 0.1456925112564363 0.15617227739022446
0.2915 0.03713249427669651 0.06707189161889442 nan nan nan 0.146016229813522 0.15652877222421904
0.292 0.03664420771515453 0.06637414044379951 nan nan nan 0.14634002149558212 0.1568853864993496
0.2925 0.03616331103250578 0.06567774463941406 nan nan nan 0.14666388506709077 0.1572421192323044
0.293 0.035689798445492 0.06498173403287387 nan nan nan 0.1469878198654415 0.15759896994493267
0.2935 0.03522195506923563 0.06428701048101727 nan nan nan 0.14731182513824498 0.15795593799015067
0.294 0.03476053661506969 0.06359345756017125 nan nan nan 0.14763589934819918 0.15831302263929928
0.2945 0.034304986426939854 0.0629007464029922 nan nan nan 0.14796004224408152 0.15867022300847905
0.295 0.03385534568796387 0.06221064694289799 nan nan nan 0.148284252750144 0.1590275380305352
0.2955 0.03341380483894558 0.06152358531332636 nan nan nan 0.14860853028166615 0.15938496700776592
0.296 0.032979964030551145 0.06084086034800504 nan nan nan 0.14893287359370327 0.15974250977548876
0.2965 0.03255246886125692 0.060160233987318526 nan nan nan 0.14925728195835727 0.16010016610957303
0.297 0.03213029986375815 0.05948103408874213 nan nan nan 0.14958175434063248 0.16045793402950675
0.2975 0.03171606957921377 0.05880321172245971 nan nan nan 0.14990628951302506 0.16081581367689038
0.298 0.03130894669565883 0.058127587519727505 nan nan nan 0.15023088727557632 0.16117380368131648
0.2985 0.030908994626093818 0.05745591081987013 nan nan nan 0.15055554675884278 0.1615319038013679
0.299 0.030516249793630976 0.056784405829427724 nan nan nan 0.15088026718855102 0.16189011354037086
0.2995 0.030131026061949555 0.05611583749862103 nan nan nan 0.1512050474776912 0.16224843183234203
0.3 0.02975377304255069 0.05544864065410731 nan nan nan 0.1515298878949965 0.16260685889234616
0.3005 0.02938368463278055 0.05478372681499659 nan nan nan 0.15185478716804254 0.1629653936596714
0.301 0.029019346111006553 0.05411916506769774 nan nan nan 0.15217974447131588 0.16332403541925292
0.3015 0.028662329090463293 0.05345485299248081 nan nan nan 0.15250475858757884 0.1636827837444059
0.302 0.028310059720224195 0.05279266487087284 nan nan nan 0.15282982886809174 0.16404163636610827
0.3025 0.027965730672116048 0.05213277162333111 nan nan nan 0.1531549528293735 0.16440059242108299
0.303 0.027629866934441902 0.05147522435768263 nan nan nan 0.15348012969810707 0.16475965038784127
0.3035 0.027300951450378388 0.05081913998931438 nan nan nan 0.15380535929329592 0.16511880870309958
0.304 0.026977915350016538 0.05016471171819723 nan nan nan 0.1541306408045682 0.16547806644123011
0.3045 0.02666241861318613 0.04951285518618016 nan nan nan 0.1544559726586382 0.1658374225785858
0.305 0.02635403285433839 0.048862928012629724 nan nan nan 0.15478135432974302 0.1661968750377934
0.3055 0.026052070462918065 0.04821693836433904 nan nan nan 0.1551067848008248 0.16655642220912129
0.306 0.025755482299672023 0.047573593136194824 nan nan nan 0.15543226309811758 0.1669160628954088
0.3065 0.025466619274594805 0.04693234603284122 nan nan nan 0.15575778773591661 0.16727579551400537
0.307 0.02518437510877699 0.046292154152672016 nan nan nan 0.15608335705130338 0.16763561845549288
0.3075 0.024908911118676495 0.04565475212900967 nan nan nan 0.1564089688527358 0.16799553027958392
0.308 0.02464078941622695 0.04501942250754807 nan nan nan 0.15673462180734735 0.16835552893312747
0.3085 0.024378201646940573 0.044386967552946764 nan nan nan 0.15706031456125977 0.16871561207666286
0.309 0.02412119389241273 0.04375792681807642 nan nan nan 0.15738604519841035 0.16907577804203813
0.3095 0.023870916618065875 0.04313119483663962 nan nan nan 0.15771181193777373 0.16943602446645933
0.31 0.023625119397184112 0.04250489949810874 nan nan nan 0.15803761312297718 0.16979634896519266
0.3105 0.02338325049115585 0.04188130833868023 nan nan nan 0.15836344617559808 0.17015674884497758
0.311 0.023146780161888567 0.041259049077967666 nan nan nan 0.15868930967319092 0.17051722193312605
0.3115 0.02291509262493976 0.040639291842917466 nan nan nan 0.1590152012946528 0.17087776598454138
0.312 0.022689700141891495 0.04002116113597458 nan nan nan 0.15934111946067794 0.1712383790123511
0.3125 0.022470365752111542 0.03940410970010005 nan nan nan 0.1596670626768792 0.1715990586037512
0.313 0.02225475983865016 0.03878950440603775 nan nan nan 0.1599930292737344 0.17195980236820532
0.3135 0.022042820194741703 0.03817559613052246 nan nan nan 0.1603190173908738 0.17232060756010537
0.314 0.02183553205181907 0.037562212433699484 nan nan nan 0.1606450254671516 0.17268147136839568
0.3145 0.021633005285388106 0.03695248502278542 nan nan nan 0.16097105191911473 0.17304239104102892
0.315 0.02143598752719658 0.03634448939621389 nan nan nan 0.16129709477913243 0.173403362869405
0.3155 0.02124389209911659 0.035739225128135245 nan nan nan 0.1616231527807651 0.17376438376691888
0.316 0.021058221130282967 0.035135060862465935 nan nan nan 0.1619492240378134 0.17412545020761278
0.3165 0.020877402291669473 0.03453237169733891 nan nan nan 0.1622753071087635 0.1744865586341269
0.317 0.020702152720906516 0.03393135662804117 nan nan nan 0.16260140055368316 0.17484770622537923
0.3175 0.02053247738944424 0.03333387066315223 nan nan nan 0.16292750307930848 0.17520888942776877
0.318 0.02036746715772878 0.032741337022715276 nan nan nan 0.16325361395062568 0.17557010588363894
0.3185 0.020207724324592224 0.03215213672365699 nan nan nan 0.16357973114989438 0.1759313528914618
0.319 0.02005218170156012 0.03156541806822652 nan nan nan 0.1639058542867729 0.17629262624305406
0.3195 0.019901052151526606 0.030982124936390115 nan nan nan 0.16423198163995972 0.17665392191136756
0.32 0.019754776091797727 0.030401331785615982 nan nan nan 0.16455811221002364 0.17701523658888993
0.3205 0.019615407048703192 0.029824071271793467 nan nan nan 0.16488424495999496 0.17737656570936394
0.321 0.019481691138995637 0.029249490582145057 nan nan nan 0.16521037996336585 0.17773790455435887
0.3215 0.01935265258844797 0.028677792539189267 nan nan nan 0.16553651745057954 0.17809924818898995
0.322 0.019228626963320547 0.02811013114008751 nan nan nan 0.1658626557496138 0.17846059381994042
0.3225 0.019109514798168893 0.02754623956434972 nan nan nan 0.1661887932521846 0.1788219382062994
0.323 0.018994278470000306 0.0269855413602425 nan nan nan 0.16651492860369269 0.179183277440723
0.3235 0.018883834845000332 0.02642724998707657 nan nan nan 0.16684106047863045 0.17954460711016468
0.324 0.01877862819755351 0.025872311212680674 nan nan nan 0.16716718801836158 0.17990592286523605
0.3245 0.018677981122449918 0.02532189683141289 nan nan nan 0.16749331030763215 0.18026722079063603
0.325 0.018582640679447086 0.024776066490998873 nan nan nan 0.16781942585335674 0.18062849813844017
0.3255 0.018491601097059773 0.024235540412522696 nan nan nan 0.16814553376636787 0.18098975066605394
0.326 0.018406397093664276 0.023699070393145977 nan nan nan 0.16847163358085135 0.181350973239984
0.3265 0.018327129566407464 0.023167575957058192 nan nan nan 0.16879772363035944 0.1817121621604676
0.327 0.018252952891570348 0.02264079288139448 nan nan nan 0.16912380265195284 0.18207331444588346
0.3275 0.0181828682792413 0.02211978271040883 nan nan nan 0.16944986909707524 0.1824344259762798
0.328 0.018117756973911117 0.02160457819724059 nan nan nan 0.1697759216349333 0.18279549384359872
0.3285 0.01805708178874853 0.021095361253866306 nan nan nan 0.17010195886386686 0.18315651306752664
0.329 0.01800242770033759 0.020592508133984617 nan nan nan 0.17042798034207168 0.183517480278184
0.3295 0.017950816615388825 0.020096344132642524 nan nan nan 0.17075398486992982 0.18387839324300484
0.33 0.017904106635551947 0.019607284694999366 nan nan nan 0.17107997072012127 0.18423924903548924
0.3305 0.017860267481901546 0.019125532196594644 nan nan nan 0.1714059369656435 0.18460004438029612
0.331 0.01782191951559497 0.01865066348654883 nan nan nan 0.1717318829249894 0.18496077578158943
0.3315 0.017785708813995986 0.01818223923307794 nan nan nan 0.1720578088310115 0.18532144098992973
0.332 0.017753457515806582 0.01772136180750378 nan nan nan 0.17238371358022767 0.18568203754617696
0.3325 0.01772550594502991 0.01726866046990548 nan nan nan 0.17270959619545953 0.18604256114629175
0.333 0.017700520119541416 0.016823504260042452 nan nan nan 0.17303545645821727 0.1864030084517358
0.3335 0.01767879132243184 0.016387825624300884 nan nan nan 0.1733612938089699 0.18676337561191714
0.334 0.017661355108290644 0.01596085510244379 nan nan nan 0.17368710731363216 0.18712366013429396
0.3345 0.01764742074650782 0.01554577180109062 nan nan nan 0.17401289637184375 0.18748386030181086
0.335 0.017637503525802303 0.0151423595882915 nan nan nan 0.1743386615467241 0.18784397438965983
0.3355 0.01763070268600018 0.014748764925590763 nan nan nan 0.1746644033654515 0.18820400054669884
0.336 0.017627015820385276 0.014365057331788075 nan nan nan 0.17499012292217728 0.18856393529540322
0.3365 0.017625546791217663 0.013992544392903487 nan nan nan 0.1753158209910278 0.18892377546619823
0.337 0.01762722083414113 0.013632628831606763 nan nan nan 0.17564149841423649 0.18928351834909224
0.3375 0.017631293704816985 0.013284371967141802 nan nan nan 0.17596715581648498 0.189643162417005
0.338 0.017638736313575515 0.01294698901996984 nan nan nan 0.1762927931305857 0.19000270518444334
0.3385 0.017648504850152253 0.012623060954825861 nan nan nan 0.17661841119309007 0.19036214475568192
0.339 0.01765999661720954 0.01231301384943944 nan nan nan 0.17694401146433 0.190721479549201
0.3395 0.017672903308680245 0.012015463469626305 nan nan nan 0.177269594093156 0.19108070676398642
0.34 0.017686907766284524 0.011731708470103028 nan nan nan 0.17759515970847656 0.19143982500813306
0.3405 0.01770336250049787 0.011462132127879264 nan nan nan 0.17792070908514668 0.1917988331686907
0.341 0.017722983206247354 0.011206121471586762 nan nan nan 0.17824624288133697 0.192157730049861
0.3415 0.01774219306818136 0.010964135671859714 nan nan nan 0.1785717628718233 0.1925165145844875
0.342 0.01776211534662323 0.010736249669612693 nan nan nan 0.17889727057459234 0.19287518527819955
0.3425 0.017782347631740282 0.010525026813878879 nan nan nan 0.17922276777881643 0.1932337407599736
0.343 0.017804782277414135 0.010328827597878197 nan nan nan 0.17954825544018313 0.1935921807042806
0.3435 0.017828111074008904 0.010148220485919244 nan nan nan 0.17987373594544917 0.1939505038201048
0.34400000000000003 0.01785235246497911 0.009981934884107195 nan nan nan 0.18019921143436451 0.1943087093991738
0.34450000000000003 0.017877104008352605 0.009829895758954856 nan nan nan 0.18052468397474405 0.19466679687124325
0.34500000000000003 0.01790286108890137 0.009692975783800626 nan nan nan 0.1808501554238171 0.1950247654894084
0.34550000000000003 0.017928965508699657 0.009570744211767818 nan nan nan 0.18117562907868376 0.19538261510225305
0.34600000000000003 0.017954957726416174 0.009463146939203814 nan nan nan 0.18150110821127105 0.19574034546762237
0.34650000000000003 0.017979864757258695 0.0093698830169874 nan nan nan 0.1818265964341586 0.19609795624989193
0.34700000000000003 0.018004107550307586 0.009289695231022533 nan nan nan 0.18215209717675715 0.19645544541084786
0.34750000000000003 0.018027173984241297 0.009224201516448321 nan nan nan 0.18247761188666686 0.19681281252638538
0.34800000000000003 0.018049660433660616 0.009172786389316593 nan nan nan 0.1828031425911828 0.19717005776969412
0.34850000000000003 0.018071399257316458 0.009136663171646003 nan nan nan 0.18312869133325088 0.19752718032635136
0.34900000000000003 0.018091449454947783 0.009116207352497956 nan nan nan 0.18345426157581954 0.1978841781871472
0.34950000000000003 0.018113234355093003 0.009112587071203446 nan nan nan 0.18377985588414486 0.1982410509706184
0.35000000000000003 0.018134578571631598 0.009124901564626189 nan nan nan 0.18410547884279055 0.1985977992763302
0.35050000000000003 0.018156996127132414 0.009152973977597682 nan nan nan 0.18443113364848526 0.19895442479331318
0.35100000000000003 0.01817819735940758 0.009196096587967087 nan nan nan 0.18475682317972347 0.19931092745468998
0.35150000000000003 0.018199280800340653 0.00925168119388801 nan nan nan 0.1850825509807125 0.19966730716033249
0.352 0.018218270597549584 0.009322215770716433 nan nan nan 0.1854083220854698 0.20002356379094768
0.3525 0.0182373777439187 0.009404070845493427 nan nan nan 0.18573413870494335 0.20037969799580652
0.353 0.018254321037293908 0.009500134681190524 nan nan nan 0.18606000450873472 0.20073570961168946
0.3535 0.0182691101597382 0.009607019028344474 nan nan nan 0.18638592260131231 0.20109159936302812
0.354 0.01828229633768598 0.00972599251417966 nan nan nan 0.18671189724552997 0.20144736877562724
0.3545 0.01829363249961313 0.009857346853712104 nan nan nan 0.18703793121764317 0.20180301856528088
0.355 0.018304139645545038 0.009999622704742195 nan nan nan 0.18736402885239656 0.20215855019343074
0.3555 0.01831207261064074 0.010152078267934916 nan nan nan 0.1876901937461069 0.20251396406062866
0.356 0.01831753989345544 0.01031446423051836 nan nan nan 0.1880164273510281 0.2028692610533593
0.3565 0.01832041281908304 0.010485622799896694 nan nan nan 0.1883427330915498 0.20322444299568576
0.357 0.01832150441312885 0.010665342144794634 nan nan nan 0.18866911446197523 0.20357951129299873
0.3575 0.01831893331964652 0.010852512621647352 nan nan nan 0.18899557377255016 0.2039344664411969
0.358 0.01831366107308424 0.011045842975735307 nan nan nan 0.1893221127873649 0.20428930835294096
0.3585 0.018305729962967254 0.011246920862814763 nan nan nan 0.1896487334397959 0.2046440373205111
0.359 0.01829513285132674 0.01145190479276659 nan nan nan 0.18997543799162805 0.20499865340672535
0.3595 0.01828131378185261 0.011662142140509842 nan nan nan 0.19030222835540275 0.2053531592891448
0.36 0.018265424171438466 0.011878956282234097 nan nan nan 0.1906291071219945 0.20570755644386923
0.3605 0.018246535371412166 0.01209831827378773 nan nan nan 0.19095607621073815 0.2060618458189384
0.361 0.0182251054695198 0.012322168801884194 nan nan nan 0.19128313819193135 0.20641602931804598
0.3615 0.018199386476100858 0.01255199445871921 nan nan nan 0.1916102941465611 0.20677010854977054
0.362 0.018169875817163127 0.012785612947963454 nan nan nan 0.19193754571294408 0.20712408632626544
0.3625 0.018137137468282757 0.013024201002228748 nan nan nan 0.19226489347586845 0.20747796379648556
0.363 0.018101274010363398 0.01326581016620556 nan nan nan 0.19259233762878075 0.20783174188264464
0.3635 0.018063659410838123 0.01350761667980657 nan nan nan 0.19291987984495135 0.20818542241101484
0.364 0.01802368310013494 0.013752754394705599 nan nan nan 0.19324752149811833 0.2085390076960069
0.3645 0.017979982418375656 0.013998319839085494 nan nan nan 0.19357526250137283 0.20889249914083996
0.365 0.01793151696230267 0.014243846866574797 nan nan nan 0.19390310350684312 0.20924590048377648
0.3655 0.017880631475896386 0.014490175885337216 nan nan nan 0.19423104401785574 0.20959921251949246
0.366 0.017826284495445637 0.014735979856906476 nan nan nan 0.19455908330148225 0.2099524387341051
0.3665 0.017768897648934242 0.014981715604141875 nan nan nan 0.1948872207779782 0.21030558093595864
0.367 0.01770920529721917 0.015223106561900375 nan nan nan 0.1952154551621846 0.21065864323160774
0.3675 0.01764652112942118 0.015462561495654234 nan nan nan 0.19554378341497913 0.21101162767006781
0.368 0.017581835809436355 0.015699485784763104 nan nan nan 0.19587220327892588 0.21136453786896964
0.3685 0.01751547241681344 0.015933286667346478 nan nan nan 0.1962007140019319 0.21171737769173943
0.369 0.017444593486490544 0.016163087229494687 nan nan nan 0.1965293142284432 0.21207015140746655
0.3695 0.01737113821676204 0.016389263442703538 nan nan nan 0.19685800116610672 0.21242286295906293
0.37 0.01729394843153187 0.01661166912061232 nan nan nan 0.19718677343182192 0.21277551491116448
0.3705 0.017213136308319443 0.01682772424171021 nan nan nan 0.19751562973045952 0.21312811238050305
0.371 0.017129536368689694 0.017036557360724375 nan nan nan 0.19784456831926417 0.21348065933489824
0.3715 0.01704380981137345 0.017238845278124706 nan nan nan 0.19817358620285933 0.21383315924593216
0.372 0.016956907007958624 0.0174349512142854 nan nan nan 0.19850268244448993 0.2141856178046018
0.3725 0.016867842703492016 0.017622015136224287 nan nan nan 0.1988318553543508 0.21453803873069963
0.373 0.016777060936051576 0.017802966913262327 nan nan nan 0.19916110396903147 0.2148904280039751
0.3735 0.016684231347256488 0.017975842061501875 nan nan nan 0.19949042496530012 0.21524278977917286
0.374 0.016588176373537482 0.01813947119871964 nan nan nan 0.19981981374164876 0.21559512830380562
0.3745 0.01648964992522836 0.01829747077551755 nan nan nan 0.2001492672988932 0.21594744957004752
0.375 0.016388862156486893 0.0184488619575491 nan nan nan 0.2004787839099972 0.2162997592687013
0.3755 0.016285807432649613 0.01859292456746235 nan nan nan 0.20080835973286149 0.21665206202119955
0.376 0.016180866069310195 0.01872830297998139 nan nan nan 0.2011379924381642 0.21700436471566445
0.3765 0.01607398973758166 0.018856445542582263 nan nan nan 0.2014676778297836 0.21735667216951848
0.377 0.015964847663527244 0.018977036103502022 nan nan nan 0.20179741204946486 0.21770898968043997
0.3775 0.015853546285248182 0.01909159899278954 nan nan nan 0.20212719139754487 0.2180613250811353
0.378 0.01574079585855419 0.019195547763552222 nan nan nan 0.2024570120197031 0.21841368507098433
0.3785 0.015625682404586724 0.0192915690880079 nan nan nan 0.20278687029900003 0.21876607434267184
0.379 0.015506658712169389 0.019376401754168722 nan nan nan 0.20311676138718548 0.21911849737149366
0.3795 0.015385323056242206 0.019456363973381758 nan nan nan 0.2034466820092008 0.21947096079921413
0.38 0.015262407520017424 0.01952741948017231 nan nan nan 0.2037766290766308 0.21982347002225797
0.3805 0.015138389001954923 0.019590173744655156 nan nan nan 0.20410659904473694 0.2201760311161818
0.381 0.015011658593967601 0.01964509631560875 nan nan nan 0.2044365888608856 0.22052864995653026
0.3815 0.014881325514776842 0.01969075442566262 nan nan nan 0.20476659372867648 0.2208813304774161
0.382 0.01474745950650621 0.019727301389306458 nan nan nan 0.20509661056416587 0.2212340782485822
0.3825 0.014612353577539995 0.019757902357068573 nan nan nan 0.20542663498789313 0.22158689949498114
0.383 0.014475856829564888 0.01977985834872925 nan nan nan 0.20575666553882138 0.22193979888081844
0.3835 0.01433663345693232 0.019794499274421406 nan nan nan 0.20608670045665617 0.22229278053176263
0.384 0.014194953444939512 0.019803452858699486 nan nan nan 0.2064167368118116 0.22264585081493754
0.3845 0.014051863298549518 0.01980571563126562 nan nan nan 0.20674677258674512 0.22299901448793316
0.385 0.013906814388848924 0.019802640196445818 nan nan nan 0.20707680527463002 0.22335227581551512
0.3855 0.013759935699470274 0.019794915866244447 nan nan nan 0.20740683238302227 0.22370563942894733
0.386 0.013610661678619079 0.019781626856827238 nan nan nan 0.2077368520195903 0.22405911016955884
0.3865 0.01345905952975824 0.019761838573854523 nan nan nan 0.20806686162083213 0.22441269147985846
0.387 0.013305733807020255 0.019737769770783023 nan nan nan 0.2083968579401866 0.22476638820707198
0.3875 0.013151538106051835 0.019706881941615285 nan nan nan 0.20872683797023223 0.22512020457910026
0.388 0.012995831373479818 0.019670911717426767 nan nan nan 0.2090567984422801 0.22547414515223443
0.3885 0.012839015987391893 0.019627537824235833 nan nan nan 0.20938673752775425 0.2258282108470135
0.389 0.012680637810494635 0.0195793677360921 nan nan nan 0.20971665382697424 0.2261824060951982
0.3895 0.012521393308778862 0.01952680119984485 nan nan nan 0.21004654437397619 0.2265367342761095
0.39 0.012360458360566245 0.01946909715460016 nan nan nan 0.21037640567562993 0.22689119947886713
0.3905 0.012199009586523821 0.019408596700036918 nan nan nan 0.21070623445046494 0.22724580595541993
0.391 0.012035802146786458 0.019342481726265095 nan nan nan 0.21103603019681091 0.22760055593807
0.3915 0.01187284491109205 0.01927293938738885 nan nan nan 0.21136579173371076 0.22795545092956787
0.392 0.01170942733230648 0.01920184197343819 nan nan nan 0.21169551911109658 0.22831049678691642
0.3925 0.011546187400133101 0.01912774632780345 nan nan nan 0.21202521115872497 0.22866570009361736
0.393 0.011383799686298504 0.019049847676174028 nan nan nan 0.2123548678738681 0.22902106396890062
0.3935 0.0112218757709572 0.018967982515767142 nan nan nan 0.21268449062107692 0.22937659192785684
0.394 0.011060336180619308 0.018884780481993615 nan nan nan 0.2130140776080059 0.22973228984351662
0.3945 0.010898828427989286 0.01879731654775488 nan nan nan 0.21334362786137165 0.23008816176323676
0.395 0.010737408215617325 0.01870782330200508 nan nan nan 0.213673140497908 0.2304442105281261
0.3955 0.010576651135971258 0.01861432699227964 nan nan nan 0.21400261481081678 0.23080043882443177
0.396 0.010416749773772207 0.018517772147110055 nan nan nan 0.21433204975505832 0.23115684978829018
0.3965 0.010258218954433572 0.01841886204341194 nan nan nan 0.21466144540662246 0.23151344558094838
0.397 0.010101333618848832 0.018318486937663178 nan nan nan 0.21499080333465298 0.23187022821181483
0.3975 0.009943135273563755 0.018216640627493598 nan nan nan 0.21532012592983804 0.2322272010824088
0.398 0.009786012436364675 0.018112065889533017 nan nan nan 0.21564941311256855 0.23258436609267003
0.3985 0.009632385923490895 0.01800651172407857 nan nan nan 0.2159786660586111 0.23294172494738036
0.399 0.009481207643504385 0.017898567007197722 nan nan nan 0.2163078880802258 0.23329927736806322
0.3995 0.009332670055486107 0.01779044786241505 nan nan nan 0.21663708055038783 0.23365702473131034
0.4 0.00918591120943323 0.017682005813131323 nan nan nan 0.21696624483581622 0.234014971536441
0.4005 0.009041643759788392 0.017572941526160256 nan nan nan 0.21729538023526274 0.23437311889898493
0.401 0.008899662478939517 0.017463936566651524 nan nan nan 0.21762448968958412 0.23473146807226944
0.4015 0.008760863173406918 0.01735516125449053 nan nan nan 0.21795357315722613 0.23509001868042292
0.402 0.008623245946058147 0.017245385690768073 nan nan nan 0.21828263198681777 0.23544876939026868
0.4025 0.008488478545274411 0.017135432941692095 nan nan nan 0.21861166630785123 0.23580772009033443
0.403 0.008358891794418956 0.017026694705882868 nan nan nan 0.21894067607268927 0.23616687262689046
0.4035 0.008233524922188465 0.01691873280017764 nan nan nan 0.21926966222460118 0.23652622563875456
0.404 0.008112432125654373 0.01681193823698577 nan nan nan 0.21959862790527984 0.23688577906818012
0.4045 0.007995221181855455 0.016704674260212587 nan nan nan 0.2199275724373797 0.23724552843432026
0.405 0.007882515939985301 0.016600260258375944 nan nan nan 0.22025649759291746 0.2376054722579567
0.4055 0.007771756536923684 0.016494669381988708 nan nan nan 0.22058540499195284 0.2379656101430756
0.406 0.007665306387679441 0.01638985734300448 nan nan nan 0.22091429417795008 0.23832594092454967
0.40650000000000003 0.007561765843218976 0.016285284057683817 nan nan nan 0.22124316740204883 0.23868646158255502
0.40700000000000003 0.007462671637088507 0.016181631484750908 nan nan nan 0.22157202512369417 0.23904717111904372
0.40750000000000003 0.007367239874232184 0.016081799925504986 nan nan nan 0.22190087063778283 0.2394080678187122
0.40800000000000003 0.0072752116321624215 0.01598321529957917 nan nan nan 0.22222970335316536 0.23976914925354048
0.40850000000000003 0.007187108352825001 0.015886337196783763 nan nan nan 0.22255852456791866 0.2401304105871585
0.40900000000000003 0.00710331783075254 0.015792458016198354 nan nan nan 0.22288733506941646 0.24049184841855412
0.40950000000000003 0.007024815219652641 0.01570101727240093 nan nan nan 0.22321613448862354 0.24085345972914257
0.41000000000000003 0.0069495358811272724 0.015611412560546791 nan nan nan 0.2235449216176995 0.24121524240698486
0.41050000000000003 0.006877878341433052 0.015525497314664391 nan nan nan 0.22387369456664788 0.2415771943767283
0.41100000000000003 0.006810350861240338 0.015442143314941363 nan nan nan 0.22420245461562682 0.2419393121504014
0.41150000000000003 0.006745183022542076 0.015359893451084744 nan nan nan 0.22453120181674532 0.2423015903832017
0.41200000000000003 0.006685093705560063 0.015281380086318477 nan nan nan 0.22485993472272356 0.2426640268018002
0.41250000000000003 0.006629909379022581 0.015205585512456361 nan nan nan 0.22518865347464714 0.24302662195259195
0.41300000000000003 0.006579064478109647 0.015130633656750549 nan nan nan 0.22551735609929996 0.24338937122846835
0.41350000000000003 0.006532640911184705 0.015057906089694826 nan nan nan 0.22584604270648828 0.24375227076477485
0.41400000000000003 0.006490510256406474 0.014987210348531321 nan nan nan 0.22617471267658668 0.24411531684195414
0.41450000000000004 0.0064510763318656565 0.014919143815527667 nan nan nan 0.22650336592984532 0.2444785063280576
0.41500000000000004 0.006413904817013831 0.014853704368429525 nan nan nan 0.2268319995481263 0.24484183323281952
0.41550000000000004 0.006381239840974818 0.014792355869791576 nan nan nan 0.22716061092054224 0.24520529327965765
0.41600000000000004 0.006351789632058525 0.014731892221129977 nan nan nan 0.22748920016183516 0.2455688817754672
0.4165 0.0063258833105152065 0.014673429307046827 nan nan nan 0.2278177681592949 0.2459325940367681
0.417 0.006302759602204427 0.014618377506881804 nan nan nan 0.22814631395301604 0.246296422568487
0.4175 0.006282914134589109 0.014567160133477097 nan nan nan 0.22847483531913862 0.2466603634731054
0.418 0.006264890118971929 0.014517171721254194 nan nan nan 0.22880333011658974 0.2470244144745969
0.4185 0.0062510925261648025 0.014470035381027153 nan nan nan 0.22913179571995976 0.24738857099901423
0.419 0.006240400223480119 0.01442628162267146 nan nan nan 0.22946023344053026 0.24775282833951998
0.4195 0.006232011209358345 0.014384654367898965 nan nan nan 0.2297886401221704 0.24811718284393675
0.42 0.006225555062561959 0.014346612514673056 nan nan nan 0.2301170161933287 0.24848163016741204
0.4205 0.006220904248726594 0.014310150252117383 nan nan nan 0.23044536269726149 0.24884616741219912
0.421 0.006217942288050523 0.014275304373015987 nan nan nan 0.23077367661888826 0.24921079070443727
0.4215 0.006215286629093992 0.014242064165172876 nan nan nan 0.2311019564350462 0.24957549577767352
0.422 0.006213985388467719 0.014211742283089773 nan nan nan 0.2314301996369621 0.24994027619047415
0.4225 0.006214036876624162 0.014185527626082644 nan nan nan 0.23175840405772496 0.25030512676309835
0.423 0.006216172736007851 0.014162846256557343 nan nan nan 0.23208657123997686 0.2506700453858886
0.4235 0.006218131692735823 0.014143416228917214 nan nan nan 0.23241469902006612 0.2510350298754402
0.424 0.006221328745920818 0.014128598572041321 nan nan nan 0.23274278840311183 0.2514000772814413
0.4245 0.006225074730612539 0.014115803824363652 nan nan nan 0.23307083371934964 0.25176518525390484
0.425 0.006228962083766749 0.014105269713969259 nan nan nan 0.23339883376947168 0.25213034915975835
0.4255 0.006233560309856089 0.014095965417591364 nan nan nan 0.23372678725357549 0.252495566131176
0.426 0.00623911346273346 0.0140891996438054 nan nan nan 0.23405469087209296 0.2528608327087577
0.4265 0.006243469988787687 0.014083324233641278 nan nan nan 0.2343825414536051 0.25322614595009163
0.427 0.006247283419294583 0.014077873048695412 nan nan nan 0.23471033833664057 0.25359150168840505
0.4275 0.006249528177700319 0.01407479304646688 nan nan nan 0.23503808248227095 0.2539568936565056
0.428 0.006253242351643213 0.014070526477388599 nan nan nan 0.23536577138288045 0.25432231713928455
0.4285 0.006257383317901538 0.014065564369911198 nan nan nan 0.2356934065290426 0.25468776787154446
0.429 0.006259875058346278 0.014060815788455656 nan nan nan 0.23602098828811433 0.2550532422218563
0.4295 0.006261820251946444 0.014056647325461203 nan nan nan 0.236348514457026 0.25541873482560606
0.43 0.0062629494053627055 0.014053083877188044 nan nan nan 0.23667598354577604 0.25578424328347776
0.4305 0.006263759032144889 0.01405040467432984 nan nan nan 0.23700339724407912 0.2561497628620979
0.431 0.006264639363660441 0.014046644430975991 nan nan nan 0.2373307573765915 0.25651528719851185
0.4315 0.006264723543609891 0.014043290405669115 nan nan nan 0.2376580621764591 0.25688081143882674
0.432 0.006264273481069506 0.01403973046062769 nan nan nan 0.23798531505082718 0.2572463326785131
0.4325 0.006262628228186846 0.014034493918245012 nan nan nan 0.23831251370165055 0.2576118444362529
0.433 0.006260333824794848 0.014026484759209992 nan nan nan 0.23863966300480996 0.25797734282592155
0.4335 0.006258981500025634 0.014015264810709567 nan nan nan 0.2389667643544633 0.25834282396401215
0.434 0.006256798809105818 0.01400343585886679 nan nan nan 0.2392938196669635 0.258708277871361
0.4345 0.006254289302494857 0.013989941759974686 nan nan nan 0.23962083375130142 0.2590737004758913
0.435 0.006247996020477849 0.013974106576922652 nan nan nan 0.23994780842106275 0.2594390832263454
0.4355 0.006238128117688529 0.013955451020649025 nan nan nan 0.24027474788039893 0.2598044224257276
0.436 0.006226628945245371 0.013935887507789142 nan nan nan 0.2406016540648537 0.2601697106849377
0.4365 0.006213503867640838 0.013912463115087221 nan nan nan 0.24092853089061494 0.2605349429907754
0.437 0.006197673875045824 0.013885376305480326 nan nan nan 0.24125538237311742 0.26090011213291703
0.4375 0.0061811060767907365 0.013854381216334534 nan nan nan 0.24158221195126747 0.2612652128806459
0.438 0.006163191395414459 0.013822881857162113 nan nan nan 0.24190902322947744 0.26163023705510885
0.4385 0.0061439312781904135 0.013788991947698368 nan nan nan 0.24223582164975876 0.26199517734474065
0.439 0.006124025879801809 0.013752008960916327 nan nan nan 0.2425626127525332 0.26236002940451786
0.4395 0.00610279050707579 0.013711439980255377 nan nan nan 0.24288939957233627 0.26272478446160197
0.44 0.00607887161400292 0.013664678986568552 nan nan nan 0.24321618758465496 0.263089439162759
0.4405 0.006052337939743991 0.013615233354999886 nan nan nan 0.2435429809801575 0.2634539925687913
0.441 0.006022474546681394 0.013562453543612888 nan nan nan 0.24386978269507306 0.26381843794243004
0.4415 0.005990775819603618 0.013505707027671577 nan nan nan 0.2441966013650699 0.26418276722373835
0.442 0.005956543137917628 0.013444829981241907 nan nan nan 0.24452344315426824 0.2645469747062051
0.4425 0.005920034611588353 0.013380584155949024 nan nan nan 0.24485031187612794 0.2649110517038765
0.443 0.005881549301159966 0.013313432444787615 nan nan nan 0.24517721629118797 0.26527499296286794
0.4435 0.0058405467943920125 0.013241632835747866 nan nan nan 0.24550416184741172 0.2656387963253318
0.444 0.005796330489648076 0.013164607530089467 nan nan nan 0.24583115079151835 0.26600245178370086
0.4445 0.0057498511297406855 0.01308583489343241 nan nan nan 0.24615818745155826 0.2663659546971363
0.445 0.005701383911021106 0.0130042147727071 nan nan nan 0.24648527654330557 0.2667293007555429
0.4455 0.005649779818602256 0.012919288865306399 nan nan nan 0.24681242315252783 0.2670924817205245
0.446 0.005596484294899932 0.012831671941232728 nan nan nan 0.24713963363817212 0.2674554899990744
0.4465 0.005540679828017265 0.0127411611088506 nan nan nan 0.24746691058311399 0.26781831757059127
0.447 0.005482335011285919 0.012646969368765047 nan nan nan 0.24779426113162675 0.2681809573646667
0.4475 0.005422980179602688 0.012549743283536289 nan nan nan 0.24812168650419356 0.2685434047019582
0.448 0.005363385637695496 0.012450518489680387 nan nan nan 0.24844919124711473 0.26890565269820543
0.4485 0.005302301986688202 0.012347705458174577 nan nan nan 0.24877677853588262 0.2692676938239374
0.449 0.005238373151765421 0.012243082023822106 nan nan nan 0.24910445054360558 0.2696295241817151
0.4495 0.005172345525861441 0.012135643242911382 nan nan nan 0.24943220890519358 0.2699911373411749
0.45 0.005102897062465981 0.012025098181181734 nan nan nan 0.24976006092828495 0.27035252479538086
0.4505 0.0050324924395649465 0.01191055266694589 nan nan nan 0.2500880066571 0.27071368138846025
0.451 0.00495985411619628 0.01179366608495479 nan nan nan 0.25041604994431466 0.2710745973517831
0.4515 0.004884364118101774 0.011673370939912973 nan nan nan 0.2507441928951942 0.2714352670225443
0.452 0.004806621711615559 0.011550282814166882 nan nan nan 0.25107243783303573 0.2717956822416771
0.4525 0.004727339475219334 0.011425892598026401 nan nan nan 0.2514007843746775 0.27215583213080013
0.453 0.004644922561950974 0.011299551002688698 nan nan nan 0.25172923545426895 0.2725157131144101
0.4535 0.004559379778303705 0.011170555567873138 nan nan nan 0.25205778709390836 0.27287531629516615
0.454 0.004472931210751776 0.011038767904549331 nan nan nan 0.25238643708533554 0.27323463397715236
0.4545 0.0043846869183319075 0.010904427166615095 nan nan nan 0.25271517958275314 0.27359365431005916
0.455 0.0042941333161412056 0.010770160005784237 nan nan nan 0.253044010004848 0.2739523689608277
0.4555 0.004202620492479601 0.010634307688528246 nan nan nan 0.25337292385530485 0.27431076915725466
0.456 0.004108193863655899 0.010498198195019147 nan nan nan 0.2537019150172288 0.27466885167839755
0.4565 0.004013014353372596 0.010361595749847598 nan nan nan 0.25403097616016024 0.2750266080798709
0.457 0.003916636085161915 0.010221965494049298 nan nan nan 0.25436010042027535 0.2753840315842739
0.4575 0.00381988595272754 0.010080277144119932 nan nan nan 0.25468927849623463 0.2757411164438273
0.458 0.0037219662825752806 0.009937641676143184 nan nan nan 0.2550185019703868 0.2760978589120749
0.4585 0.003624025692070995 0.009794360181437685 nan nan nan 0.25534775378035346 0.2764542540178813
0.459 0.0035241740032970962 0.009648561824853722 nan nan nan 0.2556770275107699 0.2768102995325089
0.4595 0.0034223642616600662 0.009502145702114235 nan nan nan 0.25600630531642526 0.2771659914488311
0.46 0.0033188977341924034 0.009355121171170776 nan nan nan 0.2563355683817502 0.27752132527709567
0.4605 0.003214752648312312 0.009207705726797277 nan nan nan 0.2566647995748857 0.27787629841693856
0.461 0.003108573157492873 0.009061682864597494 nan nan nan 0.25699398230553844 0.2782309028998526
0.4615 0.0030023051168951956 0.008914744320136685 nan nan nan 0.25732309715637824 0.27858514044273175
0.462 0.0028964316053883537 0.008765816916684648 nan nan nan 0.25765212404975196 0.27893900788197723
0.4625 0.0027893271495948186 0.008618670811163975 nan nan nan 0.2579810445619932 0.2792925040041067
0.463 0.002680832522248591 0.008472836448104827 nan nan nan 0.25830983032048666 0.27964562815444977
0.4635 0.0025728469927917114 0.008329014076569401 nan nan nan 0.2586384496121606 0.2799983792012191
0.464 0.002464783684807373 0.008185716856961381 nan nan nan 0.25896687057046835 0.2803507579608015
0.4645 0.0023585122705220463 0.00804485338875516 nan nan nan 0.2592950652884024 0.2807027636940292
0.465 0.0022512820826752203 0.007904745928872447 nan nan nan 0.2596230059742429 0.28105439798285287
0.4655 0.0021444818097335117 0.007762658283784315 nan nan nan 0.2599506531638087 0.28140566233136977
0.466 0.0020386662717153145 0.007621562564490618 nan nan nan 0.26027796896990624 0.2817565570272941
0.4665 0.0019342002668729672 0.007478854005294783 nan nan nan 0.2606049176196972 0.2821070754058376
0.467 0.0018296217429158571 0.007335949518342877 nan nan nan 0.2609314638598722 0.2824572141509118
0.4675 0.0017260783688499257 0.007192952967011607 nan nan nan 0.2612575671138101 0.2828069781298753
0.468 0.001624634688119074 0.007048979556718311 nan nan nan 0.2615831873185764 0.2831563698334753
0.4685 0.001524440158311125 0.0069057336630491345 nan nan nan 0.26190829042972835 0.2835053887304671
0.46900000000000003 0.0014258231065877073 0.006764410934873394 nan nan nan 0.26223282290280914 0.2838540348531868
0.46950000000000003 0.0013281693139879198 0.006625178024649144 nan nan nan 0.2625567420641349 0.28420231007446634
0.47000000000000003 0.0012315989110198292 0.0064888902489062435 nan nan nan 0.2628800047183357 0.284550217223711
0.47050000000000003 0.00113605563973005 0.006355399486466453 nan nan nan 0.2632025605405367 0.2848977626377955
0.47100000000000003 0.0010408176104654441 0.006224268327583443 nan nan nan 0.2635243570330939 0.28524495407205436
0.47150000000000003 0.0009461252351443132 0.006094558166014357 nan nan nan 0.2638453386903023 0.28559179657042844
0.47200000000000003 0.0008535490262393768 0.005965221185179484 nan nan nan 0.2641654534215809 0.2859382997097432
0.47250000000000003 0.0007620094142980747 0.005836567606639488 nan nan nan 0.26448465738563287 0.28628446887754877
0.47300000000000003 0.0006718274452495617 0.005709166857928455 nan nan nan 0.26480289796174916 0.2866303022314471
0.47350000000000003 0.0005828472245391551 0.005583356282890558 nan nan nan 0.265120118847389 0.28697579701937104
0.47400000000000003 0.000495482853357936 0.005458787068627871 nan nan nan 0.26543626884001786 0.28732096256007694
0.47450000000000003 0.00041072896236068123 0.005335909969312 nan nan nan 0.26575128828769684 0.28766581053894036
0.47500000000000003 0.00032906424432814296 0.005214494513070488 nan nan nan 0.26606511766729957 0.28801033875879944
0.47550000000000003 0.000248144585159156 0.005095381140001826 nan nan nan 0.26637770047948256 0.2883545617566809
0.47600000000000003 0.00016948460100533127 0.004979464346740198 nan nan nan 0.26668897371550154 0.2886984945946731
0.47650000000000003 9.409629534948599e-05 0.004865379497769859 nan nan nan 0.2669988758511601 0.28904214455778127
0.47700000000000004 2.111269500884381e-05 0.004752873588859528 nan nan nan 0.2673073488334959 0.28938551722303635
0.47750000000000004 -4.738044341305991e-05 0.00464103424098793 nan nan nan 0.26761434255707034 0.28972861557933743
0.47800000000000004 -0.00011254574877249968 0.004529484585656987 nan nan nan 0.2679197972982404 0.29007144784053956
0.47850000000000004 -0.00017591720177874819 0.004417299780767638 nan nan nan 0.2682236525563994 0.29041401492242375
0.47900000000000004 -0.0002354938250693765 0.004304877658660238 nan nan nan 0.26852583793970236 0.29075631640328253
0.47950000000000004 -0.0002917559355251737 0.004193955785908423 nan nan nan 0.2688262879041215 0.29109836097640096
0.48 -0.0003451241736526375 0.004083945309092942 nan nan nan 0.2691249381679707 0.2914401581780089
0.4805 -0.00039445049880625126 0.00397351701096906 nan nan nan 0.26942173543083847 0.2917817072479485
0.481 -0.0004406716016406839 0.0038640136146521594 nan nan nan 0.2697166080627889 0.2921230187745401
0.4815 -0.00048352184027180325 0.003757578430915034 nan nan nan 0.27000949240491434 0.29246409033165477
0.482 -0.000524232696313839 0.0036524646931516747 nan nan nan 0.27030032445982133 0.2928049385083283
0.4825 -0.0005605403908735864 0.0035479597774418915 nan nan nan 0.270589043193835 0.29314557224819604
0.483 -0.0005929319672723795 0.003444200941207972 nan nan nan 0.2708755850091659 0.29348600294295274
0.4835 -0.000621790238277434 0.0033424161116813087 nan nan nan 0.2711598799134752 0.2938262381936445
0.484 -0.000647021450837339 0.003243491588251574 nan nan nan 0.2714418587500332 0.2941662779926208
0.4845 -0.0006691159505125407 0.0031426634050079516 nan nan nan 0.27172147313905265 0.2945061356579389
0.485 -0.0006874734513362969 0.0030422456267659185 nan nan nan 0.2719986505007217 0.29484582655119934
0.4855 -0.0007027424970505895 0.002941502001545914 nan nan nan 0.2722733254433123 0.2951853451891702
0.486 -0.0007130910363476296 0.002840927179798588 nan nan nan 0.27254541904821256 0.29552468524918196
0.4865 -0.0007210903910475297 0.002739011899025722 nan nan nan 0.27281488216494554 0.29586384971903734
0.487 -0.0007261673755084093 0.002638504060086693 nan nan nan 0.2730816579768227 0.296202851409905
0.4875 -0.0007284451292680724 0.0025386900751750083 nan nan nan 0.27334568461573333 0.2965417009114794
0.488 -0.0007278031122323673 0.002438495185480199 nan nan nan 0.2736069019770519 0.2968804086529338
0.4885 -0.0007247381110105302 0.0023373757968196177 nan nan nan 0.2738652573185042 0.29721899413291464
0.489 -0.000717959311038077 0.0022381348378219448 nan nan nan 0.274120703033363 0.29755746622836854
0.4895 -0.0007081806971500819 0.0021396326721542618 nan nan nan 0.2743731987076401 0.2978958273397893
0.49 -0.000696860638442454 0.002041077768320793 nan nan nan 0.2746227083712188 0.29823408346737434
0.4905 -0.0006826078030494759 0.0019427869694319541 nan nan nan 0.2748691735215759 0.29857223813011313
0.491 -0.0006660215273614857 0.001844712253608792 nan nan nan 0.27511255561495307 0.2989103002544986
0.4915 -0.0006458228502681221 0.0017476115650562503 nan nan nan 0.27535281700938025 0.2992482675644829
0.492 -0.0006226033156934928 0.001650782253021015 nan nan nan 0.2755899098125624 0.29958614699016733
0.4925 -0.0005967850629845029 0.001552375812323524 nan nan nan 0.27582378973459676 0.2999239356832601
0.493 -0.0005699746543420599 0.001455214628837998 nan nan nan 0.27605440503527184 0.3002616265931121
0.4935 -0.0005403677151798012 0.0013584040175913113 nan nan nan 0.27628172190162287 0.30059923498226965
0.494 -0.0005088518952586122 0.0012631841300174125 nan nan nan 0.27650570669798297 0.3009367939375011
0.4945 -0.00047558124510366207 0.0011657657798609467 nan nan nan 0.2767262977974436 0.3012743366594408
0.495 -0.0004409426297835697 0.0010674106412056703 nan nan nan 0.2769435155691267 0.3016118258750529
0.4955 -0.00040525534078497417 0.0009704215631966333 nan nan nan 0.2771573436644788 0.3019492052197701
0.496 -0.00036845615859162976 0.0008731271713189632 nan nan nan 0.27736778011540536 0.30228646497576234
0.4965 -0.0003298553977546363 0.0007758760847608101 nan nan nan 0.27757478859993695 0.30262361176691926
0.497 -0.00028926352281777003 0.0006789067958516034 nan nan nan 0.2777783860688361 0.3029606728878042
0.4975 -0.0002478971385919665 0.0005812984997602915 nan nan nan 0.27797855846713354 0.30329762565723284
0.498 -0.0002068633292388526 0.00048310272237444136 nan nan nan 0.27817529040417016 0.3036344907382559
0.4985 -0.00016554440347397314 0.00038534884908472417 nan nan nan 0.2783685203037885 0.3039712835425561
0.499 -0.00012409849234017612 0.00028892490224548517 nan nan nan 0.2785581578782967 0.30430796663788384
0.4995 -8.215769676442707e-05 0.0001936710959611615 nan nan nan 0.2787443235027913 0.3046445303858707
0.5 -4.121056130792159e-05 9.730640520784154e-05 nan nan nan 0.2789270055951925 0.30498112833735286


==> plots/results_solids/needle.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00165 0.0 0.0 
0.0005 0.0049499999999999995 0.0 0.0 
0.001 0.00825 0.0 0.0 
0.0015 0.01155 0.0 0.0 
0.002 0.01485 0.0 0.0 
0.0025 0.01815 2.1985859151432832e-05 0.0 
0.003 0.021449999999999997 0.0015533855100454644 0.0 
0.0035 0.02475 0.0003842639605022644 0.0 
0.004 0.02805 0.0012210773734594779 0.0 
0.0045000000000000005 0.03135 0.00111375733859232 0.0 
0.005 0.03465 0.002610384546868534 7.485661568225942e-05 
0.0055 0.03795 0.005185635721159326 0.011428026541966868 
0.006 0.041249999999999995 0.009697962471696998 0.011136130804989389 
0.006500000000000001 0.04455 0.011020344042065738 0.018590672494695832 
0.007 0.047850000000000004 0.023682687326976395 0.036139066446899064 
0.0075 0.05115 0.05444620713536604 0.12638192881860924 
0.008 0.05445 0.2585927895926746 0.42996034731189814 
0.0085 0.057749999999999996 0.9680941228931091 1.06978856275782 
0.009000000000000001 0.06105000000000001 1.9444163106797079 1.614789950148198 
0.0095 0.06435 1.60576240351059 1.4316002927625584 
0.01 0.06765 0.947630121847909 0.9503769242672591 
0.0105 0.07095 0.44907421129379194 0.5069425264775134 
0.011 0.07425 0.20210582454062592 0.26041362587595324 
0.0115 0.07755 0.09092751021928126 0.1161831032251536 
0.012 0.08085 0.059750386117544685 0.06741208412264975 
0.0125 0.08415 0.03675956615985365 0.047603049372710655 
0.013000000000000001 0.08745 0.03670635978422316 0.04416931448354113 
0.0135 0.09075 0.04790865281491558 0.06555010619802529 
0.014 0.09405 0.07307874580453723 0.11643608148778226 
0.0145 0.09734999999999999 0.13253827390539388 0.19456659326626116 
0.015 0.10065 0.2667709485140247 0.31836178821396993 
0.0155 0.10395 0.4939461770803943 0.46912129207964776 
0.016 0.10725 0.7322169404313231 0.632702909894171 
0.0165 0.11055 0.7094055757946763 0.7093568459426765 
0.017 0.11385 0.5792992424920633 0.6270483331997169 
0.0175 0.11715 0.5878023696331538 0.6006348859778694 
0.018000000000000002 0.12045 0.656385716732958 0.6221906783089155 
0.0185 0.12375 0.6822018130554406 0.6109646490994468 
0.019 0.12705 0.5805502211873433 0.5180915361751445 
0.0195 0.13035000000000002 0.4342944682746606 0.4327668685166579 
0.02 0.13365 0.30556847292688344 0.31909981922833075 
0.0205 0.13695000000000002 0.21514006412427567 0.23154857878109236 
0.021 0.14024999999999999 0.16163934672889063 0.17858221021484555 
0.021500000000000002 0.14355 0.11879936848814777 0.15048933098917855 
0.022 0.14684999999999998 0.10105474899991097 0.14629370093352922 
0.0225 0.15015 0.1233716755383417 0.18045538172799377 
0.023 0.15344999999999998 0.18158834234549442 0.2570269078464449 
0.0235 0.15675 0.3064003717416318 0.34283020749358434 
0.024 0.16005 0.4900782488803783 0.49289436544766674 
0.0245 0.16335 0.6592907726650951 0.5847705173623933 
0.025 0.16665000000000002 0.7132264226744601 0.633422942037034 
0.025500000000000002 0.16995 0.6155700457525001 0.5849434593479632 
0.026000000000000002 0.17325000000000002 0.5127559171409829 0.498590742173417 
0.0265 0.17654999999999998 0.4419387136877751 0.438005539374066 
0.027 0.17985 0.3773738589432098 0.40622989566920564 
0.0275 0.18314999999999998 0.37177628961045717 0.38165523597736717 
0.028 0.18645 0.3777135904768822 0.3615699383408483 
0.0285 0.18974999999999997 0.3706904115003819 0.3397658667435122 
0.029 0.19305 0.3074910942031683 0.29029119955368304 
0.029500000000000002 0.19635000000000002 0.24762703954778642 0.2713606513316789 
0.03 0.19965 0.20519768777018044 0.24512034367932375 
0.0305 0.20295000000000002 0.19211264580317997 0.23561482599481845 
0.031 0.20625 0.20834963916708796 0.2624292829286276 
0.0315 0.20955000000000001 0.258994142124718 0.2997636575508612 
0.032 0.21284999999999998 0.33328415017562013 0.36797570550387265 
0.0325 0.21615 0.4234364025805418 0.43389294432535763 
0.033 0.21944999999999998 0.5046093555037727 0.4861334092752171 
0.0335 0.22275 0.5498244013867323 0.5094581739834496 
0.034 0.22604999999999997 0.5622300932951807 0.4901313197454262 
0.0345 0.22935 0.5049004575393093 0.45142267588118246 
0.035 0.23265000000000002 0.44075207768956426 0.41423180401023413 
0.035500000000000004 0.23595 0.37071512782186267 0.366914392888556 
0.036000000000000004 0.23925000000000002 0.3122095105601551 0.3270265139042774 
0.0365 0.24255 0.28171807461917814 0.3084479188190085 
0.037 0.24585 0.2769519329012214 0.29547224026305513 
0.0375 0.24915 0.27684169171811684 0.29570262256876867 
0.038 0.25245 0.28067418424754514 0.2938655081405038 
0.0385 0.25575000000000003 0.27585766224562935 0.2922638176736424 
0.039 0.25905 0.2672635347591467 0.2993741621244536 
0.0395 0.26234999999999997 0.2802470171789165 0.31072575560563914 
0.04 0.26565 0.3069076178789319 0.33175801143284883 
0.0405 0.26895 0.34384840620954454 0.36335397719529544 
0.041 0.27225 0.39588861709760126 0.3910358494082322 
0.0415 0.27554999999999996 0.42462092855454175 0.4129732943227771 
0.042 0.27885 0.4424606236327768 0.41792462164284594 
0.0425 0.28215 0.435917786565704 0.40659237905368933 
0.043000000000000003 0.28545 0.4249498236697679 0.39598557233593973 
0.043500000000000004 0.28875 0.41079537160453017 0.3734541277656396 
0.044 0.29205000000000003 0.3765825526252289 0.3535756759714522 
0.0445 0.29535 0.3319799224651036 0.3209192543345155 
0.045 0.29864999999999997 0.2912054375095158 0.29511124765705427 
0.0455 0.30195 0.25331796549238467 0.28352363255153834 
0.046 0.30525 0.24308265067759044 0.281191017643893 
0.0465 0.30855 0.2438936620672603 0.2913951885021251 
0.047 0.31184999999999996 0.2638533620098995 0.29635051695129894 
0.0475 0.31515 0.28727153308313913 0.3092363272491025 
0.048 0.31845 0.3200871870097324 0.33222159657154754 
0.0485 0.32175 0.34683698147679526 0.34861939574866774 
0.049 0.32505 0.35754389981616114 0.3530689590543076 
0.0495 0.32835000000000003 0.37193245914899653 0.35541634662660404 
0.05 0.33165 0.38141256228998144 0.3602383386570236 


==> plots/results_solids/needle_dpd.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00165 0.0 0.05360885323091033
0.0005 0.0049499999999999995 0.0 0.05449561621668479
0.001 0.00825 0.0 0.05571289995170247
0.0015 0.01155 0.0 0.05633824060270963
0.002 0.01485 0.0 0.05798892494852353
0.0025 0.01815 2.1985859151432832e-05 0.05769089441335975
0.0025 0.01815 2.1985859151432832e-05 0.05769089441335975
0.003 0.021449999999999997 0.0015533855100454644 0.05787523738624479
0.0035 0.02475 0.0003842639605022644 0.05664265750648414
0.004 0.02805 0.0012210773734594779 0.05914993637998756
0.0045000000000000005 0.03135 0.00111375733859232 0.059922266258816505
0.005 0.03465 0.002610384546868534 0.06033059343909688
0.0055 0.03795 0.005185635721159326 0.05937631763048297
0.006 0.041249999999999995 0.009697962471696998 0.06146396098853416
0.006500000000000001 0.04455 0.011020344042065738 0.0629437504532129
0.007 0.047850000000000004 0.023682687326976395 0.0638677836353009
0.0075 0.05115 0.05444620713536604 0.06576088675737385
0.008 0.05445 0.2585927895926746 0.06696281979216673
0.0085 0.057749999999999996 0.9680941228931091 0.07189229370124174
0.009000000000000001 0.06105000000000001 1.9444163106797079 0.07500337199949084
0.0095 0.06435 1.60576240351059 0.07403747464911302
0.01 0.06765 0.947630121847909 0.0715662952466046
0.0105 0.07095 0.44907421129379194 0.06910845785012892
0.011 0.07425 0.20210582454062592 0.06804248833471804
0.0115 0.07755 0.09092751021928126 0.06612902037725592
0.012 0.08085 0.059750386117544685 0.06632378409465382
0.0125 0.08415 0.03675956615985365 0.06590103212373583
0.013000000000000001 0.08745 0.03670635978422316 0.06604711106310703
0.0135 0.09075 0.04790865281491558 0.06627050951622057
0.014 0.09405 0.07307874580453723 0.0669081765749775
0.0145 0.09734999999999999 0.13253827390539388 0.06734958045192829
0.015 0.10065 0.2667709485140247 0.0687631172515895
0.0155 0.10395 0.4939461770803943 0.06939912053892892
0.016 0.10725 0.7322169404313231 0.07120520741576072
0.0165 0.11055 0.7094055757946763 0.07221583585439618
0.017 0.11385 0.5792992424920633 0.0714539360302764
0.0175 0.11715 0.5878023696331538 0.0708876741240162
0.018000000000000002 0.12045 0.656385716732958 0.07156773623982338
0.0185 0.12375 0.6822018130554406 0.07090933036731355
0.019 0.12705 0.5805502211873433 0.0707096638680295
0.0195 0.13035000000000002 0.4342944682746606 0.06928282269177993
0.02 0.13365 0.30556847292688344 0.06865745000577314
0.0205 0.13695000000000002 0.21514006412427567 0.06812146279656407
0.021 0.14024999999999999 0.16163934672889063 0.06685766128414723
0.021500000000000002 0.14355 0.11879936848814777 0.06701546792231867
0.022 0.14684999999999998 0.10105474899991097 0.06669517420841425
0.0225 0.15015 0.1233716755383417 0.06739841630440223
0.023 0.15344999999999998 0.18158834234549442 0.06749757262443062
0.0235 0.15675 0.3064003717416318 0.06853362585655745
0.024 0.16005 0.4900782488803783 0.06947792148945746
0.0245 0.16335 0.6592907726650951 0.06934747121901746
0.025 0.16665000000000002 0.7132264226744601 0.06992098207003959
0.025500000000000002 0.16995 0.6155700457525001 0.06944457740670441
0.026000000000000002 0.17325000000000002 0.5127559171409829 0.06863123241805826
0.0265 0.17654999999999998 0.4419387136877751 0.06880813655717553
0.027 0.17985 0.3773738589432098 0.06843754202555395
0.0275 0.18314999999999998 0.37177628961045717 0.0684626779373415
0.028 0.18645 0.3777135904768822 0.06787874592837899
0.0285 0.18974999999999997 0.3706904115003819 0.06748266321743619
0.029 0.19305 0.3074910942031683 0.0668779142876653
0.029500000000000002 0.19635000000000002 0.24762703954778642 0.06670672866899774
0.03 0.19965 0.20519768777018044 0.06626304764887195
0.0305 0.20295000000000002 0.19211264580317997 0.06598027830073956
0.031 0.20625 0.20834963916708796 0.06621507583667996
0.0315 0.20955000000000001 0.258994142124718 0.06619079490773841
0.032 0.21284999999999998 0.33328415017562013 0.06686811584589947
0.0325 0.21615 0.4234364025805418 0.06726598782028759
0.033 0.21944999999999998 0.5046093555037727 0.0675355174432456
0.0335 0.22275 0.5498244013867323 0.06816848630778108
0.034 0.22604999999999997 0.5622300932951807 0.06782324610805764
0.0345 0.22935 0.5049004575393093 0.06783736841174524
0.035 0.23265000000000002 0.44075207768956426 0.06740256296320854
0.035500000000000004 0.23595 0.37071512782186267 0.06698048364481832
0.036000000000000004 0.23925000000000002 0.3122095105601551 0.06637073470862812
0.0365 0.24255 0.28171807461917814 0.06602188983140816
0.037 0.24585 0.2769519329012214 0.06590098968930143
0.0375 0.24915 0.27684169171811684 0.06596320738732579
0.038 0.25245 0.28067418424754514 0.06534700284296242
0.0385 0.25575000000000003 0.27585766224562935 0.0652550937933467
0.039 0.25905 0.2672635347591467 0.065767570151378
0.0395 0.26234999999999997 0.2802470171789165 0.06539712241372778
0.04 0.26565 0.3069076178789319 0.06524092038084141
0.0405 0.26895 0.34384840620954454 0.06556309089357248
0.041 0.27225 0.39588861709760126 0.06589601704867483
0.0415 0.27554999999999996 0.42462092855454175 0.06619079870870961
0.042 0.27885 0.4424606236327768 0.06627396567593423
0.0425 0.28215 0.435917786565704 0.06644193064572078
0.043000000000000003 0.28545 0.4249498236697679 0.06603425260856358
0.043500000000000004 0.28875 0.41079537160453017 0.06596572269164223
0.044 0.29205000000000003 0.3765825526252289 0.06513016800730577
0.0445 0.29535 0.3319799224651036 0.06442182220346136
0.045 0.29864999999999997 0.2912054375095158 0.06401061423104543
0.0455 0.30195 0.25331796549238467 0.06362997979916243
0.046 0.30525 0.24308265067759044 0.06323469812317394
0.0465 0.30855 0.2438936620672603 0.06322163127577815
0.047 0.31184999999999996 0.2638533620098995 0.06293521978475844
0.0475 0.31515 0.28727153308313913 0.06291015703814788
0.048 0.31845 0.3200871870097324 0.06297729741740783
0.0485 0.32175 0.34683698147679526 0.06301618895249057
0.049 0.32505 0.35754389981616114 0.06317787291681284
0.0495 0.32835000000000003 0.37193245914899653 0.06307582792074828
0.05 0.33165 0.38141256228998144 0.06287715076065381


==> plots/results_solids/needle_gns.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00165 0.0 0.19387863461705165
0.0005 0.0049499999999999995 0.0 0.1800128861122147
0.001 0.00825 0.0 0.18384208991442264
0.0015 0.01155 0.0 0.1819937073271914
0.002 0.01485 0.0 0.1913437464859993
0.0025 0.01815 2.1985859151432832e-05 0.21910374368346244
0.003 0.021449999999999997 0.0015533855100454644 0.24693558640926325
0.0035 0.02475 0.0003842639605022644 0.24443756060901037
0.004 0.02805 0.0012210773734594779 0.27340040942959015
0.0045000000000000005 0.03135 0.00111375733859232 0.30070387420717787
0.005 0.03465 0.002610384546868534 0.3039293760723859
0.0055 0.03795 0.005185635721159326 0.3424061772462154
0.006 0.041249999999999995 0.009697962471696998 0.36626858364428105
0.006500000000000001 0.04455 0.011020344042065738 0.4199867744527651
0.007 0.047850000000000004 0.023682687326976395 0.47250985008609153
0.0075 0.05115 0.05444620713536604 0.5236647488353869
0.008 0.05445 0.2585927895926746 0.5841862635127213
0.0085 0.057749999999999996 0.9680941228931091 0.6501481334442814
0.009000000000000001 0.06105000000000001 1.9444163106797079 0.6979260453811936
0.0095 0.06435 1.60576240351059 0.653016190112825
0.01 0.06765 0.947630121847909 0.570759785323857
0.0105 0.07095 0.44907421129379194 0.5117353585560174
0.011 0.07425 0.20210582454062592 0.45998277084515166
0.0115 0.07755 0.09092751021928126 0.4296332361899846
0.012 0.08085 0.059750386117544685 0.40280015858554646
0.0125 0.08415 0.03675956615985365 0.3884203656200795
0.013000000000000001 0.08745 0.03670635978422316 0.39685229371684544
0.0135 0.09075 0.04790865281491558 0.40418363746811103
0.014 0.09405 0.07307874580453723 0.4141133643240554
0.0145 0.09734999999999999 0.13253827390539388 0.4357046395196245
0.015 0.10065 0.2667709485140247 0.45536997340206165
0.0155 0.10395 0.4939461770803943 0.4773811118100577
0.016 0.10725 0.7322169404313231 0.4961432704268328
0.0165 0.11055 0.7094055757946763 0.46155291485827127
0.017 0.11385 0.5792992424920633 0.436592907473732
0.0175 0.11715 0.5878023696331538 0.4353762144862004
0.018000000000000002 0.12045 0.656385716732958 0.43282260834366415
0.0185 0.12375 0.6822018130554406 0.43078945848923017
0.019 0.12705 0.5805502211873433 0.4230351506610878
0.0195 0.13035000000000002 0.4342944682746606 0.40287867004503425
0.02 0.13365 0.30556847292688344 0.3922652298896206
0.0205 0.13695000000000002 0.21514006412427567 0.38022901085213373
0.021 0.14024999999999999 0.16163934672889063 0.36534445331985654
0.021500000000000002 0.14355 0.11879936848814777 0.3691584117101069
0.022 0.14684999999999998 0.10105474899991097 0.3738706876866989
0.0225 0.15015 0.1233716755383417 0.3761677819599841
0.023 0.15344999999999998 0.18158834234549442 0.38191009453171676
0.0235 0.15675 0.3064003717416318 0.3889796444312408
0.024 0.16005 0.4900782488803783 0.3924362529359842
0.0245 0.16335 0.6592907726650951 0.4095798630240596
0.025 0.16665000000000002 0.7132264226744601 0.4115538053798098
0.025500000000000002 0.16995 0.6155700457525001 0.39791121415550273
0.026000000000000002 0.17325000000000002 0.5127559171409829 0.390677445005872
0.0265 0.17654999999999998 0.4419387136877751 0.3907750510009011
0.027 0.17985 0.3773738589432098 0.3776482451548214
0.0275 0.18314999999999998 0.37177628961045717 0.3684906911275385
0.028 0.18645 0.3777135904768822 0.3666015870445226
0.0285 0.18974999999999997 0.3706904115003819 0.35870544172347607
0.029 0.19305 0.3074910942031683 0.35298299999513805
0.029500000000000002 0.19635000000000002 0.24762703954778642 0.35000379238367585
0.03 0.19965 0.20519768777018044 0.3460177818732633
0.0305 0.20295000000000002 0.19211264580317997 0.34669778353469183
0.031 0.20625 0.20834963916708796 0.34280290028508387
0.0315 0.20955000000000001 0.258994142124718 0.3496559772945066
0.032 0.21284999999999998 0.33328415017562013 0.3503091871051102
0.0325 0.21615 0.4234364025805418 0.3545735029295223
0.033 0.21944999999999998 0.5046093555037727 0.359265689665193
0.0335 0.22275 0.5498244013867323 0.3644261469329636
0.034 0.22604999999999997 0.5622300932951807 0.36277844458504954
0.0345 0.22935 0.5049004575393093 0.3558627998817907
0.035 0.23265000000000002 0.44075207768956426 0.35329214806907233
0.035500000000000004 0.23595 0.37071512782186267 0.3439039363266686
0.036000000000000004 0.23925000000000002 0.3122095105601551 0.33874568442286035
0.0365 0.24255 0.28171807461917814 0.3353447508538224
0.037 0.24585 0.2769519329012214 0.33619462565066105
0.0375 0.24915 0.27684169171811684 0.3342485171831024
0.038 0.25245 0.28067418424754514 0.32989532579453595
0.0385 0.25575000000000003 0.27585766224562935 0.33304841382435685
0.039 0.25905 0.2672635347591467 0.3282139844988031
0.0395 0.26234999999999997 0.2802470171789165 0.3269151374802897
0.04 0.26565 0.3069076178789319 0.3228991440552007
0.0405 0.26895 0.34384840620954454 0.32556565813641347
0.041 0.27225 0.39588861709760126 0.33354233915258724
0.0415 0.27554999999999996 0.42462092855454175 0.33556062346910365
0.042 0.27885 0.4424606236327768 0.3308670590483068
0.0425 0.28215 0.435917786565704 0.3314551268284274
0.043000000000000003 0.28545 0.4249498236697679 0.3313648749125295
0.043500000000000004 0.28875 0.41079537160453017 0.33288253304999915
0.044 0.29205000000000003 0.3765825526252289 0.3288312539706136
0.0445 0.29535 0.3319799224651036 0.32312445238420806
0.045 0.29864999999999997 0.2912054375095158 0.32082915578742804
0.0455 0.30195 0.25331796549238467 0.3168560972624691
0.046 0.30525 0.24308265067759044 0.31660271004633056
0.0465 0.30855 0.2438936620672603 0.3155707961155131
0.047 0.31184999999999996 0.2638533620098995 0.3183634803629553
0.0475 0.31515 0.28727153308313913 0.31592039294363716
0.048 0.31845 0.3200871870097324 0.3197605508086605
0.0485 0.32175 0.34683698147679526 0.3216004096974939
0.049 0.32505 0.35754389981616114 0.3235489998252854
0.0495 0.32835000000000003 0.37193245914899653 0.3200649264728383
0.05 0.33165 0.38141256228998144 0.3169726471810372


==> plots/results_solids/needle_gns_sde.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00165 0.0 0.3423711273258288
0.0005 0.0049499999999999995 0.0 0.3493174373810621
0.001 0.00825 0.0 0.3334793130230178
0.0015 0.01155 0.0 0.34081065479891404
0.002 0.01485 0.0 0.31481877435368494
0.0025 0.01815 2.1985859151432832e-05 0.30514173916273624
0.003 0.021449999999999997 0.0015533855100454644 0.3201245384344592
0.0035 0.02475 0.0003842639605022644 0.3264738854353994
0.004 0.02805 0.0012210773734594779 0.3355496912026384
0.0045000000000000005 0.03135 0.00111375733859232 0.3416010436802878
0.005 0.03465 0.002610384546868534 0.35015429595638214
0.0055 0.03795 0.005185635721159326 0.3565312951619113
0.006 0.041249999999999995 0.009697962471696998 0.3755425121791441
0.006500000000000001 0.04455 0.011020344042065738 0.3927389663444226
0.007 0.047850000000000004 0.023682687326976395 0.39801341981722127
0.0075 0.05115 0.05444620713536604 0.4159568522773243
0.008 0.05445 0.2585927895926746 0.42622763700263266
0.0085 0.057749999999999996 0.9680941228931091 0.43832809550855445
0.009000000000000001 0.06105000000000001 1.9444163106797079 0.44413970792174784
0.0095 0.06435 1.60576240351059 0.45124970572021306
0.01 0.06765 0.947630121847909 0.4312361825476966
0.0105 0.07095 0.44907421129379194 0.4115920709669658
0.011 0.07425 0.20210582454062592 0.39520159971367075
0.0115 0.07755 0.09092751021928126 0.3820181803551842
0.012 0.08085 0.059750386117544685 0.37353039925361087
0.0125 0.08415 0.03675956615985365 0.36275956292656336
0.013000000000000001 0.08745 0.03670635978422316 0.3604562249259293
0.0135 0.09075 0.04790865281491558 0.35708406426996814
0.014 0.09405 0.07307874580453723 0.36473466753724615
0.0145 0.09734999999999999 0.13253827390539388 0.3708021969837549
0.015 0.10065 0.2667709485140247 0.38003344468811423
0.0155 0.10395 0.4939461770803943 0.39161974264328175
0.016 0.10725 0.7322169404313231 0.4035652147119794
0.0165 0.11055 0.7094055757946763 0.39471420761096604
0.017 0.11385 0.5792992424920633 0.3903252600677412
0.0175 0.11715 0.5878023696331538 0.38940022191069185
0.018000000000000002 0.12045 0.656385716732958 0.3953107671453084
0.0185 0.12375 0.6822018130554406 0.39431555330404533
0.019 0.12705 0.5805502211873433 0.3878148512461663
0.0195 0.13035000000000002 0.4342944682746606 0.38407092713271085
0.02 0.13365 0.30556847292688344 0.3796763802745127
0.0205 0.13695000000000002 0.21514006412427567 0.371200151360612
0.021 0.14024999999999999 0.16163934672889063 0.36879713850671425
0.021500000000000002 0.14355 0.11879936848814777 0.364006939589508
0.022 0.14684999999999998 0.10105474899991097 0.36354112171144676
0.0225 0.15015 0.1233716755383417 0.3722149983011174
0.023 0.15344999999999998 0.18158834234549442 0.3725045991483876
0.0235 0.15675 0.3064003717416318 0.3758814338408851
0.024 0.16005 0.4900782488803783 0.386050645249763
0.0245 0.16335 0.6592907726650951 0.3884107378255485
0.025 0.16665000000000002 0.7132264226744601 0.38816752681708105
0.025500000000000002 0.16995 0.6155700457525001 0.3948443291071733
0.026000000000000002 0.17325000000000002 0.5127559171409829 0.38905670330633096
0.0265 0.17654999999999998 0.4419387136877751 0.3813363367394037
0.027 0.17985 0.3773738589432098 0.38134839129146
0.0275 0.18314999999999998 0.37177628961045717 0.3751334246651193
0.028 0.18645 0.3777135904768822 0.37325801668150455
0.0285 0.18974999999999997 0.3706904115003819 0.37121300581334227
0.029 0.19305 0.3074910942031683 0.3689264748275606
0.029500000000000002 0.19635000000000002 0.24762703954778642 0.3659326705089682
0.03 0.19965 0.20519768777018044 0.3610697674150435
0.0305 0.20295000000000002 0.19211264580317997 0.3581971922315919
0.031 0.20625 0.20834963916708796 0.36047205585072434
0.0315 0.20955000000000001 0.258994142124718 0.3589536586360466
0.032 0.21284999999999998 0.33328415017562013 0.3632891100057644
0.0325 0.21615 0.4234364025805418 0.36328328774503843
0.033 0.21944999999999998 0.5046093555037727 0.36480507922568023
0.0335 0.22275 0.5498244013867323 0.36567358658096555
0.034 0.22604999999999997 0.5622300932951807 0.36572000275750244
0.0345 0.22935 0.5049004575393093 0.3624859740463062
0.035 0.23265000000000002 0.44075207768956426 0.3572797228236074
0.035500000000000004 0.23595 0.37071512782186267 0.35252549368391056
0.036000000000000004 0.23925000000000002 0.3122095105601551 0.347291410977305
0.0365 0.24255 0.28171807461917814 0.3432397931078125
0.037 0.24585 0.2769519329012214 0.33936484390273275
0.0375 0.24915 0.27684169171811684 0.3427144076388028
0.038 0.25245 0.28067418424754514 0.3423629604652954
0.0385 0.25575000000000003 0.27585766224562935 0.3415938444623434
0.039 0.25905 0.2672635347591467 0.34112775930611516
0.0395 0.26234999999999997 0.2802470171789165 0.3445842322045588
0.04 0.26565 0.3069076178789319 0.34167513604959027
0.0405 0.26895 0.34384840620954454 0.341629273182679
0.041 0.27225 0.39588861709760126 0.33945116094319683
0.0415 0.27554999999999996 0.42462092855454175 0.34266220956884275
0.042 0.27885 0.4424606236327768 0.34065698919276205
0.0425 0.28215 0.435917786565704 0.33889314012351324
0.043000000000000003 0.28545 0.4249498236697679 0.3403727652320281
0.043500000000000004 0.28875 0.41079537160453017 0.3378917074434078
0.044 0.29205000000000003 0.3765825526252289 0.33575752418436033
0.0445 0.29535 0.3319799224651036 0.3307643951422975
0.045 0.29864999999999997 0.2912054375095158 0.3304158609041042
0.0455 0.30195 0.25331796549238467 0.32770429661054756
0.046 0.30525 0.24308265067759044 0.32506661218598165
0.0465 0.30855 0.2438936620672603 0.32387606218378634
0.047 0.31184999999999996 0.2638533620098995 0.32636972597357544
0.0475 0.31515 0.28727153308313913 0.32683589239061445
0.048 0.31845 0.3200871870097324 0.3283312006933077
0.0485 0.32175 0.34683698147679526 0.33027869808787963
0.049 0.32505 0.35754389981616114 0.3293246217824708
0.0495 0.32835000000000003 0.37193245914899653 0.32879380972362626
0.05 0.33165 0.38141256228998144 0.3281069170270696


==> plots/results_solids/needle_no_Udev.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00165 0.0 0.06824044249618887
0.0005 0.0049499999999999995 0.0 0.06281237815902402
0.001 0.00825 0.0 0.09662491952266038
0.0015 0.01155 0.0 0.12411226880118595
0.002 0.01485 0.0 0.13752887761192928
0.0025 0.01815 2.1985859151432832e-05 0.14737121389205426
0.003 0.021449999999999997 0.0015533855100454644 0.14935755170538936
0.0035 0.02475 0.0003842639605022644 0.17357713656394244
0.004 0.02805 0.0012210773734594779 0.19959754456808887
0.0045000000000000005 0.03135 0.00111375733859232 0.2305180688929144
0.005 0.03465 0.002610384546868534 0.2663974206095423
0.0055 0.03795 0.005185635721159326 0.31007262568981475
0.006 0.041249999999999995 0.009697962471696998 0.34732732626813867
0.006500000000000001 0.04455 0.011020344042065738 0.3772340498961844
0.007 0.047850000000000004 0.023682687326976395 0.4194208234330491
0.0075 0.05115 0.05444620713536604 0.47764929125978867
0.008 0.05445 0.2585927895926746 0.5207753814101305
0.0085 0.057749999999999996 0.9680941228931091 0.5507673388242729
0.009000000000000001 0.06105000000000001 1.9444163106797079 0.5701787953482187
0.0095 0.06435 1.60576240351059 0.5766987630783758
0.01 0.06765 0.947630121847909 0.5408487389356221
0.0105 0.07095 0.44907421129379194 0.5076755588822445
0.011 0.07425 0.20210582454062592 0.4618028742664584
0.0115 0.07755 0.09092751021928126 0.43418711573975477
0.012 0.08085 0.059750386117544685 0.4245398359399502
0.0125 0.08415 0.03675956615985365 0.4464527593424156
0.013000000000000001 0.08745 0.03670635978422316 0.4531952060677037
0.0135 0.09075 0.04790865281491558 0.47299278085435037
0.014 0.09405 0.07307874580453723 0.47985262605414836
0.0145 0.09734999999999999 0.13253827390539388 0.4816871944375915
0.015 0.10065 0.2667709485140247 0.4764038328381067
0.0155 0.10395 0.4939461770803943 0.466612635754091
0.016 0.10725 0.7322169404313231 0.46493789492323684
0.0165 0.11055 0.7094055757946763 0.4541267260547435
0.017 0.11385 0.5792992424920633 0.4479467450175477
0.0175 0.11715 0.5878023696331538 0.45403002894623695
0.018000000000000002 0.12045 0.656385716732958 0.4509421688300742
0.0185 0.12375 0.6822018130554406 0.4345874912289078
0.019 0.12705 0.5805502211873433 0.4282793015415415
0.0195 0.13035000000000002 0.4342944682746606 0.42708301370565244
0.02 0.13365 0.30556847292688344 0.42336413718253574
0.0205 0.13695000000000002 0.21514006412427567 0.42031157194570784
0.021 0.14024999999999999 0.16163934672889063 0.41861187909100367
0.021500000000000002 0.14355 0.11879936848814777 0.4153507017872673
0.022 0.14684999999999998 0.10105474899991097 0.4157478205991712
0.0225 0.15015 0.1233716755383417 0.41949691722193677
0.023 0.15344999999999998 0.18158834234549442 0.41664944624177547
0.0235 0.15675 0.3064003717416318 0.421010881200646
0.024 0.16005 0.4900782488803783 0.4329934010965147
0.0245 0.16335 0.6592907726650951 0.43358475690756565
0.025 0.16665000000000002 0.7132264226744601 0.43277705271711203
0.025500000000000002 0.16995 0.6155700457525001 0.4279116660599341
0.026000000000000002 0.17325000000000002 0.5127559171409829 0.42447539892645225
0.0265 0.17654999999999998 0.4419387136877751 0.41866664753009686
0.027 0.17985 0.3773738589432098 0.4126890654242192
0.0275 0.18314999999999998 0.37177628961045717 0.4127609351425761
0.028 0.18645 0.3777135904768822 0.412248835350861
0.0285 0.18974999999999997 0.3706904115003819 0.40680269497363414
0.029 0.19305 0.3074910942031683 0.4026734219128394
0.029500000000000002 0.19635000000000002 0.24762703954778642 0.39761090636900276
0.03 0.19965 0.20519768777018044 0.3950385860421632
0.0305 0.20295000000000002 0.19211264580317997 0.38784574891117746
0.031 0.20625 0.20834963916708796 0.3851214871811138
0.0315 0.20955000000000001 0.258994142124718 0.3897691484634624
0.032 0.21284999999999998 0.33328415017562013 0.38956391602189344
0.0325 0.21615 0.4234364025805418 0.3889123380226524
0.033 0.21944999999999998 0.5046093555037727 0.3898602249272972
0.0335 0.22275 0.5498244013867323 0.3937215713902762
0.034 0.22604999999999997 0.5622300932951807 0.39266682926848356
0.0345 0.22935 0.5049004575393093 0.38760009933930223
0.035 0.23265000000000002 0.44075207768956426 0.38645142354776607
0.035500000000000004 0.23595 0.37071512782186267 0.38225432143649546
0.036000000000000004 0.23925000000000002 0.3122095105601551 0.3795220487157437
0.0365 0.24255 0.28171807461917814 0.3764923082741249
0.037 0.24585 0.2769519329012214 0.3783204663067838
0.0375 0.24915 0.27684169171811684 0.37717056844667946
0.038 0.25245 0.28067418424754514 0.3721451298104621
0.0385 0.25575000000000003 0.27585766224562935 0.368263826367052
0.039 0.25905 0.2672635347591467 0.36970981965448974
0.0395 0.26234999999999997 0.2802470171789165 0.365893415468775
0.04 0.26565 0.3069076178789319 0.3662926979895122
0.0405 0.26895 0.34384840620954454 0.36324121536553716
0.041 0.27225 0.39588861709760126 0.36539227615597253
0.0415 0.27554999999999996 0.42462092855454175 0.36513467590430865
0.042 0.27885 0.4424606236327768 0.36072363895288445
0.0425 0.28215 0.435917786565704 0.3584384617655737
0.043000000000000003 0.28545 0.4249498236697679 0.3593340225384642
0.043500000000000004 0.28875 0.41079537160453017 0.36049679308311267
0.044 0.29205000000000003 0.3765825526252289 0.35604262600352576
0.0445 0.29535 0.3319799224651036 0.35270738800968665
0.045 0.29864999999999997 0.2912054375095158 0.34768836484750903
0.0455 0.30195 0.25331796549238467 0.3448649004318775
0.046 0.30525 0.24308265067759044 0.3446893480060809
0.0465 0.30855 0.2438936620672603 0.3421786432844381
0.047 0.31184999999999996 0.2638533620098995 0.34204632212444663
0.0475 0.31515 0.28727153308313913 0.33884391253662893
0.048 0.31845 0.3200871870097324 0.3372368406460618
0.0485 0.32175 0.34683698147679526 0.3392635294871006
0.049 0.32505 0.35754389981616114 0.34191096812993643
0.0495 0.32835000000000003 0.37193245914899653 0.3390225741780826
0.05 0.33165 0.38141256228998144 0.3343166643399353


==> plots/results_solids/viscoelastic.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00225 0.0 0.0 
0.01 0.006749999999999999 0.0 0.0 
0.02 0.01125 0.0 0.0 
0.03 0.01575 0.0 0.0 
0.04 0.020249999999999997 0.0 0.0 
0.05 0.024749999999999998 0.0 0.0 
0.06 0.029249999999999998 0.0 0.0 
0.07 0.03375 0.0 0.0 
0.08 0.03824999999999999 0.0 0.0 
0.09 0.042749999999999996 0.0 0.0 
0.1 0.04725 0.0 0.0 
0.11 0.05174999999999999 0.0013597129050449263 0.002559807338628057 
0.12 0.056249999999999994 0.015266856497844416 0.028951007174216538 
0.13 0.06075 0.1003568843397601 0.14458280556977682 
0.14 0.06525 0.44225834402883757 0.5043081391507844 
0.15 0.06974999999999999 2.5353557721120557 2.333341909958333 
0.16 0.07425 0.6571327656396658 0.6844959577681609 
0.17 0.07874999999999999 0.15673216411752167 0.24513681230952847 
0.18 0.08324999999999999 0.13263080663777388 0.17029485410751827 
0.19 0.08775 0.432402649577671 0.22815285257984574 
0.2 0.09225 0.4210732393359622 0.46990019811883166 
0.21 0.09674999999999999 0.6872684689164734 0.7135488734602603 
0.22 0.10124999999999999 0.34589887670649505 0.4283125866733846 
0.23 0.10574999999999998 0.2907702652345865 0.32036861147185175 
0.24 0.11024999999999999 0.2204510857722225 0.21040585982066612 
0.25 0.11474999999999999 0.13948521522772617 0.10094668573277639 
0.26 0.11925 0.08837620783582552 0.07736253330496164 
0.27 0.12375 0.05156772997514917 0.09056429609183755 
0.28 0.12824999999999998 0.07911859284495673 0.13000286648971726 
0.29 0.13274999999999998 0.1809662646707586 0.2240852959476917 
0.3 0.13724999999999998 0.78853317823634 0.746415513743186 
0.31 0.14175 0.8578320804205793 0.6616082420269774 
0.32 0.14625 0.6344587764220232 0.5228995622281067 
0.33 0.15075 0.4837127924141161 0.5400434657056563 
0.34 0.15525 0.7448310233994775 0.862566396189063 
0.35000000000000003 0.15975 0.3392675206946975 0.42964438184241655 
0.36 0.16424999999999998 0.2896784526279408 0.356963752603068 
0.37 0.16874999999999998 0.2830233347098306 0.25894372563675505 
0.38 0.17325 0.2414691191877377 0.19007197137703957 
0.39 0.17775 0.24873968268884494 0.15867849601874273 
0.4 0.18225 0.18648210694005 0.16103197440500547 
0.41000000000000003 0.18674999999999997 0.14728311894947577 0.19852955159479582 
0.42 0.19124999999999998 0.15399468497642327 0.17632916918846708 
0.43 0.19574999999999998 0.2897048076363812 0.3348113296507506 
0.44 0.20024999999999998 0.23255368424733547 0.25930641759592166 
0.45 0.20475 0.41372328225503113 0.3511451106328483 
0.46 0.20925 0.6677506214969027 0.6685006566800081 
0.47000000000000003 0.21375 0.5465387490979223 0.5057087174745364 
0.48 0.21824999999999997 0.6622965313250418 0.665652358845328 
0.49 0.22274999999999998 0.39440738999003133 0.41691956597648727 
0.5 0.22724999999999998 0.3652350412998783 0.3448124227161838 
0.51 0.23174999999999998 0.34594396578384307 0.29920416470032785 
0.52 0.23625 0.2886204310128642 0.2915470511703895 
0.53 0.24075 0.24208735204531615 0.249199794222453 
0.54 0.24524999999999997 0.21646005726799258 0.2218564958250792 
0.55 0.24974999999999997 0.3662980818530316 0.4092637846858697 
0.56 0.25425 0.16918197738877624 0.2210640493594154 
0.5700000000000001 0.25875 0.1734071426780007 0.20147161703812824 
0.58 0.26325 0.1995210176725022 0.20451476669214153 
0.59 0.26774999999999993 0.26593813452494186 0.23104835842784371 
0.6 0.27225 0.31982919731938525 0.2781893942644764 
0.61 0.27674999999999994 0.4956175648041679 0.4872569886246112 
0.62 0.28125 0.4799231791943303 0.4529747571866641 
0.63 0.28574999999999995 0.5988229165821991 0.5549919822360304 
0.64 0.29025 0.38062685780355315 0.3512370322753612 
0.65 0.29474999999999996 0.3907742232684327 0.42533376592978817 
0.66 0.29925 0.2863790516346544 0.3215271190598007 
0.67 0.30374999999999996 0.26214459053470507 0.2652971100849203 
0.68 0.30825 0.2498606449328206 0.25518436757709867 
0.6900000000000001 0.31275 0.3710265233578372 0.37444536983491056 
0.7000000000000001 0.31725 0.2248550480725067 0.21695328385694765 
0.71 0.32175 0.19950126116020678 0.21428124535322657 
0.72 0.32624999999999993 0.18623190587318064 0.22748559541224364 
0.73 0.33075 0.19574778471437568 0.22670576513542914 
0.74 0.33524999999999994 0.24603868132938422 0.2201484700347335 
0.75 0.33975 0.27704285511108623 0.23707630042399105 
0.76 0.34424999999999994 0.335990391044072 0.29166108423587206 
0.77 0.34875 0.5525460946060384 0.5713820658945058 
0.78 0.35324999999999995 0.5109298782837207 0.49130497737396406 
0.79 0.35775 0.36244472990263626 0.3288786347857064 
0.8 0.36224999999999996 0.3179768859954384 0.3085070345642155 
0.81 0.36675 0.2863889049903134 0.2867375921033863 
0.8200000000000001 0.37124999999999997 0.2617414379474397 0.28760976994881265 
0.8300000000000001 0.37575 0.3502742573297418 0.3707823104149346 
0.84 0.38025 0.22409516890068715 0.23290836130415582 
0.85 0.3847499999999999 0.2010108911291422 0.22498875232892573 
0.86 0.38925 0.19093748820062867 0.21417757541986177 
0.87 0.39374999999999993 0.24444063930214405 0.26279443258384183 
0.88 0.39825 0.21585403957619217 0.20710040762535206 
0.89 0.40274999999999994 0.2475596622720921 0.21195189571517273 
0.9 0.40725 0.3581108180588588 0.3171481521548315 
0.91 0.41174999999999995 0.2689883632437065 0.2508870923187314 
0.92 0.41625 0.34545968535494315 0.36305143042642973 
0.93 0.42074999999999996 0.3490150349106164 0.3680124782636158 
0.9400000000000001 0.42525 0.4118973267278864 0.3807268076607534 
0.9500000000000001 0.42974999999999997 0.2890343857928736 0.28263163298241595 
0.96 0.4342499999999999 0.28166769859511964 0.2724843526276271 
0.97 0.43875 0.34368940134318626 0.34655874421716565 
0.98 0.4432499999999999 0.31831500295738513 0.3019142425260768 
0.99 0.44775 0.2246266217318715 0.273078863703 


==> plots/results_solids/viscoelastic_dpd.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00225 0.0 0.21524255286861166
0.01 0.006749999999999999 0.0 0.22512313331193812
0.02 0.01125 0.0 0.23868400335158624
0.03 0.01575 0.0 0.23270515146340287
0.04 0.020249999999999997 0.0 0.2387655861258888
0.05 0.024749999999999998 0.0 0.2354033869425052
0.06 0.029249999999999998 0.0 0.2383367535942975
0.07 0.03375 0.0 0.24611710056583194
0.08 0.03824999999999999 0.0 0.2386776047026214
0.09 0.042749999999999996 0.0 0.2367761114542966
0.1 0.04725 0.0 0.241361990292189
0.11 0.05174999999999999 0.0013597129050449263 0.2418042488789025
0.12 0.056249999999999994 0.015266856497844416 0.2470435182918023
0.13 0.06075 0.1003568843397601 0.2571771060549412
0.14 0.06525 0.44225834402883757 0.27509805268172793
0.15 0.06974999999999999 2.5353557721120557 0.34938481020728523
0.16 0.07425 0.6571327656396658 0.2730962768072048
0.17 0.07874999999999999 0.15673216411752167 0.26207106531835944
0.18 0.08324999999999999 0.13263080663777388 0.2580514599790663
0.19 0.08775 0.432402649577671 0.2599248107943955
0.2 0.09225 0.4210732393359622 0.26912366401072185
0.21 0.09674999999999999 0.6872684689164734 0.3195356948085917
0.22 0.10124999999999999 0.34589887670649505 0.279735246747009
0.23 0.10574999999999998 0.2907702652345865 0.25702913414620565
0.24 0.11024999999999999 0.2204510857722225 0.25108070015158146
0.25 0.11474999999999999 0.13948521522772617 0.24785699986354198
0.26 0.11925 0.08837620783582552 0.24631584099295878
0.27 0.12375 0.05156772997514917 0.24717355628962984
0.28 0.12824999999999998 0.07911859284495673 0.2501012979237388
0.29 0.13274999999999998 0.1809662646707586 0.2585736071748057
0.3 0.13724999999999998 0.78853317823634 0.2989406838055491
0.31 0.14175 0.8578320804205793 0.27920517454148636
0.32 0.14625 0.6344587764220232 0.27080251403475464
0.33 0.15075 0.4837127924141161 0.27764931636568096
0.34 0.15525 0.7448310233994775 0.3434063324603673
0.35000000000000003 0.15975 0.3392675206946975 0.27454518641455866
0.36 0.16424999999999998 0.2896784526279408 0.25717013847485987
0.37 0.16874999999999998 0.2830233347098306 0.2498735340848354
0.38 0.17325 0.2414691191877377 0.2443439407584041
0.39 0.17775 0.24873968268884494 0.24852625939742018
0.4 0.18225 0.18648210694005 0.24616846749779972
0.41000000000000003 0.18674999999999997 0.14728311894947577 0.24766761013313657
0.42 0.19124999999999998 0.15399468497642327 0.2539095885636068
0.43 0.19574999999999998 0.2897048076363812 0.281793466572775
0.44 0.20024999999999998 0.23255368424733547 0.26411430131746816
0.45 0.20475 0.41372328225503113 0.2685985837765772
0.46 0.20925 0.6677506214969027 0.28680146515304106
0.47000000000000003 0.21375 0.5465387490979223 0.26790065548914693
0.48 0.21824999999999997 0.6622965313250418 0.3039392890198668
0.49 0.22274999999999998 0.39440738999003133 0.27575389748524737
0.5 0.22724999999999998 0.3652350412998783 0.2528729440783295
0.51 0.23174999999999998 0.34594396578384307 0.24637073762682488
0.52 0.23625 0.2886204310128642 0.2445126393378784
0.53 0.24075 0.24208735204531615 0.24244062324868296
0.54 0.24524999999999997 0.21646005726799258 0.24898713433133812
0.55 0.24974999999999997 0.3662980818530316 0.28655398238860025
0.56 0.25425 0.16918197738877624 0.25347094135823844
0.5700000000000001 0.25875 0.1734071426780007 0.24382608285075413
0.58 0.26325 0.1995210176725022 0.2384297254168646
0.59 0.26774999999999993 0.26593813452494186 0.23740930106850347
0.6 0.27225 0.31982919731938525 0.2410804692534859
0.61 0.27674999999999994 0.4956175648041679 0.2625152382006735
0.62 0.28125 0.4799231791943303 0.2597606411501052
0.63 0.28574999999999995 0.5988229165821991 0.28728378275417327
0.64 0.29025 0.38062685780355315 0.26160770888963225
0.65 0.29474999999999996 0.3907742232684327 0.2631034091774096
0.66 0.29925 0.2863790516346544 0.24550281021930748
0.67 0.30374999999999996 0.26214459053470507 0.24344602010347619
0.68 0.30825 0.2498606449328206 0.25176722047339817
0.6900000000000001 0.31275 0.3710265233578372 0.26606646919559973
0.7000000000000001 0.31725 0.2248550480725067 0.23655918674522333
0.71 0.32175 0.19950126116020678 0.23070334436233908
0.72 0.32624999999999993 0.18623190587318064 0.22875247274653032
0.73 0.33075 0.19574778471437568 0.22923094624479828
0.74 0.33524999999999994 0.24603868132938422 0.23017384317219897
0.75 0.33975 0.27704285511108623 0.23473777432173829
0.76 0.34424999999999994 0.335990391044072 0.24953664521683316
0.77 0.34875 0.5525460946060384 0.28342996197128306
0.78 0.35324999999999995 0.5109298782837207 0.26968996109432075
0.79 0.35775 0.36244472990263626 0.24741472846653356
0.8 0.36224999999999996 0.3179768859954384 0.23448797999914867
0.81 0.36675 0.2863889049903134 0.23134639190658102
0.8200000000000001 0.37124999999999997 0.2617414379474397 0.23750146515841145
0.8300000000000001 0.37575 0.3502742573297418 0.2517919614359599
0.84 0.38025 0.22409516890068715 0.22741640846993297
0.85 0.3847499999999999 0.2010108911291422 0.22309867187553872
0.86 0.38925 0.19093748820062867 0.22311002464866841
0.87 0.39374999999999993 0.24444063930214405 0.23375951169891404
0.88 0.39825 0.21585403957619217 0.22675632519675581
0.89 0.40274999999999994 0.2475596622720921 0.23067035683590845
0.9 0.40725 0.3581108180588588 0.24383633867232654
0.91 0.41174999999999995 0.2689883632437065 0.22850532628667228
0.92 0.41625 0.34545968535494315 0.23825698000140674
0.93 0.42074999999999996 0.3490150349106164 0.2406982689609755
0.9400000000000001 0.42525 0.4118973267278864 0.2390972409667487
0.9500000000000001 0.42974999999999997 0.2890343857928736 0.22262842794182833
0.96 0.4342499999999999 0.28166769859511964 0.22084907892993147
0.97 0.43875 0.34368940134318626 0.2410526929610413
0.98 0.4432499999999999 0.31831500295738513 0.23884910148706162
0.99 0.44775 0.2246266217318715 0.22963979438730597


==> plots/results_solids/viscoelastic_gns.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00225 0.0 0.2843159684448939
0.01 0.006749999999999999 0.0 0.1526504354730436
0.02 0.01125 0.0 0.13996884644532465
0.03 0.01575 0.0 0.16701159367966092
0.04 0.020249999999999997 0.0 0.14355546693040974
0.05 0.024749999999999998 0.0 0.14325193505968772
0.06 0.029249999999999998 0.0 0.1476229841677235
0.07 0.03375 0.0 0.16323806662699353
0.08 0.03824999999999999 0.0 0.20000577002090247
0.09 0.042749999999999996 0.0 0.18756881705909187
0.1 0.04725 0.0 0.2040799574005286
0.11 0.05174999999999999 0.0013597129050449263 0.20116656840377717
0.12 0.056249999999999994 0.015266856497844416 0.23274477738234986
0.13 0.06075 0.1003568843397601 0.2567641562097054
0.14 0.06525 0.44225834402883757 0.32725476425317546
0.15 0.06974999999999999 2.5353557721120557 1.8592801986997514
0.16 0.07425 0.6571327656396658 0.34514457940603976
0.17 0.07874999999999999 0.15673216411752167 0.26164761187078833
0.18 0.08324999999999999 0.13263080663777388 0.24160995852725284
0.19 0.08775 0.432402649577671 0.23973830381949776
0.2 0.09225 0.4210732393359622 0.2652833041472047
0.21 0.09674999999999999 0.6872684689164734 1.1225758122820528
0.22 0.10124999999999999 0.34589887670649505 0.3940115624554513
0.23 0.10574999999999998 0.2907702652345865 0.24025259130289597
0.24 0.11024999999999999 0.2204510857722225 0.20854943546663537
0.25 0.11474999999999999 0.13948521522772617 0.19620123999051178
0.26 0.11925 0.08837620783582552 0.18991341039406698
0.27 0.12375 0.05156772997514917 0.19231532108427196
0.28 0.12824999999999998 0.07911859284495673 0.20656663034993167
0.29 0.13274999999999998 0.1809662646707586 0.22414752009758357
0.3 0.13724999999999998 0.78853317823634 0.873412699074382
0.31 0.14175 0.8578320804205793 0.33928074392549495
0.32 0.14625 0.6344587764220232 0.2639370097972817
0.33 0.15075 0.4837127924141161 0.30336006680450806
0.34 0.15525 0.7448310233994775 1.3360893712685769
0.35000000000000003 0.15975 0.3392675206946975 0.3250345822294948
0.36 0.16424999999999998 0.2896784526279408 0.24133041444129544
0.37 0.16874999999999998 0.2830233347098306 0.21608738782027917
0.38 0.17325 0.2414691191877377 0.20280736030065513
0.39 0.17775 0.24873968268884494 0.20233388604856486
0.4 0.18225 0.18648210694005 0.20370849438643396
0.41000000000000003 0.18674999999999997 0.14728311894947577 0.19381151163512184
0.42 0.19124999999999998 0.15399468497642327 0.20890149174437855
0.43 0.19574999999999998 0.2897048076363812 0.5804458102797103
0.44 0.20024999999999998 0.23255368424733547 0.2662210924366333
0.45 0.20475 0.41372328225503113 0.24817151221078695
0.46 0.20925 0.6677506214969027 0.6406733279469757
0.47000000000000003 0.21375 0.5465387490979223 0.25818371768667325
0.48 0.21824999999999997 0.6622965313250418 0.8745084663578728
0.49 0.22274999999999998 0.39440738999003133 0.330993951061921
0.5 0.22724999999999998 0.3652350412998783 0.21955459290312482
0.51 0.23174999999999998 0.34594396578384307 0.20360710670835366
0.52 0.23625 0.2886204310128642 0.19937276081972988
0.53 0.24075 0.24208735204531615 0.19569953906797044
0.54 0.24524999999999997 0.21646005726799258 0.21476977195942756
0.55 0.24974999999999997 0.3662980818530316 0.7359917710689321
0.56 0.25425 0.16918197738877624 0.26576731850572
0.5700000000000001 0.25875 0.1734071426780007 0.20952348215409
0.58 0.26325 0.1995210176725022 0.19583468490771372
0.59 0.26774999999999993 0.26593813452494186 0.19462290657916548
0.6 0.27225 0.31982919731938525 0.19954854424724178
0.61 0.27674999999999994 0.4956175648041679 0.46965699743662725
0.62 0.28125 0.4799231791943303 0.2542325923633546
0.63 0.28574999999999995 0.5988229165821991 0.6989909320807016
0.64 0.29025 0.38062685780355315 0.2699641460300944
0.65 0.29474999999999996 0.3907742232684327 0.4278217291613856
0.66 0.29925 0.2863790516346544 0.2230389217512231
0.67 0.30374999999999996 0.26214459053470507 0.21393722847976795
0.68 0.30825 0.2498606449328206 0.24686332159469238
0.6900000000000001 0.31275 0.3710265233578372 0.5914741354838182
0.7000000000000001 0.31725 0.2248550480725067 0.20135323019388945
0.71 0.32175 0.19950126116020678 0.1869614752918624
0.72 0.32624999999999993 0.18623190587318064 0.18351716872828058
0.73 0.33075 0.19574778471437568 0.18377676130138831
0.74 0.33524999999999994 0.24603868132938422 0.18395272999063825
0.75 0.33975 0.27704285511108623 0.19670813517024022
0.76 0.34424999999999994 0.335990391044072 0.237740024889012
0.77 0.34875 0.5525460946060384 0.7403206923244774
0.78 0.35324999999999995 0.5109298782837207 0.5710543044027867
0.79 0.35775 0.36244472990263626 0.2535907326176244
0.8 0.36224999999999996 0.3179768859954384 0.2101372954083658
0.81 0.36675 0.2863889049903134 0.20023482595163916
0.8200000000000001 0.37124999999999997 0.2617414379474397 0.21532331157448772
0.8300000000000001 0.37575 0.3502742573297418 0.5000437841227369
0.84 0.38025 0.22409516890068715 0.2002285868798277
0.85 0.3847499999999999 0.2010108911291422 0.18756086552163634
0.86 0.38925 0.19093748820062867 0.18833988637914112
0.87 0.39374999999999993 0.24444063930214405 0.3154122140938687
0.88 0.39825 0.21585403957619217 0.19740803603046397
0.89 0.40274999999999994 0.2475596622720921 0.21873678714973208
0.9 0.40725 0.3581108180588588 0.440132306359646
0.91 0.41174999999999995 0.2689883632437065 0.2031307058384815
0.92 0.41625 0.34545968535494315 0.3383730086898388
0.93 0.42074999999999996 0.3490150349106164 0.24955530794298209
0.9400000000000001 0.42525 0.4118973267278864 0.43737503721426785
0.9500000000000001 0.42974999999999997 0.2890343857928736 0.2005569416025544
0.96 0.4342499999999999 0.28166769859511964 0.19942831681703463
0.97 0.43875 0.34368940134318626 0.4250497405603898
0.98 0.4432499999999999 0.31831500295738513 0.39024933731103345
0.99 0.44775 0.2246266217318715 0.25619519240467836


==> plots/results_solids/viscoelastic_gns_sde.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00225 0.0 0.27003898294192213
0.01 0.006749999999999999 0.0 0.2500965270012632
0.02 0.01125 0.0 0.2396086081270168
0.03 0.01575 0.0 0.24014472350100582
0.04 0.020249999999999997 0.0 0.24545839520294327
0.05 0.024749999999999998 0.0 0.24027363134784793
0.06 0.029249999999999998 0.0 0.24340952866311896
0.07 0.03375 0.0 0.24269968879781903
0.08 0.03824999999999999 0.0 0.2435165829823401
0.09 0.042749999999999996 0.0 0.24489860696601232
0.1 0.04725 0.0 0.2554123569776532
0.11 0.05174999999999999 0.0013597129050449263 0.26048552183517193
0.12 0.056249999999999994 0.015266856497844416 0.2655519303552738
0.13 0.06075 0.1003568843397601 0.27325193417680566
0.14 0.06525 0.44225834402883757 0.29247893454035395
0.15 0.06974999999999999 2.5353557721120557 0.3612625603584519
0.16 0.07425 0.6571327656396658 0.2850452690030541
0.17 0.07874999999999999 0.15673216411752167 0.272649631719609
0.18 0.08324999999999999 0.13263080663777388 0.26111632636503246
0.19 0.08775 0.432402649577671 0.26434910740081086
0.2 0.09225 0.4210732393359622 0.27481124360133663
0.21 0.09674999999999999 0.6872684689164734 0.3152383696040427
0.22 0.10124999999999999 0.34589887670649505 0.28533122074732725
0.23 0.10574999999999998 0.2907702652345865 0.2638653077517826
0.24 0.11024999999999999 0.2204510857722225 0.25674709556403397
0.25 0.11474999999999999 0.13948521522772617 0.25418099792386856
0.26 0.11925 0.08837620783582552 0.2569523876048762
0.27 0.12375 0.05156772997514917 0.25473850445224344
0.28 0.12824999999999998 0.07911859284495673 0.25814984413711
0.29 0.13274999999999998 0.1809662646707586 0.2657109476272195
0.3 0.13724999999999998 0.78853317823634 0.29822293371468933
0.31 0.14175 0.8578320804205793 0.2840267596682647
0.32 0.14625 0.6344587764220232 0.2749423168641145
0.33 0.15075 0.4837127924141161 0.2832586394545528
0.34 0.15525 0.7448310233994775 0.3406041415169269
0.35000000000000003 0.15975 0.3392675206946975 0.28304626470398747
0.36 0.16424999999999998 0.2896784526279408 0.26564133613533153
0.37 0.16874999999999998 0.2830233347098306 0.2569313505372886
0.38 0.17325 0.2414691191877377 0.2537524477169487
0.39 0.17775 0.24873968268884494 0.25103742538281326
0.4 0.18225 0.18648210694005 0.2520320195685675
0.41000000000000003 0.18674999999999997 0.14728311894947577 0.25336038404281264
0.42 0.19124999999999998 0.15399468497642327 0.257971130994088
0.43 0.19574999999999998 0.2897048076363812 0.2801274275419958
0.44 0.20024999999999998 0.23255368424733547 0.26814607924602274
0.45 0.20475 0.41372328225503113 0.26517539447387617
0.46 0.20925 0.6677506214969027 0.2913586964702723
0.47000000000000003 0.21375 0.5465387490979223 0.27085051685472333
0.48 0.21824999999999997 0.6622965313250418 0.30207353863160413
0.49 0.22274999999999998 0.39440738999003133 0.27838816955784956
0.5 0.22724999999999998 0.3652350412998783 0.2576467480003981
0.51 0.23174999999999998 0.34594396578384307 0.24987562865876106
0.52 0.23625 0.2886204310128642 0.2501560953761505
0.53 0.24075 0.24208735204531615 0.25008678451004307
0.54 0.24524999999999997 0.21646005726799258 0.25161050702795235
0.55 0.24974999999999997 0.3662980818530316 0.28389090504124204
0.56 0.25425 0.16918197738877624 0.25550208771550914
0.5700000000000001 0.25875 0.1734071426780007 0.2417333073360328
0.58 0.26325 0.1995210176725022 0.24254837715659042
0.59 0.26774999999999993 0.26593813452494186 0.24393249516505933
0.6 0.27225 0.31982919731938525 0.2458181135573449
0.61 0.27674999999999994 0.4956175648041679 0.26158444286242327
0.62 0.28125 0.4799231791943303 0.2568726109397898
0.63 0.28574999999999995 0.5988229165821991 0.2811072601170046
0.64 0.29025 0.38062685780355315 0.26143590020473123
0.65 0.29474999999999996 0.3907742232684327 0.2636846604955967
0.66 0.29925 0.2863790516346544 0.2515489321143719
0.67 0.30374999999999996 0.26214459053470507 0.2475684681926235
0.68 0.30825 0.2498606449328206 0.25420378629959184
0.6900000000000001 0.31275 0.3710265233578372 0.2675435673874111
0.7000000000000001 0.31725 0.2248550480725067 0.2412718938139855
0.71 0.32175 0.19950126116020678 0.2367241150719506
0.72 0.32624999999999993 0.18623190587318064 0.23396251750544728
0.73 0.33075 0.19574778471437568 0.23323978687776747
0.74 0.33524999999999994 0.24603868132938422 0.23456325194620306
0.75 0.33975 0.27704285511108623 0.23879800312229957
0.76 0.34424999999999994 0.335990391044072 0.25252268140046125
0.77 0.34875 0.5525460946060384 0.28010173567338603
0.78 0.35324999999999995 0.5109298782837207 0.26896939986056445
0.79 0.35775 0.36244472990263626 0.2463337994652903
0.8 0.36224999999999996 0.3179768859954384 0.2358916090974
0.81 0.36675 0.2863889049903134 0.23216221964960795
0.8200000000000001 0.37124999999999997 0.2617414379474397 0.23774374127603765
0.8300000000000001 0.37575 0.3502742573297418 0.2518986215500682
0.84 0.38025 0.22409516890068715 0.23260664986072868
0.85 0.3847499999999999 0.2010108911291422 0.23005785745738272
0.86 0.38925 0.19093748820062867 0.23029213824768605
0.87 0.39374999999999993 0.24444063930214405 0.23790857850630825
0.88 0.39825 0.21585403957619217 0.23006956912865345
0.89 0.40274999999999994 0.2475596622720921 0.23076834731900944
0.9 0.40725 0.3581108180588588 0.24409400802394554
0.91 0.41174999999999995 0.2689883632437065 0.22826087516877078
0.92 0.41625 0.34545968535494315 0.23647024374618286
0.93 0.42074999999999996 0.3490150349106164 0.23790394987322805
0.9400000000000001 0.42525 0.4118973267278864 0.24230875335199767
0.9500000000000001 0.42974999999999997 0.2890343857928736 0.22537205806541113
0.96 0.4342499999999999 0.28166769859511964 0.224211726440698
0.97 0.43875 0.34368940134318626 0.238202874169801
0.98 0.4432499999999999 0.31831500295738513 0.23631534205842208
0.99 0.44775 0.2246266217318715 0.23004497516755304


==> plots/results_viscoelastic/viscoelastic.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00225 0.0 0.0 
0.01 0.006749999999999999 0.0 0.0 
0.02 0.01125 0.0 0.0 
0.03 0.01575 0.0 0.0 
0.04 0.020249999999999997 0.0 0.0 
0.05 0.024749999999999998 0.0 0.0 
0.06 0.029249999999999998 0.0 0.0 
0.07 0.03375 0.0 0.0 
0.08 0.03824999999999999 0.0 0.0 
0.09 0.042749999999999996 0.0 0.0 
0.1 0.04725 0.0 0.0 
0.11 0.05174999999999999 0.0013597129050449263 0.002559807338628057 
0.12 0.056249999999999994 0.015266856497844416 0.028951007174216538 
0.13 0.06075 0.1003568843397601 0.14458280556977682 
0.14 0.06525 0.44225834402883757 0.5043081391507844 
0.15 0.06974999999999999 2.5353557721120557 2.333341909958333 
0.16 0.07425 0.6571327656396658 0.6844959577681609 
0.17 0.07874999999999999 0.15673216411752167 0.24513681230952847 
0.18 0.08324999999999999 0.13263080663777388 0.17029485410751827 
0.19 0.08775 0.432402649577671 0.22815285257984574 
0.2 0.09225 0.4210732393359622 0.46990019811883166 
0.21 0.09674999999999999 0.6872684689164734 0.7135488734602603 
0.22 0.10124999999999999 0.34589887670649505 0.4283125866733846 
0.23 0.10574999999999998 0.2907702652345865 0.32036861147185175 
0.24 0.11024999999999999 0.2204510857722225 0.21040585982066612 
0.25 0.11474999999999999 0.13948521522772617 0.10094668573277639 
0.26 0.11925 0.08837620783582552 0.07736253330496164 
0.27 0.12375 0.05156772997514917 0.09056429609183755 
0.28 0.12824999999999998 0.07911859284495673 0.13000286648971726 
0.29 0.13274999999999998 0.1809662646707586 0.2240852959476917 
0.3 0.13724999999999998 0.78853317823634 0.746415513743186 
0.31 0.14175 0.8578320804205793 0.6616082420269774 
0.32 0.14625 0.6344587764220232 0.5228995622281067 
0.33 0.15075 0.4837127924141161 0.5400434657056563 
0.34 0.15525 0.7448310233994775 0.862566396189063 
0.35000000000000003 0.15975 0.3392675206946975 0.42964438184241655 
0.36 0.16424999999999998 0.2896784526279408 0.356963752603068 
0.37 0.16874999999999998 0.2830233347098306 0.25894372563675505 
0.38 0.17325 0.2414691191877377 0.19007197137703957 
0.39 0.17775 0.24873968268884494 0.15867849601874273 
0.4 0.18225 0.18648210694005 0.16103197440500547 
0.41000000000000003 0.18674999999999997 0.14728311894947577 0.19852955159479582 
0.42 0.19124999999999998 0.15399468497642327 0.17632916918846708 
0.43 0.19574999999999998 0.2897048076363812 0.3348113296507506 
0.44 0.20024999999999998 0.23255368424733547 0.25930641759592166 
0.45 0.20475 0.41372328225503113 0.3511451106328483 
0.46 0.20925 0.6677506214969027 0.6685006566800081 
0.47000000000000003 0.21375 0.5465387490979223 0.5057087174745364 
0.48 0.21824999999999997 0.6622965313250418 0.665652358845328 
0.49 0.22274999999999998 0.39440738999003133 0.41691956597648727 
0.5 0.22724999999999998 0.3652350412998783 0.3448124227161838 
0.51 0.23174999999999998 0.34594396578384307 0.29920416470032785 
0.52 0.23625 0.2886204310128642 0.2915470511703895 
0.53 0.24075 0.24208735204531615 0.249199794222453 
0.54 0.24524999999999997 0.21646005726799258 0.2218564958250792 
0.55 0.24974999999999997 0.3662980818530316 0.4092637846858697 
0.56 0.25425 0.16918197738877624 0.2210640493594154 
0.5700000000000001 0.25875 0.1734071426780007 0.20147161703812824 
0.58 0.26325 0.1995210176725022 0.20451476669214153 
0.59 0.26774999999999993 0.26593813452494186 0.23104835842784371 
0.6 0.27225 0.31982919731938525 0.2781893942644764 
0.61 0.27674999999999994 0.4956175648041679 0.4872569886246112 
0.62 0.28125 0.4799231791943303 0.4529747571866641 
0.63 0.28574999999999995 0.5988229165821991 0.5549919822360304 
0.64 0.29025 0.38062685780355315 0.3512370322753612 
0.65 0.29474999999999996 0.3907742232684327 0.42533376592978817 
0.66 0.29925 0.2863790516346544 0.3215271190598007 
0.67 0.30374999999999996 0.26214459053470507 0.2652971100849203 
0.68 0.30825 0.2498606449328206 0.25518436757709867 
0.6900000000000001 0.31275 0.3710265233578372 0.37444536983491056 
0.7000000000000001 0.31725 0.2248550480725067 0.21695328385694765 
0.71 0.32175 0.19950126116020678 0.21428124535322657 
0.72 0.32624999999999993 0.18623190587318064 0.22748559541224364 
0.73 0.33075 0.19574778471437568 0.22670576513542914 
0.74 0.33524999999999994 0.24603868132938422 0.2201484700347335 
0.75 0.33975 0.27704285511108623 0.23707630042399105 
0.76 0.34424999999999994 0.335990391044072 0.29166108423587206 
0.77 0.34875 0.5525460946060384 0.5713820658945058 
0.78 0.35324999999999995 0.5109298782837207 0.49130497737396406 
0.79 0.35775 0.36244472990263626 0.3288786347857064 
0.8 0.36224999999999996 0.3179768859954384 0.3085070345642155 
0.81 0.36675 0.2863889049903134 0.2867375921033863 
0.8200000000000001 0.37124999999999997 0.2617414379474397 0.28760976994881265 
0.8300000000000001 0.37575 0.3502742573297418 0.3707823104149346 
0.84 0.38025 0.22409516890068715 0.23290836130415582 
0.85 0.3847499999999999 0.2010108911291422 0.22498875232892573 
0.86 0.38925 0.19093748820062867 0.21417757541986177 
0.87 0.39374999999999993 0.24444063930214405 0.26279443258384183 
0.88 0.39825 0.21585403957619217 0.20710040762535206 
0.89 0.40274999999999994 0.2475596622720921 0.21195189571517273 
0.9 0.40725 0.3581108180588588 0.3171481521548315 
0.91 0.41174999999999995 0.2689883632437065 0.2508870923187314 
0.92 0.41625 0.34545968535494315 0.36305143042642973 
0.93 0.42074999999999996 0.3490150349106164 0.3680124782636158 
0.9400000000000001 0.42525 0.4118973267278864 0.3807268076607534 
0.9500000000000001 0.42974999999999997 0.2890343857928736 0.28263163298241595 
0.96 0.4342499999999999 0.28166769859511964 0.2724843526276271 
0.97 0.43875 0.34368940134318626 0.34655874421716565 
0.98 0.4432499999999999 0.31831500295738513 0.3019142425260768 
0.99 0.44775 0.2246266217318715 0.273078863703 


==> plots/results_viscoelastic/viscoelastic_dpd.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00225 0.0 0.21524255286861166
0.01 0.006749999999999999 0.0 0.22512313331193812
0.02 0.01125 0.0 0.23868400335158624
0.03 0.01575 0.0 0.23270515146340287
0.04 0.020249999999999997 0.0 0.2387655861258888
0.05 0.024749999999999998 0.0 0.2354033869425052
0.06 0.029249999999999998 0.0 0.2383367535942975
0.07 0.03375 0.0 0.24611710056583194
0.08 0.03824999999999999 0.0 0.2386776047026214
0.09 0.042749999999999996 0.0 0.2367761114542966
0.1 0.04725 0.0 0.241361990292189
0.11 0.05174999999999999 0.0013597129050449263 0.2418042488789025
0.12 0.056249999999999994 0.015266856497844416 0.2470435182918023
0.13 0.06075 0.1003568843397601 0.2571771060549412
0.14 0.06525 0.44225834402883757 0.27509805268172793
0.15 0.06974999999999999 2.5353557721120557 0.34938481020728523
0.16 0.07425 0.6571327656396658 0.2730962768072048
0.17 0.07874999999999999 0.15673216411752167 0.26207106531835944
0.18 0.08324999999999999 0.13263080663777388 0.2580514599790663
0.19 0.08775 0.432402649577671 0.2599248107943955
0.2 0.09225 0.4210732393359622 0.26912366401072185
0.21 0.09674999999999999 0.6872684689164734 0.3195356948085917
0.22 0.10124999999999999 0.34589887670649505 0.279735246747009
0.23 0.10574999999999998 0.2907702652345865 0.25702913414620565
0.24 0.11024999999999999 0.2204510857722225 0.25108070015158146
0.25 0.11474999999999999 0.13948521522772617 0.24785699986354198
0.26 0.11925 0.08837620783582552 0.24631584099295878
0.27 0.12375 0.05156772997514917 0.24717355628962984
0.28 0.12824999999999998 0.07911859284495673 0.2501012979237388
0.29 0.13274999999999998 0.1809662646707586 0.2585736071748057
0.3 0.13724999999999998 0.78853317823634 0.2989406838055491
0.31 0.14175 0.8578320804205793 0.27920517454148636
0.32 0.14625 0.6344587764220232 0.27080251403475464
0.33 0.15075 0.4837127924141161 0.27764931636568096
0.34 0.15525 0.7448310233994775 0.3434063324603673
0.35000000000000003 0.15975 0.3392675206946975 0.27454518641455866
0.36 0.16424999999999998 0.2896784526279408 0.25717013847485987
0.37 0.16874999999999998 0.2830233347098306 0.2498735340848354
0.38 0.17325 0.2414691191877377 0.2443439407584041
0.39 0.17775 0.24873968268884494 0.24852625939742018
0.4 0.18225 0.18648210694005 0.24616846749779972
0.41000000000000003 0.18674999999999997 0.14728311894947577 0.24766761013313657
0.42 0.19124999999999998 0.15399468497642327 0.2539095885636068
0.43 0.19574999999999998 0.2897048076363812 0.281793466572775
0.44 0.20024999999999998 0.23255368424733547 0.26411430131746816
0.45 0.20475 0.41372328225503113 0.2685985837765772
0.46 0.20925 0.6677506214969027 0.28680146515304106
0.47000000000000003 0.21375 0.5465387490979223 0.26790065548914693
0.48 0.21824999999999997 0.6622965313250418 0.3039392890198668
0.49 0.22274999999999998 0.39440738999003133 0.27575389748524737
0.5 0.22724999999999998 0.3652350412998783 0.2528729440783295
0.51 0.23174999999999998 0.34594396578384307 0.24637073762682488
0.52 0.23625 0.2886204310128642 0.2445126393378784
0.53 0.24075 0.24208735204531615 0.24244062324868296
0.54 0.24524999999999997 0.21646005726799258 0.24898713433133812
0.55 0.24974999999999997 0.3662980818530316 0.28655398238860025
0.56 0.25425 0.16918197738877624 0.25347094135823844
0.5700000000000001 0.25875 0.1734071426780007 0.24382608285075413
0.58 0.26325 0.1995210176725022 0.2384297254168646
0.59 0.26774999999999993 0.26593813452494186 0.23740930106850347
0.6 0.27225 0.31982919731938525 0.2410804692534859
0.61 0.27674999999999994 0.4956175648041679 0.2625152382006735
0.62 0.28125 0.4799231791943303 0.2597606411501052
0.63 0.28574999999999995 0.5988229165821991 0.28728378275417327
0.64 0.29025 0.38062685780355315 0.26160770888963225
0.65 0.29474999999999996 0.3907742232684327 0.2631034091774096
0.66 0.29925 0.2863790516346544 0.24550281021930748
0.67 0.30374999999999996 0.26214459053470507 0.24344602010347619
0.68 0.30825 0.2498606449328206 0.25176722047339817
0.6900000000000001 0.31275 0.3710265233578372 0.26606646919559973
0.7000000000000001 0.31725 0.2248550480725067 0.23655918674522333
0.71 0.32175 0.19950126116020678 0.23070334436233908
0.72 0.32624999999999993 0.18623190587318064 0.22875247274653032
0.73 0.33075 0.19574778471437568 0.22923094624479828
0.74 0.33524999999999994 0.24603868132938422 0.23017384317219897
0.75 0.33975 0.27704285511108623 0.23473777432173829
0.76 0.34424999999999994 0.335990391044072 0.24953664521683316
0.77 0.34875 0.5525460946060384 0.28342996197128306
0.78 0.35324999999999995 0.5109298782837207 0.26968996109432075
0.79 0.35775 0.36244472990263626 0.24741472846653356
0.8 0.36224999999999996 0.3179768859954384 0.23448797999914867
0.81 0.36675 0.2863889049903134 0.23134639190658102
0.8200000000000001 0.37124999999999997 0.2617414379474397 0.23750146515841145
0.8300000000000001 0.37575 0.3502742573297418 0.2517919614359599
0.84 0.38025 0.22409516890068715 0.22741640846993297
0.85 0.3847499999999999 0.2010108911291422 0.22309867187553872
0.86 0.38925 0.19093748820062867 0.22311002464866841
0.87 0.39374999999999993 0.24444063930214405 0.23375951169891404
0.88 0.39825 0.21585403957619217 0.22675632519675581
0.89 0.40274999999999994 0.2475596622720921 0.23067035683590845
0.9 0.40725 0.3581108180588588 0.24383633867232654
0.91 0.41174999999999995 0.2689883632437065 0.22850532628667228
0.92 0.41625 0.34545968535494315 0.23825698000140674
0.93 0.42074999999999996 0.3490150349106164 0.2406982689609755
0.9400000000000001 0.42525 0.4118973267278864 0.2390972409667487
0.9500000000000001 0.42974999999999997 0.2890343857928736 0.22262842794182833
0.96 0.4342499999999999 0.28166769859511964 0.22084907892993147
0.97 0.43875 0.34368940134318626 0.2410526929610413
0.98 0.4432499999999999 0.31831500295738513 0.23884910148706162
0.99 0.44775 0.2246266217318715 0.22963979438730597


==> plots/results_viscoelastic/viscoelastic_gns.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00225 0.0 0.2843159684448939
0.01 0.006749999999999999 0.0 0.1526504354730436
0.02 0.01125 0.0 0.13996884644532465
0.03 0.01575 0.0 0.16701159367966092
0.04 0.020249999999999997 0.0 0.14355546693040974
0.05 0.024749999999999998 0.0 0.14325193505968772
0.06 0.029249999999999998 0.0 0.1476229841677235
0.07 0.03375 0.0 0.16323806662699353
0.08 0.03824999999999999 0.0 0.20000577002090247
0.09 0.042749999999999996 0.0 0.18756881705909187
0.1 0.04725 0.0 0.2040799574005286
0.11 0.05174999999999999 0.0013597129050449263 0.20116656840377717
0.12 0.056249999999999994 0.015266856497844416 0.23274477738234986
0.13 0.06075 0.1003568843397601 0.2567641562097054
0.14 0.06525 0.44225834402883757 0.32725476425317546
0.15 0.06974999999999999 2.5353557721120557 1.8592801986997514
0.16 0.07425 0.6571327656396658 0.34514457940603976
0.17 0.07874999999999999 0.15673216411752167 0.26164761187078833
0.18 0.08324999999999999 0.13263080663777388 0.24160995852725284
0.19 0.08775 0.432402649577671 0.23973830381949776
0.2 0.09225 0.4210732393359622 0.2652833041472047
0.21 0.09674999999999999 0.6872684689164734 1.1225758122820528
0.22 0.10124999999999999 0.34589887670649505 0.3940115624554513
0.23 0.10574999999999998 0.2907702652345865 0.24025259130289597
0.24 0.11024999999999999 0.2204510857722225 0.20854943546663537
0.25 0.11474999999999999 0.13948521522772617 0.19620123999051178
0.26 0.11925 0.08837620783582552 0.18991341039406698
0.27 0.12375 0.05156772997514917 0.19231532108427196
0.28 0.12824999999999998 0.07911859284495673 0.20656663034993167
0.29 0.13274999999999998 0.1809662646707586 0.22414752009758357
0.3 0.13724999999999998 0.78853317823634 0.873412699074382
0.31 0.14175 0.8578320804205793 0.33928074392549495
0.32 0.14625 0.6344587764220232 0.2639370097972817
0.33 0.15075 0.4837127924141161 0.30336006680450806
0.34 0.15525 0.7448310233994775 1.3360893712685769
0.35000000000000003 0.15975 0.3392675206946975 0.3250345822294948
0.36 0.16424999999999998 0.2896784526279408 0.24133041444129544
0.37 0.16874999999999998 0.2830233347098306 0.21608738782027917
0.38 0.17325 0.2414691191877377 0.20280736030065513
0.39 0.17775 0.24873968268884494 0.20233388604856486
0.4 0.18225 0.18648210694005 0.20370849438643396
0.41000000000000003 0.18674999999999997 0.14728311894947577 0.19381151163512184
0.42 0.19124999999999998 0.15399468497642327 0.20890149174437855
0.43 0.19574999999999998 0.2897048076363812 0.5804458102797103
0.44 0.20024999999999998 0.23255368424733547 0.2662210924366333
0.45 0.20475 0.41372328225503113 0.24817151221078695
0.46 0.20925 0.6677506214969027 0.6406733279469757
0.47000000000000003 0.21375 0.5465387490979223 0.25818371768667325
0.48 0.21824999999999997 0.6622965313250418 0.8745084663578728
0.49 0.22274999999999998 0.39440738999003133 0.330993951061921
0.5 0.22724999999999998 0.3652350412998783 0.21955459290312482
0.51 0.23174999999999998 0.34594396578384307 0.20360710670835366
0.52 0.23625 0.2886204310128642 0.19937276081972988
0.53 0.24075 0.24208735204531615 0.19569953906797044
0.54 0.24524999999999997 0.21646005726799258 0.21476977195942756
0.55 0.24974999999999997 0.3662980818530316 0.7359917710689321
0.56 0.25425 0.16918197738877624 0.26576731850572
0.5700000000000001 0.25875 0.1734071426780007 0.20952348215409
0.58 0.26325 0.1995210176725022 0.19583468490771372
0.59 0.26774999999999993 0.26593813452494186 0.19462290657916548
0.6 0.27225 0.31982919731938525 0.19954854424724178
0.61 0.27674999999999994 0.4956175648041679 0.46965699743662725
0.62 0.28125 0.4799231791943303 0.2542325923633546
0.63 0.28574999999999995 0.5988229165821991 0.6989909320807016
0.64 0.29025 0.38062685780355315 0.2699641460300944
0.65 0.29474999999999996 0.3907742232684327 0.4278217291613856
0.66 0.29925 0.2863790516346544 0.2230389217512231
0.67 0.30374999999999996 0.26214459053470507 0.21393722847976795
0.68 0.30825 0.2498606449328206 0.24686332159469238
0.6900000000000001 0.31275 0.3710265233578372 0.5914741354838182
0.7000000000000001 0.31725 0.2248550480725067 0.20135323019388945
0.71 0.32175 0.19950126116020678 0.1869614752918624
0.72 0.32624999999999993 0.18623190587318064 0.18351716872828058
0.73 0.33075 0.19574778471437568 0.18377676130138831
0.74 0.33524999999999994 0.24603868132938422 0.18395272999063825
0.75 0.33975 0.27704285511108623 0.19670813517024022
0.76 0.34424999999999994 0.335990391044072 0.237740024889012
0.77 0.34875 0.5525460946060384 0.7403206923244774
0.78 0.35324999999999995 0.5109298782837207 0.5710543044027867
0.79 0.35775 0.36244472990263626 0.2535907326176244
0.8 0.36224999999999996 0.3179768859954384 0.2101372954083658
0.81 0.36675 0.2863889049903134 0.20023482595163916
0.8200000000000001 0.37124999999999997 0.2617414379474397 0.21532331157448772
0.8300000000000001 0.37575 0.3502742573297418 0.5000437841227369
0.84 0.38025 0.22409516890068715 0.2002285868798277
0.85 0.3847499999999999 0.2010108911291422 0.18756086552163634
0.86 0.38925 0.19093748820062867 0.18833988637914112
0.87 0.39374999999999993 0.24444063930214405 0.3154122140938687
0.88 0.39825 0.21585403957619217 0.19740803603046397
0.89 0.40274999999999994 0.2475596622720921 0.21873678714973208
0.9 0.40725 0.3581108180588588 0.440132306359646
0.91 0.41174999999999995 0.2689883632437065 0.2031307058384815
0.92 0.41625 0.34545968535494315 0.3383730086898388
0.93 0.42074999999999996 0.3490150349106164 0.24955530794298209
0.9400000000000001 0.42525 0.4118973267278864 0.43737503721426785
0.9500000000000001 0.42974999999999997 0.2890343857928736 0.2005569416025544
0.96 0.4342499999999999 0.28166769859511964 0.19942831681703463
0.97 0.43875 0.34368940134318626 0.4250497405603898
0.98 0.4432499999999999 0.31831500295738513 0.39024933731103345
0.99 0.44775 0.2246266217318715 0.25619519240467836


==> plots/results_viscoelastic/viscoelastic_gns_sde.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00225 0.0 0.27003898294192213
0.01 0.006749999999999999 0.0 0.2500965270012632
0.02 0.01125 0.0 0.2396086081270168
0.03 0.01575 0.0 0.24014472350100582
0.04 0.020249999999999997 0.0 0.24545839520294327
0.05 0.024749999999999998 0.0 0.24027363134784793
0.06 0.029249999999999998 0.0 0.24340952866311896
0.07 0.03375 0.0 0.24269968879781903
0.08 0.03824999999999999 0.0 0.2435165829823401
0.09 0.042749999999999996 0.0 0.24489860696601232
0.1 0.04725 0.0 0.2554123569776532
0.11 0.05174999999999999 0.0013597129050449263 0.26048552183517193
0.12 0.056249999999999994 0.015266856497844416 0.2655519303552738
0.13 0.06075 0.1003568843397601 0.27325193417680566
0.14 0.06525 0.44225834402883757 0.29247893454035395
0.15 0.06974999999999999 2.5353557721120557 0.3612625603584519
0.16 0.07425 0.6571327656396658 0.2850452690030541
0.17 0.07874999999999999 0.15673216411752167 0.272649631719609
0.18 0.08324999999999999 0.13263080663777388 0.26111632636503246
0.19 0.08775 0.432402649577671 0.26434910740081086
0.2 0.09225 0.4210732393359622 0.27481124360133663
0.21 0.09674999999999999 0.6872684689164734 0.3152383696040427
0.22 0.10124999999999999 0.34589887670649505 0.28533122074732725
0.23 0.10574999999999998 0.2907702652345865 0.2638653077517826
0.24 0.11024999999999999 0.2204510857722225 0.25674709556403397
0.25 0.11474999999999999 0.13948521522772617 0.25418099792386856
0.26 0.11925 0.08837620783582552 0.2569523876048762
0.27 0.12375 0.05156772997514917 0.25473850445224344
0.28 0.12824999999999998 0.07911859284495673 0.25814984413711
0.29 0.13274999999999998 0.1809662646707586 0.2657109476272195
0.3 0.13724999999999998 0.78853317823634 0.29822293371468933
0.31 0.14175 0.8578320804205793 0.2840267596682647
0.32 0.14625 0.6344587764220232 0.2749423168641145
0.33 0.15075 0.4837127924141161 0.2832586394545528
0.34 0.15525 0.7448310233994775 0.3406041415169269
0.35000000000000003 0.15975 0.3392675206946975 0.28304626470398747
0.36 0.16424999999999998 0.2896784526279408 0.26564133613533153
0.37 0.16874999999999998 0.2830233347098306 0.2569313505372886
0.38 0.17325 0.2414691191877377 0.2537524477169487
0.39 0.17775 0.24873968268884494 0.25103742538281326
0.4 0.18225 0.18648210694005 0.2520320195685675
0.41000000000000003 0.18674999999999997 0.14728311894947577 0.25336038404281264
0.42 0.19124999999999998 0.15399468497642327 0.257971130994088
0.43 0.19574999999999998 0.2897048076363812 0.2801274275419958
0.44 0.20024999999999998 0.23255368424733547 0.26814607924602274
0.45 0.20475 0.41372328225503113 0.26517539447387617
0.46 0.20925 0.6677506214969027 0.2913586964702723
0.47000000000000003 0.21375 0.5465387490979223 0.27085051685472333
0.48 0.21824999999999997 0.6622965313250418 0.30207353863160413
0.49 0.22274999999999998 0.39440738999003133 0.27838816955784956
0.5 0.22724999999999998 0.3652350412998783 0.2576467480003981
0.51 0.23174999999999998 0.34594396578384307 0.24987562865876106
0.52 0.23625 0.2886204310128642 0.2501560953761505
0.53 0.24075 0.24208735204531615 0.25008678451004307
0.54 0.24524999999999997 0.21646005726799258 0.25161050702795235
0.55 0.24974999999999997 0.3662980818530316 0.28389090504124204
0.56 0.25425 0.16918197738877624 0.25550208771550914
0.5700000000000001 0.25875 0.1734071426780007 0.2417333073360328
0.58 0.26325 0.1995210176725022 0.24254837715659042
0.59 0.26774999999999993 0.26593813452494186 0.24393249516505933
0.6 0.27225 0.31982919731938525 0.2458181135573449
0.61 0.27674999999999994 0.4956175648041679 0.26158444286242327
0.62 0.28125 0.4799231791943303 0.2568726109397898
0.63 0.28574999999999995 0.5988229165821991 0.2811072601170046
0.64 0.29025 0.38062685780355315 0.26143590020473123
0.65 0.29474999999999996 0.3907742232684327 0.2636846604955967
0.66 0.29925 0.2863790516346544 0.2515489321143719
0.67 0.30374999999999996 0.26214459053470507 0.2475684681926235
0.68 0.30825 0.2498606449328206 0.25420378629959184
0.6900000000000001 0.31275 0.3710265233578372 0.2675435673874111
0.7000000000000001 0.31725 0.2248550480725067 0.2412718938139855
0.71 0.32175 0.19950126116020678 0.2367241150719506
0.72 0.32624999999999993 0.18623190587318064 0.23396251750544728
0.73 0.33075 0.19574778471437568 0.23323978687776747
0.74 0.33524999999999994 0.24603868132938422 0.23456325194620306
0.75 0.33975 0.27704285511108623 0.23879800312229957
0.76 0.34424999999999994 0.335990391044072 0.25252268140046125
0.77 0.34875 0.5525460946060384 0.28010173567338603
0.78 0.35324999999999995 0.5109298782837207 0.26896939986056445
0.79 0.35775 0.36244472990263626 0.2463337994652903
0.8 0.36224999999999996 0.3179768859954384 0.2358916090974
0.81 0.36675 0.2863889049903134 0.23216221964960795
0.8200000000000001 0.37124999999999997 0.2617414379474397 0.23774374127603765
0.8300000000000001 0.37575 0.3502742573297418 0.2518986215500682
0.84 0.38025 0.22409516890068715 0.23260664986072868
0.85 0.3847499999999999 0.2010108911291422 0.23005785745738272
0.86 0.38925 0.19093748820062867 0.23029213824768605
0.87 0.39374999999999993 0.24444063930214405 0.23790857850630825
0.88 0.39825 0.21585403957619217 0.23006956912865345
0.89 0.40274999999999994 0.2475596622720921 0.23076834731900944
0.9 0.40725 0.3581108180588588 0.24409400802394554
0.91 0.41174999999999995 0.2689883632437065 0.22826087516877078
0.92 0.41625 0.34545968535494315 0.23647024374618286
0.93 0.42074999999999996 0.3490150349106164 0.23790394987322805
0.9400000000000001 0.42525 0.4118973267278864 0.24230875335199767
0.9500000000000001 0.42974999999999997 0.2890343857928736 0.22537205806541113
0.96 0.4342499999999999 0.28166769859511964 0.224211726440698
0.97 0.43875 0.34368940134318626 0.238202874169801
0.98 0.4432499999999999 0.31831500295738513 0.23631534205842208
0.99 0.44775 0.2246266217318715 0.23004497516755304


==> plots/results_viscoelastic/viscoelastic_no_Udev.txt <==
t_vec r_RDF RDF_gt RDF_net
0.0 0.00225 0.0 0.0
0.01 0.006749999999999999 0.0 0.0
0.02 0.01125 0.0 0.0
0.03 0.01575 0.0 0.0
0.04 0.020249999999999997 0.0 0.0
0.05 0.024749999999999998 0.0 0.0
0.06 0.029249999999999998 0.0 0.0
0.07 0.03375 0.0 0.0
0.08 0.03824999999999999 0.0 0.0
0.09 0.042749999999999996 0.0 0.0
0.1 0.04725 0.0 0.0
0.11 0.05174999999999999 0.0013597129050449263 0.0015902729193786312
0.12 0.056249999999999994 0.015266856497844416 0.02821676220549228
0.13 0.06075 0.1003568843397601 0.21181809073738708
0.14 0.06525 0.44225834402883757 0.6223781059605823
0.15 0.06974999999999999 2.5353557721120557 1.7604641598682769
0.16 0.07425 0.6571327656396658 0.9792487528448084
0.17 0.07874999999999999 0.15673216411752167 0.29981669556240664
0.18 0.08324999999999999 0.13263080663777388 0.22928066988826443
0.19 0.08775 0.432402649577671 0.3744963120394886
0.2 0.09225 0.4210732393359622 0.3498441813492427
0.21 0.09674999999999999 0.6872684689164734 0.6584899871750459
0.22 0.10124999999999999 0.34589887670649505 0.3742594663214987
0.23 0.10574999999999998 0.2907702652345865 0.24930480764307808
0.24 0.11024999999999999 0.2204510857722225 0.22389754174786697
0.25 0.11474999999999999 0.13948521522772617 0.16439995463487286
0.26 0.11925 0.08837620783582552 0.1174278850749363
0.27 0.12375 0.05156772997514917 0.10812684241445415
0.28 0.12824999999999998 0.07911859284495673 0.16034116250087774
0.29 0.13274999999999998 0.1809662646707586 0.2694766609947507
0.3 0.13724999999999998 0.78853317823634 0.6010153944053492
0.31 0.14175 0.8578320804205793 0.653670108590858
0.32 0.14625 0.6344587764220232 0.5997735461473311
0.33 0.15075 0.4837127924141161 0.53971469930175
0.34 0.15525 0.7448310233994775 0.8294544310535994
0.35000000000000003 0.15975 0.3392675206946975 0.3609099369480958
0.36 0.16424999999999998 0.2896784526279408 0.2783090175972638
0.37 0.16874999999999998 0.2830233347098306 0.2619949213956759
0.38 0.17325 0.2414691191877377 0.2587392389427239
0.39 0.17775 0.24873968268884494 0.24221650305578132
0.4 0.18225 0.18648210694005 0.2106144930177362
0.41000000000000003 0.18674999999999997 0.14728311894947577 0.20114085565580983
0.42 0.19124999999999998 0.15399468497642327 0.2055597973224505
0.43 0.19574999999999998 0.2897048076363812 0.3518640049460899
0.44 0.20024999999999998 0.23255368424733547 0.2525766025996038
0.45 0.20475 0.41372328225503113 0.28491065606709964
0.46 0.20925 0.6677506214969027 0.5261723428302085
0.47000000000000003 0.21375 0.5465387490979223 0.46056481775030256
0.48 0.21824999999999997 0.6622965313250418 0.6864307345066485
0.49 0.22274999999999998 0.39440738999003133 0.4803247642203246
0.5 0.22724999999999998 0.3652350412998783 0.37958203182370376
0.51 0.23174999999999998 0.34594396578384307 0.3055591723943922
0.52 0.23625 0.2886204310128642 0.26143135277065166
0.53 0.24075 0.24208735204531615 0.24617030303962395
0.54 0.24524999999999997 0.21646005726799258 0.24183055365588602
0.55 0.24974999999999997 0.3662980818530316 0.43841553938340017
0.56 0.25425 0.16918197738877624 0.2472740197113523
0.5700000000000001 0.25875 0.1734071426780007 0.23920424133264923
0.58 0.26325 0.1995210176725022 0.23146962234992952
0.59 0.26774999999999993 0.26593813452494186 0.23332330665804915
0.6 0.27225 0.31982919731938525 0.25015908128642633
0.61 0.27674999999999994 0.4956175648041679 0.3889818038616081
0.62 0.28125 0.4799231791943303 0.3868394092556033
0.63 0.28574999999999995 0.5988229165821991 0.5577371034081053
0.64 0.29025 0.38062685780355315 0.3566959106747625
0.65 0.29474999999999996 0.3907742232684327 0.41483283809746796
0.66 0.29925 0.2863790516346544 0.32003654656690184
0.67 0.30374999999999996 0.26214459053470507 0.30957439824690536
0.68 0.30825 0.2498606449328206 0.29708436736708516
0.6900000000000001 0.31275 0.3710265233578372 0.3983469706420096
0.7000000000000001 0.31725 0.2248550480725067 0.24102791695939232
0.71 0.32175 0.19950126116020678 0.22629521217507456
0.72 0.32624999999999993 0.18623190587318064 0.21718741118934476
0.73 0.33075 0.19574778471437568 0.21626280003477796
0.74 0.33524999999999994 0.24603868132938422 0.21505000292031337
0.75 0.33975 0.27704285511108623 0.23057939405981945
0.76 0.34424999999999994 0.335990391044072 0.2702105022822319
0.77 0.34875 0.5525460946060384 0.5225788994129806
0.78 0.35324999999999995 0.5109298782837207 0.48101446225438205
0.79 0.35775 0.36244472990263626 0.33848299682127847
0.8 0.36224999999999996 0.3179768859954384 0.30144581742192944
0.81 0.36675 0.2863889049903134 0.2883358804015863
0.8200000000000001 0.37124999999999997 0.2617414379474397 0.283198531657476
0.8300000000000001 0.37575 0.3502742573297418 0.3811315982808186
0.84 0.38025 0.22409516890068715 0.24889263129500044
0.85 0.3847499999999999 0.2010108911291422 0.23595312732756
0.86 0.38925 0.19093748820062867 0.22990780321267623
0.87 0.39374999999999993 0.24444063930214405 0.282365751649657
0.88 0.39825 0.21585403957619217 0.22611257411515828
0.89 0.40274999999999994 0.2475596622720921 0.2300079715547916
0.9 0.40725 0.3581108180588588 0.3159649765606625
0.91 0.41174999999999995 0.2689883632437065 0.23611674650485817
0.92 0.41625 0.34545968535494315 0.31477133257805356
0.93 0.42074999999999996 0.3490150349106164 0.32593699860408104
0.9400000000000001 0.42525 0.4118973267278864 0.36478435370530604
0.9500000000000001 0.42974999999999997 0.2890343857928736 0.2743402318279351
0.96 0.4342499999999999 0.28166769859511964 0.26677074036860415
0.97 0.43875 0.34368940134318626 0.3619130407141345
0.98 0.4432499999999999 0.31831500295738513 0.3163879377640423
0.99 0.44775 0.2246266217318715 0.2899358873614741


==> plots/scaling/data.txt <==
X1   X2    Y    std
1    125000   1880.488   5.79
2    250000   1902.87    0
4    500000   1907.54    14.084
8    1000000  2375.76    182.78
16   2000000  2247.66    246.627
32   4000000  3481.63    8.7 
64   8000000  3389.31    56.11


==> plots/self_diffusion/self_diffusion.txt <==
z_bin_centers red_1 blue_1 red_2 blue_2 red_3 blue_3
5.000000000000000278e-02 1.000000000000000000e+00 0.000000000000000000e+00 5.834466979965371447e-01 4.165533020034627998e-01 5.184116529196970413e-01 4.815883470803028477e-01
1.500000000000000222e-01 1.000000000000000000e+00 0.000000000000000000e+00 7.221962640050105797e-01 2.778037359949895313e-01 4.930632718498999534e-01 5.069367281500999356e-01
2.500000000000000000e-01 1.000000000000000000e+00 0.000000000000000000e+00 8.056271348954275879e-01 1.943728651045724398e-01 5.212003070458952614e-01 4.787996929541047386e-01
3.500000000000000333e-01 1.000000000000000000e+00 0.000000000000000000e+00 8.810169592560579410e-01 1.189830407439420451e-01 4.640488742178647819e-01 5.359511257821353292e-01
4.500000000000000111e-01 1.000000000000000000e+00 0.000000000000000000e+00 9.402252036415907899e-01 5.977479635840919625e-02 5.116378026466958939e-01 4.883621973533041616e-01
5.500000000000000444e-01 1.000000000000000000e+00 0.000000000000000000e+00 9.157320671123604372e-01 8.426793288763942402e-02 5.292018336392817490e-01 4.707981663607182510e-01
6.500000000000001332e-01 1.000000000000000000e+00 0.000000000000000000e+00 8.727852135117909471e-01 1.272147864882090251e-01 5.157049585318510543e-01 4.842950414681489457e-01
7.500000000000000000e-01 1.000000000000000000e+00 0.000000000000000000e+00 8.063126603489572108e-01 1.936873396510427892e-01 5.628891893435911120e-01 4.371108106564089435e-01
8.500000000000000888e-01 1.000000000000000000e+00 0.000000000000000000e+00 6.993341969692404847e-01 3.006658030307595708e-01 5.086920402449155443e-01 4.913079597550844557e-01
9.499999999999999556e-01 1.000000000000000000e+00 0.000000000000000000e+00 5.405975291043002562e-01 4.594024708956996328e-01 4.288145031555500863e-01 5.711854968444498581e-01
1.050000000000000044e+00 0.000000000000000000e+00 1.000000000000000000e+00 4.649124615923947990e-01 5.350875384076051455e-01 4.495877657088374058e-01 5.504122342911627053e-01
1.150000000000000133e+00 0.000000000000000000e+00 1.000000000000000000e+00 2.777247389978750314e-01 7.222752610021249131e-01 5.262498737501262180e-01 4.737501262498737820e-01
1.250000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.872107618162481002e-01 8.127892381837518165e-01 5.591257847012323090e-01 4.408742152987677465e-01
1.350000000000000089e+00 0.000000000000000000e+00 1.000000000000000000e+00 9.508044619699301814e-02 9.049195538030070374e-01 4.390801531807876357e-01 5.609198468192123643e-01
1.450000000000000178e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.071782804021859520e-01 8.928217195978140897e-01 5.094742551099962213e-01 4.905257448900037232e-01
1.550000000000000044e+00 0.000000000000000000e+00 1.000000000000000000e+00 7.950014876524844065e-02 9.204998512347516426e-01 4.201661142995715692e-01 5.798338857004283753e-01
1.650000000000000133e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.241968110423607580e-01 8.758031889576392004e-01 5.010000000000000009e-01 4.990000000000001101e-01
1.750000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.946561463283421611e-01 8.053438536716578389e-01 5.336589189352144436e-01 4.663410810647855564e-01
1.850000000000000089e+00 0.000000000000000000e+00 1.000000000000000000e+00 2.311021690057905864e-01 7.688978309942094969e-01 5.154221871815088951e-01 4.845778128184912714e-01
1.950000000000000178e+00 0.000000000000000000e+00 1.000000000000000000e+00 4.809984798783902837e-01 5.190015201216097163e-01 4.909996399855994231e-01 5.090003600144006324e-01


==> plots/shear_flow/shear_flow.txt <==
z_bin_centers v_mean_gt v_mean_net
-4.899999999999999911e-01 -4.145376656687275174e-01 -4.677585789050350829e-01
-4.699999999999999734e-01 -5.360253972874589046e-01 -3.634483446266594253e-01
-4.500000000000000111e-01 -5.048086763781074460e-01 -2.335661227113547955e-01
-4.299999999999999933e-01 -4.436407381994200705e-01 -2.056070633497719680e-01
-4.100000000000000311e-01 -3.968211210308671411e-01 -2.230659123305223646e-01
-3.900000000000000133e-01 -4.352596238409446316e-01 -2.409580009765587005e-01
-3.699999999999999956e-01 -3.337130004464078370e-01 -2.342315683480796218e-01
-3.499999999999999778e-01 -3.538715888842137725e-01 -2.776344463886458169e-01
-3.299999999999999600e-01 -4.761464440644889717e-01 -1.587319090045081482e-01
-3.099999999999999978e-01 -3.210740882633628113e-01 -3.187413160356996622e-01
-2.900000000000000355e-01 -2.733428443097255522e-01 -4.560514460997171504e-01
-2.700000000000000178e-01 -1.569457867020702946e-01 -3.043770611272557658e-01
-2.500000000000000000e-01 -5.340027021980997546e-02 -3.176961624392738992e-01
-2.299999999999999822e-01 5.136407553490038259e-04 -4.036868507545689488e-01
-2.099999999999999922e-01 -7.740853299847987035e-02 -3.225981818540333834e-01
-1.900000000000000022e-01 -1.812242820446310632e-01 -2.417346019338970364e-01
-1.699999999999999845e-01 -1.946268722957006647e-01 -7.475629580514144001e-02
-1.499999999999999944e-01 -1.532972324070452086e-01 -2.064870334751610914e-01
-1.300000000000000044e-01 -9.176615403128071669e-02 -8.870537205486585253e-02
-1.099999999999999867e-01 -1.207050352749211158e-01 3.562473536729838380e-02
-8.999999999999999667e-02 -1.261441913151833683e-01 3.500297540662643259e-02
-7.000000000000000666e-02 -1.887484779807654112e-01 1.083126268933399215e-02
-4.999999999999998890e-02 -4.291347974277503335e-02 -4.066593867339368673e-02
-2.999999999999999889e-02 -2.664399752971878532e-02 6.998029971465391519e-02
-1.000000000000000888e-02 -8.267116427063696260e-02 -2.415868868780976508e-02
1.000000000000000888e-02 2.688238741469570897e-02 2.207820801009524256e-02
3.000000000000002665e-02 4.124226279763369002e-02 1.861017903849350452e-02
5.000000000000004441e-02 1.104877754947843072e-01 -1.761976961056876609e-02
7.000000000000000666e-02 1.031352477893309610e-01 -6.167287398065585124e-02
8.999999999999996891e-02 1.259003273420698510e-01 -7.790355301326214524e-03
1.099999999999999867e-01 1.932222442792537742e-01 3.235568966317584061e-02
1.300000000000000044e-01 5.526223199401388009e-02 9.592731050354455502e-02
1.500000000000000222e-01 1.554648762908549531e-01 3.060490543486933668e-02
1.700000000000000400e-01 1.056605808314473594e-01 3.418558830019251260e-02
1.900000000000000577e-01 1.298099131428175623e-01 1.154061510037961494e-02
2.100000000000000200e-01 1.542677765110563592e-01 1.375311958043983207e-01
2.299999999999999822e-01 9.926178651663532249e-02 2.058284669388055210e-01
2.500000000000000000e-01 2.206231076106015265e-01 1.703854204937998718e-01
2.700000000000000178e-01 3.343279181384132270e-01 2.938991511924137767e-01
2.900000000000000355e-01 3.589314189957368839e-01 4.381841365366360708e-01
3.100000000000000533e-01 1.139602881715152671e-01 3.902638452498979338e-01
3.300000000000000155e-01 1.999966397522169037e-01 3.886331327650007772e-01
3.499999999999999778e-01 2.918229975743253934e-01 3.338630724040224096e-01
3.699999999999999956e-01 3.548870295131084096e-01 3.680670416705300596e-01
3.900000000000000133e-01 2.580218781062511013e-01 2.029910337589181102e-01
4.100000000000000311e-01 3.227829208677291395e-01 1.773975021491891457e-01
4.300000000000000488e-01 3.273917785265395008e-01 2.712281060488279660e-01
4.500000000000000111e-01 4.004016641326847981e-01 2.922071391657375949e-01
4.699999999999999734e-01 4.943660566832187020e-01 3.139619401485198025e-01
4.899999999999999911e-01 4.630133432071579236e-01 3.659879746140788925e-01


==> plots/star_polymer/star_polymer_11.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.2680462896823883 0.23756830223242836 0.40044177887424637 0.0 0.0 -1.5236173567245716e-10 -1.8105311028193682e-10
0.025 0.26681074500083923 0.23647126691864612 0.5976442629429708 0.0 0.0 0.00016748015040554253 0.0001484961569592329
0.05 0.2646257281303406 0.23518696457043547 0.7948467470116951 0.0 0.0 0.0006692454199393812 0.0005933626122388134
0.07500000000000001 0.2618626058101654 0.23372561113584664 0.9920492310804195 0.0 0.0 0.0015034725782391192 0.0013337522681321516
0.1 0.25874996185302734 0.2320876669969939 1.189251715149144 0.0 0.0 0.002667572152482512 0.002368592712014319
0.125 0.2553744316101074 0.23028120981547007 1.3864541992178683 0.0 0.0 0.00415847831094245 0.003696575352573454
0.15000000000000002 0.2517533302307129 0.22831411958424527 1.5836566832865926 0.0 0.0 0.005972767751499646 0.005316177782000921
0.17500000000000002 0.24788789451122284 0.22619362870802606 1.7808591673553171 0.0 0.0 0.00810668362019954 0.007225687668597466
0.2 0.243793785572052 0.22392494669995106 1.9780616514240412 0.0 0.0 0.010556130733684997 0.009423160093267775
0.225 0.23951074481010437 0.22151718091370162 2.1752641354927658 0.0010673959603654773 0.002830919880837026 0.013316711571171386 0.011906456104525695
0.25 0.23509041965007782 0.2189768506550135 2.37246661956149 0.12220546072746871 0.19684756838651682 0.016383774627712143 0.014673253013031833
0.275 0.23057624697685242 0.21631344748673 2.5696691036302144 0.9502690850008736 1.0918665247576098 0.019752458971925728 0.01772104930502533
0.30000000000000004 0.22599244117736816 0.21353654466513683 2.766871587698939 1.8756953643963248 1.8541479545159925 0.023417759855868032 0.021047151437265852
0.325 0.22135016322135925 0.21065339396422048 2.9640740717676635 1.8733258954426297 1.7774419928150806 0.027374583590576863 0.02464871818771335
0.35000000000000003 0.21665969491004944 0.20767245891326086 3.1612765558363876 1.5698161402201938 1.5092357773366323 0.03161775660268335 0.028522741861868865
0.375 0.2119337022304535 0.20460264138628417 3.3584790399051117 1.2821908092230265 1.2659475508503018 0.03614202530291873 0.03266606721292593
0.4 0.20719052851200104 0.20145083998652763 3.555681523973836 1.1094367217451602 1.0935025426742193 0.04094207223533523 0.03707541004124763
0.42500000000000004 0.2024449110031128 0.1982252424940504 3.7528840080425607 0.9543918522715225 0.9635327543801316 0.046012552669495506 0.04174734316753502
0.45 0.19771075248718262 0.19493528819976005 3.9500864921112853 0.8639746648018046 0.872972103455055 0.05134810016201284 0.04667838101271763
0.47500000000000003 0.1929982751607895 0.19158717992329538 4.147288976180009 0.8334812155948539 0.8334812626632081 0.05694331872094526 0.05186492462806451
0.5 0.18831636011600494 0.18818887402975648 4.344491460248733 0.8154192155887445 0.8151282524931798 0.06279280784837106 0.057303213568024015
0.525 0.1836690753698349 0.1847457106764477 4.541693944317458 0.8280771706776009 0.8289080427727823 0.06889118437216228 0.062989454084716
0.55 0.17905813455581665 0.18126401905407039 4.738896428386182 0.8792391833987213 0.8861465070366817 0.07523306113184935 0.06891973691501724
0.5750000000000001 0.1744868904352188 0.17775025674217657 4.9360989124549075 0.9396486147889503 0.9517142902324944 0.0818130404713922 0.07509009280164819
0.6000000000000001 0.16996243596076965 0.17421293344536326 5.133301396523631 0.9909946471883144 1.0206953605571243 0.08862575334426279 0.08149646275740034
0.625 0.16549041867256165 0.17065415310844814 5.330503880592355 1.0526027819514536 1.067480620070991 0.09566583963029092 0.0881347586479116
0.65 0.16107800602912903 0.16708216972883205 5.52770636466108 1.09115390668696 1.0913553134349063 0.10292797997379932 0.09500082660495315
0.675 0.1567290872335434 0.16350655935894223 5.724908848729804 1.0955936009876592 1.0850481498201567 0.11040690334158978 0.10209050050238236
0.7000000000000001 0.15244629979133606 0.15993056458019259 5.922111332798529 1.0773974938041024 1.0555700562001478 0.11809735609721567 0.10939960182182276
0.7250000000000001 0.14823228120803833 0.15636187157517953 6.119313816867253 1.046365436186325 1.0272129632051923 0.12599407369261684 0.1169239008672088
0.75 0.14408928155899048 0.1528007420313979 6.316516300935977 1.0136828925756118 1.0087099743458279 0.1340918138238439 0.12465915079082891
0.775 0.1400211602449417 0.14925133974550345 6.513718785004702 0.9781947983239335 0.9746784583739918 0.14238542871871313 0.13260107020763934
0.8 0.13603225350379944 0.1457200028637466 6.710921269073426 0.9698947518816949 0.9659965509277118 0.15086994163561396 0.1407454240773181
0.8250000000000001 0.1321243792772293 0.1422098637071538 6.908123753142151 0.9643097044063249 0.968039291339311 0.15954049782170232 0.14908794549373647
0.8500000000000001 0.1282973736524582 0.13872421474223887 7.105326237210875 0.9671515961621321 0.9772969633965322 0.16839232351185843 0.15762439100284018
0.875 0.12455198913812637 0.13526578489547256 7.302528721279598 0.9674643353547392 0.9809465488260172 0.1774207018229192 0.16635051915060137
0.9 0.12088833749294281 0.13183894435345764 7.499731205348324 0.9814634674821537 0.9859131784126489 0.18662101765500638 0.17526206327713742
0.925 0.1173054575920105 0.12844831851493577 7.6969336894170475 0.996533538252003 0.9950907835490457 0.19598872070661444 0.18435498168004938
0.9500000000000001 0.11380203068256378 0.12509530505124117 7.894136173485773 1.0077422614384453 1.0126012018839998 0.20551930412089167 0.19362511265569754
0.9750000000000001 0.11037590354681015 0.1217803334857098 8.091338657554497 1.015741351292224 1.010475421770494 0.21520831834018395 0.20306829021064168
1.0 0.10702618956565857 0.11850705216625447 8.288541141623222 1.0201042555449424 1.0184027266390487 0.22505140089398082 0.2126803026941179
1.0250000000000001 0.10375386476516724 0.11527495721481888 8.485743625691946 1.0218523816323615 1.0170218441968824 0.23504429066930085 0.22245699773064104
1.05 0.10055997967720032 0.11208687196908856 8.682946109760671 1.0081625326838388 1.009783059621592 0.2451828618595024 0.23239422810415505
1.075 0.09744574874639511 0.10894690204192037 8.880148593829395 1.0055960520159926 1.001703352862991 0.2554631355752898 0.2424879981023023
1.1 0.0944092646241188 0.1058569864622431 9.077351077898118 0.9980344266258871 0.9998025440749934 0.26588125550244746 0.2527344026884325
1.125 0.09144709259271622 0.10281724178753421 9.274553561966844 0.9918832863531094 0.9953779851683379 0.27643336363415494 0.2631295234771251
1.1500000000000001 0.08855880796909332 0.09983013874999923 9.47175604603557 0.9855575469304453 0.9889915243947489 0.2871156751383629 0.27366946395560615
1.175 0.08574261516332626 0.09689601099248882 9.668958530104293 0.9930974820959144 0.9904298166363543 0.29792453641065647 0.28435040589821164
1.2000000000000002 0.08299784362316132 0.09401558218258863 9.866161014173016 0.9902348742976529 0.9986685709240135 0.3088563771789237 0.2951685108439417
1.225 0.08032328635454178 0.09119144999682254 10.063363498241742 1.000892033356172 1.004608950099077 0.3199077072685879 0.3061200176316027
1.25 0.07771673053503036 0.088423897179689 10.260565982310466 1.0047235624391977 0.9984557718065865 0.3310750303563614 0.3172013385132316
1.2750000000000001 0.07517559826374054 0.08571355003009996 10.45776846637919 1.0038339408774932 0.996952408332612 0.34235482560922775 0.32840881055788373
1.3 0.07269930094480515 0.0830598249704707 10.654970950447915 1.009051130147729 1.004858807532384 0.35374362037429585 0.33973887662228874
1.3250000000000002 0.07028719037771225 0.0804635723567708 10.85217343451664 1.0020868415616462 0.9969110665473467 0.36523800538962803 0.35118805900447964
1.35 0.0679391399025917 0.07792529968136312 11.049375918585362 1.003912240042035 0.9983184177425761 0.3768345902586989 0.3627528894851532
1.375 0.06565520167350769 0.07544602890683343 11.246578402654087 0.9999912189747338 1.0077203862249937 0.38853001303958745 0.37443007166434167
1.4000000000000001 0.06343495845794678 0.07302293588900985 11.443780886722813 0.9955791657059685 1.003678504813536 0.40032105452084876 0.38621621650324117
1.425 0.06127781793475151 0.07065745156932567 11.640983370791536 1.0004145697158482 1.0007227200128597 0.4122046666823811 0.39810799909168715
1.4500000000000002 0.05918257310986519 0.06835038453262494 11.83818585486026 0.9923170941414076 0.9992021220478964 0.4241779554719825 0.4101022175331442
1.475 0.057148274034261703 0.0660979812727124 12.035388338928986 0.998178980135724 0.9988450049801322 0.43623816321055253 0.42219582012640317
1.5 0.05517515167593956 0.0639026155533917 12.23259082299771 0.9986374601070735 1.0028726590855939 0.4483825998582896 0.43438572324039126
1.5250000000000001 0.053263306617736816 0.06176673890994525 12.429793307066433 0.9997436492043185 0.9992245769794343 0.4606086420590476 0.44666900383597796
1.55 0.05141042172908783 0.059687564428644806 12.626995791135158 1.003866412882976 1.0039905069848218 0.47291368146893314 0.45904286484120965
1.5750000000000002 0.04961380362510681 0.057663250081431576 12.824198275203884 1.0003355539893792 1.0002287197449948 0.4852950525970548 0.47150455383631623
1.6 0.047871820628643036 0.05569343719552236 13.021400759272606 0.9982840172639722 0.9979756324779465 0.4977501774459973 0.4840510739176215
1.625 0.04618300497531891 0.053779735049592825 13.218603243341331 1.0002071716574903 0.9937520065024688 0.5102766072412009 0.49667992219573537
1.6500000000000001 0.04454575479030609 0.051921126489370174 13.415805727410056 1.002665965530796 0.9980290690569489 0.5228719310242628 0.5093886484639625
1.675 0.042959894984960556 0.05011724227725265 13.61300821147878 0.9993982840182036 0.9981722463223366 0.535533908696883 0.5221747709785047
1.7000000000000002 0.04142595827579498 0.0483662449712251 13.810210695547504 1.001176981989498 1.0025146910571123 0.5482604859066551 0.5350358022818335
1.725 0.03994385153055191 0.04666659411698802 14.00741317961623 0.9985984975839216 0.9998170522756935 0.5610497242102679 0.5479693432426204
1.75 0.03851279243826866 0.04501938106977855 14.204615663684953 0.997581949987411 0.9975384437898493 0.5738996821285302 0.5609729438816662
1.7750000000000001 0.03713148459792137 0.043421817516974236 14.401818147753676 0.998485901921472 1.0039113666184216 0.5868084251414106 0.5740444362491316
1.8 0.035798463970422745 0.04187369409537273 14.599020631822402 0.9982473435867069 1.0050407586024648 0.5997741015584929 0.5871815728644381
1.8250000000000002 0.034513141959905624 0.04037656662514679 14.796223115891127 1.0023450166160655 1.003848640012416 0.6127949714801603 0.6003823662786749
1.85 0.033274538815021515 0.038928612543626784 14.99342559995985 1.0041950397145596 1.0023681728218146 0.6258692631743714 0.6136448334508817
1.875 0.03208019956946373 0.03752834172505821 nan nan nan 0.6389951187412197 0.6269669563843793
1.9000000000000001 0.03092815726995468 0.03617498517702531 nan nan nan 0.6521706595467479 0.6403467908538971
1.925 0.02981768548488617 0.034866355101492004 nan nan nan 0.6653941351382979 0.6537824438526788
1.9500000000000002 0.02874724380671978 0.033601661644680404 nan nan nan 0.678663818190707 0.6672720587354539
1.975 0.02771495096385479 0.03238148986395597 nan nan nan 0.6919779400799645 0.6808138784047909
2.0 0.026719072833657265 0.031205593049981425 nan nan nan 0.7053348399481625 0.6944062830071712
2.025 0.025759568437933922 0.030072647901098627 nan nan nan 0.7187330999962678 0.7080477248502323
2.0500000000000003 0.02483516000211239 0.028980890754203865 nan nan nan 0.7321715223594624 0.7217366316946066
2.075 0.023945439606904984 0.02793037833179618 nan nan nan 0.7456489818113623 0.7354714939923389
2.1 0.023090235888957977 0.026920328913177558 nan nan nan 0.7591644375570086 0.7492508396081337
2.125 0.02226826176047325 0.025949564516833494 nan nan nan 0.7727168428929919 0.7630734843430715
2.15 0.021477846428751945 0.025016980936281626 nan nan nan 0.7863050317576833 0.7769380626132124
2.1750000000000003 0.020717188715934753 0.02412128727145242 nan nan nan 0.7999278628072768 0.7908434274588608
2.2 0.019985267892479897 0.02326319513900642 nan nan nan 0.8135842827806887 0.8047884015225122
2.225 0.019280852749943733 0.022438672156750453 nan nan nan 0.8272732551176654 0.8187717840468084
2.25 0.018602518364787102 0.02164903144842476 nan nan nan 0.8409936587592794 0.8327925066505157
2.275 0.017950084060430527 0.02089112099174174 nan nan nan 0.8547443350431553 0.8468495176142743
2.3000000000000003 0.017324892804026604 0.02016702001481294 nan nan nan 0.8685242631804906 0.860941727163304
2.325 0.016726430505514145 0.01947448455257268 nan nan nan 0.8823324040396625 0.875068176928275
2.35 0.016153458505868912 0.018811564509922923 nan nan nan 0.8961677101998509 0.8892280324886151
2.375 0.01560463011264801 0.0181784767752108 nan nan nan 0.9100292268087494 0.9034203242654653
2.4000000000000004 0.015078374184668064 0.017575880854366174 nan nan nan 0.9239161133553592 0.9176443280874346
2.4250000000000003 0.014573156833648682 0.017002064250311477 nan nan nan 0.9378275790866427 0.9318992412693555
2.45 0.01408702414482832 0.016453701349352708 nan nan nan 0.9517628904439762 0.9461842018821744
2.475 0.01361906062811613 0.01593186782728567 nan nan nan 0.9657212097624267 0.9604982377450738
2.5 0.01316939014941454 0.015434373557788235 nan nan nan 0.9797015770492004 0.9748404928155318
2.5250000000000004 0.012738200835883617 0.014960644738270235 nan nan nan 0.9937029980634859 0.9892100384245547
2.5500000000000003 0.012325233779847622 0.014509622012688593 nan nan nan 1.007724721550113 1.003606076513401
2.575 0.011929095722734928 0.014080117540018276 nan nan nan 1.0217661381258252 1.018027819402689
2.6 0.011547579430043697 0.013671026774614752 nan nan nan 1.035826737059629 1.0324743623064445
2.625 0.011179293505847454 0.013283733235672116 nan nan nan 1.0499059752924726 1.0469450484567673
2.6500000000000004 0.010824238881468773 0.012914044447664747 nan nan nan 1.0640031911681154 1.0614390657058812
2.6750000000000003 0.010483326390385628 0.01256349572489628 nan nan nan 1.0781177414696919 1.0759557168544427
2.7 0.010156894102692604 0.01223171870993448 nan nan nan 1.0922491264329905 1.0904939931292157
2.725 0.009844246320426464 0.01191599231462071 nan nan nan 1.1063970065518183 1.1050530943124763
2.75 0.0095435855910182 0.011617318490199615 nan nan nan 1.1205611132911095 1.1196323493048825
2.7750000000000004 0.009253867901861668 0.011334642648370587 nan nan nan 1.1347411350654848 1.1342309301272275
2.8000000000000003 0.008974500931799412 0.01106717713401964 nan nan nan 1.1489367685868097 1.1488481959761325
2.825 0.008704687468707561 0.010815879600851836 nan nan nan 1.1631476676170522 1.163483779614947
2.85 0.008443309925496578 0.010580411131790738 nan nan nan 1.1773733465762717 1.1781371987606066
2.875 0.008189954794943333 0.010360367405855391 nan nan nan 1.1916131049790757 1.1928079434925571
2.9000000000000004 0.007945068180561066 0.01015309266124543 nan nan nan 1.205866325467419 1.207495667014764
2.9250000000000003 0.007709635887295008 0.009958235104840035 nan nan nan 1.2201325664009244 1.2221997817388979
2.95 0.007485354784876108 0.009773632750103825 nan nan nan 1.2344115404802565 1.236919761215807
2.975 0.007273430470377207 0.009599260048500664 nan nan nan 1.2487029816838315 1.251655167959828
3.0 0.007073851767927408 0.009436588382542637 nan nan nan 1.2630065341926102 1.2664054183680575
3.0250000000000004 0.006885796319693327 0.009282259892718461 nan nan nan 1.277321841654657 1.2811700628171303
3.0500000000000003 0.006707885768264532 0.00913827307666524 nan nan nan 1.2916486356686756 1.2959487422856164
3.075 0.006538905203342438 0.00900291382815884 nan nan nan 1.3059868694681218 1.3107410236296841
3.1 0.00637832609936595 0.008876247857852916 nan nan nan 1.320336404640957 1.3255465867290144
3.125 0.006226216908544302 0.008758075034180818 nan nan nan 1.3346970850697941 1.34036535511884
3.1500000000000004 0.0060826740227639675 0.008648239710451826 nan nan nan 1.3490687120200848 1.3551970627852934
3.1750000000000003 0.005947499070316553 0.008544549884070222 nan nan nan 1.363451024872723 1.3700417645743324
3.2 0.005820238497108221 0.008446875897389617 nan nan nan 1.3778435388655284 1.3848994419635063
3.225 0.005700895097106695 0.00835401666403906 nan nan nan 1.3922458514067266 1.3997698038374278
3.25 0.005589223466813564 0.00826837323453484 nan nan nan 1.4066576401274493 1.4146526643367505
3.2750000000000004 0.005484186112880707 0.008188857911884184 nan nan nan 1.4210786235562505 1.4295480349135288
3.3000000000000003 0.005384974181652069 0.008116089339203148 nan nan nan 1.4355086368234524 1.4444564326858909
3.325 0.0052903941832482815 0.008047909186012633 nan nan nan 1.4499475115189722 1.4593779872677461
3.35 0.00519914273172617 0.007982076758558297 nan nan nan 1.4643951904941126 1.474312602768491
3.375 0.005111565347760916 0.007918462649396529 nan nan nan 1.4788516190733745 1.489260259235521
3.4000000000000004 0.005028764717280865 0.007858558183609093 nan nan nan 1.4933168276649538 1.5042209484542033
3.4250000000000003 0.004951683804392815 0.007801826026913085 nan nan nan 1.5077905927725122 1.5191944893736218
3.45 0.004881430882960558 0.00774783962522343 nan nan nan 1.522272453841244 1.5341808248902336
3.475 0.004818856716156006 0.007696246563807649 nan nan nan 1.5367620526608692 1.5491802737446811
3.5 0.004763998556882143 0.007648641176711062 nan nan nan 1.5512591032549021 1.564192931658425
3.5250000000000004 0.004715843591839075 0.007601877848305937 nan nan nan 1.5657634490284404 1.5792189256337201
3.5500000000000003 0.004672902170568705 0.007556661289300975 nan nan nan 1.580275082705411 1.5942579991700698
3.575 0.004634735640138388 0.007511543805009576 nan nan nan 1.5947940609061477 1.6093099637940178
3.6 0.004601756576448679 0.0074676747984459575 nan nan nan 1.609320168817686 1.6243751079971225
3.625 0.004573634825646877 0.007422004961438867 nan nan nan 1.6238530409411893 1.6394529176792958
3.6500000000000004 0.0045493366196751595 0.0073765871802631165 nan nan nan 1.6383924241289418 1.6545431174000076
3.6750000000000003 0.0045277732424438 0.007333122106754986 nan nan nan 1.65293806971632 1.669645631769335
3.7 0.004508207552134991 0.007290555106939288 nan nan nan 1.6674897553787926 1.6847605239856769
3.725 0.004491864237934351 0.007248151407296076 nan nan nan 1.6820472272701659 1.6998872833419183
3.75 0.00448025343939662 0.007205632961301733 nan nan nan 1.6966102412127724 1.7150259218910646
3.7750000000000004 0.004473211243748665 0.0071620820969282364 nan nan nan 1.711178694093161 1.730176150148336
3.8000000000000003 0.004469116684049368 0.00711719073252195 nan nan nan 1.7257522977156663 1.7453378840596043
3.825 0.004465877078473568 0.007073304188807038 nan nan nan 1.7403307576058729 1.760511024283271
3.85 0.004462597891688347 0.007032062640721373 nan nan nan 1.7549139805293543 1.775695500103972
3.875 0.0044588446617126465 0.006990199131336634 nan nan nan 1.7695020772065073 1.790891698251685
3.9000000000000004 0.004454515408724546 0.0069468591922102 nan nan nan 1.78409521232687 1.8060995046084376
3.9250000000000003 0.004449502099305391 0.006904801135053602 nan nan nan 1.7986935387403193 1.8213192496946071
3.95 0.004444565623998642 0.006863788159340597 nan nan nan 1.8132970588667428 1.836551224048526
3.975 0.004440908785909414 0.006822648052763115 nan nan nan 1.8279057663961253 1.8517954436276942
4.0 0.004438404459506273 0.00678116078594667 nan nan nan 1.8425197231446047 1.867052257020113
4.025 0.0044362894259393215 0.006738676127153182 nan nan nan 1.8571389169507952 1.8823220751598095
4.05 0.004434866365045309 0.006697449022634338 nan nan nan 1.8717633355427195 1.8976050885182054
4.075 0.004434916656464338 0.0066567471777832146 nan nan nan 1.8863932096299594 1.9129015855945906
4.1000000000000005 0.004436670336872339 0.006617064351280988 nan nan nan 1.9010286159926848 1.9282115937746875
4.125 0.004440265707671642 0.006575638174574632 nan nan nan 1.9156691850412524 1.9435353827085993
4.15 0.00444464385509491 0.006535441200334975 nan nan nan 1.9303143887800565 1.9588729300552052
4.175 0.0044495947659015656 0.006496386185627515 nan nan nan 1.9449639480068495 1.9742245435505832
4.2 0.004457340110093355 0.006456090042514476 nan nan nan 1.9596179466174786 1.9895904198200929
4.2250000000000005 0.004469200968742371 0.006414912062819043 nan nan nan 1.974276712243333 2.0049708238522697
4.25 0.004485046956688166 0.006371551362273603 nan nan nan 1.9889406930136542 2.020365967135728
4.275 0.004503955598920584 0.006327124847993928 nan nan nan 2.0036102995420095 2.035775793737457
4.3 0.0045247990638017654 0.00628098797530837 nan nan nan 2.018285784510664 2.0512002453771583
4.325 0.004546259064227343 0.006235332384765929 nan nan nan 2.0329676392707223 2.066639381977172
4.3500000000000005 0.0045682527124881744 0.006189042043684055 nan nan nan 2.047656519174512 2.082093473059216
4.375 0.004591421689838171 0.006143171053867499 nan nan nan 2.0623530091706543 2.0975627668750803
4.4 0.0046160779893398285 0.006097378117596717 nan nan nan 2.0770576588329197 2.113047522923759
4.425 0.00464198412373662 0.0060508495589492945 nan nan nan 2.091771130710719 2.1285476123207556
4.45 0.00466786278411746 0.006002303783376551 nan nan nan 2.106494088624838 2.1440630608031883
4.4750000000000005 0.0046924687922000885 0.005953007517264055 nan nan nan 2.1212270096403656 2.1595937971340806
4.5 0.004714755341410637 0.005901961458229069 nan nan nan 2.1359701044336985 2.1751396841694923
4.525 0.00473410077393055 0.005851235432575859 nan nan nan 2.1507234334100933 2.1907011814046307
4.55 0.004751688335090876 0.005800905866101338 nan nan nan 2.1654871744758966 2.206278099708452
4.575 0.004768809303641319 0.005750078911247996 nan nan nan 2.1802617358419742 2.2218703518871625
4.6000000000000005 0.004785588011145592 0.005698726810869107 nan nan nan 2.195047597723226 2.2374779910399356
4.625 0.004801096394658089 0.005646377758018468 nan nan nan 2.2098453709955845 2.253101100625239
4.65 0.0048151942901313305 0.0055935391868022506 nan nan nan 2.224655383336299 2.268739930337938
4.675 0.004828294739127159 0.005540024052422838 nan nan nan 2.2394781698167376 2.2843947134880054
4.7 0.004841609857976437 0.0054869562476963975 nan nan nan 2.2543142868466672 2.3000651813548947
4.7250000000000005 0.004856697749346495 0.0054345776480146475 nan nan nan 2.2691646086645827 2.315751430922685
4.75 0.004872879944741726 0.005381919732770217 nan nan nan 2.2840299887728595 2.3314529754359294
4.775 0.004888725001364946 0.0053293211317012685 nan nan nan 2.298910982124782 2.3471699134524013
4.800000000000001 0.004903925117105246 0.005276050254272905 nan nan nan 2.3138080310194593 2.3629018263877724
4.825 0.004918372258543968 0.005220938062413766 nan nan nan 2.328721480207629 2.3786487056933985
4.8500000000000005 0.004931968171149492 0.005166500430223195 nan nan nan 2.3436513896114146 2.3944105245363785
4.875 0.004944637417793274 0.005111313861650774 nan nan nan 2.3585978750878964 2.4101872021889412
4.9 0.00495578208938241 0.005057259715225797 nan nan nan 2.373560903305928 2.425978432676983
4.925000000000001 0.004964546766132116 0.0050039792158318675 nan nan nan 2.3885405861605737 2.441784386868643
4.95 0.004969840869307518 0.004952280175365261 nan nan nan 2.4035368982701484 2.45760490272463
4.9750000000000005 0.004971653688699007 0.004899788428941031 nan nan nan 2.418549373407656 2.473439925069287
5.0 0.004971472546458244 0.0048486617909346075 nan nan nan 2.433577440254647 2.489289778354997
5.025 0.00497064646333456 0.004797471801734105 nan nan nan 2.448620789447752 2.5051543532488068
5.050000000000001 0.004968787543475628 0.004746739296542197 nan nan nan 2.4636793381788658 2.521033455923577
5.075 0.00496488343924284 0.004697855978505105 nan nan nan 2.478753150158472 2.536926871481157
5.1000000000000005 0.0049582840874791145 0.004647996734654731 nan nan nan 2.493842322712376 2.552834564797262
5.125 0.004948921501636505 0.004599824067976261 nan nan nan 2.5089467373007017 2.568756442834332
5.15 0.00493684783577919 0.004554308626662006 nan nan nan 2.52406608580752 2.584692336490073
5.175000000000001 0.004922032821923494 0.004507001874501587 nan nan nan 2.539199783953092 2.600641752355079
5.2 0.004905030131340027 0.004458793445264437 nan nan nan 2.554347186592864 2.616604048606673
5.2250000000000005 0.004885647911578417 0.00441433815475544 nan nan nan 2.5695073060656513 2.63257911260433
5.25 0.004862958565354347 0.004373176297914943 nan nan nan 2.5846792132430916 2.648567160722315
5.275 0.004836716689169407 0.004331843796457882 nan nan nan 2.5998620829065384 2.664567544109562
5.300000000000001 0.004807987250387669 0.004293000124819911 nan nan nan 2.6150553479306637 2.6805794273940227
5.325 0.004777409601956606 0.004255659526611732 nan nan nan 2.63025889905883 2.696602271182028
5.3500000000000005 0.004745617508888245 0.004218534798407811 nan nan nan 2.6454727341214905 2.712635429884944
5.375 0.004712419118732214 0.004181591236733941 nan nan nan 2.6606972249150256 2.7286788587630753
5.4 0.004676976706832647 0.004143921226811156 nan nan nan 2.6759327401500403 2.7447324003789713
5.425000000000001 0.004639649763703346 0.004107829839484406 nan nan nan 2.6911797726133484 2.760795748952117
5.45 0.004601129796355963 0.004073605304521199 nan nan nan 2.706438746339086 2.7768683066309676
5.4750000000000005 0.0045627751387655735 0.004040333353777293 nan nan nan 2.7217097906516403 2.7929502285714944
5.5 0.004526340868324041 0.004008618322526223 nan nan nan 2.736993111786724 2.8090416002180096
5.525 0.004492247011512518 0.0039791564258777 nan nan nan 2.7522892797527265 2.8251423247082568
5.550000000000001 0.00446045957505703 0.0039511603166530965 nan nan nan 2.7675990277036107 2.8412521317100943
5.575 0.004429997876286507 0.003924048996190227 nan nan nan 2.7829228562571724 2.857370341906594
5.6000000000000005 0.0043999431654810905 0.0038976574898711954 nan nan nan 2.7982608455331803 2.873497095253184
5.625 0.0043692030012607574 0.0038713216861092164 nan nan nan 2.813613182570992 2.8896324559704327
5.65 0.004337779711931944 0.003848186835741271 nan nan nan 2.8289799845864008 2.905776625203836
5.675000000000001 0.004306612070649862 0.003828265985270917 nan nan nan 2.8443615590415767 2.921930224026917
5.7 0.004276429768651724 0.0038107100239608838 nan nan nan 2.859757957207591 2.9380929884690525
5.7250000000000005 0.004247285891324282 0.0037928035126933994 nan nan nan 2.8751692783794223 2.954264974404148
5.75 0.004218968562781811 0.0037752299758889007 nan nan nan 2.890595567740901 2.970446653510508
5.775 0.004190560895949602 0.0037586561431516043 nan nan nan 2.9060365857056674 2.9866387002265986
5.800000000000001 0.004160952754318714 0.003744589241165181 nan nan nan 2.9214924017399246 3.0028421169267348
5.825 0.0041303993202745914 0.0037334751684399803 nan nan nan 2.936963108455565 3.0190576427104574
5.8500000000000005 0.0040993522852659225 0.0037231421244082194 nan nan nan 2.9524489607801945 3.035285986191582
5.875 0.004067738074809313 0.0037128466845947573 nan nan nan 2.9679506726946983 3.051527383931245
5.9 0.004036139231175184 0.0037039251245716194 nan nan nan 2.983469256584068 3.067781544295689
5.925000000000001 0.004003995563834906 0.003696637726611832 nan nan nan 2.9990055092425845 3.084049180398691
5.95 0.003970270045101643 0.003690471298346616 nan nan nan 3.014560287548612 3.1003304184709304
5.9750000000000005 0.003935117274522781 0.003686053054026349 nan nan nan 3.0301345176419483 3.1166259627261965
6.0 0.0038995735812932253 0.0036811529048737385 nan nan nan 3.045729049930855 3.132935546907285
6.025 0.003864612663164735 0.003676265347330945 nan nan nan 3.0613448116497786 3.1492592912623323
6.050000000000001 0.0038306540809571743 0.003671999879774784 nan nan nan 3.0769822609204476 3.165598311344889
6.075 0.0037976994644850492 0.0036687458494220606 nan nan nan 3.0926414048811792 3.181952487756743
6.1000000000000005 0.0037654521875083447 0.0036653620286779642 nan nan nan 3.108322303891568 3.198322391159992
6.125 0.0037331401836127043 0.00366153370455358 nan nan nan 3.1240251959224543 3.2147078826299227
6.15 0.0037004160694777966 0.0036598782978070543 nan nan nan 3.1397504609805074 3.2311095084045984
6.175000000000001 0.0036672172136604786 0.003657404441083085 nan nan nan 3.1554979201835303 3.2475277315181175
6.2 0.0036329051945358515 0.0036554495027623234 nan nan nan 3.1712672738391983 3.2639629097243583
6.2250000000000005 0.0035970446188002825 0.003652995868995925 nan nan nan 3.187057986593012 3.2804158194257225
6.25 0.003559935139492154 0.0036490692354354337 nan nan nan 3.2028696934592435 3.296885562369998
6.275 0.0035221069119870663 0.0036449042718550958 nan nan nan 3.218702258635721 3.313372691125536
6.300000000000001 0.0034833939280360937 0.003640539250569418 nan nan nan 3.2345557821405335 3.329877589448279
6.325 0.003443822031840682 0.003636673062195551 nan nan nan 3.2504307881351533 3.34640083499736
6.3500000000000005 0.0034031053073704243 0.0036332970323593255 nan nan nan 3.26632803816252 3.3629424669482852
6.375 0.00336074223741889 0.0036308387600816204 nan nan nan 3.2822483398367166 3.379502170062559
6.4 0.0033160587772727013 0.003627718334504289 nan nan nan 3.298192343073976 3.3960805165832473
6.425000000000001 0.003268218133598566 0.0036250691485303532 nan nan nan 3.3141603943731406 3.4126772718155616
6.45 0.0032175842206925154 0.003620734325680357 nan nan nan 3.3301525777981014 3.4292927737524375
6.4750000000000005 0.003165119793266058 0.0036149281930141245 nan nan nan 3.3461688842813584 3.445927446817779
6.5 0.0031114157754927874 0.0036088457080393917 nan nan nan 3.3622093365341383 3.462580854610054
6.525 0.003056841902434826 0.003601639828389799 nan nan nan 3.378273982527009 3.479252873301085
6.550000000000001 0.0030013322830200195 0.003594266626513575 nan nan nan 3.3943626529310245 3.4959441046981663
6.575 0.002944421488791704 0.0035860233961864654 nan nan nan 3.4104749532037233 3.5126545532649414
6.6000000000000005 0.002885601483285427 0.0035758694276826785 nan nan nan 3.4266103551978517 3.5293845682786102
6.625 0.002824018709361553 0.003563976986816372 nan nan nan 3.442768087254116 3.5461347874879365
6.65 0.002759736031293869 0.003551733936442113 nan nan nan 3.45894761204379 3.562904638760084
6.675000000000001 0.0026932242326438427 0.0035387228083497194 nan nan nan 3.4751484750594055 3.579694775699044
6.7 0.002625010209158063 0.0035230784862141993 nan nan nan 3.4913701413723306 3.5965059173995724
6.7250000000000005 0.0025555891916155815 0.003506952113229224 nan nan nan 3.507611799010206 3.6133387081703963
6.75 0.0024856594391167164 0.0034916600244354334 nan nan nan 3.5238727233845912 3.630193267513109
6.775 0.0024154912680387497 0.0034752501575343025 nan nan nan 3.54015255660979 3.6470700419067112
6.800000000000001 0.002345076762139797 0.003458320371343283 nan nan nan 3.5564506129291673 3.663968504855995
6.825 0.0022746226750314236 0.003438735571858866 nan nan nan 3.572765715775361 3.6808884142038467
6.8500000000000005 0.0022035371512174606 0.003415775224558984 nan nan nan 3.5890964306180786 3.697829762910607
6.875 0.002132059307768941 0.0033913704767291985 nan nan nan 3.60544160633664 3.714791934724793
6.9 0.002061012666672468 0.0033676420966804285 nan nan nan 3.6218006469214186 3.7317760441899144
6.925000000000001 0.0019912247080355883 0.003342662288457796 nan nan nan 3.638172979846827 3.748783265804922
6.95 0.0019222950795665383 0.003317754104895752 nan nan nan 3.6545578528864597 3.7658133183091262
6.9750000000000005 0.0018536373972892761 0.0032918269059015784 nan nan nan 3.670954489606991 3.782865700597697
7.0 0.0017855764599516988 0.003263632567843859 nan nan nan 3.6873623210616975 3.79994026590738
7.025 0.0017192777013406157 0.0032340709179613106 nan nan nan 3.7037806721357183 3.8170369125953796
7.050000000000001 0.0016552944434806705 0.0032025331462490455 nan nan nan 3.720209256187286 3.834155194472362
7.075 0.0015939424047246575 0.0031703986975821917 nan nan nan 3.736648194619432 3.851294293476818
7.1000000000000005 0.0015343819977715611 0.003138262198364202 nan nan nan 3.753097696666223 3.8684537812583724
7.125 0.0014760686317458749 0.003106147066176175 nan nan nan 3.7695571627478857 3.885634041594017
7.15 0.0014196474803611636 0.003072784920952032 nan nan nan 3.786025532648015 3.902834419862097
7.175000000000001 0.0013660386903211474 0.0030381329863437014 nan nan nan 3.8025011922044114 3.920054093780921
7.2 0.0013152890605852008 0.0030032436019962216 nan nan nan 3.8189825259145627 3.9372924949910084
7.2250000000000005 0.0012666116235777736 0.002968208273029956 nan nan nan 3.835468080309548 3.9545491573419294
7.25 0.0012198601616546512 0.0029320015774963147 nan nan nan 3.8519565332884182 3.971824143481903
7.275 0.0011760180350393057 0.002895514263663478 nan nan nan 3.8684470918661207 3.9891164414879206
7.300000000000001 0.0011351886205375195 0.002857940885302799 nan nan nan 3.8849395380169254 4.006426018838486
7.325 0.0010967631824314594 0.0028191986033098393 nan nan nan 3.9014336484369876 4.023753050873674
7.3500000000000005 0.0010599656961858273 0.002779948861378842 nan nan nan 3.917929228364108 4.04109650185488
7.375 0.001023890101350844 0.002740347338521457 nan nan nan 3.934426459740187 4.058455115315944
7.4 0.0009877255652099848 0.002700891397261128 nan nan nan 3.9509251134837005 4.075827908056201
7.425000000000001 0.0009521568426862359 0.002660975167201484 nan nan nan 3.967425011967829 4.093213943683296
7.45 0.0009189087431877851 0.0026212991421184087 nan nan nan 3.9839266710333314 4.11061276440061
7.4750000000000005 0.0008888732409104705 0.0025819795814602917 nan nan nan 4.000431939718194 4.128024589985059
7.5 0.0008611615630798042 0.002542046715899085 nan nan nan 4.016942461245428 4.14544917388369
7.525 0.000835214916151017 0.002500973224501559 nan nan nan 4.033458677093459 4.162887118279739
7.550000000000001 0.0008107947651296854 0.002459157767202798 nan nan nan 4.049981130026863 4.180336298923203
7.575 0.0007860710611566901 0.0024189342156010784 nan nan nan 4.066510057952688 4.197795902149635
7.6000000000000005 0.0007607072475366294 0.002379063950677372 nan nan nan 4.083045893058553 4.215265172632612
7.625 0.0007355153793469071 0.0023369935449942055 nan nan nan 4.099589827123953 4.232743786127074
7.65 0.0007097912020981312 0.0022940158376727423 nan nan nan 4.116143128254223 4.250230713041223
7.675000000000001 0.0006819019326940179 0.00225081449915583 nan nan nan 4.132706314418745 4.26772574469901
7.7 0.0006517278379760683 0.0022052577737869204 nan nan nan 4.149278389504134 4.2852288025808445
7.7250000000000005 0.0006201657233759761 0.002158575480494955 nan nan nan 4.165857735445508 4.3027378106397975
7.75 0.0005877791554667056 0.0021122948432636176 nan nan nan 4.18244235512627 4.320251843884598
7.775 0.0005549045163206756 0.002065561576888077 nan nan nan 4.199031187779244 4.337770451238496
7.800000000000001 0.0005215510027483106 0.002019291723463475 nan nan nan 4.215623646267657 4.35529362045892
7.825 0.00048771509318612516 0.001974161015804323 nan nan nan 4.232219311954357 4.3728210600888975
7.8500000000000005 0.00045408590813167393 0.0019287609940402306 nan nan nan 4.248817217654899 4.3903523433011475
7.875 0.0004212485800962895 0.0018837534005642215 nan nan nan 4.2654170047111455 4.40788849500099
7.9 0.00038871547440066934 0.0018391448561515266 nan nan nan 4.282018361123825 4.425428542197181
7.925000000000001 0.0003564604267012328 0.0017973174033941992 nan nan nan 4.2986211257093725 4.442972396268029
7.95 0.000325532368151471 0.0017553984811242108 nan nan nan 4.315225243284262 4.460520173156519
7.9750000000000005 0.00029733835253864527 0.0017136209728666571 nan nan nan 4.331829801687961 4.478071029611202
8.0 0.00027269127895124257 0.0016725936590974333 nan nan nan 4.348434001188507 4.495624543992148
8.025 0.00025167546118609607 0.0016328194318696314 nan nan nan 4.365037119578095 4.513179252209062
8.05 0.00023397528275381774 0.0015932579477796068 nan nan nan 4.38163808472575 4.530734228083738
8.075000000000001 0.00021800404647365212 0.0015550387402075549 nan nan nan 4.398235033289829 4.548289033034804
8.1 0.00020260685414541513 0.0015179177530091304 nan nan nan 4.414825536623673 4.565844467214546
8.125 0.0001879985793493688 0.0014816723661611546 nan nan nan 4.431407872300926 4.583399472105815
8.15 0.00017463286349084228 0.0014459403579424083 nan nan nan 4.447981845172453 4.600954710518492
8.175 0.00016285789024550468 0.001412574673998181 nan nan nan 4.464548543781188 4.618509678919064
8.200000000000001 0.00015208381228148937 0.0013802155779315825 nan nan nan 4.481109276780588 4.636064740451915
8.225 0.00014084733265917748 0.0013478153725459527 nan nan nan 4.497664655884796 4.653620376603252
8.25 0.0001287229242734611 0.0013154979507860917 nan nan nan 4.514213528945364 4.671176664315158
8.275 0.00011630020890152082 0.0012827429617375168 nan nan nan 4.530755084113065 4.6887352960514255
8.3 0.00010481681965757161 0.0012499511306002234 nan nan nan 4.54729001019524 4.706295578465228
8.325000000000001 9.463335300097242e-05 0.0012179241948203647 nan nan nan 4.5638195524522045 4.723857965406804
8.35 8.560757123632357e-05 0.001184824060267209 nan nan nan 4.580343673100268 4.741422571562863
8.375 7.703632581979036e-05 0.00115114776820741 nan nan nan 4.59686145198905 4.758990285313022
8.4 6.807238969486207e-05 0.0011185598531151491 nan nan nan 4.613370761643888 4.7765610799137415
8.425 5.853856782778166e-05 0.0010872925752158419 nan nan nan 4.629869761510805 4.794133907517051
8.450000000000001 4.902905129711144e-05 0.0010564514901520953 nan nan nan 4.6463573484884915 4.811709005888591
8.475 3.974429637310095e-05 0.0010242230080590965 nan nan nan 4.662832605793861 4.829286230103053
8.5 3.073659536312334e-05 0.0009927929316698445 nan nan nan 4.679294372449061 4.84686349207801
8.525 2.2666543372906744e-05 0.0009614249428651734 nan nan nan 4.695741525935084 4.864439390238252
8.55 1.5929746950860135e-05 0.0009294292925545793 nan nan nan 4.712174162201676 4.882011469981376
8.575000000000001 1.0428077075630426e-05 0.0008980319620202414 nan nan nan 4.728593165517284 4.899580511407018
8.6 5.842673544975696e-06 0.0008660934958609861 nan nan nan 4.744999251514417 4.91714679155347
8.625 2.1639018541463884e-06 0.0008347092884332664 nan nan nan 4.76139274597891 4.934707145516171
8.65 -8.805645279608143e-07 0.0008019718213267119 nan nan nan 4.777773008688742 4.952260113902419
8.675 -2.8304766601650044e-06 0.0007684705716211168 nan nan nan 4.794139196142678 4.969804069236999
8.700000000000001 -3.2084335543913767e-06 0.0007359622756111481 nan nan nan 4.810491207767035 4.987339476307054
8.725 -2.7435689844423905e-06 0.0007047339094380194 nan nan nan 4.826829768893516 5.004867325648918
8.75 -2.348237558180699e-06 0.0006729876954274536 nan nan nan 4.843158060981796 5.022385817516397
8.775 -2.226062633781112e-06 0.0006425285655592901 nan nan nan 4.859479841248169 5.039893284927941
8.8 -1.7188931451528333e-06 0.0006146101011857483 nan nan nan 4.8757981529788434 5.057388195895819
8.825000000000001 -4.668262576501547e-08 0.000587655557018613 nan nan nan 4.892113608767466 5.074873121608936
8.85 2.4191144802898634e-06 0.0005601185601427594 nan nan nan 4.908426069692697 5.0923482078948314
8.875 4.207522579235956e-06 0.000530912423050534 nan nan nan 4.924735993069001 5.109813279702914
8.9 5.224181222729385e-06 0.0005016627184649816 nan nan nan 4.941042818047943 5.127267155761516
8.925 6.795195986342151e-06 0.00047240048019503455 nan nan nan 4.957346034532433 5.144707895541964
8.950000000000001 9.083919394470286e-06 0.00044325339624064826 nan nan nan 4.9736438823490845 5.162133793388254
8.975 1.0828773156390525e-05 0.00041382838405817956 nan nan nan 4.9899321069294 5.179547940567395
9.0 1.080159745470155e-05 0.0003843460007442366 nan nan nan 5.00620411468722 5.196953142603627
9.025 9.237423000740819e-06 0.0003554659771510607 nan nan nan 5.022453222040079 5.214350865110688
9.05 6.8488079705275595e-06 0.0003295916321471408 nan nan nan 5.038671721012927 5.231743296289998
9.075000000000001 4.115335741516901e-06 0.00030331194802010145 nan nan nan 5.054853128123796 5.249132710213864
9.1 1.7775635114958277e-06 0.00027747626677564836 nan nan nan 5.070995133010842 5.266520855681361
9.125 -8.115269167774386e-08 0.0002542425503336216 nan nan nan 5.087098529826309 5.283908138305181
9.15 -1.8589514638733817e-06 0.00023252616729068384 nan nan nan 5.1031613499919395 5.301295740568348
9.175 -3.87334239349002e-06 0.00021061181813127774 nan nan nan 5.11917920726083 5.318683798989531
9.200000000000001 -6.195681635290384e-06 0.00018975329979530715 nan nan nan 5.135146825813303 5.336072137826199
9.225 -8.550577149435412e-06 0.00016987763312233014 nan nan nan 5.151057920414542 5.3534631444716165
9.25 -1.099339897336904e-05 0.00015140841701128223 nan nan nan 5.16690638685979 5.370857582430512
9.275 -1.3996714187669568e-05 0.0001351810756805434 nan nan nan 5.18268858485369 5.38825671259685
9.3 -1.7891841707751155e-05 0.00011867681535535975 nan nan nan 5.198402153540194 5.4056587413739905
9.325000000000001 -2.2853708287584595e-05 0.00010404784369909934 nan nan nan 5.214046382338546 5.423059438431091
9.35 -2.9387269023573026e-05 9.163833328251227e-05 nan nan nan 5.229623243534142 5.440460659201686
9.375 -3.764011125895195e-05 7.959466154772458e-05 nan nan nan 5.245132623356647 5.457860601850254
9.4 -4.660198464989662e-05 6.672501994450484e-05 nan nan nan 5.260575563893612 5.475254481217366
9.425 -5.5002517910907045e-05 5.45902779082561e-05 nan nan nan 5.275953572538085 5.49263790544402
9.450000000000001 -6.202528311405331e-05 4.539392815167685e-05 nan nan nan 5.291270050465781 5.510010562105988
9.475 -6.729298183927312e-05 3.719113098183546e-05 nan nan nan 5.306528798566059 5.527377235351429
9.5 -7.062508666422218e-05 3.038400246889767e-05 nan nan nan 5.321734565548172 5.54473755536559
9.525 -7.292898226296529e-05 2.6395322755632334e-05 nan nan nan 5.336890953524591 5.562092861614653
9.55 -7.4115683673881e-05 2.303912410501825e-05 nan nan nan 5.351999197218548 5.579441888282194
9.575000000000001 -7.331596862059087e-05 2.0388967410775662e-05 nan nan nan 5.367059005408259 5.596788706314898
9.600000000000001 -6.963922351133078e-05 1.6410024054085736e-05 nan nan nan 5.3820735460742375 5.614127326268836
9.625 -6.32420924375765e-05 1.2766580401107705e-05 nan nan nan 5.397049950260296 5.631448945427208
9.65 -5.526931636268273e-05 1.1575884589773866e-05 nan nan nan 5.411993214568019 5.648754558643365
9.675 -4.692311995313503e-05 1.0838797257076153e-05 nan nan nan 5.426902460058209 5.666043720531958
9.700000000000001 -3.887318234774284e-05 1.0273090392793006e-05 nan nan nan 5.4417740673101616 5.683315529544963
9.725000000000001 -3.12494084937498e-05 8.930455926337461e-06 nan nan nan 5.456607018195391 5.7005714744914044
9.75 -2.3885568225523457e-05 8.875703953786148e-06 nan nan nan 5.471403542475582 5.717805506418994
9.775 -1.715756116027478e-05 1.060287551876458e-05 nan nan nan 5.486168015952467 5.73503307144338
9.8 -1.133563000621507e-05 1.2627775631672262e-05 nan nan nan 5.500899662455873 5.752248329928663
9.825000000000001 -5.877912371943239e-06 1.3371597735000303e-05 nan nan nan 5.515601431870671 5.769453314180051
9.850000000000001 -1.1011546803274541e-06 1.29236877892764e-05 nan nan nan 5.530283259145517 5.78665370857402
9.875 2.4252042294392595e-06 1.0813766683122255e-05 nan nan nan 5.544959870965305 5.803845417859395
9.9 4.958802037435817e-06 9.528184581606473e-06 nan nan nan 5.559639851260821 5.821020150162554
9.925 6.014268819853896e-06 8.926329388607128e-06 nan nan nan 5.574331129818139 5.838178209670002
9.950000000000001 6.23267123955884e-06 6.924436445765615e-06 nan nan nan 5.589020046260659 5.855343128247572
9.975000000000001 5.833794148202287e-06 4.3181169978896e-06 nan nan nan 5.603699752774264 5.872488181369805
10.0 3.7512622839130927e-06 2.280780006847345e-06 nan nan nan 5.618363225557803 5.88961075784477


==> plots/star_polymer/star_polymer_11_gns.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.2680462896823883 31699.162662070714 0.40044177887424637 0.0 0.9308592293791177 -1.5236173567245716e-10 -4.4464111328125e-05
0.025 0.26681074500083923 31620.086519933076 0.5976442629429708 0.0 0.9425847603674106 0.00016748015040554253 19.814097609877585
0.05 0.2646257281303406 31541.008107511676 0.7948467470116951 0.0 0.9789560634485317 0.0006692454199393812 79.2563293788433
0.07500000000000001 0.2618626058101654 31461.928925827215 0.9920492310804195 0.0 0.984332533330987 0.0015034725782391192 178.32660437119006
0.1 0.25874996185302734 31382.84828120982 1.189251715149144 0.0 0.966837000105689 0.002667572152482512 317.0248276950121
0.125 0.2553744316101074 31303.768102736627 1.3864541992178683 0.0 0.9877420417190479 0.00415847831094245 495.35090477347376
0.15000000000000002 0.2517533302307129 31224.687177955988 1.5836566832865926 0.0 1.0065777012669037 0.005972767751499646 713.304744355917
0.17500000000000002 0.24788789451122284 31145.605616829507 1.7808591673553171 0.0 0.9950026332277893 0.00810668362019954 970.8862560776472
0.2 0.243793785572052 31066.52381724004 1.9780616514240412 0.0 0.992732549828951 0.010556130733684997 1268.0953347452878
0.225 0.23951074481010437 30987.44142858674 2.1752641354927658 0.0010673959603654773 0.9898473793175889 0.013316711571171386 1604.9318744592667
0.25 0.23509041965007782 30908.358584025777 2.37246661956149 0.12220546072746871 0.9930559887027234 0.016383774627712143 1981.3957736296654
0.275 0.23057624697685242 30829.27489644663 2.5696691036302144 0.9502690850008736 1.0020917197152412 0.019752458971925728 2397.486933716774
0.30000000000000004 0.22599244117736816 30750.19051004082 2.766871587698939 1.8756953643963248 0.9882878587082519 0.023417759855868032 2853.2052424840927
0.325 0.22135016322135925 30671.10642303756 2.9640740717676635 1.8733258954426297 0.9975687227824745 0.027374583590576863 3348.5505853669642
0.35000000000000003 0.21665969491004944 30592.022126296197 3.1612765558363876 1.5698161402201938 0.9937963694897536 0.03161775660268335 3883.5228707079887
0.375 0.2119337022304535 30512.937793815632 3.3584790399051117 1.2821908092230265 0.9997244232241417 0.03614202530291873 4458.121989295006
0.4 0.20719052851200104 30433.853097735093 3.555681523973836 1.1094367217451602 0.9995652354169997 0.04094207223533523 5072.347824295521
0.42500000000000004 0.2024449110031128 30354.76898259539 3.7528840080425607 0.9543918522715225 0.9997373767359077 0.046012552669495506 5726.2002895145415
0.45 0.19771075248718262 30275.686033184553 3.9500864921112853 0.8639746648018046 1.0013151529073498 0.05134810016201284 6419.679293075323
0.47500000000000003 0.1929982751607895 30196.60276376198 4.147288976180009 0.8334812155948539 1.0013884395295836 0.05694331872094526 7152.784732401728
0.5 0.18831636011600494 30117.519048228736 4.344491460248733 0.8154192155887445 1.0000471029074067 0.06279280784837106 7925.516532346725
0.525 0.1836690753698349 30038.43518415905 4.541693944317458 0.8280771706776009 0.9988863844146232 0.06889118437216228 8737.8745792377
0.55 0.17905813455581665 29959.351684598925 4.738896428386182 0.8792391833987213 0.9932777395322286 0.07523306113184935 9589.858777538539
0.5750000000000001 0.1744868904352188 29880.26850773609 4.9360989124549075 0.9396486147889503 0.9982724429577464 0.0818130404713922 10481.469057334185
0.6000000000000001 0.16996243596076965 29801.185833324707 5.133301396523631 0.9909946471883144 0.9963811783577926 0.08862575334426279 11412.70532989657
0.625 0.16549041867256165 29722.10451029287 5.330503880592355 1.0526027819514536 0.9946846697254689 0.09566583963029092 12383.567505784154
0.65 0.16107800602912903 29643.02317414746 5.52770636466108 1.09115390668696 0.9977370196752516 0.10292797997379932 13394.055470054627
0.675 0.1567290872335434 29563.942259238076 5.724908848729804 1.0955936009876592 0.9987800876641609 0.11040690334158978 14444.169183716178
0.7000000000000001 0.15244629979133606 29484.86204339676 5.922111332798529 1.0773974938041024 0.9934456375440023 0.11809735609721567 15533.90858275926
0.7250000000000001 0.14823228120803833 29405.7820877095 6.119313816867253 1.046365436186325 1.0013065817420803 0.12599407369261684 16663.273581440568
0.75 0.14408928155899048 29326.70167312828 6.316516300935977 1.0136828925756118 1.0006529830732023 0.1340918138238439 17832.264061757447
0.775 0.1400211602449417 29247.620294765104 6.513718785004702 0.9781947983239335 0.9986976644032288 0.14238542871871313 19040.879922011733
0.8 0.13603225350379944 29168.53795592775 6.710921269073426 0.9698947518816949 0.9984950257589161 0.15086994163561396 20289.121036188008
0.8250000000000001 0.1321243792772293 29089.4546228557 6.908123753142151 0.9643097044063249 0.9975256197089051 0.15954049782170232 21576.98728974259
0.8500000000000001 0.1282973736524582 29010.370043766623 7.105326237210875 0.9671515961621321 1.0039202483732477 0.16839232351185843 22904.478493349074
0.875 0.12455198913812637 28931.28396117981 7.302528721279598 0.9674643353547392 0.9968597815359941 0.1774207018229192 24271.594530751943
0.9 0.12088833749294281 28852.19715287526 7.499731205348324 0.9814634674821537 0.999398877099415 0.18662101765500638 25678.335226738454
0.925 0.1173054575920105 28773.110151653033 7.6969336894170475 0.996533538252003 0.999026059767398 0.19598872070661444 27124.700394074203
0.9500000000000001 0.11380203068256378 28694.022851676047 7.894136173485773 1.0077422614384453 0.9998721963933241 0.20551930412089167 28610.689985580564
0.9750000000000001 0.11037590354681015 28614.935819961815 8.091338657554497 1.015741351292224 0.9989801986518146 0.21520831834018395 30136.303881438733
1.0 0.10702618956565857 28535.84891747803 8.288541141623222 1.0201042555449424 1.0030052877768507 0.22505140089398082 31701.54192900121
1.0250000000000001 0.10375386476516724 28456.76153962445 8.485743625691946 1.0218523816323615 0.9990665556228129 0.23504429066930085 33306.40396653569
1.05 0.10055997967720032 28377.673072493024 8.682946109760671 1.0081625326838388 0.9978597812230376 0.2451828618595024 34950.889888960126
1.075 0.09744574874639511 28298.586064371237 8.880148593829395 1.0055960520159926 1.000937062323418 0.2554631355752898 36634.999601740004
1.1 0.0944092646241188 28219.500258792108 9.077351077898118 0.9980344266258871 0.9999545493269112 0.26588125550244746 38358.732983183385
1.125 0.09144709259271622 28140.415380608843 9.274553561966844 0.9918832863531094 1.0010414523402094 0.27643336363415494 40122.089999718904
1.1500000000000001 0.08855880796909332 28061.33070584464 9.47175604603557 0.9855575469304453 0.9994990312106373 0.2871156751383629 41925.07057066667
1.175 0.08574261516332626 27982.246606863882 9.668958530104293 0.9930974820959144 0.999359044951082 0.29792453641065647 43767.67465929306
1.2000000000000002 0.08299784362316132 27903.164080946928 9.866161014173016 0.9902348742976529 1.0000613857836198 0.3088563771789237 45649.902258974194
1.225 0.08032328635454178 27824.082549171202 10.063363498241742 1.000892033356172 1.0000089829843655 0.3199077072685879 47571.75342542505
1.25 0.07771673053503036 27745.001396387266 10.260565982310466 1.0047235624391977 1.0005492286542323 0.3310750303563614 49533.22809738124
1.2750000000000001 0.07517559826374054 27665.921032129147 10.45776846637919 1.0038339408774932 0.9999240493475577 0.34235482560922775 51534.326186164144
1.3 0.07269930094480515 27586.83983263612 10.654970950447915 1.009051130147729 0.9982528095777804 0.35374362037429585 53575.04765698517
1.3250000000000002 0.07028719037771225 27507.759289892336 10.85217343451664 1.0020868415616462 1.0005830335974428 0.36523800538962803 55655.39233448338
1.35 0.0679391399025917 27428.679115505 11.049375918585362 1.003912240042035 0.9990077535386135 0.3768345902586989 57775.36017328191
1.375 0.06565520167350769 27349.598379821626 11.246578402654087 0.9999912189747338 0.9980594320688767 0.38853001303958745 59934.95104812181
1.4000000000000001 0.06343495845794678 27270.51827775836 11.443780886722813 0.9955791657059685 0.9988092031908078 0.40032105452084876 62134.1648740263
1.425 0.06127781793475151 27191.43800427733 11.640983370791536 1.0004145697158482 1.0002897671443198 0.4122046666823811 64373.001617494585
1.4500000000000002 0.05918257310986519 27112.357705986193 11.83818585486026 0.9923170941414076 0.9989669260150443 0.4241779554719825 66651.46125025654
1.475 0.057148274034261703 27033.27773164988 12.035388338928986 0.998178980135724 0.9989329917035129 0.43623816321055253 68969.5435703578
1.5 0.05517515167593956 26954.196862439545 12.23259082299771 0.9986374601070735 0.9966374248937319 0.4483825998582896 71327.24849226832
1.5250000000000001 0.053263306617736816 26875.116738355224 12.429793307066433 0.9997436492043185 0.9975889660622599 0.4606086420590476 73724.57587131011
1.55 0.05141042172908783 26796.03717684031 12.626995791135158 1.003866412882976 0.9953285610829963 0.47291368146893314 76161.5257396146
1.5750000000000002 0.04961380362510681 26716.958041218975 12.824198275203884 1.0003355539893792 0.997914535325034 0.4852950525970548 78638.09806053698
1.6 0.047871820628643036 26637.879220776795 13.021400759272606 0.9982840172639722 0.9983385044322018 0.4977501774459973 81154.29275221276
1.625 0.04618300497531891 26558.799987104994 13.218603243341331 1.0002071716574903 0.999101804447376 0.5102766072412009 83710.1097327528
1.6500000000000001 0.04454575479030609 26479.720107413046 13.415805727410056 1.002665965530796 0.9978874454236728 0.5228719310242628 86305.54880318439
1.675 0.042959894984960556 26400.639790582445 13.61300821147878 0.9993982840182036 0.9995679066662495 0.535533908696883 88940.60989260614
1.7000000000000002 0.04142595827579498 26321.560072085413 13.810210695547504 1.001176981989498 1.000423528834538 0.5482604859066551 91615.29289613641
1.725 0.03994385153055191 26242.481015305977 14.00741317961623 0.9985984975839216 0.9999928833721363 0.5610497242102679 94329.59779823339
1.75 0.03851279243826866 26163.401964877237 14.204615663684953 0.997581949987411 0.9975428000431521 0.5738996821285302 97083.52444550848
1.7750000000000001 0.03713148459792137 26084.321713619393 14.401818147753676 0.998485901921472 0.9991629424732442 0.5868084251414106 99877.07285251153
1.8 0.035798463970422745 26005.24220459502 14.599020631822402 0.9982473435867069 0.9977793190940931 0.5997741015584929 102710.2427692603
1.8250000000000002 0.034513141959905624 25926.163572532598 14.796223115891127 1.0023450166160655 0.9975161948253424 0.6127949714801603 105583.0342421962
1.85 0.033274538815021515 25847.085441896663 14.99342559995985 1.0041950397145596 0.9973507309559733 0.6258692631743714 108495.44733597315
1.875 0.03208019956946373 25768.007649641764 nan nan nan 0.6389951187412197 111447.48197063124
1.9000000000000001 0.03092815726995468 25688.93025810352 nan nan nan 0.6521706595467479 114439.13812211252
1.925 0.02981768548488617 25609.853395983006 nan nan nan 0.6653941351382979 117470.41574752462
1.9500000000000002 0.02874724380671978 25530.776828797756 nan nan nan 0.678663818190707 120541.31457014811
1.975 0.02771495096385479 25451.70040484269 nan nan nan 0.6919779400799645 123651.83473659409
2.0 0.026719072833657265 25372.624276784238 nan nan nan 0.7053348399481625 126801.97632740725
2.025 0.025759568437933922 25293.54954831458 nan nan nan 0.7187330999962678 129991.73925111377
2.0500000000000003 0.02483516000211239 25214.475505659375 nan nan nan 0.7321715223594624 133221.12350793838
2.075 0.023945439606904984 25135.401886216463 nan nan nan 0.7456489818113623 136490.12920088423
2.1 0.023090235888957977 25056.32721496643 nan nan nan 0.7591644375570086 139798.75613886942
2.125 0.02226826176047325 24977.251918986713 nan nan nan 0.7727168428929919 143147.00417367983
2.15 0.021477846428751945 24898.177089131423 nan nan nan 0.7863050317576833 146534.87316503024
2.1750000000000003 0.020717188715934753 24819.10330545767 nan nan nan 0.7999278628072768 149962.3631742393
2.2 0.019985267892479897 24740.02902824512 nan nan nan 0.8135842827806887 153429.47424985122
2.225 0.019280852749943733 24660.953897155607 nan nan nan 0.8272732551176654 156936.20610406887
2.25 0.018602518364787102 24581.878011246143 nan nan nan 0.8409936587592794 160482.55853065895
2.275 0.017950084060430527 24502.80158180005 nan nan nan 0.8547443350431553 164068.53153410257
2.3000000000000003 0.017324892804026604 24423.724908917284 nan nan nan 0.8685242631804906 167694.12491699375
2.325 0.016726430505514145 24344.648174488095 nan nan nan 0.8823324040396625 171359.33849532687
2.35 0.016153458505868912 24265.571562499088 nan nan nan 0.8961677101998509 175064.17228029345
2.375 0.01560463011264801 24186.494314444448 nan nan nan 0.9100292268087494 178808.62597967542
2.4000000000000004 0.015078374184668064 24107.417415967833 nan nan nan 0.9239161133553592 182592.69947924532
2.4250000000000003 0.014573156833648682 24028.34096945487 nan nan nan 0.9378275790866427 186416.3928418528
2.45 0.01408702414482832 23949.265621652354 nan nan nan 0.9517628904439762 190279.70633165597
2.475 0.01361906062811613 23870.190316923297 nan nan nan 0.9657212097624267 194182.63974170352
2.5 0.01316939014941454 23791.1150305879 nan nan nan 0.9797015770492004 198125.19292292238
2.5250000000000004 0.012738200835883617 23712.039367837122 nan nan nan 0.9937029980634859 202107.3658266238
2.5500000000000003 0.012325233779847622 23632.9637281587 nan nan nan 1.007724721550113 206129.15845936525
2.575 0.011929095722734928 23553.887907239954 nan nan nan 1.0217661381258252 210190.57064294314
2.6 0.011547579430043697 23474.81189437508 nan nan nan 1.035826737059629 214291.60214082277
2.625 0.011179293505847454 23395.736697895456 nan nan nan 1.0499059752924726 218432.25297746467
2.6500000000000004 0.010824238881468773 23316.66209250616 nan nan nan 1.0640031911681154 222612.52318467462
2.6750000000000003 0.010483326390385628 23237.58698822311 nan nan nan 1.0781177414696919 226832.41259045768
2.7 0.010156894102692604 23158.511622999536 nan nan nan 1.0922491264329905 231091.92104715167
2.725 0.009844246320426464 23079.436415813645 nan nan nan 1.1063970065518183 235391.04839631938
2.75 0.0095435855910182 23000.36095367995 nan nan nan 1.1205611132911095 239729.7945878401
2.7750000000000004 0.009253867901861668 22921.285584879657 nan nan nan 1.1347411350654848 244108.1595474473
2.8000000000000003 0.008974500931799412 22842.210998814306 nan nan nan 1.1489367685868097 248526.14337738443
2.825 0.008704687468707561 22763.13677794862 nan nan nan 1.1631476676170522 252983.74589053143
2.85 0.008443309925496578 22684.061720921392 nan nan nan 1.1773733465762717 257480.96691325092
2.875 0.008189954794943333 22604.986270894875 nan nan nan 1.1916131049790757 262017.8062296735
2.9000000000000004 0.007945068180561066 22525.911292660378 nan nan nan 1.205866325467419 266594.26385250804
2.9250000000000003 0.007709635887295008 22446.836424150195 nan nan nan 1.2201325664009244 271210.33982728136
2.95 0.007485354784876108 22367.76258725866 nan nan nan 1.2344115404802565 275866.03398061654
2.975 0.007273430470377207 22288.689229116997 nan nan nan 1.2487029816838315 280561.3462209115
3.0 0.007073851767927408 22209.61505221459 nan nan nan 1.2630065341926102 285296.2766564925
3.0250000000000004 0.006885796319693327 22130.542187054947 nan nan nan 1.277321841654657 290070.8253046936
3.0500000000000003 0.006707885768264532 22051.46879793482 nan nan nan 1.2916486356686756 294884.9922308104
3.075 0.006538905203342438 21972.395600988373 nan nan nan 1.3059868694681218 299738.77720430697
3.1 0.00637832609936595 21893.322499562404 nan nan nan 1.320336404640957 304632.1800063157
3.125 0.006226216908544302 21814.250126244904 nan nan nan 1.3346970850697941 309565.200637115
3.1500000000000004 0.0060826740227639675 21735.17875529423 nan nan nan 1.3490687120200848 314537.8392357527
3.1750000000000003 0.005947499070316553 21656.10780206253 nan nan nan 1.363451024872723 319550.0958991945
3.2 0.005820238497108221 21577.037924665114 nan nan nan 1.3778435388655284 324601.9707135053
3.225 0.005700895097106695 21497.96864187234 nan nan nan 1.3922458514067266 329693.4636883509
3.25 0.005589223466813564 21418.900582665043 nan nan nan 1.4066576401274493 334824.57510790136
3.2750000000000004 0.005484186112880707 21339.833241176384 nan nan nan 1.4210786235562505 339995.3050375425
3.3000000000000003 0.005384974181652069 21260.766279188654 nan nan nan 1.4355086368234524 345205.6534959494
3.325 0.0052903941832482815 21181.699459031406 nan nan nan 1.4499475115189722 350455.6204126464
3.35 0.00519914273172617 21102.63273840408 nan nan nan 1.4643951904941126 355745.206048514
3.375 0.005111565347760916 21023.566715470693 nan nan nan 1.4788516190733745 361074.41026144003
3.4000000000000004 0.005028764717280865 20944.500811420698 nan nan nan 1.4933168276649538 366443.2328289225
3.4250000000000003 0.004951683804392815 20865.436094752742 nan nan nan 1.5077905927725122 371851.6740080681
3.45 0.004881430882960558 20786.371870434537 nan nan nan 1.522272453841244 377299.73393863084
3.475 0.004818856716156006 20707.30864557174 nan nan nan 1.5367620526608692 382787.4132045221
3.5 0.004763998556882143 20628.244722770407 nan nan nan 1.5512591032549021 388314.7115544463
3.5250000000000004 0.004715843591839075 20549.181847326872 nan nan nan 1.5657634490284404 393881.628856866
3.5500000000000003 0.004672902170568705 20470.119174720974 nan nan nan 1.580275082705411 399488.1653947331
3.575 0.004634735640138388 20391.05692609708 nan nan nan 1.5947940609061477 405134.32124531874
3.6 0.004601756576448679 20311.995575059696 nan nan nan 1.609320168817686 410820.0966043304
3.625 0.004573634825646877 20232.93435706099 nan nan nan 1.6238530409411893 416545.4915763533
3.6500000000000004 0.0045493366196751595 20153.874913491418 nan nan nan 1.6383924241289418 422310.50618029106
3.6750000000000003 0.0045277732424438 20074.815745080963 nan nan nan 1.65293806971632 428115.1406236829
3.7 0.004508207552134991 19995.75628706919 nan nan nan 1.6674897553787926 433959.3951245748
3.725 0.004491864237934351 19916.697019075236 nan nan nan 1.6820472272701659 439843.26942851435
3.75 0.00448025343939662 19837.637429171824 nan nan nan 1.6966102412127724 445766.7636208109
3.7750000000000004 0.004473211243748665 19758.577928793282 nan nan nan 1.711178694093161 451729.8777536596
3.8000000000000003 0.004469116684049368 19679.518732018525 nan nan nan 1.7257522977156663 457732.61180709186
3.825 0.004465877078473568 19600.460845244826 nan nan nan 1.7403307576058729 463774.9659304668
3.85 0.004462597891688347 19521.403038809683 nan nan nan 1.7549139805293543 469856.9404086727
3.875 0.0044588446617126465 19442.344685254942 nan nan nan 1.7695020772065073 475978.5352014492
3.9000000000000004 0.004454515408724546 19363.285179314895 nan nan nan 1.78409521232687 482139.75006535114
3.9250000000000003 0.004449502099305391 19284.225791210756 nan nan nan 1.7986935387403193 488340.58496987546
3.95 0.004444565623998642 19205.16548289661 nan nan nan 1.8132970588667428 494581.03967347776
3.975 0.004440908785909414 19126.105206059256 nan nan nan 1.8279057663961253 500861.1141478698
4.0 0.004438404459506273 19047.045262133364 nan nan nan 1.8425197231446047 507180.8080503764
4.025 0.0044362894259393215 18967.98626454372 nan nan nan 1.8571389169507952 513540.12149306166
4.05 0.004434866365045309 18888.926568046892 nan nan nan 1.8717633355427195 519939.0548761698
4.075 0.004434916656464338 18809.866779500833 nan nan nan 1.8863932096299594 526377.6076565129
4.1000000000000005 0.004436670336872339 18730.806215153036 nan nan nan 1.9010286159926848 532855.7794969538
4.125 0.004440265707671642 18651.744987969527 nan nan nan 1.9156691850412524 539373.5700709418
4.15 0.00444464385509491 18572.68445779335 nan nan nan 1.9303143887800565 545930.9791321353
4.175 0.0044495947659015656 18493.623993679892 nan nan nan 1.9449639480068495 552528.0070168382
4.2 0.004457340110093355 18414.56447058334 nan nan nan 1.9596179466174786 559164.6538069925
4.2250000000000005 0.004469200968742371 18335.506021412075 nan nan nan 1.974276712243333 565840.9198185158
4.25 0.004485046956688166 18256.447899192906 nan nan nan 1.9889406930136542 572556.8054719187
4.275 0.004503955598920584 18177.3892911001 nan nan nan 2.0036102995420095 579312.3104734257
4.3 0.0045247990638017654 18098.330758639746 nan nan nan 2.018285784510664 586107.4351240715
4.325 0.004546259064227343 18019.270776504934 nan nan nan 2.0329676392707223 592942.1788752197
4.3500000000000005 0.0045682527124881744 17940.21006852939 nan nan nan 2.047656519174512 599816.5410646368
4.375 0.004591421689838171 17861.147774983776 nan nan nan 2.0623530091706543 606730.5212865422
4.4 0.0046160779893398285 17782.085840330816 nan nan nan 2.0770576588329197 613684.1191006186
4.425 0.00464198412373662 17703.02311942647 nan nan nan 2.091771130710719 620677.3347009192
4.45 0.00466786278411746 17623.9589911671 nan nan nan 2.106494088624838 627710.1675672467
4.4750000000000005 0.0046924687922000885 17544.893714439488 nan nan nan 2.1212270096403656 634782.6164719589
4.5 0.004714755341410637 17465.827552976687 nan nan nan 2.1359701044336985 641894.6812821649
4.525 0.00473410077393055 17386.761247756614 nan nan nan 2.1507234334100933 649046.3618156152
4.55 0.004751688335090876 17307.694493377458 nan nan nan 2.1654871744758966 656237.6575069291
4.575 0.004768809303641319 17228.629742773042 nan nan nan 2.1802617358419742 663468.5682612243
4.6000000000000005 0.004785588011145592 17149.566017600802 nan nan nan 2.195047597723226 670739.0947448738
4.625 0.004801096394658089 17070.50324626133 nan nan nan 2.2098453709955845 678049.2372220863
4.65 0.0048151942901313305 16991.439866959492 nan nan nan 2.224655383336299 685398.9959211268
4.675 0.004828294739127159 16912.376270492896 nan nan nan 2.2394781698167376 692788.37060629
4.7 0.004841609857976437 16833.31235131851 nan nan nan 2.2543142868466672 700217.3607027981
4.7250000000000005 0.004856697749346495 16754.247416211365 nan nan nan 2.2691646086645827 707685.9660882042
4.75 0.004872879944741726 16675.18294842377 nan nan nan 2.2840299887728595 715194.1858711757
4.775 0.004888725001364946 16596.118946361512 nan nan nan 2.298910982124782 722742.0198997456
4.800000000000001 0.004903925117105246 16517.055773388336 nan nan nan 2.3138080310194593 730329.4688658861
4.825 0.004918372258543968 16437.993594643 nan nan nan 2.328721480207629 737956.5328401568
4.8500000000000005 0.004931968171149492 16358.932655874809 nan nan nan 2.3436513896114146 745623.2122348818
4.875 0.004944637417793274 16279.870829674166 nan nan nan 2.3585978750878964 753329.506821812
4.9 0.00495578208938241 16200.80939557935 nan nan nan 2.373560903305928 761075.4163201951
4.925000000000001 0.004964546766132116 16121.74742366998 nan nan nan 2.3885405861605737 768860.9410710058
4.95 0.004969840869307518 16042.684428078668 nan nan nan 2.4035368982701484 776686.0807834247
4.9750000000000005 0.004971653688699007 15963.621707835971 nan nan nan 2.418549373407656 784550.8344621065
5.0 0.004971472546458244 15884.558909283798 nan nan nan 2.433577440254647 792455.2021177848
5.025 0.00497064646333456 15805.495998858443 nan nan nan 2.448620789447752 800399.1829091357
5.050000000000001 0.004968787543475628 15726.433616043205 nan nan nan 2.4636793381788658 808382.7767245427
5.075 0.00496488343924284 15647.371821103523 nan nan nan 2.478753150158472 816405.9841913717
5.1000000000000005 0.0049582840874791145 15568.310141043266 nan nan nan 2.493842322712376 824468.805108732
5.125 0.004948921501636505 15489.24984738829 nan nan nan 2.5089467373007017 832571.2403254717
5.15 0.00493684783577919 15410.190545431693 nan nan nan 2.52406608580752 840713.2900039466
5.175000000000001 0.004922032821923494 15331.131274534155 nan nan nan 2.539199783953092 848894.9536172379
5.2 0.004905030131340027 15252.07330397905 nan nan nan 2.554347186592864 857116.2313146037
5.2250000000000005 0.004885647911578417 15173.014568917672 nan nan nan 2.5695073060656513 865377.1232091154
5.25 0.004862958565354347 15093.955316840042 nan nan nan 2.5846792132430916 873677.6286679683
5.275 0.004836716689169407 15014.895650979592 nan nan nan 2.5998620829065384 882017.7474252604
5.300000000000001 0.004807987250387669 14935.836007804737 nan nan nan 2.6150553479306637 890397.4784018592
5.325 0.004777409601956606 14856.776306432328 nan nan nan 2.63025889905883 898816.8215344929
5.3500000000000005 0.004745617508888245 14777.718077823552 nan nan nan 2.6454727341214905 907275.7777156957
5.375 0.004712419118732214 14698.660602346901 nan nan nan 2.6606972249150256 915774.3469003013
5.4 0.004676976706832647 14619.603736786497 nan nan nan 2.6759327401500403 924312.5296780146
5.425000000000001 0.004639649763703346 14540.547922412445 nan nan nan 2.6911797726133484 932890.3262039804
5.45 0.004601129796355963 14461.491566611427 nan nan nan 2.706438746339086 941507.7360079137
5.4750000000000005 0.0045627751387655735 14382.434767477593 nan nan nan 2.7217097906516403 950164.7585227414
5.5 0.004526340868324041 14303.376392867396 nan nan nan 2.736993111786724 958861.392576318
5.525 0.004492247011512518 14224.31896451932 nan nan nan 2.7522892797527265 967597.6380235893
5.550000000000001 0.00446045957505703 14145.262160937682 nan nan nan 2.7675990277036107 976373.4954604452
5.575 0.004429997876286507 14066.20665337153 nan nan nan 2.7829228562571724 985188.9649297905
5.6000000000000005 0.0043999431654810905 13987.152748532264 nan nan nan 2.7982608455331803 994044.046410859
5.625 0.0043692030012607574 13908.100718367046 nan nan nan 2.813613182570992 1002938.7416790801
5.65 0.004337779711931944 13829.05000704819 nan nan nan 2.8289799845864008 1011873.0514922175
5.675000000000001 0.004306612070649862 13749.999288382742 nan nan nan 2.8443615590415767 1020846.9754839414
5.7 0.004276429768651724 13670.95069954729 nan nan nan 2.859757957207591 1029860.5143130345
5.7250000000000005 0.004247285891324282 13591.903373293831 nan nan nan 2.8751692783794223 1038913.6686752934
5.75 0.004218968562781811 13512.857977708469 nan nan nan 2.890595567740901 1048006.4397619264
5.775 0.004190560895949602 13433.812854677957 nan nan nan 2.9060365857056674 1057138.8286700037
5.800000000000001 0.004160952754318714 13354.768644234142 nan nan nan 2.9214924017399246 1066310.8349446289
5.825 0.0041303993202745914 13275.724664198802 nan nan nan 2.936963108455565 1075522.4592710296
5.8500000000000005 0.0040993522852659225 13196.680073279706 nan nan nan 2.9524489607801945 1084773.7009728935
5.875 0.004067738074809313 13117.635057098389 nan nan nan 2.9679506726946983 1094064.5595223634
5.9 0.004036139231175184 13038.590459786432 nan nan nan 2.983469256584068 1103395.0348307085
5.925000000000001 0.004003995563834906 12959.545744370458 nan nan nan 2.9990055092425845 1112765.1262649794
5.95 0.003970270045101643 12880.50219982286 nan nan nan 3.014560287548612 1122174.8343638764
5.9750000000000005 0.003935117274522781 12801.459916623236 nan nan nan 3.0301345176419483 1131624.1599118127
6.0 0.0038995735812932253 12722.41817935995 nan nan nan 3.045729049930855 1141113.1037619857
6.025 0.003864612663164735 12643.377646688486 nan nan nan 3.0613448116497786 1150641.6672706367
6.050000000000001 0.0038306540809571743 12564.336561481734 nan nan nan 3.0769822609204476 1160209.8497082975
6.075 0.0037976994644850492 12485.295597871851 nan nan nan 3.0926414048811792 1169817.6509482723
6.1000000000000005 0.0037654521875083447 12406.254919708785 nan nan nan 3.108322303891568 1179465.0719423844
6.125 0.0037331401836127043 12327.215514771118 nan nan nan 3.1240251959224543 1189152.1129314336
6.15 0.0037004160694777966 12248.176496804559 nan nan nan 3.1397504609805074 1198878.7747252698
6.175000000000001 0.0036672172136604786 12169.139100359911 nan nan nan 3.1554979201835303 1208645.0576488904
6.2 0.0036329051945358515 12090.102730381535 nan nan nan 3.1712672738391983 1218450.9626154266
6.2250000000000005 0.0035970446188002825 12011.066664666003 nan nan nan 3.187057986593012 1228296.4900701696
6.25 0.003559935139492154 11932.029696830845 nan nan nan 3.2028696934592435 1238181.6395859295
6.275 0.0035221069119870663 11852.992917735111 nan nan nan 3.218702258635721 1248106.4110245432
6.300000000000001 0.0034833939280360937 11773.956440393995 nan nan nan 3.2345557821405335 1258070.804719777
6.325 0.003443822031840682 11694.920846121162 nan nan nan 3.2504307881351533 1268074.8208262639
6.3500000000000005 0.0034031053073704243 11615.885516111226 nan nan nan 3.26632803816252 1278118.4594070278
6.375 0.00336074223741889 11536.850881276348 nan nan nan 3.2822483398367166 1288201.7215249133
6.4 0.0033160587772727013 11457.81642763696 nan nan nan 3.298192343073976 1298324.6068558856
6.425000000000001 0.003268218133598566 11378.78073962836 nan nan nan 3.3141603943731406 1308487.1150812365
6.45 0.0032175842206925154 11299.745291890742 nan nan nan 3.3301525777981014 1318689.2464064378
6.4750000000000005 0.003165119793266058 11220.70927504633 nan nan nan 3.3461688842813584 1328931.000783483
6.5 0.0031114157754927874 11141.673377877403 nan nan nan 3.3622093365341383 1339212.3777772365
6.525 0.003056841902434826 11062.637625504569 nan nan nan 3.378273982527009 1349533.377325735
6.550000000000001 0.0030013322830200195 10983.601335760786 nan nan nan 3.3943626529310245 1359893.9986775685
6.575 0.002944421488791704 10904.566246898548 nan nan nan 3.4104749532037233 1370294.2424602497
6.6000000000000005 0.002885601483285427 10825.5305959376 nan nan nan 3.4266103551978517 1380734.1098078543
6.625 0.002824018709361553 10746.49494315557 nan nan nan 3.442768087254116 1391213.5987635537
6.65 0.002759736031293869 10667.458657175572 nan nan nan 3.45894761204379 1401732.708941999
6.675000000000001 0.0026932242326438427 10588.422769645405 nan nan nan 3.4751484750594055 1412291.43940179
6.7 0.002625010209158063 10509.386597620254 nan nan nan 3.4913701413723306 1422889.7910968652
6.7250000000000005 0.0025555891916155815 10430.350988843884 nan nan nan 3.507611799010206 1433527.7646871423
6.75 0.0024856594391167164 10351.315639893719 nan nan nan 3.5238727233845912 1444205.3591506088
6.775 0.0024154912680387497 10272.280319786243 nan nan nan 3.54015255660979 1454922.5748053875
6.800000000000001 0.002345076762139797 10193.244753097115 nan nan nan 3.5564506129291673 1465679.4115759023
6.825 0.0022746226750314236 10114.208399802876 nan nan nan 3.572765715775361 1476475.8691300082
6.8500000000000005 0.0022035371512174606 10035.171888480703 nan nan nan 3.5890964306180786 1487311.9460954657
6.875 0.002132059307768941 9956.134776161784 nan nan nan 3.60544160633664 1498187.64226499
6.9 0.002061012666672468 9877.097607741664 nan nan nan 3.6218006469214186 1509102.956998093
6.925000000000001 0.0019912247080355883 9798.059910600923 nan nan nan 3.638172979846827 1520057.889549703
6.95 0.0019222950795665383 9719.02189703004 nan nan nan 3.6545578528864597 1531052.4389327378
6.9750000000000005 0.0018536373972892761 9639.984200607414 nan nan nan 3.670954489606991 1542086.6047541357
7.0 0.0017855764599516988 9560.946784156476 nan nan nan 3.6873623210616975 1553160.3877731087
7.025 0.0017192777013406157 9481.91033312014 nan nan nan 3.7037806721357183 1564273.7888387828
7.050000000000001 0.0016552944434806705 9402.872883248498 nan nan nan 3.720209256187286 1575426.8072701574
7.075 0.0015939424047246575 9323.83682837561 nan nan nan 3.736648194619432 1586619.4425514778
7.1000000000000005 0.0015343819977715611 9244.800646145142 nan nan nan 3.753097696666223 1597851.6936445865
7.125 0.0014760686317458749 9165.76396409664 nan nan nan 3.7695571627478857 1609123.560612073
7.15 0.0014196474803611636 9086.727608187783 nan nan nan 3.786025532648015 1620435.0440181212
7.175000000000001 0.0013660386903211474 9007.691213391616 nan nan nan 3.8025011922044114 1631786.1430937161
7.2 0.0013152890605852008 8928.65572512551 nan nan nan 3.8189825259145627 1643176.8571901326
7.2250000000000005 0.0012666116235777736 8849.621512363425 nan nan nan 3.835468080309548 1654607.1871830553
7.25 0.0012198601616546512 8770.587417294966 nan nan nan 3.8519565332884182 1666077.1337336078
7.275 0.0011760180350393057 8691.552973422615 nan nan nan 3.8684470918661207 1677586.69765524
7.300000000000001 0.0011351886205375195 8612.518922571348 nan nan nan 3.8849395380169254 1689135.8777586527
7.325 0.0010967631824314594 8533.485545952168 nan nan nan 3.9014336484369876 1700724.6739942923
7.3500000000000005 0.0010599656961858273 8454.452511601321 nan nan nan 3.917929228364108 1712353.0861263585
7.375 0.001023890101350844 8375.420086761551 nan nan nan 3.934426459740187 1724021.1147381905
7.4 0.0009877255652099848 8296.388758145302 nan nan nan 3.9509251134837005 1735728.7604357642
7.425000000000001 0.0009521568426862359 8217.357309964264 nan nan nan 3.967425011967829 1747476.024094927
7.45 0.0009189087431877851 8138.3254793666165 nan nan nan 3.9839266710333314 1759262.904945401
7.4750000000000005 0.0008888732409104705 8059.294256586166 nan nan nan 4.000431939718194 1771089.4021510328
7.5 0.0008611615630798042 7980.26367712018 nan nan nan 4.016942461245428 1782955.517130386
7.525 0.000835214916151017 7901.233507697356 nan nan nan 4.033458677093459 1794861.2508901916
7.550000000000001 0.0008107947651296854 7822.20417630081 nan nan nan 4.049981130026863 1806806.602848159
7.575 0.0007860710611566901 7743.175287022122 nan nan nan 4.066510057952688 1818791.57286208
7.6000000000000005 0.0007607072475366294 7664.146867778292 nan nan nan 4.083045893058553 1830816.161743669
7.625 0.0007355153793469071 7585.117764196343 nan nan nan 4.099589827123953 1842880.371031054
7.65 0.0007097912020981312 7506.088695265772 nan nan nan 4.116143128254223 1854984.1974813875
7.675000000000001 0.0006819019326940179 7427.059796953501 nan nan nan 4.132706314418745 1867127.6396548417
7.7 0.0006517278379760683 7348.032025933549 nan nan nan 4.149278389504134 1879310.6978539529
7.7250000000000005 0.0006201657233759761 7269.004535730756 nan nan nan 4.165857735445508 1891533.3745132594
7.75 0.0005877791554667056 7189.977645232051 nan nan nan 4.18244235512627 1903795.6687279548
7.775 0.0005549045163206756 7110.951364563711 nan nan nan 4.199031187779244 1916097.5818515788
7.800000000000001 0.0005215510027483106 7031.926074001056 nan nan nan 4.215623646267657 1928439.11550384
7.825 0.00048771509318612516 6952.9019529395355 nan nan nan 4.232219311954357 1940820.268987641
7.8500000000000005 0.00045408590813167393 6873.879229416388 nan nan nan 4.248817217654899 1953241.0442231023
7.875 0.0004212485800962895 6794.857395953932 nan nan nan 4.2654170047111455 1965701.4444664887
7.9 0.00038871547440066934 6715.835002631514 nan nan nan 4.282018361123825 1978201.4687075377
7.925000000000001 0.0003564604267012328 6636.812628780869 nan nan nan 4.2986211257093725 1990741.1155912133
7.95 0.000325532368151471 6557.791364741985 nan nan nan 4.315225243284262 2003320.3864497277
7.9750000000000005 0.00029733835253864527 6478.771596201908 nan nan nan 4.331829801687961 2015939.2829360424
8.0 0.00027269127895124257 6399.751892352858 nan nan nan 4.348434001188507 2028597.8075526448
8.025 0.00025167546118609607 6320.7319232142345 nan nan nan 4.365037119578095 2041295.9583652944
8.05 0.00023397528275381774 6241.711084553478 nan nan nan 4.38163808472575 2054033.734821401
8.075000000000001 0.00021800404647365212 6162.690305535333 nan nan nan 4.398235033289829 2066811.137788332
8.1 0.00020260685414541513 6083.669821619353 nan nan nan 4.414825536623673 2079628.1652027585
8.125 0.0001879985793493688 6004.64955033083 nan nan nan 4.431407872300926 2092484.8134500661
8.15 0.00017463286349084228 5925.629161007393 nan nan nan 4.447981845172453 2105381.0864327573
8.175 0.00016285789024550468 5846.60883752822 nan nan nan 4.464548543781188 2118316.983950482
8.200000000000001 0.00015208381228148937 5767.588652324305 nan nan nan 4.481109276780588 2131292.505401135
8.225 0.00014084733265917748 5688.568425755603 nan nan nan 4.497664655884796 2144307.6512077427
8.25 0.0001287229242734611 5609.547728015205 nan nan nan 4.514213528945364 2157362.4187367046
8.275 0.00011630020890152082 5530.526730453834 nan nan nan 4.530755084113065 2170456.8053247165
8.3 0.00010481681965757161 5451.507335038982 nan nan nan 4.54729001019524 2183590.814700051
8.325000000000001 9.463335300097242e-05 5372.48844832495 nan nan nan 4.5638195524522045 2196764.444866564
8.35 8.560757123632357e-05 5293.469390883982 nan nan nan 4.580343673100268 2209977.697674614
8.375 7.703632581979036e-05 5214.450100682532 nan nan nan 4.59686145198905 2223230.571732611
8.4 6.807238969486207e-05 5135.431623156845 nan nan nan 4.613370761643888 2236523.0676149004
8.425 5.853856782778166e-05 5056.414399001618 nan nan nan 4.629869761510805 2249855.1851154035
8.450000000000001 4.902905129711144e-05 4977.3978847777635 nan nan nan 4.6463573484884915 2263226.927699644
8.475 3.974429637310095e-05 4898.381565795841 nan nan nan 4.662832605793861 2276638.2958307182
8.5 3.073659536312334e-05 4819.365299085374 nan nan nan 4.679294372449061 2290089.290083219
8.525 2.2666543372906744e-05 4740.348864908728 nan nan nan 4.695741525935084 2303579.9095987515
8.55 1.5929746950860135e-05 4661.33221073712 nan nan nan 4.712174162201676 2317110.150929264
8.575000000000001 1.0428077075630426e-05 4582.316783102535 nan nan nan 4.728593165517284 2330680.016148097
8.6 5.842673544975696e-06 4503.301491971879 nan nan nan 4.744999251514417 2344289.505601311
8.625 2.1639018541463884e-06 4424.28675520416 nan nan nan 4.76139274597891 2357938.6240601065
8.65 -8.805645279608143e-07 4345.272510634938 nan nan nan 4.777773008688742 2371627.370134714
8.675 -2.8304766601650044e-06 4266.258123475415 nan nan nan 4.794139196142678 2385355.7424681326
8.700000000000001 -3.2084335543913767e-06 4187.244894660189 nan nan nan 4.810491207767035 2399123.741456928
8.725 -2.7435689844423905e-06 4108.23167811067 nan nan nan 4.826829768893516 2412931.3693239293
8.75 -2.348237558180699e-06 4029.218118024355 nan nan nan 4.843158060981796 2426778.6249981374
8.775 -2.226062633781112e-06 3950.2059185535686 nan nan nan 4.859479841248169 2440665.5133251087
8.8 -1.7188931451528333e-06 3871.1933736329115 nan nan nan 4.8757981529788434 2454592.032890319
8.825000000000001 -4.668262576501547e-08 3792.1807929381184 nan nan nan 4.892113608767466 2468558.184613682
8.85 2.4191144802898634e-06 3713.1674830511383 nan nan nan 4.908426069692697 2482563.9679459427
8.875 4.207522579235956e-06 3634.153154052734 nan nan nan 4.924735993069001 2496609.3752492126
8.9 5.224181222729385e-06 3555.1385787926383 nan nan nan 4.941042818047943 2510694.401199441
8.925 6.795195986342151e-06 3476.1243849510515 nan nan nan 4.957346034532433 2524819.0413834075
8.950000000000001 9.083919394470286e-06 3397.1098012570124 nan nan nan 4.9736438823490845 2538983.29359196
8.975 1.0828773156390525e-05 3318.0944299983266 nan nan nan 4.9899321069294 2553187.151616309
9.0 1.080159745470155e-05 3239.078168595768 nan nan nan 5.00620411468722 2567430.6146799354
9.025 9.237423000740819e-06 3160.0632543601514 nan nan nan 5.022453222040079 2581713.679625394
9.05 6.8488079705275595e-06 3081.049411193981 nan nan nan 5.038671721012927 2596036.3439834323
9.075000000000001 4.115335741516901e-06 3002.035804765354 nan nan nan 5.054853128123796 2610398.6098472956
9.1 1.7775635114958277e-06 2923.0224040021917 nan nan nan 5.070995133010842 2624800.47924178
9.125 -8.115269167774386e-08 2844.009649051343 nan nan nan 5.087098529826309 2639241.9513082313
9.15 -1.8589514638733817e-06 2764.997617561122 nan nan nan 5.1031613499919395 2653723.017391883
9.175 -3.87334239349002e-06 2685.9867974202352 nan nan nan 5.11917920726083 2668243.683154412
9.200000000000001 -6.195681635290384e-06 2606.9778147526404 nan nan nan 5.135146825813303 2682803.954501931
9.225 -8.550577149435412e-06 2527.9705371587856 nan nan nan 5.151057920414542 2697403.8314702893
9.25 -1.099339897336904e-05 2448.9646808703415 nan nan nan 5.16690638685979 2712043.32482785
9.275 -1.3996714187669568e-05 2369.960283595392 nan nan nan 5.18268858485369 2726722.437382838
9.3 -1.7891841707751155e-05 2290.9573720011153 nan nan nan 5.198402153540194 2741441.1746418756
9.325000000000001 -2.2853708287584595e-05 2211.9554053726292 nan nan nan 5.214046382338546 2756199.539768115
9.35 -2.9387269023573026e-05 2132.953619171323 nan nan nan 5.229623243534142 2770997.539714755
9.375 -3.764011125895195e-05 2053.9517343235634 nan nan nan 5.245132623356647 2785835.176741496
9.4 -4.660198464989662e-05 1974.9497250344618 nan nan nan 5.260575563893612 2800712.448265874
9.425 -5.5002517910907045e-05 1895.9481563304228 nan nan nan 5.275953572538085 2815629.343929533
9.450000000000001 -6.202528311405331e-05 1816.9458439014275 nan nan nan 5.291270050465781 2830585.8696654555
9.475 -6.729298183927312e-05 1737.943218398363 nan nan nan 5.306528798566059 2845582.0256680287
9.5 -7.062508666422218e-05 1658.940717597267 nan nan nan 5.321734565548172 2860617.8114994075
9.525 -7.292898226296529e-05 1579.9382440901777 nan nan nan 5.336890953524591 2875693.219679315
9.55 -7.4115683673881e-05 1500.9362040894716 nan nan nan 5.351999197218548 2890808.249096842
9.575000000000001 -7.331596862059087e-05 1421.935176477166 nan nan nan 5.367059005408259 2905962.9064120264
9.600000000000001 -6.963922351133078e-05 1342.9347488230233 nan nan nan 5.3820735460742375 2921157.18214895
9.625 -6.32420924375765e-05 1263.933718420937 nan nan nan 5.397049950260296 2936391.077527382
9.65 -5.526931636268273e-05 1184.9325345380407 nan nan nan 5.411993214568019 2951664.586651378
9.675 -4.692311995313503e-05 1105.9321475226195 nan nan nan 5.426902460058209 2966977.6959510115
9.700000000000001 -3.887318234774284e-05 1026.9321899215383 nan nan nan 5.4417740673101616 2982330.40994075
9.725000000000001 -3.12494084937498e-05 947.9328023225542 nan nan nan 5.456607018195391 2997722.730513893
9.75 -2.3885568225523457e-05 868.9338152248545 nan nan nan 5.471403542475582 3013154.6405718364
9.775 -1.715756116027478e-05 789.9357973915323 nan nan nan 5.486168015952467 3028626.14475554
9.8 -1.133563000621507e-05 710.9391858820428 nan nan nan 5.500899662455873 3044137.251652071
9.825000000000001 -5.877912371943239e-06 631.9431917069356 nan nan nan 5.515601431870671 3059687.952554085
9.850000000000001 -1.1011546803274541e-06 552.9481678233777 nan nan nan 5.530283259145517 3075278.2401676383
9.875 2.4252042294392595e-06 473.95385785826306 nan nan nan 5.544959870965305 3090908.124654315
9.9 4.958802037435817e-06 394.96048071061944 nan nan nan 5.559639851260821 3106577.6433873195
9.925 6.014268819853896e-06 315.96788732535225 nan nan nan 5.574331129818139 3122286.7926270347
9.950000000000001 6.23267123955884e-06 236.97501857436504 nan nan nan 5.589020046260659 3138035.551696305
9.975000000000001 5.833794148202287e-06 157.98305090673784 nan nan nan 5.603699752774264 3153823.905402118
10.0 3.7512622839130927e-06 78.9912862183914 nan nan nan 5.618363225557803 3169651.8936888557


==> plots/star_polymer/star_polymer_11_gns_sde.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.2680462896823883 137.50874839703994 0.40044177887424637 0.0 0.9724993969271014 -1.5236173567245716e-10 -1.3052485883235931e-09
0.025 0.26681074500083923 137.12381843428957 0.5976442629429708 0.0 0.9346587565609575 0.00016748015040554253 0.08606957649410334
0.05 0.2646257281303406 136.73849297563692 0.7948467470116951 0.0 0.9685747690323224 0.0006692454199393812 0.3441880834651656
0.07500000000000001 0.2618626058101654 136.3528518238472 0.9920492310804195 0.0 0.9678639356672988 0.0015034725782391192 0.7742277677104207
0.1 0.25874996185302734 135.96682178935862 1.189251715149144 0.0 0.9615664440685567 0.002667572152482512 1.3760609752662312
0.125 0.2553744316101074 135.58048311970538 1.3864541992178683 0.0 0.9746177973750051 0.00415847831094245 2.1495601840475627
0.15000000000000002 0.2517533302307129 135.19368651473076 1.5836566832865926 0.0 0.986276386245264 0.005972767751499646 3.094597522722939
0.17500000000000002 0.24788789451122284 134.8065555495217 1.7808591673553171 0.0 0.9756909299463594 0.00810668362019954 4.211044582732554
0.2 0.243793785572052 134.41917750907956 1.9780616514240412 0.0 0.9842591670340738 0.010556130733684997 5.498772050634949
0.225 0.23951074481010437 134.0315741212588 2.1752641354927658 0.0010673959603654773 0.9704022083328231 0.013316711571171386 6.957651078571845
0.25 0.23509041965007782 133.64365140530356 2.37246661956149 0.12220546072746871 0.9958262914490946 0.016383774627712143 8.58755265360344
0.275 0.23057624697685242 133.2555118889452 2.5696691036302144 0.9502690850008736 1.0002290338751625 0.019752458971925728 10.388347197419023
0.30000000000000004 0.22599244117736816 132.86725617183177 2.766871587698939 1.8756953643963248 1.004383939089594 0.023417759855868032 12.359905835830837
0.325 0.22135016322135925 132.47885529109902 2.9640740717676635 1.8733258954426297 1.000944039897581 0.027374583590576863 14.502100141311578
0.35000000000000003 0.21665969491004944 132.0903685944015 3.1612765558363876 1.5698161402201938 1.0022591684159785 0.03161775660268335 16.81480020547556
0.375 0.2119337022304535 131.70185222662238 3.3584790399051117 1.2821908092230265 0.9936477814932644 0.03614202530291873 19.297876603507017
0.4 0.20719052851200104 131.31349237635487 3.555681523973836 1.1094367217451602 0.9948562065108386 0.04094207223533523 21.95120495832521
0.42500000000000004 0.2024449110031128 130.92507222176548 3.7528840080425607 0.9543918522715225 0.9978967281198018 0.046012552669495506 24.774659843914815
0.45 0.19771075248718262 130.5366050489264 3.9500864921112853 0.8639746648018046 0.99127581179276 0.05134810016201284 27.76811416920965
0.47500000000000003 0.1929982751607895 130.14810416370912 4.147288976180009 0.8334812155948539 0.9930984617596119 0.05694331872094526 30.931442192706513
0.5 0.18831636011600494 129.75961186396987 4.344491460248733 0.8154192155887445 1.0030735980042025 0.06279280784837106 34.264516163756795
0.525 0.1836690753698349 129.3714045006985 4.541693944317458 0.8280771706776009 1.000686505967291 0.06889118437216228 37.76721168230721
0.55 0.17905813455581665 128.9833246044173 4.738896428386182 0.8792391833987213 1.0051062016406411 0.07523306113184935 41.4394089530952
0.5750000000000001 0.1744868904352188 128.5951789673136 4.9360989124549075 0.9396486147889503 1.0131425560400513 0.0818130404713922 45.28098278383509
0.6000000000000001 0.16996243596076965 128.20721349321457 5.133301396523631 0.9909946471883144 1.0092220016043532 0.08862575334426279 49.291807871501035
0.625 0.16549041867256165 127.81953230091284 5.330503880592355 1.0526027819514536 1.007814850699199 0.09566583963029092 53.471763949121105
0.65 0.16107800602912903 127.43193529034733 5.52770636466108 1.09115390668696 1.008314829808169 0.10292797997379932 57.82073339204375
0.675 0.1567290872335434 127.04455243843273 5.724908848729804 1.0955936009876592 1.0006103006707343 0.11040690334158978 62.338595390688
0.7000000000000001 0.15244629979133606 126.65717012967433 5.922111332798529 1.0773974938041024 1.0025926374671539 0.11809735609721567 67.02522963894963
0.7250000000000001 0.14823228120803833 126.26989989370003 6.119313816867253 1.046365436186325 0.996043156108465 0.12599407369261684 71.8805156194071
0.75 0.14408928155899048 125.88287275952533 6.316516300935977 1.0136828925756118 1.0016167380101193 0.1340918138238439 76.90433531042581
0.775 0.1400211602449417 125.49595603464458 6.513718785004702 0.9781947983239335 1.0021363778149177 0.14238542871871313 82.09657212042552
0.8 0.13603225350379944 125.10927242035075 6.710921269073426 0.9698947518816949 0.9999489434138777 0.15086994163561396 87.45711031749207
0.8250000000000001 0.1321243792772293 124.72275891775055 6.908123753142151 0.9643097044063249 1.000997307964788 0.15954049782170232 92.98583964218403
0.8500000000000001 0.1282973736524582 124.33633946505955 7.105326237210875 0.9671515961621321 0.9983013729596562 0.16839232351185843 98.68264122610584
0.875 0.12455198913812637 123.94999961378568 7.302528721279598 0.9674643353547392 0.9966043127560825 0.1774207018229192 104.54740092235973
0.9 0.12088833749294281 123.56375663994496 7.499731205348324 0.9814634674821537 1.0009302774137872 0.18662101765500638 110.57999929847774
0.925 0.1173054575920105 123.17751785752482 7.6969336894170475 0.996533538252003 1.0035992883981506 0.19598872070661444 116.78032005634141
0.9500000000000001 0.11380203068256378 122.79159005160714 7.894136173485773 1.0077422614384453 1.0018749872849317 0.20551930412089167 123.1482539176388
0.9750000000000001 0.11037590354681015 122.40583853578048 8.091338657554497 1.015741351292224 0.9988090289061059 0.21520831834018395 129.68368946713835
1.0 0.10702618956565857 122.02018414845638 8.288541141623222 1.0201042555449424 0.9971073074565573 0.22505140089398082 136.38651235640165
1.0250000000000001 0.10375386476516724 121.63475153276435 8.485743625691946 1.0218523816323615 0.9985264322241708 0.23504429066930085 143.25661167123536
1.05 0.10055997967720032 121.24953872956957 8.682946109760671 1.0081625326838388 1.000462442579652 0.2451828618595024 150.29388471233466
1.075 0.09744574874639511 120.86458147160207 8.880148593829395 1.0055960520159926 0.9994295598437489 0.2554631355752898 157.49822604536476
1.1 0.0944092646241188 120.4797441077355 9.077351077898118 0.9980344266258871 0.9977784741415611 0.26588125550244746 164.86953340084932
1.125 0.09144709259271622 120.09503460240416 9.274553561966844 0.9918832863531094 0.9982314325436109 0.27643336363415494 172.4076965297128
1.1500000000000001 0.08855880796909332 119.7105613361331 9.47175604603557 0.9855575469304453 0.997407327056612 0.2871156751383629 180.11260990774136
1.175 0.08574261516332626 119.32620237824187 9.668958530104293 0.9930974820959144 0.9966325630229209 0.29792453641065647 187.98416749159946
1.2000000000000002 0.08299784362316132 118.94199039228523 9.866161014173016 0.9902348742976529 0.998548928804793 0.3088563771789237 196.02225816223415
1.225 0.08032328635454178 118.5579589419891 10.063363498241742 1.000892033356172 0.9997160605501739 0.3199077072685879 204.2267762556231
1.25 0.07771673053503036 118.17403560819827 10.260565982310466 1.0047235624391977 0.9971429259868765 0.3310750303563614 212.59761764922092
1.2750000000000001 0.07517559826374054 117.79012743306606 10.45776846637919 1.0038339408774932 1.0004223366847496 0.34235482560922775 221.13467158325668
1.3 0.07269930094480515 117.40639354142317 10.654970950447915 1.009051130147729 1.0006722345538293 0.35374362037429585 229.83782948079187
1.3250000000000002 0.07028719037771225 117.02275127113727 10.85217343451664 1.0020868415616462 0.9996109325643635 0.36523800538962803 238.70699072017433
1.35 0.0679391399025917 116.63914797775942 11.049375918585362 1.003912240042035 1.001435727399852 0.3768345902586989 247.74204308202522
1.375 0.06565520167350769 116.25567497802524 11.246578402654087 0.9999912189747338 0.9983200224525159 0.38853001303958745 256.94287815615417
1.4000000000000001 0.06343495845794678 115.87228079395283 11.443780886722813 0.9955791657059685 1.0012824459860874 0.40032105452084876 266.3093909200821
1.425 0.06127781793475151 115.48901352915978 11.640983370791536 1.0004145697158482 0.9990671212159346 0.4122046666823811 275.84147149331784
1.4500000000000002 0.05918257310986519 115.10593567039813 11.83818585486026 0.9923170941414076 0.9997352330556943 0.4241779554719825 285.53901363263026
1.475 0.057148274034261703 114.72309803618725 12.035388338928986 0.998178980135724 0.9989602979280104 0.43623816321055253 295.4019194843905
1.5 0.05517515167593956 114.34040954757808 12.23259082299771 0.9986374601070735 1.0003850267914314 0.4483825998582896 305.4300932348238
1.5250000000000001 0.053263306617736816 113.95796318151945 12.429793307066433 0.9997436492043185 0.9981237397186579 0.4606086420590476 315.6234279663155
1.55 0.05141042172908783 113.57584973624635 12.626995791135158 1.003866412882976 0.9982048508359175 0.47291368146893314 325.9818306080303
1.5750000000000002 0.04961380362510681 113.19390462943444 12.824198275203884 1.0003355539893792 0.9965583591204957 0.4852950525970548 336.5052099722007
1.6 0.047871820628643036 112.81195812367048 13.021400759272606 0.9982840172639722 0.9987298877542915 0.4977501774459973 347.1934528643083
1.625 0.04618300497531891 112.4301927250193 13.218603243341331 1.0002071716574903 1.000666249356512 0.5102766072412009 358.04645453914105
1.6500000000000001 0.04454575479030609 112.04870195721055 13.415805727410056 1.002665965530796 0.9993647264259493 0.5228719310242628 369.06412171759877
1.675 0.042959894984960556 111.66751668938169 13.61300821147878 0.9993982840182036 1.000201111953972 0.535533908696883 380.2463634048695
1.7000000000000002 0.04142595827579498 111.28655739558636 13.810210695547504 1.001176981989498 1.0016908998785223 0.5482604859066551 391.5930965480745
1.725 0.03994385153055191 110.90583905339643 14.00741317961623 0.9985984975839216 1.0005976527484366 0.5610497242102679 403.1042246939086
1.75 0.03851279243826866 110.52526294720217 14.204615663684953 0.997581949987411 0.9984151397670218 0.5738996821285302 414.7796512353373
1.7750000000000001 0.03713148459792137 110.14494633725515 14.401818147753676 0.998485901921472 0.9994945481754844 0.5868084251414106 426.6192839204896
1.8 0.035798463970422745 109.76476744066139 14.599020631822402 0.9982473435867069 0.9958636929963288 0.5997741015584929 438.6230299431827
1.8250000000000002 0.034513141959905624 109.38475306229788 14.796223115891127 1.0023450166160655 0.9968196158176028 0.6127949714801603 450.7907943212326
1.85 0.033274538815021515 109.00484605351576 14.99342559995985 1.0041950397145596 0.9977954876380223 0.6258692631743714 463.122486174406
1.875 0.03208019956946373 108.62513251903309 nan nan nan 0.6389951187412197 475.61800628483786
1.9000000000000001 0.03092815726995468 108.24552839725244 nan nan nan 0.6521706595467479 488.27726294396956
1.925 0.02981768548488617 107.86602253557159 nan nan nan 0.6653941351382979 501.1001561749032
1.9500000000000002 0.02874724380671978 107.48671975391152 nan nan nan 0.678663818190707 514.0865886712119
1.975 0.02771495096385479 107.10769605154127 nan nan nan 0.6919779400799645 527.2364781531672
2.0 0.026719072833657265 106.72882499846972 nan nan nan 0.7053348399481625 540.5497407394113
2.025 0.025759568437933922 106.35014224030608 nan nan nan 0.7187330999962678 554.026284314587
2.0500000000000003 0.02483516000211239 105.9716775993458 nan nan nan 0.7321715223594624 567.6660179506122
2.075 0.023945439606904984 105.59338587023507 nan nan nan 0.7456489818113623 581.4688537414535
2.1 0.023090235888957977 105.21526697595621 nan nan nan 0.7591644375570086 595.4347046000394
2.125 0.02226826176047325 104.8374110152543 nan nan nan 0.7727168428929919 609.5634686706716
2.15 0.021477846428751945 104.45970861180929 nan nan nan 0.7863050317576833 623.8550721839559
2.1750000000000003 0.020717188715934753 104.08213202712705 nan nan nan 0.7999278628072768 638.3094254599946
2.2 0.019985267892479897 103.70482178109914 nan nan nan 0.8135842827806887 652.9264378151563
2.225 0.019280852749943733 103.32773192485969 nan nan nan 0.8272732551176654 667.7060395305217
2.25 0.018602518364787102 102.95083027960568 nan nan nan 0.8409936587592794 682.6481597364929
2.275 0.017950084060430527 102.57419495000784 nan nan nan 0.8547443350431553 697.7527241643372
2.3000000000000003 0.017324892804026604 102.19774872249893 nan nan nan 0.8685242631804906 713.0196609176566
2.325 0.016726430505514145 101.82150659556642 nan nan nan 0.8823324040396625 728.4488852788936
2.35 0.016153458505868912 101.44547104790234 nan nan nan 0.8961677101998509 744.0403133634995
2.375 0.01560463011264801 101.06953585128133 nan nan nan 0.9100292268087494 759.7938734145087
2.4000000000000004 0.015078374184668064 100.69366407652359 nan nan nan 0.9239161133553592 775.7094717209093
2.4250000000000003 0.014573156833648682 100.31784499638405 nan nan nan 0.9378275790866427 791.7870080716368
2.45 0.01408702414482832 99.94214002338906 nan nan nan 0.9517628904439762 808.0263873580203
2.475 0.01361906062811613 99.56654344910899 nan nan nan 0.9657212097624267 824.4275315628133
2.5 0.01316939014941454 99.19114150625086 nan nan nan 0.9797015770492004 840.9903336094225
2.5250000000000004 0.012738200835883617 98.81582214468577 nan nan nan 0.9937029980634859 857.7147098420617
2.5500000000000003 0.012325233779847622 98.44076528684312 nan nan nan 1.007724721550113 874.6005699905103
2.575 0.011929095722734928 98.0658796380975 nan nan nan 1.0217661381258252 891.647838951757
2.6 0.011547579430043697 97.69121435449898 nan nan nan 1.035826737059629 908.8564262811816
2.625 0.011179293505847454 97.31684610004183 nan nan nan 1.0499059752924726 926.2262553836931
2.6500000000000004 0.010824238881468773 96.9427604393829 nan nan nan 1.0640031911681154 943.7572717194922
2.6750000000000003 0.010483326390385628 96.56891325373208 nan nan nan 1.0781177414696919 961.4494063465474
2.7 0.010156894102692604 96.19532707613655 nan nan nan 1.0922491264329905 979.3025883535358
2.725 0.009844246320426464 95.82203498298524 nan nan nan 1.1063970065518183 997.3167442561863
2.75 0.0095435855910182 95.44895510381957 nan nan nan 1.1205611132911095 1015.4918257258419
2.7750000000000004 0.009253867901861668 95.07599957828354 nan nan nan 1.1347411350654848 1033.8277678869451
2.8000000000000003 0.008974500931799412 94.70327474384739 nan nan nan 1.1489367685868097 1052.324471479321
2.825 0.008704687468707561 94.33062702302486 nan nan nan 1.1631476676170522 1070.98185024615
2.85 0.008443309925496578 93.95824674591867 nan nan nan 1.1773733465762717 1089.799829448345
2.875 0.008189954794943333 93.58615771977908 nan nan nan 1.1916131049790757 1108.7783566644778
2.9000000000000004 0.007945068180561066 93.21434422384615 nan nan nan 1.205866325467419 1127.917364268221
2.9250000000000003 0.007709635887295008 92.84271995775102 nan nan nan 1.2201325664009244 1147.2167853959827
2.95 0.007485354784876108 92.4712738757517 nan nan nan 1.2344115404802565 1166.6765393061085
2.975 0.007273430470377207 92.1001185707694 nan nan nan 1.2487029816838315 1186.2965636354213
3.0 0.007073851767927408 91.72917687349457 nan nan nan 1.2630065341926102 1206.076796702489
3.0250000000000004 0.006885796319693327 91.35863459326427 nan nan nan 1.277321841654657 1226.0171804139302
3.0500000000000003 0.006707885768264532 90.98838405392146 nan nan nan 1.2916486356686756 1246.1176961788633
3.075 0.006538905203342438 90.6185178007983 nan nan nan 1.3059868694681218 1266.3782904373593
3.1 0.00637832609936595 90.24901096575122 nan nan nan 1.320336404640957 1286.79892899282
3.125 0.006226216908544302 89.87981573811992 nan nan nan 1.3346970850697941 1307.3795688131895
3.1500000000000004 0.0060826740227639675 89.51092719298006 nan nan nan 1.3490687120200848 1328.1201548060778
3.1750000000000003 0.005947499070316553 89.1423251916919 nan nan nan 1.363451024872723 1349.0206363378904
3.2 0.005820238497108221 88.77399220365183 nan nan nan 1.3778435388655284 1370.0809962490691
3.225 0.005700895097106695 88.40593250562046 nan nan nan 1.3922458514067266 1391.3011600637683
3.25 0.005589223466813564 88.03819277767916 nan nan nan 1.4066576401274493 1412.681073457069
3.2750000000000004 0.005484186112880707 87.6706250131641 nan nan nan 1.4210786235562505 1434.2207164289875
3.3000000000000003 0.005384974181652069 87.30338714692263 nan nan nan 1.4355086368234524 1455.9200116209188
3.325 0.0052903941832482815 86.93622810104422 nan nan nan 1.4499475115189722 1477.7789318116056
3.35 0.00519914273172617 86.56931122000385 nan nan nan 1.4643951904941126 1499.7973969350116
3.375 0.005111565347760916 86.20256375056958 nan nan nan 1.4788516190733745 1521.9753375615355
3.4000000000000004 0.005028764717280865 85.8360859506406 nan nan nan 1.4933168276649538 1544.312700010319
3.4250000000000003 0.004951683804392815 85.46985349222683 nan nan nan 1.5077905927725122 1566.8094280843766
3.45 0.004881430882960558 85.10386873548079 nan nan nan 1.522272453841244 1589.465488498844
3.475 0.004818856716156006 84.73818724489956 nan nan nan 1.5367620526608692 1612.2808496002415
3.5 0.004763998556882143 84.37278190299371 nan nan nan 1.5512591032549021 1635.2554662031666
3.5250000000000004 0.004715843591839075 84.00773051283443 nan nan nan 1.5657634490284404 1658.3893130744555
3.5500000000000003 0.004672902170568705 83.64296619094631 nan nan nan 1.580275082705411 1681.6823566054175
3.575 0.004634735640138388 83.27853327831203 nan nan nan 1.5947940609061477 1705.1345601968715
3.6 0.004601756576448679 82.91444521423531 nan nan nan 1.609320168817686 1728.7458947962925
3.625 0.004573634825646877 82.55063555310741 nan nan nan 1.6238530409411893 1752.5163394586707
3.6500000000000004 0.0045493366196751595 82.1871186171159 nan nan nan 1.6383924241289418 1776.4458592627002
3.6750000000000003 0.0045277732424438 81.8238372923388 nan nan nan 1.65293806971632 1800.534407902308
3.7 0.004508207552134991 81.46063828352027 nan nan nan 1.6674897553787926 1824.7819343760218
3.725 0.004491864237934351 81.09761190022168 nan nan nan 1.6820472272701659 1849.1883630746315
3.75 0.00448025343939662 80.73468025632721 nan nan nan 1.6966102412127724 1873.7536426751312
3.7750000000000004 0.004473211243748665 80.37200821225616 nan nan nan 1.711178694093161 1898.4776933431392
3.8000000000000003 0.004469116684049368 80.00955974220197 nan nan nan 1.7257522977156663 1923.3604781317244
3.825 0.004465877078473568 79.64742766109697 nan nan nan 1.7403307576058729 1948.4019755530037
3.85 0.004462597891688347 79.28543848540474 nan nan nan 1.7549139805293543 1973.6021182730742
3.875 0.0044588446617126465 78.92370132874575 nan nan nan 1.7695020772065073 1998.9608426144387
3.9000000000000004 0.004454515408724546 78.56230592996789 nan nan nan 1.78409521232687 2024.4781395753416
3.9250000000000003 0.004449502099305391 78.20097922186758 nan nan nan 1.7986935387403193 2050.15395438749
3.95 0.004444565623998642 77.83979477309913 nan nan nan 1.8132970588667428 2075.9882118457326
3.975 0.004440908785909414 77.47888323949309 nan nan nan 1.8279057663961253 2101.9808436274266
4.0 0.004438404459506273 77.11830344548396 nan nan nan 1.8425197231446047 2128.1318236190527
4.025 0.0044362894259393215 76.75779118408163 nan nan nan 1.8571389169507952 2154.4411024376163
4.05 0.004434866365045309 76.39760679608044 nan nan nan 1.8717633355427195 2180.9086263211193
4.075 0.004434916656464338 76.03757022349905 nan nan nan 1.8863932096299594 2207.534350810147
4.1000000000000005 0.004436670336872339 75.67776956945524 nan nan nan 1.9010286159926848 2234.3182108464175
4.125 0.004440265707671642 75.3182884876358 nan nan nan 1.9156691850412524 2261.260154246971
4.15 0.00444464385509491 74.95905187653446 nan nan nan 1.9303143887800565 2288.360156715813
4.175 0.0044495947659015656 74.60018178573934 nan nan nan 1.9449639480068495 2315.618195577074
4.2 0.004457340110093355 74.241546722233 nan nan nan 1.9596179466174786 2343.0342249268488
4.2250000000000005 0.004469200968742371 73.88312192941603 nan nan nan 1.974276712243333 2370.6081788087777
4.25 0.004485046956688166 73.52488611782667 nan nan nan 1.9889406930136542 2398.3399989140303
4.275 0.004503955598920584 73.16701911772873 nan nan nan 2.0036102995420095 2426.2296353788383
4.3 0.0045247990638017654 72.80936161188146 nan nan nan 2.018285784510664 2454.2770788205326
4.325 0.004546259064227343 72.45202585266237 nan nan nan 2.0329676392707223 2482.482290241931
4.3500000000000005 0.0045682527124881744 72.09494845697269 nan nan nan 2.047656519174512 2510.8452270454673
4.375 0.004591421689838171 71.73811040720453 nan nan nan 2.0623530091706543 2539.3658584934615
4.4 0.0046160779893398285 71.38148497857416 nan nan nan 2.0770576588329197 2568.044157421984
4.425 0.00464198412373662 71.02508799962841 nan nan nan 2.091771130710719 2596.88005090526
4.45 0.00466786278411746 70.66883352367769 nan nan nan 2.106494088624838 2625.873487866316
4.4750000000000005 0.0046924687922000885 70.31273714940878 nan nan nan 2.1212270096403656 2655.0243994799907
4.5 0.004714755341410637 69.95675310490049 nan nan nan 2.1359701044336985 2684.3326972164605
4.525 0.00473410077393055 69.6011824249876 nan nan nan 2.1507234334100933 2713.798303957088
4.55 0.004751688335090876 69.24593922876758 nan nan nan 2.1654871744758966 2743.4212157812035
4.575 0.004768809303641319 68.89099486073617 nan nan nan 2.1802617358419742 2773.201417407663
4.6000000000000005 0.004785588011145592 68.53637158100467 nan nan nan 2.195047597723226 2803.138867890505
4.625 0.004801096394658089 68.18213436892192 nan nan nan 2.2098453709955845 2833.233550493531
4.65 0.0048151942901313305 67.82824246109199 nan nan nan 2.224655383336299 2863.485455296253
4.675 0.004828294739127159 67.47463078037597 nan nan nan 2.2394781698167376 2893.8945942856844
4.7 0.004841609857976437 67.12135287602946 nan nan nan 2.2543142868466672 2924.4609511151853
4.7250000000000005 0.004856697749346495 66.76842184367764 nan nan nan 2.2691646086645827 2955.1844734031456
4.75 0.004872879944741726 66.41583725379405 nan nan nan 2.2840299887728595 2986.065181541438
4.775 0.004888725001364946 66.06353945104804 nan nan nan 2.298910982124782 3017.1030352036787
4.800000000000001 0.004903925117105246 65.7115155529586 nan nan nan 2.3138080310194593 3048.2980159738504
4.825 0.004918372258543968 65.35984180692631 nan nan nan 2.328721480207629 3079.6501254985264
4.8500000000000005 0.004931968171149492 65.00853378934829 nan nan nan 2.3436513896114146 3111.159324888686
4.875 0.004944637417793274 64.65756669919196 nan nan nan 2.3585978750878964 3142.825621656009
4.9 0.00495578208938241 64.30688398072512 nan nan nan 2.373560903305928 3174.649046888598
4.925000000000001 0.004964546766132116 63.956600254975875 nan nan nan 2.3885405861605737 3206.62958355037
4.95 0.004969840869307518 63.60664227663945 nan nan nan 2.4035368982701484 3238.7672628663117
4.9750000000000005 0.004971653688699007 63.25708690781342 nan nan nan 2.418549373407656 3271.0620955138306
5.0 0.004971472546458244 62.90777521070694 nan nan nan 2.433577440254647 3303.514069705767
5.025 0.00497064646333456 62.55872654385147 nan nan nan 2.448620789447752 3336.1231569728548
5.050000000000001 0.004968787543475628 62.21003554315846 nan nan nan 2.4636793381788658 3368.889335379214
5.075 0.00496488343924284 61.86181280783454 nan nan nan 2.478753150158472 3401.8126320636775
5.1000000000000005 0.0049582840874791145 61.51382553303138 nan nan nan 2.493842322712376 3434.8930638163583
5.125 0.004948921501636505 61.16613955091979 nan nan nan 2.5089467373007017 3468.1305973136564
5.15 0.00493684783577919 60.81869088668125 nan nan nan 2.52406608580752 3501.52517980987
5.175000000000001 0.004922032821923494 60.47162282174241 nan nan nan 2.539199783953092 3535.076804637528
5.2 0.004905030131340027 60.12486541086866 nan nan nan 2.554347186592864 3568.7854322342314
5.2250000000000005 0.004885647911578417 59.778392496235 nan nan nan 2.5695073060656513 3602.65103839705
5.25 0.004862958565354347 59.432228002753874 nan nan nan 2.5846792132430916 3636.6736589173224
5.275 0.004836716689169407 59.08648270020816 nan nan nan 2.5998620829065384 3670.853266736105
5.300000000000001 0.004807987250387669 58.74110031358924 nan nan nan 2.6150553479306637 3705.189878766456
5.325 0.004777409601956606 58.39599813878455 nan nan nan 2.63025889905883 3739.6835006623137
5.3500000000000005 0.004745617508888245 58.05122330626697 nan nan nan 2.6454727341214905 3774.3340998821113
5.375 0.004712419118732214 57.7068377882357 nan nan nan 2.6606972249150256 3809.1417049780916
5.4 0.004676976706832647 57.36278163802508 nan nan nan 2.6759327401500403 3844.106327185859
5.425000000000001 0.004639649763703346 57.01912699628679 nan nan nan 2.6911797726133484 3879.2279280178604
5.45 0.004601129796355963 56.67579273355613 nan nan nan 2.706438746339086 3914.5065332128684
5.4750000000000005 0.0045627751387655735 56.33279992149774 nan nan nan 2.7217097906516403 3949.9421475180443
5.5 0.004526340868324041 55.99015552545032 nan nan nan 2.736993111786724 3985.5347736703493
5.525 0.004492247011512518 55.647816472913114 nan nan nan 2.7522892797527265 4021.2844162049314
5.550000000000001 0.00446045957505703 55.30578655502741 nan nan nan 2.7675990277036107 4057.191031964262
5.575 0.004429997876286507 54.9641315816458 nan nan nan 2.7829228562571724 4093.2546624743486
5.6000000000000005 0.0043999431654810905 54.6228545475434 nan nan nan 2.7982608455331803 4129.475371684735
5.625 0.0043692030012607574 54.28191818797589 nan nan nan 2.813613182570992 4165.853199959908
5.65 0.004337779711931944 53.9413333599369 nan nan nan 2.8289799845864008 4202.3881637101595
5.675000000000001 0.004306612070649862 53.60111192145482 nan nan nan 2.8443615590415767 4239.080329383178
5.7 0.004276429768651724 53.26117152602897 nan nan nan 2.859757957207591 4275.929683055462
5.7250000000000005 0.004247285891324282 52.92152544466081 nan nan nan 2.8751692783794223 4312.936228851971
5.75 0.004218968562781811 52.582176336022165 nan nan nan 2.890595567740901 4350.099993101769
5.775 0.004190560895949602 52.243218753550096 nan nan nan 2.9060365857056674 4387.420981677155
5.800000000000001 0.004160952754318714 51.90457434046845 nan nan nan 2.9214924017399246 4424.899175969319
5.825 0.0041303993202745914 51.56629380742248 nan nan nan 2.936963108455565 4462.534587688987
5.8500000000000005 0.0040993522852659225 51.22833055263819 nan nan nan 2.9524489607801945 4500.327264797936
5.875 0.004067738074809313 50.89079128797111 nan nan nan 2.9679506726946983 4538.277237806054
5.9 0.004036139231175184 50.553381798407976 nan nan nan 2.983469256584068 4576.38455186913
5.925000000000001 0.004003995563834906 50.21622783907371 nan nan nan 2.9990055092425845 4614.649168714265
5.95 0.003970270045101643 49.879304318609485 nan nan nan 3.014560287548612 4653.071047074672
5.9750000000000005 0.003935117274522781 49.54281572245767 nan nan nan 3.0301345176419483 4691.650195256343
6.0 0.0038995735812932253 49.20666182764719 nan nan nan 3.045729049930855 4730.386694623417
6.025 0.003864612663164735 48.87072611624308 nan nan nan 3.0613448116497786 4769.280545388443
6.050000000000001 0.0038306540809571743 48.535232193975716 nan nan nan 3.0769822609204476 4808.331733706739
6.075 0.0037976994644850492 48.199994505811176 nan nan nan 3.0926414048811792 4847.54031613322
6.1000000000000005 0.0037654521875083447 47.86508207141084 nan nan nan 3.108322303891568 4886.90626846519
6.125 0.0037331401836127043 47.53058031458207 nan nan nan 3.1240251959224543 4926.4296530053225
6.15 0.0037004160694777966 47.19657749649329 nan nan nan 3.1397504609805074 4966.110568377824
6.175000000000001 0.0036672172136604786 46.86282494954609 nan nan nan 3.1554979201835303 5005.9490669201
6.2 0.0036329051945358515 46.52938651062743 nan nan nan 3.1712672738391983 5045.9450855363875
6.2250000000000005 0.0035970446188002825 46.19626378315234 nan nan nan 3.187057986593012 5086.098697506703
6.25 0.003559935139492154 45.8633646923452 nan nan nan 3.2028696934592435 5126.409936362535
6.275 0.0035221069119870663 45.530745091274454 nan nan nan 3.218702258635721 5166.878740720926
6.300000000000001 0.0034833939280360937 45.19842162889381 nan nan nan 3.2345557821405335 5207.505125640058
6.325 0.003443822031840682 44.866513050141734 nan nan nan 3.2504307881351533 5248.289192238664
6.3500000000000005 0.0034031053073704243 44.53499017202966 nan nan nan 3.26632803816252 5289.231030971308
6.375 0.00336074223741889 44.203956878049134 nan nan nan 3.2822483398367166 5330.330734540587
6.4 0.0033160587772727013 43.873270892685916 nan nan nan 3.298192343073976 5371.58840827818
6.425000000000001 0.003268218133598566 43.542869769486295 nan nan nan 3.3141603943731406 5413.004109946663
6.45 0.0032175842206925154 43.21278631142463 nan nan nan 3.3301525777981014 5454.57785164111
6.4750000000000005 0.003165119793266058 42.882969254515594 nan nan nan 3.3461688842813584 5496.309585584158
6.5 0.0031114157754927874 42.55340459909732 nan nan nan 3.3622093365341383 5538.199280984943
6.525 0.003056841902434826 42.22415943814476 nan nan nan 3.378273982527009 5580.246920598871
6.550000000000001 0.0030013322830200195 41.89516532388754 nan nan nan 3.3943626529310245 5622.452496109676
6.575 0.002944421488791704 41.566492387055156 nan nan nan 3.4104749532037233 5664.815947953658
6.6000000000000005 0.002885601483285427 41.2380817407071 nan nan nan 3.4266103551978517 5707.337265566937
6.625 0.002824018709361553 40.90992407087492 nan nan nan 3.442768087254116 5750.016367628811
6.65 0.002759736031293869 40.58204914836525 nan nan nan 3.45894761204379 5792.853211492262
6.675000000000001 0.0026932242326438427 40.25445152184597 nan nan nan 3.4751484750594055 5835.847806046157
6.7 0.002625010209158063 39.927284772449916 nan nan nan 3.4913701413723306 5879.000154142742
6.7250000000000005 0.0025555891916155815 39.600574320759094 nan nan nan 3.507611799010206 5922.310374500011
6.75 0.0024856594391167164 39.2742834820865 nan nan nan 3.5238727233845912 5965.778611117578
6.775 0.0024154912680387497 38.948420813237675 nan nan nan 3.54015255660979 6009.40484518652
6.800000000000001 0.002345076762139797 38.62297634272779 nan nan nan 3.5564506129291673 6053.189212393631
6.825 0.0022746226750314236 38.297752919793126 nan nan nan 3.572765715775361 6097.131630008319
6.8500000000000005 0.0022035371512174606 37.97290869252475 nan nan nan 3.5890964306180786 6141.232062107905
6.875 0.002132059307768941 37.6482603385043 nan nan nan 3.60544160633664 6185.490591691209
6.9 0.002061012666672468 37.32391675883496 nan nan nan 3.6218006469214186 6229.907043619316
6.925000000000001 0.0019912247080355883 36.9999291844269 nan nan nan 3.638172979846827 6274.481398241237
6.95 0.0019222950795665383 36.67629654553923 nan nan nan 3.6545578528864597 6319.213689933296
6.9750000000000005 0.0018536373972892761 36.35308213675535 nan nan nan 3.670954489606991 6364.103940737343
7.0 0.0017855764599516988 36.03014084680316 nan nan nan 3.6873623210616975 6409.152164050769
7.025 0.0017192777013406157 35.70756811410527 nan nan nan 3.7037806721357183 6454.358366262071
7.050000000000001 0.0016552944434806705 35.38525295603097 nan nan nan 3.720209256187286 6499.722378709071
7.075 0.0015939424047246575 35.06333967619354 nan nan nan 3.736648194619432 6545.244177255831
7.1000000000000005 0.0015343819977715611 34.74174368618782 nan nan nan 3.753097696666223 6590.923740111206
7.125 0.0014760686317458749 34.420577615984136 nan nan nan 3.7695571627478857 6636.761077543915
7.15 0.0014196474803611636 34.09985238363529 nan nan nan 3.786025532648015 6682.756273271589
7.175000000000001 0.0013660386903211474 33.779467928413666 nan nan nan 3.8025011922044114 6728.909334459573
7.2 0.0013152890605852008 33.45942158372026 nan nan nan 3.8189825259145627 6775.220331397912
7.2250000000000005 0.0012666116235777736 33.13977049277929 nan nan nan 3.835468080309548 6821.6891828543485
7.25 0.0012198601616546512 32.82054158710935 nan nan nan 3.8519565332884182 6868.315894407993
7.275 0.0011760180350393057 32.50169668126274 nan nan nan 3.8684470918661207 6915.100571228919
7.300000000000001 0.0011351886205375195 32.183121271211014 nan nan nan 3.8849395380169254 6962.043349673612
7.325 0.0010967631824314594 31.864811865460023 nan nan nan 3.9014336484369876 7009.144148998003
7.3500000000000005 0.0010599656961858273 31.54697141361021 nan nan nan 3.917929228364108 7056.402839142515
7.375 0.001023890101350844 31.229503166920747 nan nan nan 3.934426459740187 7103.819492137248
7.4 0.0009877255652099848 30.91241049229467 nan nan nan 3.9509251134837005 7151.394096382341
7.425000000000001 0.0009521568426862359 30.59573538641717 nan nan nan 3.967425011967829 7199.126592016408
7.45 0.0009189087431877851 30.279486721235397 nan nan nan 3.9839266710333314 7247.016875620052
7.4750000000000005 0.0008888732409104705 29.963656962384867 nan nan nan 4.000431939718194 7295.065077838755
7.5 0.0008611615630798042 29.648334681760065 nan nan nan 4.016942461245428 7343.271340226678
7.525 0.000835214916151017 29.33345440798578 nan nan nan 4.033458677093459 7391.635743575394
7.550000000000001 0.0008107947651296854 29.018981970398464 nan nan nan 4.049981130026863 7440.15839127702
7.575 0.0007860710611566901 28.704990917501714 nan nan nan 4.066510057952688 7488.839366052778
7.6000000000000005 0.0007607072475366294 28.39134227031774 nan nan nan 4.083045893058553 7537.679035450852
7.625 0.0007355153793469071 28.078138440061238 nan nan nan 4.099589827123953 7586.677334524853
7.65 0.0007097912020981312 27.76534048547973 nan nan nan 4.116143128254223 7635.834423353912
7.675000000000001 0.0006819019326940179 27.452987027219557 nan nan nan 4.132706314418745 7685.150505714109
7.7 0.0006517278379760683 27.141049631065002 nan nan nan 4.149278389504134 7734.625693432441
7.7250000000000005 0.0006201657233759761 26.829490450914495 nan nan nan 4.165857735445508 7784.260014726961
7.75 0.0005877791554667056 26.51821196078537 nan nan nan 4.18244235512627 7834.053483020816
7.775 0.0005549045163206756 26.20741748292692 nan nan nan 4.199031187779244 7884.006197317927
7.800000000000001 0.0005215510027483106 25.897000811272466 nan nan nan 4.215623646267657 7934.118191747876
7.825 0.00048771509318612516 25.58681244630625 nan nan nan 4.232219311954357 7984.389441435562
7.8500000000000005 0.00045408590813167393 25.277032004898178 nan nan nan 4.248817217654899 8034.819781515522
7.875 0.0004212485800962895 24.96747523810341 nan nan nan 4.2654170047111455 8085.409103250865
7.9 0.00038871547440066934 24.658406140861015 nan nan nan 4.282018361123825 8136.157366992339
7.925000000000001 0.0003564604267012328 24.349795346898905 nan nan nan 4.2986211257093725 8187.064679918338
7.95 0.000325532368151471 24.041482053707607 nan nan nan 4.315225243284262 8238.13098218239
7.9750000000000005 0.00029733835253864527 23.733631872029044 nan nan nan 4.331829801687961 8289.356414600925
8.0 0.00027269127895124257 23.426278437670383 nan nan nan 4.348434001188507 8340.741054277258
8.025 0.00025167546118609607 23.119379447765333 nan nan nan 4.365037119578095 8392.285059390082
8.05 0.00023397528275381774 22.813046689378723 nan nan nan 4.38163808472575 8443.988637066928
8.075000000000001 0.00021800404647365212 22.507072752434162 nan nan nan 4.398235033289829 8495.851929050552
8.1 0.00020260685414541513 22.201496986937492 nan nan nan 4.414825536623673 8547.87489272554
8.125 0.0001879985793493688 21.896323986602802 nan nan nan 4.431407872300926 8600.05752133419
8.15 0.00017463286349084228 21.59162741090466 nan nan nan 4.447981845172453 8652.399995858936
8.175 0.00016285789024550468 21.287360164598223 nan nan nan 4.464548543781188 8704.90247490619
8.200000000000001 0.00015208381228148937 20.98339498785729 nan nan nan 4.481109276780588 8757.565032735673
8.225 0.00014084733265917748 20.679855395658485 nan nan nan 4.497664655884796 8810.387756204957
8.25 0.0001287229242734611 20.37659882442094 nan nan nan 4.514213528945364 8863.37064061575
8.275 0.00011630020890152082 20.073725832865637 nan nan nan 4.530755084113065 8916.513589632861
8.3 0.00010481681965757161 19.771340916872745 nan nan nan 4.54729001019524 8969.816699155193
8.325000000000001 9.463335300097242e-05 19.469403320875948 nan nan nan 4.5638195524522045 9023.280067373782
8.35 8.560757123632357e-05 19.167913850866203 nan nan nan 4.580343673100268 9076.90380333744
8.375 7.703632581979036e-05 18.866738497798917 nan nan nan 4.59686145198905 9130.687974371609
8.4 6.807238969486207e-05 18.56584022530581 nan nan nan 4.613370761643888 9184.632312264586
8.425 5.853856782778166e-05 18.26530003678821 nan nan nan 4.629869761510805 9238.736661832698
8.450000000000001 4.902905129711144e-05 17.96512820025487 nan nan nan 4.6463573484884915 9293.000968180355
8.475 3.974429637310095e-05 17.665507116054954 nan nan nan 4.662832605793861 9347.425146332118
8.5 3.073659536312334e-05 17.36633102307582 nan nan nan 4.679294372449061 9402.009600611269
8.525 2.2666543372906744e-05 17.06751365681223 nan nan nan 4.695741525935084 9456.754201086702
8.55 1.5929746950860135e-05 16.76921953133328 nan nan nan 4.712174162201676 9511.658933526154
8.575000000000001 1.0428077075630426e-05 16.47146948364152 nan nan nan 4.728593165517284 9566.72416478864
8.6 5.842673544975696e-06 16.17418265175143 nan nan nan 4.744999251514417 9621.949876794908
8.625 2.1639018541463884e-06 15.877351608767993 nan nan nan 4.76139274597891 9677.33602348969
8.65 -8.805645279608143e-07 15.580929123790929 nan nan nan 4.777773008688742 9732.882732617672
8.675 -2.8304766601650044e-06 15.285097831417275 nan nan nan 4.794139196142678 9788.590194754637
8.700000000000001 -3.2084335543913767e-06 14.989759053016467 nan nan nan 4.810491207767035 9844.458586981384
8.725 -2.7435689844423905e-06 14.694956529392641 nan nan nan 4.826829768893516 9900.488288832714
8.75 -2.348237558180699e-06 14.40059703677863 nan nan nan 4.843158060981796 9956.67980911291
8.775 -2.226062633781112e-06 14.106730619050635 nan nan nan 4.859479841248169 10013.032997436034
8.8 -1.7188931451528333e-06 13.813430029589227 nan nan nan 4.8757981529788434 10069.548097546398
8.825000000000001 -4.668262576501547e-08 13.520589726648984 nan nan nan 4.892113608767466 10126.225582662524
8.85 2.4191144802898634e-06 13.228265466845473 nan nan nan 4.908426069692697 10183.065645033867
8.875 4.207522579235956e-06 12.936373913176254 nan nan nan 4.924735993069001 10240.068425543983
8.9 5.224181222729385e-06 12.644984839830185 nan nan nan 4.941042818047943 10297.234265925134
8.925 6.795195986342151e-06 12.354006419719186 nan nan nan 4.957346034532433 10354.563467523616
8.950000000000001 9.083919394470286e-06 12.06348165219789 nan nan nan 4.9736438823490845 10412.056128083093
8.975 1.0828773156390525e-05 11.773409886027244 nan nan nan 4.9899321069294 10469.71256828579
9.0 1.080159745470155e-05 11.483746470799359 nan nan nan 5.00620411468722 10527.532502002377
9.025 9.237423000740819e-06 11.194453937969424 nan nan nan 5.022453222040079 10585.516160204941
9.05 6.8488079705275595e-06 10.905579810841218 nan nan nan 5.038671721012927 10643.663199302711
9.075000000000001 4.115335741516901e-06 10.61721552311366 nan nan nan 5.054853128123796 10701.973660391923
9.1 1.7775635114958277e-06 10.329328036976253 nan nan nan 5.070995133010842 10760.448025358211
9.125 -8.115269167774386e-08 10.041699536873246 nan nan nan 5.087098529826309 10819.086330661607
9.15 -1.8589514638733817e-06 9.754582049089217 nan nan nan 5.1031613499919395 10877.888063083805
9.175 -3.87334239349002e-06 9.467972760415917 nan nan nan 5.11917920726083 10936.85358040687
9.200000000000001 -6.195681635290384e-06 9.181782987213008 nan nan nan 5.135146825813303 10995.983374017553
9.225 -8.550577149435412e-06 8.896080709529729 nan nan nan 5.151057920414542 11055.277226364478
9.25 -1.099339897336904e-05 8.610823219778839 nan nan nan 5.16690638685979 11114.735748737237
9.275 -1.3996714187669568e-05 8.3259019500901 nan nan nan 5.18268858485369 11174.358327485668
9.3 -1.7891841707751155e-05 8.041433277743957 nan nan nan 5.198402153540194 11234.144756409163
9.325000000000001 -2.2853708287584595e-05 7.7573481333705026 nan nan nan 5.214046382338546 11294.094925227399
9.35 -2.9387269023573026e-05 7.473737100046073 nan nan nan 5.229623243534142 11354.20871976379
9.375 -3.764011125895195e-05 7.190699453249012 nan nan nan 5.245132623356647 11414.48630301353
9.4 -4.660198464989662e-05 6.90803627853115 nan nan nan 5.260575563893612 11474.927944417674
9.425 -5.5002517910907045e-05 6.625866144884155 nan nan nan 5.275953572538085 11535.53349253114
9.450000000000001 -6.202528311405331e-05 6.344122044752074 nan nan nan 5.291270050465781 11596.302563361585
9.475 -6.729298183927312e-05 6.062798329851277 nan nan nan 5.306528798566059 11657.23454676749
9.5 -7.062508666422218e-05 5.782091784470606 nan nan nan 5.321734565548172 11718.330049389884
9.525 -7.292898226296529e-05 5.50185609055658 nan nan nan 5.336890953524591 11779.589903771322
9.55 -7.4115683673881e-05 5.221982830628177 nan nan nan 5.351999197218548 11841.013003192269
9.575000000000001 -7.331596862059087e-05 4.942659499679077 nan nan nan 5.367059005408259 11902.598835691515
9.600000000000001 -6.963922351133078e-05 4.663763537885393 nan nan nan 5.3820735460742375 11964.348514499778
9.625 -6.32420924375765e-05 4.385356050704641 nan nan nan 5.397049950260296 12026.261622435562
9.65 -5.526931636268273e-05 4.107555646001229 nan nan nan 5.411993214568019 12088.338517263215
9.675 -4.692311995313503e-05 3.8301203020323213 nan nan nan 5.426902460058209 12150.578704065256
9.700000000000001 -3.887318234774284e-05 3.553182174903536 nan nan nan 5.4417740673101616 12212.980018312523
9.725000000000001 -3.12494084937498e-05 3.276750988069232 nan nan nan 5.456607018195391 12275.542806611402
9.75 -2.3885568225523457e-05 3.000878379696397 nan nan nan 5.471403542475582 12338.267704335096
9.775 -1.715756116027478e-05 2.725468210808673 nan nan nan 5.486168015952467 12401.153766079984
9.8 -1.133563000621507e-05 2.450632576052731 nan nan nan 5.500899662455873 12464.201249736414
9.825000000000001 -5.877912371943239e-06 2.17639114141427 nan nan nan 5.515601431870671 12527.411014485322
9.850000000000001 -1.1011546803274541e-06 1.9026542133433053 nan nan nan 5.530283259145517 12590.782729905124
9.875 2.4252042294392595e-06 1.6294498488529228 nan nan nan 5.544959870965305 12654.316402216282
9.9 4.958802037435817e-06 1.356675056969353 nan nan nan 5.559639851260821 12718.015970998938
9.925 6.014268819853896e-06 1.0844103984469988 nan nan nan 5.574331129818139 12781.880217271364
9.950000000000001 6.23267123955884e-06 0.8126470136237095 nan nan nan 5.589020046260659 12845.912513533507
9.975000000000001 5.833794148202287e-06 0.5413690617195136 nan nan nan 5.603699752774264 12910.114559673057
10.0 3.7512622839130927e-06 0.2704622212253082 nan nan nan 5.618363225557803 12974.492006372848


==> plots/star_polymer/star_polymer_51.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.05841529369354248 0.051686261425971984 0.8412825561333332 0.34900167416854544 0.31915508187938824 -6.80111043038778e-10 -5.574293027166277e-10
0.04 0.05789647623896599 0.05037386808383465 1.2555825083999999 0.322827643348996 0.3419171217492866 9.338513171731577e-05 8.269498647329243e-05
0.08 0.05686105042695999 0.04909820146000385 1.6698824606666667 0.3385815751491276 0.3350865434744672 0.0003723191356566016 0.00032689565833115354
0.12 0.05565451830625534 0.047855157120227816 2.084182412933333 0.33957745973606124 0.3323284991711414 0.0008339405822329003 0.0007288137467185933
0.16 0.05440637096762657 0.04664500063896179 2.4984823652 0.35658022619019825 0.36883155992273475 0.0014747761177078917 0.0012847524935600703
0.2 0.05315800756216049 0.04546593732392788 2.9127823174666667 0.3675515774716399 0.39414900319611307 0.0022911864655594575 0.0019910959319719835
0.24 0.051922135055065155 0.04432006093990803 3.3270822697333333 0.4069048372761233 0.4280499296934394 0.0032795080441883682 0.0028443175756892886
0.28 0.05070379003882408 0.04320406658923626 3.741382222 0.5257212958071328 0.5195168118883747 0.004436099686584196 0.003840985810465092
0.32 0.049504950642585754 0.0421150760461092 4.1556821742666665 0.7302736903800795 0.7413680782113412 0.005757364611917073 0.004977756980591856
0.36 0.04832714423537254 0.041053536678433415 4.569982126533334 1.0485284680389926 1.0719179108123487 0.007239751008891346 0.006251357863815685
0.4 0.04717038571834564 0.04001838545393944 4.9842820788 1.2546296679722513 1.246846497940755 0.008879751088564697 0.007658606936504263
0.44 0.04603546857833862 0.0390067175539732 5.398582031066667 1.300348155374743 1.256784025125467 0.010673909223495655 0.009196368516401755
0.48 0.04492325708270073 0.03802415351790189 5.812881983333334 1.2252114138211556 1.1778312832363582 0.012618836998749768 0.01086156712092494
0.52 0.04383400082588196 0.03706794636046887 6.2271819356 1.115252036781156 1.084229511453838 0.014711210851772741 0.012651214736022041
0.56 0.04276779294013977 0.03613557373379171 6.641481887866666 1.0289214404608884 1.0206515398144147 0.016947782044268875 0.014562404328399439
0.6 0.041723210364580154 0.03522651126741618 7.055781840133333 0.9443887144372722 0.9764429120854441 0.019325359324457173 0.016592316085715268
0.64 0.04069984331727028 0.0343424623781899 7.4700817924 0.8999068480746815 0.9465378853237121 0.02184079660166268 0.018738182981307944
0.68 0.039697445929050446 0.03348377938531339 7.884381744666666 0.8801640806189482 0.9424188024990775 0.024491006653528657 0.020997328873299744
0.72 0.03871549665927887 0.03264821082987636 8.298681696933333 0.9140088508187294 0.9528790275563056 0.027272963348990487 0.02336711228213426
0.76 0.03775281459093094 0.03183517333237454 8.7129816492 0.9498667875887172 0.9715117830064788 0.030183682877042803 0.025845008329266363
0.8 0.036809176206588745 0.031047313569229098 9.127281601466667 0.9913660184504621 0.9922859972785814 0.03322022581711978 0.02842850820427339
0.84 0.03588494285941124 0.030278384183038024 9.541581553733332 1.0292483927248033 1.000782412731666 0.0363797046010585 0.031115235464407334
0.88 0.03498048707842827 0.02952882315636054 9.955881505999999 1.0279685919026378 1.0213282288849952 0.03965929692689446 0.03390285240001669
0.92 0.034095343202352524 0.02879874825749028 10.370181458266666 1.0361751738839509 1.0255964401277762 0.043056255999989024 0.03678909205888378
0.96 0.033228859305381775 0.02808722666346934 10.784481410533333 1.0358646784384482 1.017417222768342 0.04656787177645316 0.039771806479445664
1.0 0.03238154575228691 0.02739468881569046 11.198781362799998 1.0151184251444714 0.9994651238461637 0.050191494025844934 0.04284880778003378
1.04 0.03155316412448883 0.02671779852612235 11.613081315066665 0.995008060985579 0.9963407976112206 0.05392453082619289 0.04601794951967614
1.08 0.030743271112442017 0.026058097301828443 12.027381267333332 1.0003598037862524 0.9924714637043641 0.05776442198158115 0.04927714578115712
1.12 0.029951678588986397 0.02541496823339141 12.4416812196 0.9934376162558329 0.9921467732831779 0.0617086655470953 0.05262432217644748
1.16 0.02917802892625332 0.024789198794225142 12.855981171866667 0.9857556922214192 0.9853852983146234 0.0657547968614061 0.056057476870330046
1.2 0.028421645984053612 0.024181102709479804 13.270281124133332 0.9831917190183036 0.9975284108020794 0.0699003996660257 0.059574737283541665
1.24 0.027682211250066757 0.023585950202306735 13.684581076399999 0.9882448202396393 0.9986889783264031 0.07414309228115383 0.06317421082879371
1.28 0.026959646493196487 0.02300730038021662 14.098881028666666 0.9963134170975206 1.0117285291830258 0.07848054120323576 0.06685405244267142
1.32 0.02625369094312191 0.02244241626889707 14.513180980933333 0.9989336186009112 1.0104608205454906 0.08291046594599928 0.07061242311266845
1.36 0.025564325973391533 0.021893734882871503 14.927480933199998 1.0145539418253233 1.0085942574282623 0.08743061853066035 0.07444754971304128
1.4000000000000001 0.024890804663300514 0.02135627393585234 15.341780885466665 1.0143214140686447 0.999932456541204 0.09203881115018092 0.0783577245522387
1.44 0.02423236146569252 0.020832508765763372 15.756080837733332 1.008998246135543 0.9935597217269518 0.09673290518294873 0.08234127203041772
1.48 0.023588677868247032 0.020322747696234846 16.17038079 1.0074185522514374 0.9959039407501582 0.10151080140542335 0.08639653810376142
1.52 0.02295982465147972 0.01982427828646463 16.584680742266666 1.007307622502192 0.9925647403051467 0.10637044065983468 0.09052196624360015
1.56 0.022345196455717087 0.01933756762521103 16.998980694533333 0.997464013442064 0.9976614828890971 0.11130982303685819 0.09471594016135744
1.6 0.021744251251220703 0.01886374583992199 17.4132806468 0.9974636878691996 1.0012659456934372 0.1163269724084329 0.09897692375439522
1.6400000000000001 0.021156955510377884 0.018403170382237644 17.827580599066664 0.9975618584359889 1.002691958960916 0.12141997398959681 0.10330339317851778
1.68 0.020582985132932663 0.017953841350460426 18.24188055133333 0.9855724896658368 1.007903101693697 0.1265869668210584 0.10769394749151139
1.72 0.020022552460432053 0.01751603534093476 18.656180503599998 0.9957916717954649 0.9994355969043649 0.131826105224816 0.11214709330266245
1.76 0.01947549544274807 0.017090875477401422 19.070480455866665 0.99720403845501 0.99868004778793 0.13713561213266415 0.11666134449291397
1.8 0.01894080825150013 0.016677162445942174 19.484780408133332 1.0000199161261227 0.9986150585393101 0.14251373419626032 0.12123538175178897
1.84 0.018417896702885628 0.016273890164921524 19.8990803604 1.0036007731534509 0.9966339591704165 0.1479587438726045 0.12586789594650843
1.8800000000000001 0.017906107008457184 0.015880636162265902 20.313380312666666 1.0117164159621637 1.0021691170250044 0.15346892930119901 0.13055760243433248
1.92 0.017404651269316673 0.015497984637972606 20.727680264933333 1.004075312439841 1.0032243245562942 0.15904259305430973 0.13530326616504917
1.96 0.01691325008869171 0.015124362399943173 21.1419802172 0.9962042565779592 0.9996273814262094 0.16467805898631846 0.1401035116033819
2.0 0.016432134434580803 0.014759289636331843 21.556280169466667 0.9964949175144796 1.002367477252957 0.1703736983017706 0.14495715290815098
2.04 0.015961550176143646 0.014402585663600824 21.97058012173333 1.0038119571186501 0.9923219857548481 0.17612793270053304 0.14986300823264276
2.08 0.01550162024796009 0.014054610793040134 22.384880073999998 1.0024536851521095 0.9975625488797752 0.1819392417405003 0.1548199307111065
2.12 0.015051896683871746 0.0137139770664693 22.799180026266665 0.9954779894026031 1.001041973226526 0.18780610419867724 0.15982689524558316
2.16 0.014611450955271721 0.013381597754886992 23.213479978533332 0.9967919577567861 0.9992501309338454 0.19372699495701184 0.16488283404984597
2.2 0.014179578050971031 0.013058257166790065 23.6277799308 1.0021013914073458 0.999697105193767 0.19970042137523303 0.16998671431771306
2.24 0.01375665795058012 0.012743441364710452 24.042079883066666 1.0050439277339553 1.0010830220668832 0.20572489738519986 0.17513750411297138
2.2800000000000002 0.013343539088964462 0.012435934685316287 24.456379835333333 1.004470781569492 0.9936492827759887 0.21179899599240462 0.18033420114166315
2.32 0.012940706685185432 0.012132380001238112 24.8706797876 1.0004428258655864 0.9964678680250195 0.2179213929109264 0.18557576144173202
2.36 0.012547919526696205 0.011834925159430073 25.284979739866664 1.0012138616040036 1.0019638767287422 0.22409077085697984 0.19086113357614576
2.4 0.012165158055722713 0.011544475523777976 25.69927969213333 0.9966212002642666 1.0033196279300183 0.23030583287142586 0.19618938563483204
2.44 0.01179212424904108 0.01126325045481167 26.113579644399998 1.00016507149433 1.0042185074116263 0.2365652657246421 0.2015595081310389
2.48 0.011428404599428177 0.010991507389613572 26.527879596666665 0.998077628816916 1.0024073798569917 0.2428677926548686 0.20697056528390453
2.52 0.011073554866015911 0.010726728827257611 26.942179548933332 1.0008614100981414 1.001262559398066 0.24921217817751512 0.21242165414509456
2.56 0.010726815089583397 0.01046859301131603 27.3564795012 1.003805373637623 0.9989292904977548 0.25559720748572634 0.21791185543840794
2.6 0.01038774661719799 0.010217691734576016 27.770779453466666 0.9977457248328488 0.9996020874563993 0.2620217157444539 0.22344029791825892
2.64 0.010056467726826668 0.009969584729183465 28.185079405733333 0.9976719054906688 0.9964153859996155 0.26848460120474676 0.22900608922030585
2.68 0.009732802398502827 0.009725192851979548 28.599379358 0.9981342018204444 0.9973413789051238 0.27498475607571593 0.23460835201010982
2.72 0.009416571818292141 0.009487672333564028 29.013679310266667 0.999787051880801 0.996858379531505 0.2815210313251942 0.24024628659415384
2.7600000000000002 0.009108152240514755 0.009256935865397914 29.42797926253333 0.9989751500429502 1.0000059155554255 0.288092292471784 0.24591914376587698
2.8000000000000003 0.008808204904198647 0.009031625740106087 29.842279214799998 1.003752761156404 1.0001977218962692 0.294697538900959 0.2516260435549766
2.84 0.008517108857631683 0.00881369340425833 30.256579167066665 1.003003678978633 1.0037091130126683 0.3013358005617377 0.2573663593899586
2.88 0.008234529756009579 0.008599638973161811 30.670879119333332 1.0028576274186476 1.0022784020479558 0.3080060819436259 0.26313942710398974
2.92 0.00795957911759615 0.008392414446433832 31.0851790716 0.997920715993355 1.0009541309572607 0.3147073585661602 0.2689446183061317
2.96 0.0076914201490581036 0.008191205065171932 31.499479023866666 0.9964255561530626 0.9990751323907987 0.3214385838690742 0.2747812451423355
3.0 0.007428854238241911 0.007995304907428682 nan nan nan 0.32819878532202656 0.2806483987610472
3.04 0.007171106059104204 0.007805389808924927 nan nan nan 0.33498703514543005 0.286545462300334
3.08 0.006918378174304962 0.007621550752027833 nan nan nan 0.341802376357451 0.29247165717999546
3.12 0.006671592127531767 0.00744008988938306 nan nan nan 0.3486438910557419 0.29842645744213064
3.16 0.006431217771023512 0.0072632936891629364 nan nan nan 0.35551071689058217 0.3044093880024326
3.2 0.006197351962327957 0.007091213626620651 nan nan nan 0.3624019615425147 0.3104196845167937
3.24 0.0059693343937397 0.006923993910920923 nan nan nan 0.36931679806005857 0.3164567986704793
3.2800000000000002 0.005746439564973116 0.00676286021339777 nan nan nan 0.376254429453673 0.32252031140656695
3.3200000000000003 0.005528625100851059 0.006606082455985888 nan nan nan 0.38321409913853816 0.3286096509854708
3.36 0.005316205322742462 0.006454092039025389 nan nan nan 0.3901950555270818 0.33472418669694043
3.4 0.0051092542707920074 0.0063056753223116975 nan nan nan 0.3971966065843396 0.3408634493134015
3.44 0.004907506052404642 0.00616333063688979 nan nan nan 0.4042181423121352 0.34702686621620066
3.48 0.004710664972662926 0.006024196566050174 nan nan nan 0.41125903672814507 0.3532139385274138
3.52 0.004518948029726744 0.005887824421701734 nan nan nan 0.4183186509621019 0.3594241434307518
3.56 0.004332659300416708 0.005755653992358071 nan nan nan 0.42539630158145186 0.36565710932418677
3.6 0.004151774570345879 0.005624702309234359 nan nan nan 0.43249132391523526 0.3719124933803152
3.64 0.003976544830948114 0.005494310266533924 nan nan nan 0.43960316671847066 0.3781897154743394
3.68 0.003806546563282609 0.005365607854282017 nan nan nan 0.44673123715796376 0.384488402030662
3.72 0.003641169983893633 0.005242567726285429 nan nan nan 0.45387490357276383 0.39080820837981445
3.7600000000000002 0.0034805904142558575 0.005123373659291508 nan nan nan 0.4610336153026983 0.39714878340835696
3.8000000000000003 0.0033246739767491817 0.0050060186605383646 nan nan nan 0.4682068538369235 0.4035095677209957
3.84 0.0031729538459330797 0.004890558102059935 nan nan nan 0.47539414615443915 0.40989024707678196
3.88 0.0030245869420468807 0.004780928192050429 nan nan nan 0.48259500069102845 0.41629044069626614
3.92 0.002879183040931821 0.004674808600193181 nan nan nan 0.48980890731816074 0.4227098420937567
3.96 0.0027371132746338844 0.004572223213416669 nan nan nan 0.49703534205434075 0.4291481776604518
4.0 0.0025990658905357122 0.004471248363481952 nan nan nan 0.5042737381386803 0.435605117278477
4.04 0.002465441357344389 0.004372141269466913 nan nan nan 0.5115235840187596 0.44208024287856823
4.08 0.002335313707590103 0.004274518818904587 nan nan nan 0.5187843126050075 0.4485733433453413
4.12 0.0022079329937696457 0.004179109779976264 nan nan nan 0.5260552645694593 0.4550840299224968
4.16 0.0020836994517594576 0.004086705984825734 nan nan nan 0.5333358269086588 0.46161201821527514
4.2 0.0019632037729024887 0.003998551800071553 nan nan nan 0.5406254984032725 0.468157065603973
4.24 0.0018472721567377448 0.003913894408569206 nan nan nan 0.5479239349763629 0.4747187943606598
4.28 0.0017360495403409004 0.0038305118052724646 nan nan nan 0.5552307398346206 0.48129687359309054
4.32 0.001629703096114099 0.003746897534281714 nan nan nan 0.5625455667495739 0.4878910406614729
4.36 0.0015279555227607489 0.0036665371661973186 nan nan nan 0.5698680648623969 0.4945008672661455
4.4 0.0014298362657427788 0.003586678031063639 nan nan nan 0.5771978336747742 0.5011262130913908
4.44 0.001334507716819644 0.0035078659400212204 nan nan nan 0.584534510848164 0.5077664842763294
4.48 0.00124201993457973 0.0034317107861941915 nan nan nan 0.5918777118809248 0.5144212479725861
4.5200000000000005 0.001151928212493658 0.0033568588495204894 nan nan nan 0.5992271259834085 0.521090306278018
4.5600000000000005 0.0010632119374349713 0.0032845060103718422 nan nan nan 0.6065824549693288 0.5277736392168059
4.6000000000000005 0.0009758854284882545 0.0032130923918141053 nan nan nan 0.6139433703259235 0.5344710720867265
4.64 0.0008908805320970714 0.003142024118253961 nan nan nan 0.6213095871484061 0.5411824305359139
4.68 0.000808937824331224 0.0030737683207641823 nan nan nan 0.6286808433448902 0.547907215600116
4.72 0.0007305538165383041 0.003004788907236405 nan nan nan 0.6360567948440325 0.5546452865629989
4.76 0.000655459938570857 0.0029389760856450013 nan nan nan 0.6434370214391021 0.5613963057833375
4.8 0.0005828290013596416 0.002876232474080636 nan nan nan 0.6508211768323965 0.5681599389258902
4.84 0.0005124274757690728 0.002815752533080944 nan nan nan 0.6582089121422445 0.5749361741567952
4.88 0.0004446323437150568 0.0027573453172557638 nan nan nan 0.6655998819651127 0.5817248138493971
4.92 0.0003795784432440996 0.0027012640766724944 nan nan nan 0.6729937421847488 0.5885256213489187
4.96 0.0003168307011947036 0.0026466803791208074 nan nan nan 0.6803902768794267 0.5953386832509833
5.0 0.00025536937755532563 0.0025909181878602684 nan nan nan 0.6877893248055652 0.6021639482534038
5.04 0.00019468468963168561 0.0025360936964526335 nan nan nan 0.6951906733525978 0.6090013735155876
5.08 0.00013459441834129393 0.0024826236744507914 nan nan nan 0.7025939532506552 0.6158507982045315
5.12 7.595679926453158e-05 0.0024301480294195554 nan nan nan 0.7099987373974659 0.6227119325457197
5.16 1.9267223251517862e-05 0.002379314838245191 nan nan nan 0.7174046454400059 0.6295844385476597
5.2 -3.512799958116375e-05 0.002328504195722635 nan nan nan 0.7248114175966661 0.6364681931654512
5.24 -8.762007200857624e-05 0.0022784480077815243 nan nan nan 0.7322188499169899 0.6433629086902362
5.28 -0.00013823578774463385 0.002231139176922006 nan nan nan 0.7396267297736847 0.6502684785403624
5.32 -0.00018716113117989153 0.0021870154049455325 nan nan nan 0.7470347940359294 0.6571848096583282
5.36 -0.0002343322557862848 0.0021454812547574984 nan nan nan 0.7544427764474497 0.6641119616281488
5.4 -0.00027968722861260176 0.0021031171824000775 nan nan nan 0.7618503185135123 0.6710494797660554
5.44 -0.0003232887829653919 0.002061681458615436 nan nan nan 0.7692570376613491 0.6779971011354731
5.48 -0.0003648028359748423 0.002022920702685282 nan nan nan 0.7766627273765441 0.6849548220841921
5.5200000000000005 -0.00040409975918009877 0.0019841661318141268 nan nan nan 0.7840672065889953 0.6919223385045643
5.5600000000000005 -0.0004412082489579916 0.001944723757139931 nan nan nan 0.7914703720559252 0.6988996439747667
5.6000000000000005 -0.00047607492888346314 0.0019053772732216603 nan nan nan 0.7988722108856986 0.7058867738637864
5.64 -0.0005083098658360541 0.0018692826499798684 nan nan nan 0.8062726620376998 0.712883844154417
5.68 -0.0005381476366892457 0.0018339357533043367 nan nan nan 0.8136715953164538 0.7198905348037841
5.72 -0.00056634028442204 0.0017967505710459845 nan nan nan 0.8210688438706091 0.7269066308589903
5.76 -0.0005930344923399389 0.0017599700813553062 nan nan nan 0.8284641947296332 0.7339315771400077
5.8 -0.0006185047095641494 0.0017236456779801518 nan nan nan 0.835857435833066 0.7409651114152211
5.84 -0.0006428484921343625 0.00168706137341226 nan nan nan 0.8432483128445765 0.7480068656225259
5.88 -0.0006656085606664419 0.001650979584598681 nan nan nan 0.8506365572901591 0.7550568001978323
5.92 -0.0006868909695185721 0.0016155759468814358 nan nan nan 0.8580219428486252 0.7621147986567491
5.96 -0.0007073208107613027 0.0015822803980541649 nan nan nan 0.8654042582714265 0.7691804931718155
6.0 -0.0007272007642313838 0.0015498250206000084 nan nan nan 0.872783310988244 0.776253810138545
6.04 -0.0007461205241270363 0.001518155389834312 nan nan nan 0.8801590385226342 0.7833347385296223
6.08 -0.0007637320086359978 0.001488116257386224 nan nan nan 0.8875312963734093 0.7904230457183296
6.12 -0.0007800047751516104 0.0014596966464117285 nan nan nan 0.894900041691355 0.7975187857130943
6.16 -0.0007951749721542001 0.001431231575158192 nan nan nan 0.9022652426262991 0.8046218927572196
6.2 -0.0008087795577012002 0.0014043484622008981 nan nan nan 0.9096268935438784 0.81173241778252
6.24 -0.0008207311038859189 0.0013797901212237776 nan nan nan 0.916985011202423 0.8188502043798906
6.28 -0.0008308144169859588 0.0013545890006905973 nan nan nan 0.9243397012177413 0.8259751565079475
6.32 -0.0008387741982005537 0.0013323278992167906 nan nan nan 0.9316910001001477 0.8331073473887461
6.36 -0.000845101720187813 0.0013123141915790618 nan nan nan 0.9390388521611889 0.840246323671709
6.4 -0.0008509339531883597 0.0012907114693074837 nan nan nan 0.9463831840044431 0.8473920364142065
6.44 -0.0008565993630327284 0.0012672547915825417 nan nan nan 0.953723839600951 0.8545446151934578
6.48 -0.0008620425942353904 0.001244303994174581 nan nan nan 0.9610608002600529 0.8617039989388473
6.5200000000000005 -0.000867202936206013 0.0012222297185932984 nan nan nan 0.9683941723609775 0.8688696412612713
6.5600000000000005 -0.0008720866171643138 0.0011997909473845502 nan nan nan 0.9757241360616791 0.8760415760715299
6.6000000000000005 -0.0008768182015046477 0.0011783572523690164 nan nan nan 0.9830508892335479 0.8832196921073675
6.640000000000001 -0.0008812696905806661 0.001155885873405321 nan nan nan 0.9903745884755736 0.8904036893981598
6.68 -0.0008855093037709594 0.0011323120296212728 nan nan nan 0.9976952502268264 0.897593127789349
6.72 -0.0008896510698832572 0.001109092406477197 nan nan nan 1.0050128896416832 0.9047879954466634
6.76 -0.0008933700155466795 0.0010866496002078056 nan nan nan 1.0123273985867047 0.9119885504625899
6.8 -0.0008966578752733767 0.0010639878393473336 nan nan nan 1.0196386149533139 0.9191947306624781
6.84 -0.0008996956748887897 0.001041006027418698 nan nan nan 1.0269465112492984 0.9264062962438065
6.88 -0.0009027842315845191 0.0010175837325392058 nan nan nan 1.0342511604524278 0.9336231329643795
6.92 -0.0009060794254764915 0.0009949766144405877 nan nan nan 1.041552657586703 0.9408451486080194
6.96 -0.0009097153088077903 0.0009742400606151205 nan nan nan 1.0488510246136618 0.9480723350555438
7.0 -0.0009134614956565201 0.0009540805424624704 nan nan nan 1.0561461712242644 0.9553045434765083
7.04 -0.00091717200120911 0.0009347788242793176 nan nan nan 1.0634379936993774 0.962541663626196
7.08 -0.000920822552870959 0.0009149858357809717 nan nan nan 1.0707262553000858 0.9697838214147406
7.12 -0.0009240343933925033 0.0008968781181231025 nan nan nan 1.0780106658710775 0.9770309204053753
7.16 -0.0009263649699278176 0.0008764892066846369 nan nan nan 1.085291056493351 0.9842827239895021
7.2 -0.0009281209786422551 0.0008553863416407257 nan nan nan 1.0925672728377054 0.9915387530294129
7.24 -0.0009300494566559792 0.0008365419070680946 nan nan nan 1.0998390640560645 0.9987989559652146
7.28 -0.0009329784079454839 0.0008181242326302454 nan nan nan 1.107106224531733 1.0060629814486743
7.32 -0.0009367653983645141 0.0008011354360216355 nan nan nan 1.114368564643014 1.0133309441830434
7.36 -0.0009410144994035363 0.0007830179472224118 nan nan nan 1.1216259774091422 1.0206025811190498
7.4 -0.0009449803619645536 0.0007669725671482156 nan nan nan 1.1288784315235472 1.0278773431536843
7.44 -0.0009481991874054074 0.0007499254338548053 nan nan nan 1.1361258760670325 1.035155160606304
7.48 -0.0009513887926004827 0.0007322223443461407 nan nan nan 1.1433680894134215 1.0424357962424806
7.5200000000000005 -0.0009551196708343923 0.0007135086680400418 nan nan nan 1.15060474661356 1.04971910617697
7.5600000000000005 -0.0009590878034941852 0.0006950257562738115 nan nan nan 1.1578356921162845 1.0570055076189415
7.6000000000000005 -0.000962920836172998 0.0006777028893241368 nan nan nan 1.1650609052052874 1.0642950587553683
7.640000000000001 -0.0009663435630500317 0.0006618005993170664 nan nan nan 1.172280453578709 1.0715877147820607
7.68 -0.0009692208841443062 0.0006465476304076147 nan nan nan 1.1794943279092813 1.0788839333392766
7.72 -0.000971366127487272 0.0006296619930219022 nan nan nan 1.1867024713386736 1.0861833848087208
7.76 -0.0009724432020448148 0.000613247059828369 nan nan nan 1.1939049252969123 1.0934860170098055
7.8 -0.0009730307501740754 0.0005965259950413602 nan nan nan 1.2011017369148027 1.1007916559507505
7.84 -0.0009739577071741223 0.0005829116096274811 nan nan nan 1.2082928862984403 1.1081001147806582
7.88 -0.0009752375772222877 0.0005679137662231806 nan nan nan 1.2154783002620657 1.1154111360039296
7.92 -0.0009765843860805035 0.000553202257162804 nan nan nan 1.2226579755561748 1.1227246384502487
7.96 -0.0009780932450667024 0.0005399538181942916 nan nan nan 1.2298317701453212 1.130040922161609
8.0 -0.0009793973295018077 0.0005270304207307054 nan nan nan 1.2369997043303889 1.1373601116613439
8.040000000000001 -0.0009803519351407886 0.0005139405875249822 nan nan nan 1.2441618259113147 1.1446822278501767
8.08 -0.0009813023498281837 0.0005007769647680397 nan nan nan 1.251317968576645 1.152007217620515
8.120000000000001 -0.0009828018955886364 0.0004878863177294552 nan nan nan 1.2584679084558523 1.1593351027157701
8.16 -0.0009845992317423224 0.000476645715919527 nan nan nan 1.265611361777418 1.1666656680983956
8.2 -0.0009857990080490708 0.0004661084444280132 nan nan nan 1.2727481788855848 1.173998998598954
8.24 -0.0009863900486379862 0.000455636478413071 nan nan nan 1.2798784615035539 1.1813351252766031
8.28 -0.0009864968014881015 0.0004449939639797085 nan nan nan 1.2870024592571996 1.188673708821397
8.32 -0.0009861207799986005 0.00043616361485922245 nan nan nan 1.2941204217686595 1.1960145573036043
8.36 -0.000985408085398376 0.0004281623619978782 nan nan nan 1.3012325245456402 1.203357791517986
8.4 -0.000984576647169888 0.00041850282632024027 nan nan nan 1.3083389542998611 1.2107035005875755
8.44 -0.0009834816446527839 0.00040797035173652696 nan nan nan 1.3154397627837844 1.218051648575452
8.48 -0.0009819610277190804 0.00039707035575574265 nan nan nan 1.3225350518787837 1.2254017577831768
8.52 -0.0009802301647141576 0.0003861075786087094 nan nan nan 1.3296249701657803 1.232753762975879
8.56 -0.0009777516825124621 0.0003753481666949374 nan nan nan 1.33670955666456 1.2401075066248721
8.6 -0.0009738957742229104 0.000364905678867086 nan nan nan 1.3437888526307873 1.2474626545178817
8.64 -0.0009688978316262364 0.0003540762540259893 nan nan nan 1.3508627520332743 1.2548191919721143
8.68 -0.0009631483699195087 0.0003426568614759017 nan nan nan 1.357931012881672 1.2621775286807857
8.72 -0.0009571557748131454 0.00033079948528142995 nan nan nan 1.3649936155741893 1.269537672432507
8.76 -0.0009510155068710446 0.00032009250325360335 nan nan nan 1.372050703482579 1.276899507361241
8.8 -0.0009446507319808006 0.00030885721739853033 nan nan nan 1.3791024124119218 1.2842625173076514
8.84 -0.0009376730304211378 0.00029840419892768845 nan nan nan 1.3861489655476353 1.2916265530509397
8.88 -0.0009300840320065618 0.00028817602060487844 nan nan nan 1.3931906553057916 1.298991514488899
8.92 -0.0009222944499924779 0.0002785781184415682 nan nan nan 1.4002276533974458 1.3063574567690144
8.96 -0.0009143707575276494 0.0002700550005773257 nan nan nan 1.407260013204168 1.3137245189869897
9.0 -0.0009058883879333735 0.0002613747555628652 nan nan nan 1.4142878815496869 1.3210927403813746
9.040000000000001 -0.0008969540358521044 0.0002523336253169182 nan nan nan 1.4213114326630352 1.328462028862616
9.08 -0.0008880426175892353 0.0002422451176099712 nan nan nan 1.428330689689703 1.3358322253878636
9.120000000000001 -0.0008795353933237493 0.00023365590213256655 nan nan nan 1.4353457014973878 1.3432033456695627
9.16 -0.0008712977869436145 0.00022495753068017075 nan nan nan 1.442356480432036 1.3505749725960818
9.200000000000001 -0.0008630367228761315 0.00021795862706773913 nan nan nan 1.4493631787480048 1.357946958466062
9.24 -0.0008550356142222881 0.00021134624438179887 nan nan nan 1.4563661801399446 1.3653195535671363
9.28 -0.000847392191644758 0.00020532301723124693 nan nan nan 1.4633658305173982 1.3726926942887758
9.32 -0.0008397833444178104 0.00019983330206514802 nan nan nan 1.4703622870781332 1.3800660362695376
9.36 -0.0008321816567331553 0.00019338541156428983 nan nan nan 1.4773555560244718 1.3874396958759607
9.4 -0.0008245599456131458 0.0001883176801399386 nan nan nan 1.4843455285538765 1.3948134426312777
9.44 -0.0008171027875505388 0.00018375994112389163 nan nan nan 1.4913321232628063 1.4021873528437667
9.48 -0.0008100485429167747 0.0001794915872369893 nan nan nan 1.4983153953652977 1.4095611137336663
9.52 -0.0008034459897316992 0.0001756436818598304 nan nan nan 1.5052954568918773 1.4169348169377618
9.56 -0.0007970192818902433 0.00017161020072939572 nan nan nan 1.5122722992215805 1.424308402459907
9.6 -0.0007902790675871074 0.00016928138430666878 nan nan nan 1.5192458902383688 1.4316814856246503
9.64 -0.000782996357884258 0.00016730149990873178 nan nan nan 1.5262162599175981 1.4390545981025833
9.68 -0.0007756598060950637 0.0001650869992520311 nan nan nan 1.5331836516189137 1.4464279098682513
9.72 -0.0007687393808737397 0.00016276271256356268 nan nan nan 1.5401482822070984 1.4538017807751198
9.76 -0.0007626126753166318 0.0001610185384619981 nan nan nan 1.547109936060379 1.4611759155974042
9.8 -0.0007571633905172348 0.00016157903361998615 nan nan nan 1.5540683367178343 1.468550482356755
9.84 -0.0007523047388531268 0.00016179064806846508 nan nan nan 1.561023387756064 1.4759257370612129
9.88 -0.0007481329957954586 0.00016278571319126059 nan nan nan 1.5679748812073981 1.4833017419750762
9.92 -0.0007446177769452333 0.00016427556747791822 nan nan nan 1.5749226388162267 1.490678437666931
9.96 -0.0007415952859446406 0.00016668028251442594 nan nan nan 1.5818667576809924 1.4980558914121023
10.0 -0.0007391382823698223 0.00016825444404482368 nan nan nan 1.5888073286806905 1.505433848173404
10.040000000000001 -0.0007373419357463717 0.00016971021471422866 nan nan nan 1.5957444749253091 1.5128128657330413
10.08 -0.0007363161421380937 0.00016947429347393336 nan nan nan 1.602678100868898 1.5201934705717612
10.120000000000001 -0.0007358022849075496 0.00016984741673734972 nan nan nan 1.6096080515102071 1.527575924398491
10.16 -0.0007350227679125965 0.00017087773095947342 nan nan nan 1.616534046991979 1.5349602716589084
10.200000000000001 -0.0007336944108828902 0.00017154897192360658 nan nan nan 1.623455748299108 1.5423465723693062
10.24 -0.0007314706454053521 0.00017361526542052162 nan nan nan 1.6303729258798365 1.549734310618206
10.28 -0.0007283255690708756 0.0001751870315435226 nan nan nan 1.6372854445222602 1.5571238993893646
10.32 -0.0007248374167829752 0.000175626507503388 nan nan nan 1.6441932516313043 1.5645150053914012
10.36 -0.0007214254001155496 0.0001770667708074616 nan nan nan 1.6510965714527297 1.571907883580495
10.4 -0.000718419614713639 0.0001766112249911821 nan nan nan 1.6579954855283163 1.5793028843455104
10.44 -0.0007156996871344745 0.0001750714789336489 nan nan nan 1.6648899980791008 1.5866992649874347
10.48 -0.0007126379059627652 0.00017449654735496734 nan nan nan 1.6717802426545334 1.5940971007788867
10.52 -0.0007088564452715218 0.00017445671158417827 nan nan nan 1.6786664931678192 1.601495936315103
10.56 -0.0007042498327791691 0.0001748897577400494 nan nan nan 1.6855486459222238 1.6088957060615638
10.6 -0.0006990670226514339 0.00017489927364286266 nan nan nan 1.6924263186577724 1.6162962824495566
10.64 -0.0006933156400918961 0.00017447140803819274 nan nan nan 1.6992994515728768 1.6236976463961086
10.68 -0.0006871787481941283 0.00017552001036041476 nan nan nan 1.7061680068750709 1.6311000857327627
10.72 -0.0006804597214795649 0.00017679984813387273 nan nan nan 1.713032016040647 1.6385032578232477
10.76 -0.0006728362641297281 0.00017821512013403118 nan nan nan 1.7198914772721774 1.645907478671496
10.8 -0.0006645996472798288 0.00017928308262478093 nan nan nan 1.7267463989319163 1.6533128391542402
10.84 -0.0006555098225362599 0.0001799353123391629 nan nan nan 1.7335970666701979 1.660718949582803
10.88 -0.0006458241841755807 0.00017954955077666092 nan nan nan 1.7404438312425086 1.6681254642637426
10.92 -0.000636342098005116 0.0001793065662685549 nan nan nan 1.7472871415165296 1.675531488622649
10.96 -0.0006269195000641048 0.0001788668465593364 nan nan nan 1.7541271034060273 1.682937085209948
11.0 -0.0006168817635625601 0.00017720023637579288 nan nan nan 1.7609637742735862 1.690341950322874
11.040000000000001 -0.0006064882618375123 0.00017640009283926338 nan nan nan 1.7677973005936092 1.697746159704146
11.08 -0.000596058729570359 0.00017709690307028358 nan nan nan 1.7746275972232428 1.705149764421636
11.120000000000001 -0.0005855106865055859 0.00017919666582765057 nan nan nan 1.7814544949271967 1.712553279864538
11.16 -0.0005744050140492618 0.00018019515519028938 nan nan nan 1.7882779303197203 1.719956752360239
11.200000000000001 -0.0005626998608931899 0.00018090269165090288 nan nan nan 1.7950979066200081 1.727360917226836
11.24 -0.0005505523877218366 0.00018100889110671413 nan nan nan 1.8019144583785764 1.7347652757520626
11.28 -0.0005382103263400495 0.00018285573774643127 nan nan nan 1.808727685417355 1.7421700207388024
11.32 -0.0005259699537418783 0.00018562078814877896 nan nan nan 1.8155376525656746 1.7495757290268688
11.36 -0.0005144361639395356 0.00018857105426221097 nan nan nan 1.8223444263362476 1.7569830257420316
11.4 -0.0005038999952375889 0.00019074228706432043 nan nan nan 1.829147656301678 1.7643913550934571
11.44 -0.0004944077809341252 0.00019286035386042205 nan nan nan 1.8359467011038753 1.7718013355985032
11.48 -0.0004854777653235942 0.00019423311769225984 nan nan nan 1.842741029120646 1.7792125878972747
11.52 -0.0004767679492942989 0.00019497069791344984 nan nan nan 1.8495304370092396 1.786625125421406
11.56 -0.00046867714263498783 0.00019549758195014147 nan nan nan 1.8563148424075926 1.7940388925896564
11.6 -0.0004612853517755866 0.00019449929716612677 nan nan nan 1.863094331047958 1.8014537440175282
11.64 -0.00045459260581992567 0.00019313476157165133 nan nan nan 1.8698690917419545 1.8088699948292246
11.68 -0.0004485892131924629 0.00019213923854369204 nan nan nan 1.8766390585584696 1.8162882926216641
11.72 -0.00044287581113167107 0.00019107391487940915 nan nan nan 1.8834044566878794 1.8237088556215768
11.76 -0.00043742568232119083 0.0001906330170899164 nan nan nan 1.8901657263787988 1.8311318418327913
11.8 -0.00043258024379611015 0.00018852481242775685 nan nan nan 1.8969234786564773 1.838557997935267
11.84 -0.00042834386113099754 0.000188505810076138 nan nan nan 1.9036781423951594 1.8459875590470043
11.88 -0.0004242103605065495 0.00018960261729281046 nan nan nan 1.9104300511651158 1.8534207274333494
11.92 -0.00042010951437987387 0.0001896305975475698 nan nan nan 1.9171791562265494 1.8608570599926142
11.96 -0.00041565066203475 0.0001893270935198525 nan nan nan 1.9239250608514176 1.8682970372916907
12.0 -0.00041081433300860226 0.00018829721722665998 nan nan nan 1.9306674723850608 1.8757407761383507
12.040000000000001 -0.0004059474158566445 0.00018843737770103325 nan nan nan 1.9374062808638222 1.8831877493127969
12.08 -0.0004011003766208887 0.00018753893565986074 nan nan nan 1.9441415647587765 1.8906374902629905
12.120000000000001 -0.0003959119785577059 0.00018596983743063175 nan nan nan 1.9508735399772867 1.8980903786201329
12.16 -0.00039007337181828916 0.0001832729811773752 nan nan nan 1.957602738557945 1.9055464816309546
12.200000000000001 -0.00038393697468563914 0.0001817284482633113 nan nan nan 1.964329798534483 1.9130064467512613
12.24 -0.00037799481651745737 0.00017918463022120705 nan nan nan 1.9710552804131845 1.9204708213755821
12.280000000000001 -0.00037167384289205074 0.00017659024598897668 nan nan nan 1.977779473109713 1.927938871129379
12.32 -0.0003653655876405537 0.00017377387138549239 nan nan nan 1.9845021070383957 1.9354106069376655
12.36 -0.0003592542780097574 0.0001711372418066021 nan nan nan 1.9912229668818908 1.9428867097239493
12.4 -0.0003526102809701115 0.00016871038817329098 nan nan nan 1.9979418774761522 1.9503665891814534
12.44 -0.00034562667133286595 0.00016697648987229333 nan nan nan 2.0046587270099367 1.9578499925030215
12.48 -0.00033874710788950324 0.00016465622982013157 nan nan nan 2.0113737395973192 1.9653369381467476
12.52 -0.00033205284853465855 0.00016249312093714253 nan nan nan 2.018087278528166 1.9728270764009646
12.56 -0.00032533452031202614 0.00016071305966906948 nan nan nan 2.0247998816013992 1.9803201473867267
12.6 -0.0003182191285304725 0.00015919791722843367 nan nan nan 2.0315117164208356 1.987815633688523
12.64 -0.00031061135814525187 0.00015817365827714095 nan nan nan 2.0382229211875456 1.9953136016913544
12.68 -0.00030259237973950803 0.00015735726936883294 nan nan nan 2.0449334845441087 2.0028146858175715
12.72 -0.00029376178281381726 0.0001555713600778763 nan nan nan 2.0516432284654975 2.010318870559709
12.76 -0.00028474919963628054 0.00015446048554807205 nan nan nan 2.05835186460122 2.0178263730409483
12.8 -0.0002756555622909218 0.0001550430261698784 nan nan nan 2.0650591234475315 2.0253371123850084
12.84 -0.000266198388999328 0.00015679300933163905 nan nan nan 2.0717650314941767 2.032852182418095
12.88 -0.0002567417686805129 0.0001594921583478863 nan nan nan 2.0784697650819823 2.040372441410088
12.92 -0.00024792758631519973 0.00016087247223927988 nan nan nan 2.085173219233917 2.047898020438638
12.96 -0.000239575732848607 0.00016246831047022714 nan nan nan 2.091875474583764 2.0554288069596574
13.0 -0.00023173291992861778 0.0001655087371073605 nan nan nan 2.098576352660948 2.0629644264003892
13.040000000000001 -0.00022450563847087324 0.00016901447421390913 nan nan nan 2.1052757409070684 2.070504950718078
13.08 -0.00021770330204162747 0.00017262682241169386 nan nan nan 2.1119735699778297 2.0780504086544953
13.120000000000001 -0.0002113344962708652 0.00017457061703520592 nan nan nan 2.1186697426390237 2.085600961163386
13.16 -0.00020537879026960582 0.00017479623992563577 nan nan nan 2.12536438798101 2.0931561729141985
13.200000000000001 -0.00020005190162919462 0.00017544658601889387 nan nan nan 2.1320573717442968 2.1007150826616696
13.24 -0.00019568558491300792 0.00017595762974834724 nan nan nan 2.1387482995662603 2.108277752386207
13.280000000000001 -0.0001922074588946998 0.00017531022057269002 nan nan nan 2.145437101685109 2.115844378108293
13.32 -0.00018969389202538878 0.00017452045646222542 nan nan nan 2.1521237187829922 2.1234145466672563
13.36 -0.00018804070714395493 0.00017342529974709032 nan nan nan 2.1588080039353934 2.130988045525517
13.4 -0.00018662848742678761 0.000172047519177082 nan nan nan 2.1654898409877616 2.1385643631641527
13.44 -0.00018513191025704145 0.00017058501015231015 nan nan nan 2.172168985211428 2.1461448736861195
13.48 -0.00018336690845899284 0.0001704693738402566 nan nan nan 2.178844914620234 2.1537294216999734
13.52 -0.0001813802809920162 0.000170858566972056 nan nan nan 2.185517018533289 2.161317475927484
13.56 -0.0001793408446246758 0.0001708954774601152 nan nan nan 2.19218519147507 2.1689085273077806
13.6 -0.00017766164091881365 0.0001710594312348403 nan nan nan 2.198849325578892 2.1765024623162197
13.64 -0.00017667269275989383 0.00016954872411473478 nan nan nan 2.205508780032521 2.1840986291665705
13.68 -0.00017582200234755874 0.0001664755511539406 nan nan nan 2.212162838438125 2.191696915608449
13.72 -0.0001748938811942935 0.00016431129212287487 nan nan nan 2.218810810970221 2.199297619889196
13.76 -0.00017369611305184662 0.00016293680220479294 nan nan nan 2.225452643770054 2.206901166247803
13.8 -0.00017214860417880118 0.0001623978947642972 nan nan nan 2.232089031483859 2.2145072843326314
13.84 -0.00017054109775926918 0.00016222916215252918 nan nan nan 2.2387206934373722 2.2221155276729125
13.88 -0.00016908944235183299 0.00016146900570837897 nan nan nan 2.245347764872875 2.2297267510855
13.92 -0.00016818891162984073 0.0001616457766507665 nan nan nan 2.2519705996635366 2.2373404931460237
13.96 -0.00016783393220975995 0.00016083629637392006 nan nan nan 2.258589667979744 2.2449559612969336
14.0 -0.0001676018873695284 0.00016068991797897616 nan nan nan 2.2652051210345645 2.2525727099018784
14.040000000000001 -0.00016720613348297775 0.0001621890620760969 nan nan nan 2.27181663727525 2.260191043164673
14.08 -0.00016661015979479998 0.00016334401595161763 nan nan nan 2.2784239327033804 2.2678107583991434
14.120000000000001 -0.0001659238914726302 0.00016376448942392017 nan nan nan 2.2850268622249463 2.2754305008686115
14.16 -0.00016506251995451748 0.00016402033907925943 nan nan nan 2.291625452241538 2.283050915298461
14.200000000000001 -0.00016381345631089061 0.00016383724994401564 nan nan nan 2.2982198576257953 2.2906715466029146
14.24 -0.00016194605268537998 0.0001645617635315284 nan nan nan 2.3048101709468756 2.298293190395589
14.280000000000001 -0.0001594107161508873 0.00016579789806716143 nan nan nan 2.3113960984439212 2.305916366304416
14.32 -0.00015633326256647706 0.00016556923447089502 nan nan nan 2.3179775404046454 2.3135409269296936
14.36 -0.00015323101251851767 0.00016616450360405725 nan nan nan 2.3245542635714447 2.3211676695593755
14.4 -0.00015011803770903498 0.00016842272605991458 nan nan nan 2.331126180001995 2.3287972525601695
14.44 -0.00014688237570226192 0.0001697715681438567 nan nan nan 2.3376935699425236 2.3364295923844325
14.48 -0.00014331437705550343 0.00016982183352780704 nan nan nan 2.3442568866975924 2.3440644727223616
14.52 -0.0001392914418829605 0.00016732159971282818 nan nan nan 2.350816593820051 2.351702337415634
14.56 -0.00013507751282304525 0.00016458677933548461 nan nan nan 2.3573731346896465 2.3593432051582837
14.6 -0.00013108507846482098 0.00016148620682688487 nan nan nan 2.3639266205812923 2.3669865128125904
14.64 -0.00012744269042741507 0.0001598358400745783 nan nan nan 2.370476599931003 2.374632862885276
14.68 -0.00012406510359141976 0.00015890003208629788 nan nan nan 2.377022122788277 2.3822805854818307
14.72 -0.00012047490599798039 0.0001578176132167573 nan nan nan 2.383562712784524 2.3899298708281007
14.76 -0.00011684225319186226 0.00015624599767208566 nan nan nan 2.3900984381207437 2.3975802696318778
14.8 -0.0001137015933636576 0.00015401222496147965 nan nan nan 2.3966291597332594 2.4052312951772783
14.84 -0.00011130519851576537 0.0001518899029919412 nan nan nan 2.4031552469409854 2.412882612547812
14.88 -0.0001094131512218155 0.00014881647819653155 nan nan nan 2.4096772341849224 2.4205342284246734
14.92 -0.00010786009806906804 0.0001453479384712846 nan nan nan 2.416194856053704 2.428185111399551
14.96 -0.00010646604641806334 0.00014348552330440727 nan nan nan 2.422706994950241 2.435835389427404
15.0 -0.00010473808652022853 0.00014167358198983128 nan nan nan 2.4292127151132576 2.4434848844291075
15.040000000000001 -0.00010281371942255646 0.00014150808016667724 nan nan nan 2.435711848861057 2.451133472539343
15.08 -0.00010074990859720856 0.0001414069048181991 nan nan nan 2.4422048354088597 2.4587818022075383
15.120000000000001 -9.87052044365555e-05 0.00014126324115294847 nan nan nan 2.4486921480162662 2.4664300435817568
15.16 -9.700740338303149e-05 0.0001411456455162479 nan nan nan 2.45517363291761 2.474076362028201
15.200000000000001 -9.592400601832196e-05 0.00014120009181028582 nan nan nan 2.4616493382043054 2.481720986950986
15.24 -9.573235001880676e-05 0.00014163038759191113 nan nan nan 2.468119951641264 2.489365034990511
15.280000000000001 -9.610884444555268e-05 0.00014184840609686761 nan nan nan 2.4745859608506233 2.4970083116770403
15.32 -9.666119876783341e-05 0.00014004323594884045 nan nan nan 2.4810475583220177 2.50465094678181
15.36 -9.732978651300073e-05 0.00013816773871876646 nan nan nan 2.48750490748167 2.512293428451355
15.4 -9.775538637768477e-05 0.00013610571107838769 nan nan nan 2.4939577709521425 2.5199358495302167
15.44 -9.750118624651805e-05 0.00013311494722861245 nan nan nan 2.5004064615547597 2.5275778271724176
15.48 -9.677674097474664e-05 0.00012924366328213364 nan nan nan 2.506851680264876 2.5352184016245247
15.52 -9.60340112214908e-05 0.00012556622190496272 nan nan nan 2.5132934357804024 2.5428580092848154
15.56 -9.543493069941178e-05 0.00012208708717650733 nan nan nan 2.51973180278093 2.5504967506134353
15.6 -9.554631833452731e-05 0.00011913722242438235 nan nan nan 2.526167040623174 2.5581353109527343
15.64 -9.61655387072824e-05 0.00011588141009042738 nan nan nan 2.5325989554222965 2.5657743233202392
15.68 -9.692560706753284e-05 0.00011108385954477126 nan nan nan 2.53902719591701 2.573413426641062
15.72 -9.79177639237605e-05 0.00010711000988190063 nan nan nan 2.545451885540096 2.581053640610821
15.76 -9.907705680234358e-05 0.00010202357658281107 nan nan nan 2.5518733425252185 2.5886950257795953
15.8 -0.00010068266419693828 9.69836392623256e-05 nan nan nan 2.5582913898567057 2.5963375360267236
15.84 -0.00010247130558127537 9.373630677867915e-05 nan nan nan 2.5647053300629574 2.603981850411672
15.88 -0.00010393793490948156 8.879636816252605e-05 nan nan nan 2.5711149636699493 2.6116277912937558
15.92 -0.00010520116484258324 8.411232504766668e-05 nan nan nan 2.5775205390011906 2.619276282555452
15.96 -0.00010635787475621328 8.037004712922499e-05 nan nan nan 2.583922089775589 2.6269274761318187
16.0 -0.00010707996261771768 7.637740072904853e-05 nan nan nan 2.590318928604858 2.634582532762904
16.04 -0.00010733924864325672 7.295525879127672e-05 nan nan nan 2.596710198683414 2.64224086487312
16.080000000000002 -0.00010731803922681138 6.878775165331899e-05 nan nan nan 2.6030945887502286 2.6499030332692435
16.12 -0.0001071363003575243 6.425864762102719e-05 nan nan nan 2.6094701370893407 2.657570016073424
16.16 -0.00010716375982156023 5.981575769768097e-05 nan nan nan 2.615835721217655 2.6652407335982478
16.2 -0.00010733531235018745 5.586748192647792e-05 nan nan nan 2.622190211006681 2.672915864056875
16.240000000000002 -0.00010761772864498198 5.244226139536477e-05 nan nan nan 2.628532594559429 2.6805943205728044
16.28 -0.00010841150651685894 4.9564868625981034e-05 nan nan nan 2.634862719041003 2.68827467440442
16.32 -0.00010974263568641618 4.659367491626472e-05 nan nan nan 2.641180511538422 2.6959552855022757
16.36 -0.0001116100320359692 4.377398304014059e-05 nan nan nan 2.6474857663375095 2.7036351395571305
16.4 -0.0001135987404268235 4.095324352425087e-05 nan nan nan 2.653779148170904 2.711312975405618
16.44 -0.00011573325173230842 3.8579014223869306e-05 nan nan nan 2.660061402992823 2.7189886473703346
16.48 -0.00011801721120718867 3.554301223240327e-05 nan nan nan 2.666331963021025 2.726663073432649
16.52 -0.00012010554928565398 3.248780328292924e-05 nan nan nan 2.672590265253038 2.7343361909344495
16.56 -0.00012195794988656417 2.9842921425180974e-05 nan nan nan 2.6788363061410565 2.74200668327848
16.6 -0.00012355452054180205 2.7869462167989697e-05 nan nan nan 2.685070684683068 2.749674626605988
16.64 -0.0001247172913281247 2.5225534624201825e-05 nan nan nan 2.6912940799067036 2.757340896841155
16.68 -0.00012557808076962829 2.2126552473026096e-05 nan nan nan 2.697506947069023 2.765004737769198
16.72 -0.0001263283920707181 1.8423868344307266e-05 nan nan nan 2.7037094430796453 2.772666073982517
16.76 -0.00012683878594543785 1.4003840295510599e-05 nan nan nan 2.7099020999209142 2.7803250273438063
16.8 -0.0001271764631383121 9.296993489675515e-06 nan nan nan 2.716085953527176 2.787980449412252
16.84 -0.0001277718401979655 4.4542785905941855e-06 nan nan nan 2.722261623588029 2.795632090004362
16.88 -0.00012851011706516147 3.439470005396288e-07 nan nan nan 2.728429579372703 2.8032808716811695
16.92 -0.0001291247026529163 -3.5928009673370983e-06 nan nan nan 2.734590486375005 2.8109267656666517
16.96 -0.00012957189755979925 -7.056818613025826e-06 nan nan nan 2.740745431416618 2.818571898238808
17.0 -0.00012960041931364685 -9.187040537857685e-06 nan nan nan 2.7468950923845217 2.826219414552408
17.04 -0.00012917110871057957 -1.0572365304338745e-05 nan nan nan 2.753040619708846 2.833868720243508
17.080000000000002 -0.00012854396481998265 -1.1100254791017505e-05 nan nan nan 2.7591829242709083 2.8415173021791325
17.12 -0.0001281325676245615 -1.2360442920951755e-05 nan nan nan 2.765322268155639 2.8491656267477037
17.16 -0.00012806421727873385 -1.3653123555748606e-05 nan nan nan 2.771458168018021 2.8568162358717992
17.2 -0.0001282921148231253 -1.567195632064795e-05 nan nan nan 2.7775907357939924 2.864468362368599
17.240000000000002 -0.00012885130126960576 -1.846316199643479e-05 nan nan nan 2.7837202784805033 2.8721244261002794
17.28 -0.00012959755258634686 -2.0911054552358108e-05 nan nan nan 2.789847239026589 2.8797835040716735
17.32 -0.00013016701268497854 -2.2610328914714047e-05 nan nan nan 2.7959715881432876 2.8874477773302245
17.36 -0.00013066567771602422 -2.4462422840064392e-05 nan nan nan 2.802092846583144 2.895116027377341
17.400000000000002 -0.00013157521607354283 -2.6036143444594926e-05 nan nan nan 2.8082113401237687 2.902786016656949
17.44 -0.00013295661483425647 -2.7703334157122297e-05 nan nan nan 2.8143279458689947 2.9104561798381177
17.48 -0.00013466172094922513 -2.827860103535204e-05 nan nan nan 2.8204431844241507 2.9181236597629754
17.52 -0.00013623737322632223 -2.9245968869436183e-05 nan nan nan 2.826557946853283 2.9257893006824007
17.56 -0.00013756001135334373 -2.9292829397345484e-05 nan nan nan 2.832674104359274 2.933454086502138
17.6 -0.00013864031643606722 -3.0328890103904996e-05 nan nan nan 2.838793417107688 2.941115823445961
17.64 -0.00013956545444671065 -3.1580063907706065e-05 nan nan nan 2.844916744035533 2.9487741389716517
17.68 -0.00013978176866658032 -3.3069637681117455e-05 nan nan nan 2.8510447409366853 2.9564296959602117
17.72 -0.00013914803275838494 -3.4464513883867765e-05 nan nan nan 2.857177046673898 2.9640800999941663
17.76 -0.00013784841576125473 -3.696832520022144e-05 nan nan nan 2.8633126611189526 2.971724257861244
17.8 -0.00013638558448292315 -3.8736986259827974e-05 nan nan nan 2.8694490548856653 2.9793626400694544
17.84 -0.00013519027561414987 -4.0372131404652464e-05 nan nan nan 2.875582918681158 2.986995149614595
17.88 -0.00013364804908633232 -4.280743144392909e-05 nan nan nan 2.8817120247752372 2.9946194320878696
17.92 -0.00013166156713850796 -4.532783767160071e-05 nan nan nan 2.8878356778976157 3.002233196991935
17.96 -0.00012922674068249762 -4.7870424175445806e-05 nan nan nan 2.8939538859882505 3.0098389555420098
18.0 -0.00012642295041587204 -4.9870941737215616e-05 nan nan nan 2.900065906436718 3.01743912178114
18.04 -0.00012356165098026395 -5.2385484273050684e-05 nan nan nan 2.906170364921687 3.025036492390789
18.080000000000002 -0.00012028312630718574 -5.417211226380459e-05 nan nan nan 2.912266992804554 3.03262988996013
18.12 -0.0001164339337265119 -5.5491655534839086e-05 nan nan nan 2.9183565068569126 3.0402221382627177
18.16 -0.00011260232713539153 -5.6505790890048956e-05 nan nan nan 2.924437508376685 3.047809072321253
18.2 -0.00010905395174631849 -5.794886461636634e-05 nan nan nan 2.9305090360321855 3.0553880707589465
18.240000000000002 -0.00010564105468802154 -5.8347537710127654e-05 nan nan nan 2.9365704481651416 3.062956485340269
18.28 -0.00010203541751252487 -5.828381600459397e-05 nan nan nan 2.9426237036456833 3.070516682501474
18.32 -9.795986989047378e-05 -5.8027139895013534e-05 nan nan nan 2.9486698481685387 3.0780662203168854
18.36 -9.339563985122368e-05 -5.7915754828631176e-05 nan nan nan 2.9547077194059095 3.0856054428584585
18.400000000000002 -8.837605855660513e-05 -5.764995442817599e-05 nan nan nan 2.960734320812805 3.093135673913215
18.44 -8.323680958710611e-05 -5.775945458685601e-05 nan nan nan 2.9667457606478638 3.1006535786247307
18.48 -7.843565254006535e-05 -5.748067077319138e-05 nan nan nan 2.9727388333283082 3.108159051467949
18.52 -7.410781108774245e-05 -5.787024095827655e-05 nan nan nan 2.978713631201781 3.1156525283895316
18.56 -7.018076576059684e-05 -5.85366903898248e-05 nan nan nan 2.9846706073609317 3.123134664544807
18.6 -6.663655221927911e-05 -5.8666379369766216e-05 nan nan nan 2.9906118163437263 3.1306049725373577
18.64 -6.321370892692357e-05 -5.797016919941234e-05 nan nan nan 2.996538516395388 3.1380623201898277
18.68 -5.9795220295200124e-05 -5.725358391407644e-05 nan nan nan 3.0024515827128253 3.1455092503145514
18.72 -5.62361856282223e-05 -5.6056902728916616e-05 nan nan nan 3.0083520239631465 3.152945735554542
18.76 -5.240786413196474e-05 -5.477957044015488e-05 nan nan nan 3.014241509703125 3.1603709335817776
18.8 -4.8397774662589654e-05 -5.288482561790079e-05 nan nan nan 3.020120549807105 3.167777719636986
18.84 -4.4203152356203645e-05 -5.103284914544565e-05 nan nan nan 3.0259903613004826 3.175163096352761
18.88 -4.039527630084194e-05 -4.8798086118664286e-05 nan nan nan 3.031852750543023 3.1825328573015588
18.92 -3.746981383301318e-05 -4.526735514749089e-05 nan nan nan 3.0377077430601904 3.189892131437616
18.96 -3.521956023178063e-05 -4.2759405710263306e-05 nan nan nan 3.04355311276062 3.197236813161845
19.0 -3.3362506655976176e-05 -3.950359451771328e-05 nan nan nan 3.0493862870219184 3.204567423365048
19.04 -3.1703038985142484e-05 -3.589138532253856e-05 nan nan nan 3.0552036644200617 3.2118875547206427
19.080000000000002 -3.001973709615413e-05 -3.2320695797337975e-05 nan nan nan 3.061004174347603 3.219199449563923
19.12 -2.8178679713164456e-05 -2.892861365418776e-05 nan nan nan 3.0667893128133987 3.2265119343021023
19.16 -2.639002923388034e-05 -2.543215865909224e-05 nan nan nan 3.072561041181452 3.233818802586809
19.2 -2.441852120682597e-05 -2.2397579503973246e-05 nan nan nan 3.0783218391394596 3.2411229473333862
19.240000000000002 -2.2611073291045614e-05 -1.98991609368386e-05 nan nan nan 3.084073506052683 3.2484219908688736
19.28 -2.1315749108907767e-05 -1.8117137829511194e-05 nan nan nan 3.0898167400614422 3.255715056616695
19.32 -2.041329389612656e-05 -1.6748383582671522e-05 nan nan nan 3.095553586464572 3.263004462942754
19.36 -1.9596860511228442e-05 -1.5693057266390496e-05 nan nan nan 3.1012857669131364 3.2702778850250263
19.400000000000002 -1.8713093595579267e-05 -1.4352365049286163e-05 nan nan nan 3.1070138586729956 3.277535929438123
19.44 -1.7778866094886325e-05 -1.2453143334641935e-05 nan nan nan 3.112736064659105 3.2847821959632757
19.48 -1.667549258854706e-05 -1.0250519623572472e-05 nan nan nan 3.1184498403183443 3.2920154598657883
19.52 -1.5362647900474258e-05 -8.860257000524144e-06 nan nan nan 3.1241520590164993 3.2992218161981466
19.56 -1.4113980796537362e-05 -6.7910814316655885e-06 nan nan nan 3.129840186868846 3.3063988444761385
19.6 -1.2935689483128954e-05 -5.087393481079289e-06 nan nan nan 3.1355111203284194 3.31356120131651
19.64 -1.160124611487845e-05 -3.214615255413264e-06 nan nan nan 3.1411728201313913 3.320720469932182
19.68 -9.962657713913359e-06 -2.306350019725869e-06 nan nan nan 3.1468397498357565 3.327874604033001
19.72 -8.417232493229676e-06 -1.4067652051635378e-06 nan nan nan 3.1525250363039463 3.334997192563669
19.76 -7.1805002335167956e-06 -3.6564806732349096e-07 nan nan nan 3.158235949001835 3.3420936878332683
19.8 -6.07456240686588e-06 1.8616421582964904e-07 nan nan nan 3.163975537506975 3.3491611192571216
19.84 -5.115601197758224e-06 1.905150748602864e-07 nan nan nan 3.1697427754927086 3.3562276768073933
19.88 -3.9613460103282705e-06 6.85425428127928e-08 nan nan nan 3.1755361939117583 3.363299570161776
19.92 -2.551235866121715e-06 1.2572440951544194e-07 nan nan nan 3.181353452722671 3.3704401758634828
19.96 -1.1494258842503768e-06 -6.418234581724392e-08 nan nan nan 3.1871850582653805 3.3775987987088785


==> plots/star_polymer/star_polymer_51_gns.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.05841529369354248 5052.7641573210785 0.8412825561333332 0.34900167416854544 1.038865053981473 -6.80111043038778e-10 -2.995868306607008e-05
0.04 0.05789647623896599 5042.653022581554 1.2555825083999999 0.322827643348996 0.9678671519305561 9.338513171731577e-05 8.085163620645261
0.08 0.05686105042695999 5032.541567468864 1.6698824606666667 0.3385815751491276 0.9707461533249884 0.0003723191356566016 32.34062008581991
0.12 0.05565451830625534 5022.429511565278 2.084182412933333 0.33957745973606124 0.96197693224734 0.0008339405822329003 72.76631716657646
0.16 0.05440637096762657 5012.317216262702 2.4984823652 0.35658022619019825 0.9769358913415618 0.0014747761177078917 129.3622020659809
0.2 0.05315800756216049 5002.204578722314 2.9127823174666667 0.3675515774716399 0.9808195366125239 0.0022911864655594575 202.12822248327325
0.24 0.051922135055065155 4992.09174736958 3.3270822697333333 0.4069048372761233 0.9825284815778591 0.0032795080441883682 291.0643271355374
0.28 0.05070379003882408 4981.978826566302 3.741382222 0.5257212958071328 0.979855022429263 0.004436099686584196 396.1704592104293
0.32 0.049504950642585754 4971.865867611798 4.1556821742666665 0.7302736903800795 0.978104845039602 0.005757364611917073 517.446560161799
0.36 0.04832714423537254 4961.752954250212 4.569982126533334 1.0485284680389926 0.9916720091644343 0.007239751008891346 654.8925917409092
0.4 0.04717038571834564 4951.63980797151 4.9842820788 1.2546296679722513 0.9949570228241956 0.008879751088564697 808.5085043654632
0.44 0.04603546857833862 4941.526402369224 5.398582031066667 1.300348155374743 0.99113260361572 0.010673909223495655 978.294227654794
0.48 0.04492325708270073 4931.412803513303 5.812881983333334 1.2252114138211556 0.9872167580318003 0.012618836998749768 1164.249730859777
0.52 0.04383400082588196 4921.299135541661 6.2271819356 1.115252036781156 0.9900192263218349 0.014711210851772741 1366.3749623161345
0.56 0.04276779294013977 4911.185160198073 6.641481887866666 1.0289214404608884 0.9937160454877482 0.016947782044268875 1584.6698512012724
0.6 0.041723210364580154 4901.071058592341 7.055781840133333 0.9443887144372722 0.9989123165533614 0.019325359324457173 1819.1343438561375
0.64 0.04069984331727028 4890.956904869726 7.4700817924 0.8999068480746815 0.9977846289712977 0.02184079660166268 2069.768391391428
0.68 0.039697445929050446 4880.842585228969 7.884381744666666 0.8801640806189482 0.9974775531317632 0.024491006653528657 2336.571951628306
0.72 0.03871549665927887 4870.7281803392125 8.298681696933333 0.9140088508187294 0.992481586686916 0.027272963348990487 2619.5449541305984
0.76 0.03775281459093094 4860.613345970323 8.7129816492 0.9498667875887172 0.997217419196328 0.030183682877042803 2918.6873262556915
0.8 0.036809176206588745 4850.498350043355 9.127281601466667 0.9913660184504621 0.994240560120335 0.03322022581711978 3233.99903177277
0.84 0.03588494285941124 4840.3830536128025 9.541581553733332 1.0292483927248033 0.9913636764963055 0.0363797046010585 3565.4799552256895
0.88 0.03498048707842827 4830.267685901751 9.955881505999999 1.0279685919026378 0.9967776158703153 0.03965929692689446 3913.1300488256393
0.92 0.034095343202352524 4820.152295591629 10.370181458266666 1.0361751738839509 0.9962897162833882 0.043056255999989024 4276.949275120827
0.96 0.033228859305381775 4810.036833161545 10.784481410533333 1.0358646784384482 0.9983718228408471 0.04656787177645316 4656.937564664414
1.0 0.03238154575228691 4799.921208828197 11.198781362799998 1.0151184251444714 1.000169981782713 0.050191494025844934 5053.094837294979
1.04 0.03155316412448883 4789.805581215358 11.613081315066665 0.995008060985579 0.9970725253299001 0.05392453082619289 5465.4210332518405
1.08 0.030743271112442017 4779.689918054918 12.027381267333332 1.0003598037862524 0.9957723834672548 0.05776442198158115 5893.91611394836
1.12 0.029951678588986397 4769.574195616047 12.4416812196 0.9934376162558329 0.9930057611221268 0.0617086655470953 6338.580009809786
1.16 0.02917802892625332 4759.458446560727 12.855981171866667 0.9857556922214192 0.9962915177628846 0.0657547968614061 6799.412666274631
1.2 0.028421645984053612 4749.342682802922 13.270281124133332 0.9831917190183036 1.0005459273962445 0.0699003996660257 7276.414046573188
1.24 0.027682211250066757 4739.226903099203 13.684581076399999 0.9882448202396393 1.000113001802436 0.07414309228115383 7769.584091306837
1.28 0.026959646493196487 4729.111315783942 14.098881028666666 0.9963134170975206 0.9994819446076633 0.07848054120323576 8278.922710021912
1.32 0.02625369094312191 4718.99568885137 14.513180980933333 0.9989336186009112 1.0003764183476676 0.08291046594599928 8804.429869280535
1.36 0.025564325973391533 4708.880090846205 14.927480933199998 1.0145539418253233 1.000369590767487 0.08743061853066035 9346.105542399695
1.4000000000000001 0.024890804663300514 4698.764257818037 15.341780885466665 1.0143214140686447 1.0032919635813207 0.09203881115018092 9903.949655714538
1.44 0.02423236146569252 4688.648356717528 15.756080837733332 1.008998246135543 1.0013850305407614 0.09673290518294873 10477.962121855318
1.48 0.023588677868247032 4678.532192616807 16.17038079 1.0074185522514374 1.002156207969187 0.10151080140542335 11068.142862049099
1.52 0.02295982465147972 4668.41578485525 16.584680742266666 1.007307622502192 1.0005901311428056 0.10637044065983468 11674.49181949257
1.56 0.022345196455717087 4658.299483393766 16.998980694533333 0.997464013442064 1.0019962306762753 0.11130982303685819 12297.008905248586
1.6 0.021744251251220703 4648.182919743845 17.4132806468 0.9974636878691996 1.0017367845792255 0.1163269724084329 12935.694049100757
1.6400000000000001 0.021156955510377884 4638.066453216173 17.827580599066664 0.9975618584359889 0.9992246415108637 0.12141997398959681 13590.547172293704
1.68 0.020582985132932663 4627.950117804942 18.24188055133333 0.9855724896658368 0.9997491650711363 0.1265869668210584 14261.568226115905
1.72 0.020022552460432053 4617.833725793129 18.656180503599998 0.9957916717954649 1.000906108394581 0.131826105224816 14948.757159068486
1.76 0.01947549544274807 4607.717398899641 19.070480455866665 0.99720403845501 0.9991736181560271 0.13713561213266415 15652.113920471926
1.8 0.01894080825150013 4597.601085074159 19.484780408133332 1.0000199161261227 0.999149141100048 0.14251373419626032 16371.638450422253
1.84 0.018417896702885628 4587.484733533039 19.8990803604 1.0036007731534509 1.0016198934324247 0.1479587438726045 17107.33071328885
1.8800000000000001 0.017906107008457184 4577.368508741855 20.313380312666666 1.0117164159621637 1.000469390648174 0.15346892930119901 17859.190669318923
1.92 0.017404651269316673 4567.252384884683 20.727680264933333 1.004075312439841 0.9987373389223018 0.15904259305430973 18627.21819888977
1.96 0.01691325008869171 4557.1362317278445 21.1419802172 0.9962042565779592 0.9988718639784389 0.16467805898631846 19411.413326937727
2.0 0.016432134434580803 4547.020036387713 21.556280169466667 0.9964949175144796 0.9993576844005166 0.1703736983017706 20211.775990456925
2.04 0.015961550176143646 4536.903800998433 21.97058012173333 1.0038119571186501 0.998999955042012 0.17612793270053304 21028.306103960804
2.08 0.01550162024796009 4526.787764000866 22.384880073999998 1.0024536851521095 1.000352673207022 0.1819392417405003 21861.00361767568
2.12 0.015051896683871746 4516.671700700684 22.799180026266665 0.9954779894026031 1.0007121865640614 0.18780610419867724 22709.868510930643
2.16 0.014611450955271721 4506.555737166823 23.213479978533332 0.9967919577567861 0.9994573636246418 0.19372699495701184 23574.900624732578
2.2 0.014179578050971031 4496.439680927595 23.6277799308 1.0021013914073458 1.0005551250587146 0.19970042137523303 24456.099996504316
2.24 0.01375665795058012 4486.323663592609 24.042079883066666 1.0050439277339553 0.999845473669149 0.20572489738519986 25353.466568054886
2.2800000000000002 0.013343539088964462 4476.207593236267 24.456379835333333 1.004470781569492 1.0001413702572746 0.21179899599240462 26267.000254335082
2.32 0.012940706685185432 4466.091220359402 24.8706797876 1.0004428258655864 0.9993089419167632 0.2179213929109264 27196.700901945813
2.36 0.012547919526696205 4455.974858920036 25.284979739866664 1.0012138616040036 0.9984241520174131 0.22409077085697984 28142.568510045254
2.4 0.012165158055722713 4445.858427207 25.69927969213333 0.9966212002642666 0.9988441294250647 0.23030583287142586 29104.60300406124
2.44 0.01179212424904108 4435.741925586418 26.113579644399998 1.00016507149433 0.9983755720835231 0.2365652657246421 30082.804321125044
2.48 0.011428404599428177 4425.62553487114 26.527879596666665 0.998077628816916 0.9996286490780389 0.2428677926548686 31077.172335062296
2.52 0.011073554866015911 4415.509220586497 26.942179548933332 1.0008614100981414 0.9999444396851432 0.24921217817751512 32087.706977802434
2.56 0.010726815089583397 4405.393017767004 27.3564795012 1.003805373637623 0.9996122252098003 0.25559720748572634 33114.408215084135
2.6 0.01038774661719799 4395.276824410425 27.770779453466666 0.9977457248328488 0.9992896260677127 0.2620217157444539 34157.27598693677
2.64 0.010056467726826668 4385.160527807801 28.185079405733333 0.9976719054906688 0.9998988999346986 0.26848460120474676 35216.31034807691
2.68 0.009732802398502827 4375.044245068884 28.599379358 0.9981342018204444 0.9992531044511805 0.27498475607571593 36291.51110624265
2.72 0.009416571818292141 4364.927699459364 29.013679310266667 0.999787051880801 0.9978265588003099 0.2815210313251942 37382.878145960676
2.7600000000000002 0.009108152240514755 4354.81120699921 29.42797926253333 0.9989751500429502 0.9978779533889398 0.288092292471784 38490.41135359907
2.8000000000000003 0.008808204904198647 4344.69471725735 29.842279214799998 1.003752761156404 0.9981490577246864 0.294697538900959 39614.11067180528
2.84 0.008517108857631683 4334.578280261072 30.256579167066665 1.003003678978633 0.9992128153143643 0.3013358005617377 40753.97604814917
2.88 0.008234529756009579 4324.461972161069 30.670879119333332 1.0028576274186476 1.0009908033952433 0.3080060819436259 41910.00745318726
2.92 0.00795957911759615 4314.34557431143 31.0851790716 0.997920715993355 1.0008002938980975 0.3147073585661602 43082.20480321921
2.96 0.0076914201490581036 4304.229268372378 31.499479023866666 0.9964255561530626 1.0017249437285733 0.3214385838690742 44270.5681436176
3.0 0.007428854238241911 4294.112743129607 nan nan nan 0.32819878532202656 45475.09726905833
3.04 0.007171106059104204 4283.996226538911 nan nan nan 0.33498703514543005 46695.79202794835
3.08 0.006918378174304962 4273.879791860618 nan nan nan 0.341802376357451 47932.65241934854
3.12 0.006671592127531767 4263.763515737925 nan nan nan 0.3486438910557419 49185.678490723105
3.16 0.006431217771023512 4253.647339175624 nan nan nan 0.35551071689058217 50454.87017101577
3.2 0.006197351962327957 4243.531244852807 nan nan nan 0.3624019615425147 51740.22723054721
3.24 0.0059693343937397 4233.415157293095 nan nan nan 0.36931679806005857 53041.7498619443
3.2800000000000002 0.005746439564973116 4223.299134769966 nan nan nan 0.376254429453673 54359.43796565152
3.3200000000000003 0.005528625100851059 4213.1831475622785 nan nan nan 0.38321409913853816 55693.29141770375
3.36 0.005316205322742462 4203.067321184174 nan nan nan 0.3901950555270818 57043.31014401705
3.4 0.0051092542707920074 4192.951451736264 nan nan nan 0.3971966065843396 58409.49414229527
3.44 0.004907506052404642 4182.835609761495 nan nan nan 0.4042181423121352 59791.84332581559
3.48 0.004710664972662926 4172.719744362022 nan nan nan 0.41125903672814507 61190.35754301801
3.52 0.004518948029726744 4162.603812719997 nan nan nan 0.4183186509621019 62605.03668929388
3.56 0.004332659300416708 4152.487974261965 nan nan nan 0.42539630158145186 64035.880771681586
3.6 0.004151774570345879 4142.372067715872 nan nan nan 0.43249132391523526 65482.88981342418
3.64 0.003976544830948114 4132.256351401278 nan nan nan 0.43960316671847066 66946.06365785407
3.68 0.003806546563282609 4122.140866704893 nan nan nan 0.44673123715796376 68425.40239706509
3.72 0.003641169983893633 4112.025363999026 nan nan nan 0.45387490357276383 69920.90589244926
3.7600000000000002 0.0034805904142558575 4101.909892193355 nan nan nan 0.4610336153026983 71432.57412763247
3.8000000000000003 0.0033246739767491817 4091.7945083466393 nan nan nan 0.4682068538369235 72960.40705675026
3.84 0.0031729538459330797 4081.679166934386 nan nan nan 0.47539414615443915 74504.40450718332
3.88 0.0030245869420468807 4071.5637725335423 nan nan nan 0.48259500069102845 76064.56641084769
3.92 0.002879183040931821 4061.4485223001384 nan nan nan 0.48980890731816074 77640.89279820496
3.96 0.0027371132746338844 4051.333325344657 nan nan nan 0.49703534205434075 79233.38366284748
4.0 0.0025990658905357122 4041.2181220784896 nan nan nan 0.5042737381386803 80842.03894119064
4.04 0.002465441357344389 4031.1031204092355 nan nan nan 0.5115235840187596 82466.85868635056
4.08 0.002335313707590103 4020.9880255964167 nan nan nan 0.5187843126050075 84107.84263895258
4.12 0.0022079329937696457 4010.87303129483 nan nan nan 0.5260552645694593 85764.99076592032
4.16 0.0020836994517594576 4000.7580736183954 nan nan nan 0.5333358269086588 87438.30295121291
4.2 0.0019632037729024887 3990.642957917698 nan nan nan 0.5406254984032725 89127.77910533395
4.24 0.0018472721567377448 3980.52783839153 nan nan nan 0.5479239349763629 90833.41932785779
4.28 0.0017360495403409004 3970.412719325062 nan nan nan 0.5552307398346206 92555.22346399233
4.32 0.001629703096114099 3960.297687988528 nan nan nan 0.5625455667495739 94293.19127886322
4.36 0.0015279555227607489 3950.1827913616944 nan nan nan 0.5698680648623969 96047.32257841188
4.4 0.0014298362657427788 3940.0679208452634 nan nan nan 0.5771978336747742 97817.61760991024
4.44 0.001334507716819644 3929.953121756975 nan nan nan 0.584534510848164 99604.07644689061
4.48 0.00124201993457973 3919.8383787452694 nan nan nan 0.5918777118809248 101406.69911741033
4.5200000000000005 0.001151928212493658 3909.7238560933447 nan nan nan 0.5992271259834085 103225.48518917504
4.5600000000000005 0.0010632119374349713 3899.609270941716 nan nan nan 0.6065824549693288 105060.4345617205
4.6000000000000005 0.0009758854284882545 3889.494656650738 nan nan nan 0.6139433703259235 106911.54738742184
4.64 0.0008908805320970714 3879.379945009813 nan nan nan 0.6213095871484061 108778.82365435806
4.68 0.000808937824331224 3869.265139756247 nan nan nan 0.6286808433448902 110662.26327037398
4.72 0.0007305538165383041 3859.15047916268 nan nan nan 0.6360567948440325 112561.86587570245
4.76 0.000655459938570857 3849.0359796277985 nan nan nan 0.6434370214391021 114477.63160371482
4.8 0.0005828290013596416 3838.9215866561794 nan nan nan 0.6508211768323965 116409.5603851195
4.84 0.0005124274757690728 3828.807168243711 nan nan nan 0.6582089121422445 118357.65226636559
4.88 0.0004446323437150568 3818.692768195708 nan nan nan 0.6655998819651127 120321.907165922
4.92 0.0003795784432440996 3808.5784573301153 nan nan nan 0.6729937421847488 122302.32499919715
4.96 0.0003168307011947036 3798.464136214932 nan nan nan 0.6803902768794267 124298.90564169484
5.0 0.00025536937755532563 3788.3499017675204 nan nan nan 0.6877893248055652 126311.64886619264
5.04 0.00019468468963168561 3778.235728679759 nan nan nan 0.6951906733525978 128340.55462413232
5.08 0.00013459441834129393 3768.1215973317057 nan nan nan 0.7025939532506552 130385.62305471036
5.12 7.595679926453158e-05 3758.0075138070265 nan nan nan 0.7099987373974659 132446.8541587365
5.16 1.9267223251517862e-05 3747.893512206298 nan nan nan 0.7174046454400059 134524.24776616055
5.2 -3.512799958116375e-05 3737.7795451935035 nan nan nan 0.7248114175966661 136617.8038243428
5.24 -8.762007200857624e-05 3727.665577090489 nan nan nan 0.7322188499169899 138727.5222986328
5.28 -0.00013823578774463385 3717.5518073351373 nan nan nan 0.7396267297736847 140853.4030527828
5.32 -0.00018716113117989153 3707.438089631094 nan nan nan 0.7470347940359294 142995.44594543034
5.36 -0.0002343322557862848 3697.32439766653 nan nan nan 0.7544427764474497 145153.65093347698
5.4 -0.00027968722861260176 3687.210719342749 nan nan nan 0.7618503185135123 147328.01822880338
5.44 -0.0003232887829653919 3677.0972294379235 nan nan nan 0.7692570376613491 149518.54743521023
5.48 -0.0003648028359748423 3666.9838140019137 nan nan nan 0.7766627273765441 151725.2385074005
5.5200000000000005 -0.00040409975918009877 3656.8705068878126 nan nan nan 0.7840672065889953 153948.09164592854
5.5600000000000005 -0.0004412082489579916 3646.7573571555217 nan nan nan 0.7914703720559252 156187.10689130248
5.6000000000000005 -0.00047607492888346314 3636.6442013824217 nan nan nan 0.7988722108856986 158442.28414870432
5.64 -0.0005083098658360541 3626.531091050977 nan nan nan 0.8062726620376998 160713.6233594091
5.68 -0.0005381476366892457 3616.418063748926 nan nan nan 0.8136715953164538 163001.124496937
5.72 -0.00056634028442204 3606.3051583779124 nan nan nan 0.8210688438706091 165304.7873273522
5.76 -0.0005930344923399389 3596.1923269456097 nan nan nan 0.8284641947296332 167624.61197209748
5.8 -0.0006185047095641494 3586.0796522445517 nan nan nan 0.835857435833066 169960.5985661086
5.84 -0.0006428484921343625 3575.967247165026 nan nan nan 0.8432483128445765 172312.7469819973
5.88 -0.0006656085606664419 3565.8546904922164 nan nan nan 0.8506365572901591 174681.05702869652
5.92 -0.0006868909695185721 3555.7422234264354 nan nan nan 0.8580219428486252 177065.52877462006
5.96 -0.0007073208107613027 3545.629824455074 nan nan nan 0.8654042582714265 179466.16211127935
6.0 -0.0007272007642313838 3535.5172799375378 nan nan nan 0.872783310988244 181882.95692273712
6.04 -0.0007461205241270363 3525.4048176628044 nan nan nan 0.8801590385226342 184315.91303572495
6.08 -0.0007637320086359978 3515.2923722589558 nan nan nan 0.8875312963734093 186765.03058173467
6.12 -0.0007800047751516104 3505.1797039044427 nan nan nan 0.894900041691355 189230.30947479093
6.16 -0.0007951749721542001 3495.0671936631975 nan nan nan 0.9022652426262991 191711.74934448354
6.2 -0.0008087795577012002 3484.954687480557 nan nan nan 0.9096268935438784 194209.35029070705
6.24 -0.0008207311038859189 3474.842179237469 nan nan nan 0.916985011202423 196723.11224258924
6.28 -0.0008308144169859588 3464.7297061634217 nan nan nan 0.9243397012177413 199253.03508798973
6.32 -0.0008387741982005537 3454.6173221337135 nan nan nan 0.9316910001001477 201799.11888679306
6.36 -0.000845101720187813 3444.5049833648395 nan nan nan 0.9390388521611889 204361.36324600189
6.4 -0.0008509339531883597 3434.392692745887 nan nan nan 0.9463831840044431 206939.7683414898
6.44 -0.0008565993630327284 3424.2802817349952 nan nan nan 0.953723839600951 209534.3339694822
6.48 -0.0008620425942353904 3414.1679746865907 nan nan nan 0.9610608002600529 212145.060034646
6.5200000000000005 -0.000867202936206013 3404.0558303578528 nan nan nan 0.9683941723609775 214771.94638759535
6.5600000000000005 -0.0008720866171643138 3393.943860561782 nan nan nan 0.9757241360616791 217414.99308670085
6.6000000000000005 -0.0008768182015046477 3383.8319070406483 nan nan nan 0.9830508892335479 220074.20057749742
6.640000000000001 -0.0008812696905806661 3373.7201282766055 nan nan nan 0.9903745884755736 222749.56850742878
6.68 -0.0008855093037709594 3363.608442944067 nan nan nan 0.9976952502268264 225441.09690275806
6.72 -0.0008896510698832572 3353.496923298407 nan nan nan 1.0050128896416832 228148.7858155923
6.76 -0.0008933700155466795 3343.3854831150034 nan nan nan 1.0123273985867047 230872.63524187423
6.8 -0.0008966578752733767 3333.274156983091 nan nan nan 1.0196386149533139 233612.644804525
6.84 -0.0008996956748887897 3323.162983829563 nan nan nan 1.0269465112492984 236368.81457294183
6.88 -0.0009027842315845191 3313.0518628535824 nan nan nan 1.0342511604524278 239141.14465653547
6.92 -0.0009060794254764915 3302.9408851893786 nan nan nan 1.041552657586703 241929.63520098283
6.96 -0.0009097153088077903 3292.829969024772 nan nan nan 1.0488510246136618 244734.2859359942
7.0 -0.0009134614956565201 3282.719085768785 nan nan nan 1.0561461712242644 247555.09673047153
7.04 -0.00091717200120911 3272.6081943349036 nan nan nan 1.0634379936993774 250392.0675805053
7.08 -0.000920822552870959 3262.4974807786984 nan nan nan 1.0707262553000858 253245.1990283082
7.12 -0.0009240343933925033 3252.386906646839 nan nan nan 1.0780106658710775 256114.49049263008
7.16 -0.0009263649699278176 3242.27614982127 nan nan nan 1.085291056493351 258999.94208429047
7.2 -0.0009281209786422551 3232.1655410269336 nan nan nan 1.0925672728377054 261901.55354752982
7.24 -0.0009300494566559792 3222.0548823110603 nan nan nan 1.0998390640560645 264819.3248890379
7.28 -0.0009329784079454839 3211.9444480068723 nan nan nan 1.107106224531733 267753.25639505294
7.32 -0.0009367653983645141 3201.8340763936326 nan nan nan 1.114368564643014 270703.3478819663
7.36 -0.0009410144994035363 3191.723722131704 nan nan nan 1.1216259774091422 273669.59918962227
7.4 -0.0009449803619645536 3181.613414560379 nan nan nan 1.1288784315235472 276652.01013867033
7.44 -0.0009481991874054074 3171.50297485975 nan nan nan 1.1361258760670325 279650.58065379027
7.48 -0.0009513887926004827 3161.3927254299783 nan nan nan 1.1433680894134215 282665.3109186121
7.5200000000000005 -0.0009551196708343923 3151.282594987902 nan nan nan 1.15060474661356 285696.2008727225
7.5600000000000005 -0.0009590878034941852 3141.172567102304 nan nan nan 1.1578356921162845 288743.2502058917
7.6000000000000005 -0.000962920836172998 3131.062658843891 nan nan nan 1.1650609052052874 291806.45890201745
7.640000000000001 -0.0009663435630500317 3120.9528683141875 nan nan nan 1.172280453578709 294885.82701038895
7.68 -0.0009692208841443062 3110.8431493031976 nan nan nan 1.1794943279092813 297981.354535784
7.72 -0.000971366127487272 3100.733357228772 nan nan nan 1.1867024713386736 301093.04153232096
7.76 -0.0009724432020448148 3090.623493885418 nan nan nan 1.1939049252969123 304220.88784135855
7.8 -0.0009730307501740754 3080.513762729745 nan nan nan 1.2011017369148027 307364.89346701594
7.84 -0.0009739577071741223 3070.404026366867 nan nan nan 1.2082928862984403 310525.0581887985
7.88 -0.0009752375772222877 3060.2944051626537 nan nan nan 1.2154783002620657 313701.3819723059
7.92 -0.0009765843860805035 3050.1848185995664 nan nan nan 1.2226579755561748 316893.86432636285
7.96 -0.0009780932450667024 3040.0754850361377 nan nan nan 1.2298317701453212 320102.50569976796
8.0 -0.0009793973295018077 3029.9662946846192 nan nan nan 1.2369997043303889 323327.30650535144
8.040000000000001 -0.0009803519351407886 3019.8572650716715 nan nan nan 1.2441618259113147 326568.2667746492
8.08 -0.0009813023498281837 3009.7482498215154 nan nan nan 1.251317968576645 329825.38638650224
8.120000000000001 -0.0009828018955886364 2999.6392903772803 nan nan nan 1.2584679084558523 333098.6652445937
8.16 -0.0009845992317423224 2989.530361353398 nan nan nan 1.265611361777418 336388.1034292771
8.2 -0.0009857990080490708 2979.4215708294764 nan nan nan 1.2727481788855848 339693.70069169166
8.24 -0.0009863900486379862 2969.3129788152114 nan nan nan 1.2798784615035539 343015.45664879325
8.28 -0.0009864968014881015 2959.204441568368 nan nan nan 1.2870024592571996 346353.37197267707
8.32 -0.0009861207799986005 2949.096062339289 nan nan nan 1.2941204217686595 349707.4465159124
8.36 -0.000985408085398376 2938.9878469453924 nan nan nan 1.3012325245456402 353077.68010543595
8.4 -0.000984576647169888 2928.879556532611 nan nan nan 1.3083389542998611 356464.07292954676
8.44 -0.0009834816446527839 2918.771285856552 nan nan nan 1.3154397627837844 359866.62466151704
8.48 -0.0009819610277190804 2908.6629989675735 nan nan nan 1.3225350518787837 363285.3350105797
8.52 -0.0009802301647141576 2898.554965823066 nan nan nan 1.3296249701657803 366720.2047213509
8.56 -0.0009777516825124621 2888.446957630017 nan nan nan 1.33670955666456 370171.2332056262
8.6 -0.0009738957742229104 2878.3390485753343 nan nan nan 1.3437888526307873 373638.4209527781
8.64 -0.0009688978316262364 2868.2312228858264 nan nan nan 1.3508627520332743 377121.76787358907
8.68 -0.0009631483699195087 2858.1236409332932 nan nan nan 1.357931012881672 380621.2743069745
8.72 -0.0009571557748131454 2848.016198465306 nan nan nan 1.3649936155741893 384136.93977636896
8.76 -0.0009510155068710446 2837.9089398446245 nan nan nan 1.372050703482579 387668.76498872647
8.8 -0.0009446507319808006 2827.8018536645645 nan nan nan 1.3791024124119218 391216.74985767907
8.84 -0.0009376730304211378 2817.6948167981627 nan nan nan 1.3861489655476353 394780.8945033752
8.88 -0.0009300840320065618 2807.5877972741564 nan nan nan 1.3931906553057916 398361.19882805826
8.92 -0.0009222944499924779 2797.48095215017 nan nan nan 1.4002276533974458 401957.6624158713
8.96 -0.0009143707575276494 2787.374312658767 nan nan nan 1.407260013204168 405570.2853056247
9.0 -0.0009058883879333735 2777.2676817677648 nan nan nan 1.4142878815496869 409199.0681636844
9.040000000000001 -0.0008969540358521044 2767.161349364491 nan nan nan 1.4213114326630352 412844.0110210336
9.08 -0.0008880426175892353 2757.055274210698 nan nan nan 1.428330689689703 416505.1146745783
9.120000000000001 -0.0008795353933237493 2746.949286581021 nan nan nan 1.4353457014973878 420182.3782814664
9.16 -0.0008712977869436145 2736.8433836285894 nan nan nan 1.442356480432036 423875.801814707
9.200000000000001 -0.0008630367228761315 2726.737603968616 nan nan nan 1.4493631787480048 427585.38627759495
9.24 -0.0008550356142222881 2716.631916685368 nan nan nan 1.4563661801399446 431311.13151384937
9.28 -0.000847392191644758 2706.526337803448 nan nan nan 1.4633658305173982 435053.03743272903
9.32 -0.0008397833444178104 2696.4208218546805 nan nan nan 1.4703622870781332 438811.10357126856
9.36 -0.0008321816567331553 2686.315332252952 nan nan nan 1.4773555560244718 442585.3304725583
9.4 -0.0008245599456131458 2676.2098170955487 nan nan nan 1.4843455285538765 446375.71806810214
9.44 -0.0008171027875505388 2666.1043947477187 nan nan nan 1.4913321232628063 450182.2668417612
9.48 -0.0008100485429167747 2655.9990262997294 nan nan nan 1.4983153953652977 454004.9767408659
9.52 -0.0008034459897316992 2645.8939087738554 nan nan nan 1.5052954568918773 457843.847178063
9.56 -0.0007970192818902433 2635.789007846883 nan nan nan 1.5122722992215805 461698.8783132609
9.6 -0.0007902790675871074 2625.6841350517475 nan nan nan 1.5192458902383688 465570.07070245006
9.64 -0.000782996357884258 2615.5793276570753 nan nan nan 1.5262162599175981 469457.4244763635
9.68 -0.0007756598060950637 2605.47459073089 nan nan nan 1.5331836516189137 473360.9393843574
9.72 -0.0007687393808737397 2595.3700054353276 nan nan nan 1.5401482822070984 477280.61532733915
9.76 -0.0007626126753166318 2585.265450955184 nan nan nan 1.547109936060379 481216.4529593671
9.8 -0.0007571633905172348 2575.160954635116 nan nan nan 1.5540683367178343 485168.4523956711
9.84 -0.0007523047388531268 2565.0565086143256 nan nan nan 1.561023387756064 489136.6133641952
9.88 -0.0007481329957954586 2554.9519635257734 nan nan nan 1.5679748812073981 493120.93565125804
9.92 -0.0007446177769452333 2544.847380928153 nan nan nan 1.5749226388162267 497121.4185500943
9.96 -0.0007415952859446406 2534.74277016776 nan nan nan 1.5818667576809924 501138.06286561687
10.0 -0.0007391382823698223 2524.638235587263 nan nan nan 1.5888073286806905 505170.86852909264
10.040000000000001 -0.0007373419357463717 2514.5337251807646 nan nan nan 1.5957444749253091 509219.8349840318
10.08 -0.0007363161421380937 2504.4293407729665 nan nan nan 1.602678100868898 513284.962877947
10.120000000000001 -0.0007358022849075496 2494.32508532913 nan nan nan 1.6096080515102071 517366.252358307
10.16 -0.0007350227679125965 2484.2210165825086 nan nan nan 1.616534046991979 521463.70266086434
10.200000000000001 -0.0007336944108828902 2474.117141165543 nan nan nan 1.623455748299108 525577.3146246363
10.24 -0.0007314706454053521 2464.0133653907806 nan nan nan 1.6303729258798365 529707.0885849618
10.28 -0.0007283255690708756 2453.9096303811734 nan nan nan 1.6372854445222602 533853.0249439953
10.32 -0.0007248374167829752 2443.8060395630646 nan nan nan 1.6441932516313043 538015.1236826971
10.36 -0.0007214254001155496 2433.7023524207116 nan nan nan 1.6510965714527297 542193.3841868631
10.4 -0.000718419614713639 2423.5987666229794 nan nan nan 1.6579954855283163 546387.8066756846
10.44 -0.0007156996871344745 2413.495271783676 nan nan nan 1.6648899980791008 550598.3915551624
10.48 -0.0007126379059627652 2403.391865441375 nan nan nan 1.6717802426545334 554825.1387734218
10.52 -0.0007088564452715218 2393.288396122908 nan nan nan 1.6786664931678192 559068.0477793574
10.56 -0.0007042498327791691 2383.184763426067 nan nan nan 1.6855486459222238 563327.1184849741
10.6 -0.0006990670226514339 2373.0812676124438 nan nan nan 1.6924263186577724 567602.3517102217
10.64 -0.0006933156400918961 2362.9777951874776 nan nan nan 1.6992994515728768 571893.7476311736
10.68 -0.0006871787481941283 2352.8744671247446 nan nan nan 1.7061680068750709 576201.3057413051
10.72 -0.0006804597214795649 2342.7712311834507 nan nan nan 1.713032016040647 580525.026248663
10.76 -0.0006728362641297281 2332.668089826739 nan nan nan 1.7198914772721774 584864.9085054446
10.8 -0.0006645996472798288 2322.5648979409552 nan nan nan 1.7267463989319163 589220.9532275168
10.84 -0.0006555098225362599 2312.4617981879846 nan nan nan 1.7335970666701979 593593.1606360462
10.88 -0.0006458241841755807 2302.3586840794264 nan nan nan 1.7404438312425086 597981.5310614512
10.92 -0.000636342098005116 2292.2556344378304 nan nan nan 1.7472871415165296 602386.0631813525
10.96 -0.0006269195000641048 2282.152582171102 nan nan nan 1.7541271034060273 606806.7570787006
11.0 -0.0006168817635625601 2272.0494318008623 nan nan nan 1.7609637742735862 611243.6140633357
11.040000000000001 -0.0006064882618375123 2261.946085634708 nan nan nan 1.7677973005936092 615696.633049083
11.08 -0.000596058729570359 2251.8428572500734 nan nan nan 1.7746275972232428 620165.814026062
11.120000000000001 -0.0005855106865055859 2241.7395130446967 nan nan nan 1.7814544949271967 624651.1560033646
11.16 -0.0005744050140492618 2231.6361656206304 nan nan nan 1.7882779303197203 629152.6589301543
11.200000000000001 -0.0005626998608931899 2221.532880648754 nan nan nan 1.7950979066200081 633670.3234772729
11.24 -0.0005505523877218366 2211.429674299393 nan nan nan 1.8019144583785764 638204.1498157161
11.28 -0.0005382103263400495 2201.3264087846483 nan nan nan 1.808727685417355 642754.1377915117
11.32 -0.0005259699537418783 2191.223082248912 nan nan nan 1.8155376525656746 647320.2875718293
11.36 -0.0005144361639395356 2181.1197414171816 nan nan nan 1.8223444263362476 651902.5979660121
11.4 -0.0005038999952375889 2171.0162322098768 nan nan nan 1.829147656301678 656501.0697962049
11.44 -0.0004944077809341252 2160.9127932301485 nan nan nan 1.8359467011038753 661115.7024637857
11.48 -0.0004854777653235942 2150.8093454015875 nan nan nan 1.842741029120646 665746.4960969357
11.52 -0.0004767679492942989 2140.7060259104087 nan nan nan 1.8495304370092396 670393.4497691484
11.56 -0.00046867714263498783 2130.602541961575 nan nan nan 1.8563148424075926 675056.5645273144
11.6 -0.0004612853517755866 2120.4991467334303 nan nan nan 1.863094331047958 679735.8389279831
11.64 -0.00045459260581992567 2110.39590638508 nan nan nan 1.8698690917419545 684431.2734458053
11.68 -0.0004485892131924629 2100.2928535353585 nan nan nan 1.8766390585584696 689142.8686704905
11.72 -0.00044287581113167107 2090.189758967029 nan nan nan 1.8834044566878794 693870.6241876858
11.76 -0.00043742568232119083 2080.0866486968903 nan nan nan 1.8901657263787988 698614.5402968964
11.8 -0.00043258024379611015 2069.9835414948047 nan nan nan 1.8969234786564773 703374.6172661529
11.84 -0.00042834386113099754 2059.880420615276 nan nan nan 1.9036781423951594 708150.8536562233
11.88 -0.0004242103605065495 2049.7772731007954 nan nan nan 1.9104300511651158 712943.2501842972
11.92 -0.00042010951437987387 2039.6741690726503 nan nan nan 1.9171791562265494 717751.8073140819
11.96 -0.00041565066203475 2029.5711535801488 nan nan nan 1.9239250608514176 722576.5248047293
12.0 -0.00041081433300860226 2019.468235513274 nan nan nan 1.9306674723850608 727417.4028049576
12.040000000000001 -0.0004059474158566445 2009.365329636066 nan nan nan 1.9374062808638222 732274.4415530354
12.08 -0.0004011003766208887 1999.2623478844653 nan nan nan 1.9441415647587765 737147.6409286163
12.120000000000001 -0.0003959119785577059 1989.1592833071018 nan nan nan 1.9508735399772867 742036.9998975291
12.16 -0.00039007337181828916 1979.0562132189946 nan nan nan 1.957602738557945 746942.5172787873
12.200000000000001 -0.00038393697468563914 1968.9532291238907 nan nan nan 1.964329798534483 751864.1940707669
12.24 -0.00037799481651745737 1958.850353956089 nan nan nan 1.9710552804131845 756802.0302552633
12.280000000000001 -0.00037167384289205074 1948.7474363093538 nan nan nan 1.977779473109713 761756.0262727666
12.32 -0.0003653655876405537 1938.6447379704548 nan nan nan 1.9845021070383957 766726.1820222617
12.36 -0.0003592542780097574 1928.5422552655107 nan nan nan 1.9912229668818908 771712.4977832313
12.4 -0.0003526102809701115 1918.4398398995468 nan nan nan 1.9979418774761522 776714.9733225949
12.44 -0.00034562667133286595 1908.3374219975517 nan nan nan 2.0046587270099367 781733.6085158992
12.48 -0.00033874710788950324 1898.234947045004 nan nan nan 2.0113737395973192 786768.4030830099
12.52 -0.00033205284853465855 1888.13250631848 nan nan nan 2.018087278528166 791819.3569268272
12.56 -0.00032533452031202614 1878.030114625935 nan nan nan 2.0247998816013992 796886.4707943981
12.6 -0.0003182191285304725 1867.927611866649 nan nan nan 2.0315117164208356 801969.7447573438
12.64 -0.00031061135814525187 1857.8253451571672 nan nan nan 2.0382229211875456 807069.1781327641
12.68 -0.00030259237973950803 1847.7231946241516 nan nan nan 2.0449334845441087 812184.7709957559
12.72 -0.00029376178281381726 1837.6211401299972 nan nan nan 2.0516432284654975 817316.5237405667
12.76 -0.00028474919963628054 1827.5191024050814 nan nan nan 2.05835186460122 822464.4367460797
12.8 -0.0002756555622909218 1817.4169777476507 nan nan nan 2.0650591234475315 827628.5104419105
12.84 -0.000266198388999328 1807.314987909651 nan nan nan 2.0717650314941767 832808.7437997025
12.88 -0.0002567417686805129 1797.2130027689846 nan nan nan 2.0784697650819823 838005.136678629
12.92 -0.00024792758631519973 1787.111245484497 nan nan nan 2.085173219233917 843217.6897338192
12.96 -0.000239575732848607 1777.0095711987328 nan nan nan 2.091875474583764 848446.4024579414
13.0 -0.00023173291992861778 1766.9077938443993 nan nan nan 2.098576352660948 853691.2767138728
13.040000000000001 -0.00022450563847087324 1756.8061140400991 nan nan nan 2.1052757409070684 858952.3104957269
13.08 -0.00021770330204162747 1746.7045934561334 nan nan nan 2.1119735699778297 864229.5036493539
13.120000000000001 -0.0002113344962708652 1736.6030368709821 nan nan nan 2.1186697426390237 869522.8564422355
13.16 -0.00020537879026960582 1726.501485109419 nan nan nan 2.12536438798101 874832.3696783979
13.200000000000001 -0.00020005190162919462 1716.3999942713392 nan nan nan 2.1320573717442968 880158.0426880672
13.24 -0.00019568558491300792 1706.2984734490442 nan nan nan 2.1387482995662603 885499.8748793874
13.280000000000001 -0.0001922074588946998 1696.1969956300568 nan nan nan 2.145437101685109 890857.8657486129
13.32 -0.00018969389202538878 1686.0955036517084 nan nan nan 2.1521237187829922 896232.0165265822
13.36 -0.00018804070714395493 1675.9940146160686 nan nan nan 2.1588080039353934 901622.3270547874
13.4 -0.00018662848742678761 1665.8924862623617 nan nan nan 2.1654898409877616 907028.7969066357
13.44 -0.00018513191025704145 1655.790917188307 nan nan nan 2.172168985211428 912451.4257506503
13.48 -0.00018336690845899284 1645.689483094518 nan nan nan 2.178844914620234 917890.2148050942
13.52 -0.0001813802809920162 1635.5879519000691 nan nan nan 2.185517018533289 923345.1620151908
13.56 -0.0001793408446246758 1625.486360343752 nan nan nan 2.19218519147507 928816.2667920503
13.6 -0.00017766164091881365 1615.3848626654858 nan nan nan 2.198849325578892 934303.5294420703
13.64 -0.00017667269275989383 1605.283547022101 nan nan nan 2.205508780032521 939806.9501044791
13.68 -0.00017582200234755874 1595.182359587844 nan nan nan 2.212162838438125 945326.5294535825
13.72 -0.0001748938811942935 1585.0811619298615 nan nan nan 2.218810810970221 950862.2663145714
13.76 -0.00017369611305184662 1574.980062940909 nan nan nan 2.225452643770054 956414.1622272031
13.8 -0.00017214860417880118 1564.8790072503534 nan nan nan 2.232089031483859 961982.2166194293
13.84 -0.00017054109775926918 1554.7780520485953 nan nan nan 2.2387206934373722 967566.4297788099
13.88 -0.00016908944235183299 1544.677213411843 nan nan nan 2.245347764872875 973166.8017135902
13.92 -0.00016818891162984073 1534.5764054336023 nan nan nan 2.2519705996635366 978783.331583113
13.96 -0.00016783393220975995 1524.4758462371312 nan nan nan 2.258589667979744 984416.0210098446
14.0 -0.0001676018873695284 1514.3753861084763 nan nan nan 2.2652051210345645 990064.8701648123
14.040000000000001 -0.00016720613348297775 1504.274993401247 nan nan nan 2.27181663727525 995729.8780545939
14.08 -0.00016661015979479998 1494.1748638708464 nan nan nan 2.2784239327033804 1001411.0453374455
14.120000000000001 -0.0001659238914726302 1484.0747707845371 nan nan nan 2.2850268622249463 1007108.3724086044
14.16 -0.00016506251995451748 1473.9747422993037 nan nan nan 2.291625452241538 1012821.859617971
14.200000000000001 -0.00016381345631089061 1463.8749239592873 nan nan nan 2.2982198576257953 1018551.506292156
14.24 -0.00016194605268537998 1453.7750608874592 nan nan nan 2.3048101709468756 1024297.3132950545
14.280000000000001 -0.0001594107161508873 1443.675097482597 nan nan nan 2.3113960984439212 1030059.2811373172
14.32 -0.00015633326256647706 1433.5750742707207 nan nan nan 2.3179775404046454 1035837.4086680249
14.36 -0.00015323101251851767 1423.4751264705303 nan nan nan 2.3245542635714447 1041631.6947567115
14.4 -0.00015011803770903498 1413.3751767878787 nan nan nan 2.331126180001995 1047442.1405740784
14.44 -0.00014688237570226192 1403.2752906734243 nan nan nan 2.3376935699425236 1053268.7459579243
14.48 -0.00014331437705550343 1393.1755642612018 nan nan nan 2.3442568866975924 1059111.5109065839
14.52 -0.0001392914418829605 1383.075795949271 nan nan nan 2.350816593820051 1064970.435719491
14.56 -0.00013507751282304525 1372.9759906347135 nan nan nan 2.3573731346896465 1070845.519775734
14.6 -0.00013108507846482098 1362.8762793037824 nan nan nan 2.3639266205812923 1076736.7611839718
14.64 -0.00012744269042741507 1352.776470957791 nan nan nan 2.370476599931003 1082644.1597611394
14.68 -0.00012406510359141976 1342.6767996494407 nan nan nan 2.377022122788277 1088567.717947579
14.72 -0.00012047490599798039 1332.5771585517393 nan nan nan 2.383562712784524 1094507.43373948
14.76 -0.00011684225319186226 1322.4775733084953 nan nan nan 2.3900984381207437 1100463.3069326463
14.8 -0.0001137015933636576 1312.3779377575443 nan nan nan 2.3966291597332594 1106435.3380436706
14.84 -0.00011130519851576537 1302.2784546842506 nan nan nan 2.4031552469409854 1112423.5276752308
14.88 -0.0001094131512218155 1292.1790241788904 nan nan nan 2.4096772341849224 1118427.8756387602
14.92 -0.00010786009806906804 1282.0796064086742 nan nan nan 2.416194856053704 1124448.3818182612
14.96 -0.00010646604641806334 1271.9802569943013 nan nan nan 2.422706994950241 1130485.047165142
15.0 -0.00010473808652022853 1261.8809695604477 nan nan nan 2.4292127151132576 1136537.8711549053
15.040000000000001 -0.00010281371942255646 1251.7817162448318 nan nan nan 2.435711848861057 1142606.8519576131
15.08 -0.00010074990859720856 1241.682494384959 nan nan nan 2.4422048354088597 1148691.9893166143
15.120000000000001 -9.87052044365555e-05 1231.5834353344699 nan nan nan 2.4486921480162662 1154793.284715661
15.16 -9.700740338303149e-05 1221.4843871448409 nan nan nan 2.45517363291761 1160910.7387543924
15.200000000000001 -9.592400601832196e-05 1211.3854005384483 nan nan nan 2.4616493382043054 1167044.3516524727
15.24 -9.573235001880676e-05 1201.2865752211676 nan nan nan 2.468119951641264 1173194.1236412143
15.280000000000001 -9.610884444555268e-05 1191.1877216532114 nan nan nan 2.4745859608506233 1179360.053660967
15.32 -9.666119876783341e-05 1181.0888316266464 nan nan nan 2.4810475583220177 1185542.1417326017
15.36 -9.732978651300073e-05 1170.9899385419446 nan nan nan 2.48750490748167 1191740.385675109
15.4 -9.775538637768477e-05 1160.8912056474635 nan nan nan 2.4939577709521425 1197954.7887381124
15.44 -9.750118624651805e-05 1150.7926830924685 nan nan nan 2.5004064615547597 1204185.3513028023
15.48 -9.677674097474664e-05 1140.6942853861808 nan nan nan 2.506851680264876 1210432.072865027
15.52 -9.60340112214908e-05 1130.5960799807456 nan nan nan 2.5132934357804024 1216694.950901208
15.56 -9.543493069941178e-05 1120.4978395578264 nan nan nan 2.51973180278093 1222973.9857969065
15.6 -9.554631833452731e-05 1110.3995834606562 nan nan nan 2.526167040623174 1229269.18215413
15.64 -9.61655387072824e-05 1100.3013638028112 nan nan nan 2.5325989554222965 1235580.5389954015
15.68 -9.692560706753284e-05 1090.203238847631 nan nan nan 2.53902719591701 1241908.0546595333
15.72 -9.79177639237605e-05 1080.1050926158505 nan nan nan 2.545451885540096 1248251.7250644779
15.76 -9.907705680234358e-05 1070.0069598650248 nan nan nan 2.5518733425252185 1254611.5517426948
15.8 -0.00010068266419693828 1059.9089210652235 nan nan nan 2.5582913898567057 1260987.5369593774
15.84 -0.00010247130558127537 1049.810994388568 nan nan nan 2.5647053300629574 1267379.682126321
15.88 -0.00010393793490948156 1039.7133126026458 nan nan nan 2.5711149636699493 1273787.9849793992
15.92 -0.00010520116484258324 1029.61571057367 nan nan nan 2.5775205390011906 1280212.4458131872
15.96 -0.00010635787475621328 1019.5181950248065 nan nan nan 2.583922089775589 1286653.0654547194
16.0 -0.00010707996261771768 1009.4207387105561 nan nan nan 2.590318928604858 1293109.84350619
16.04 -0.00010733924864325672 999.323321716318 nan nan nan 2.596710198683414 1299582.7831208787
16.080000000000002 -0.00010731803922681138 989.2259557780524 nan nan nan 2.6030945887502286 1306071.8827054657
16.12 -0.0001071363003575243 979.1286458925523 nan nan nan 2.6094701370893407 1312577.1424868754
16.16 -0.00010716375982156023 969.0313514685084 nan nan nan 2.615835721217655 1319098.5615949635
16.2 -0.00010733531235018745 958.9341651272343 nan nan nan 2.622190211006681 1325636.1384149292
16.240000000000002 -0.00010761772864498198 948.8370674697402 nan nan nan 2.628532594559429 1332189.8730573677
16.28 -0.00010841150651685894 938.7400017158038 nan nan nan 2.634862719041003 1338759.767550053
16.32 -0.00010974263568641618 928.6429979055014 nan nan nan 2.641180511538422 1345345.8216959257
16.36 -0.0001116100320359692 918.5460961558009 nan nan nan 2.6474857663375095 1351948.0346410843
16.4 -0.0001135987404268235 908.4490930974326 nan nan nan 2.653779148170904 1358566.4080458381
16.44 -0.00011573325173230842 898.3520322001879 nan nan nan 2.660061402992823 1365200.938848516
16.48 -0.00011801721120718867 888.2550608000165 nan nan nan 2.666331963021025 1371851.6290631173
16.52 -0.00012010554928565398 878.1582017565535 nan nan nan 2.672590265253038 1378518.476759839
16.56 -0.00012195794988656417 868.0614546411567 nan nan nan 2.6788363061410565 1385201.4802608453
16.6 -0.00012355452054180205 857.9648238566015 nan nan nan 2.685070684683068 1391900.640310069
16.64 -0.0001247172913281247 847.8683163811644 nan nan nan 2.6912940799067036 1398615.9589607578
16.68 -0.00012557808076962829 837.7718865062894 nan nan nan 2.697506947069023 1405347.4368325432
16.72 -0.0001263283920707181 827.6754769155567 nan nan nan 2.7037094430796453 1412095.0724199214
16.76 -0.00012683878594543785 817.5790742507028 nan nan nan 2.7099020999209142 1418858.8660721183
16.8 -0.0001271764631383121 807.4827025112958 nan nan nan 2.716085953527176 1425638.8193875293
16.84 -0.0001277718401979655 797.3864759572841 nan nan nan 2.722261623588029 1432434.9335092518
16.88 -0.00012851011706516147 787.2902641146278 nan nan nan 2.728429579372703 1439247.2012457352
16.92 -0.0001291247026529163 777.194046076094 nan nan nan 2.734590486375005 1446075.6272126941
16.96 -0.00012957189755979925 767.0977226066457 nan nan nan 2.740745431416618 1452920.2117319098
17.0 -0.00012960041931364685 757.0014704351644 nan nan nan 2.7468950923845217 1459780.951213406
17.04 -0.00012917110871057957 746.9053337136934 nan nan nan 2.753040619708846 1466657.8433120332
17.080000000000002 -0.00012854396481998265 736.8094179327859 nan nan nan 2.7591829242709083 1473550.8904689813
17.12 -0.0001281325676245615 726.7136038775523 nan nan nan 2.765322268155639 1480460.0973846265
17.16 -0.00012806421727873385 716.6178882036653 nan nan nan 2.771458168018021 1487385.4602950013
17.2 -0.0001282921148231253 706.5222342537184 nan nan nan 2.7775907357939924 1494326.9797874084
17.240000000000002 -0.00012885130126960576 696.4265389770491 nan nan nan 2.7837202784805033 1501284.654419835
17.28 -0.00012959755258634686 686.3309338252119 nan nan nan 2.789847239026589 1508258.4833066717
17.32 -0.00013016701268497854 676.2354392798393 nan nan nan 2.7959715881432876 1515248.4656943479
17.36 -0.00013066567771602422 666.1401509333356 nan nan nan 2.802092846583144 1522254.6032684788
17.400000000000002 -0.00013157521607354283 656.0450874161129 nan nan nan 2.8082113401237687 1529276.898200141
17.44 -0.00013295661483425647 645.9501223823331 nan nan nan 2.8143279458689947 1536315.3564304018
17.48 -0.00013466172094922513 635.8552583840432 nan nan nan 2.8204431844241507 1543369.9726595867
17.52 -0.00013623737322632223 625.7603474913693 nan nan nan 2.826557946853283 1550440.7467870684
17.56 -0.00013756001135334373 615.665440882146 nan nan nan 2.832674104359274 1557527.6773005482
17.6 -0.00013864031643606722 605.5705072507706 nan nan nan 2.838793417107688 1564630.7642408544
17.64 -0.00013956545444671065 595.4756909136397 nan nan nan 2.844916744035533 1571750.010723797
17.68 -0.00013978176866658032 585.3810693405298 nan nan nan 2.8510447409366853 1578885.4168749566
17.72 -0.00013914803275838494 575.2864312519748 nan nan nan 2.857177046673898 1586036.983727797
17.76 -0.00013784841576125473 565.1921995611651 nan nan nan 2.8633126611189526 1593204.7075199748
17.8 -0.00013638558448292315 555.0981129742131 nan nan nan 2.8694490548856653 1600388.5938526276
17.84 -0.00013519027561414987 545.0040500172242 nan nan nan 2.875582918681158 1607588.6448610264
17.88 -0.00013364804908633232 534.9100602038852 nan nan nan 2.8817120247752372 1614804.860806943
17.92 -0.00013166156713850796 524.8161151951 nan nan nan 2.8878356778976157 1622037.235182542
17.96 -0.00012922674068249762 514.7222310574782 nan nan nan 2.8939538859882505 1629285.7753798526
18.0 -0.00012642295041587204 504.628236588068 nan nan nan 2.900065906436718 1636550.4790318331
18.04 -0.00012356165098026395 494.53433769158266 nan nan nan 2.906170364921687 1643831.3456474429
18.080000000000002 -0.00012028312630718574 484.44055745520535 nan nan nan 2.912266992804554 1651128.3776896189
18.12 -0.0001164339337265119 474.346769626613 nan nan nan 2.9183565068569126 1658441.5759755836
18.16 -0.00011260232713539153 464.25299553498644 nan nan nan 2.924437508376685 1665770.9330756927
18.2 -0.00010905395174631849 454.1591436518581 nan nan nan 2.9305090360321855 1673116.4547369035
18.240000000000002 -0.00010564105468802154 444.06532001455406 nan nan nan 2.9365704481651416 1680478.139120147
18.28 -0.00010203541751252487 433.9716372980573 nan nan nan 2.9426237036456833 1687855.9834676895
18.32 -9.795986989047378e-05 423.87784781991354 nan nan nan 2.9486698481685387 1695249.9874912011
18.36 -9.339563985122368e-05 413.7841497759241 nan nan nan 2.9547077194059095 1702660.1495889735
18.400000000000002 -8.837605855660513e-05 403.69039016081496 nan nan nan 2.960734320812805 1710086.468120854
18.44 -8.323680958710611e-05 393.5966041028589 nan nan nan 2.9667457606478638 1717528.940398005
18.48 -7.843565254006535e-05 383.5030010229879 nan nan nan 2.9727388333283082 1724987.567636478
18.52 -7.410781108774245e-05 373.4094028070545 nan nan nan 2.978713631201781 1732462.3503004631
18.56 -7.018076576059684e-05 363.3160109279244 nan nan nan 2.9846706073609317 1739953.292122887
18.6 -6.663655221927911e-05 353.2229595396192 nan nan nan 2.9906118163437263 1747460.3920443964
18.64 -6.321370892692357e-05 343.1300238722321 nan nan nan 2.996538516395388 1754983.6527190215
18.68 -5.9795220295200124e-05 333.0372391435271 nan nan nan 3.0024515827128253 1762523.0794134694
18.72 -5.62361856282223e-05 322.94449529517897 nan nan nan 3.0083520239631465 1770078.6761893325
18.76 -5.240786413196474e-05 312.851793886037 nan nan nan 3.014241509703125 1777650.4371370776
18.8 -4.8397774662589654e-05 302.75892766056876 nan nan nan 3.020120549807105 1785238.356425828
18.84 -4.4203152356203645e-05 292.6660651492033 nan nan nan 3.0259903613004826 1792842.4413734523
18.88 -4.039527630084194e-05 282.57321703126706 nan nan nan 3.031852750543023 1800462.692827918
18.92 -3.746981383301318e-05 272.4803894197805 nan nan nan 3.0377077430601904 1808099.104696317
18.96 -3.521956023178063e-05 262.38760395788654 nan nan nan 3.04355311276062 1815751.6749450408
19.0 -3.3362506655976176e-05 252.29483738643992 nan nan nan 3.0493862870219184 1823420.4060554632
19.04 -3.1703038985142484e-05 242.20211444838768 nan nan nan 3.0552036644200617 1831105.2891371876
19.080000000000002 -3.001973709615413e-05 232.1094604016095 nan nan nan 3.061004174347603 1838806.3217431006
19.12 -2.8178679713164456e-05 222.01690965023715 nan nan nan 3.0667893128133987 1846523.5099969592
19.16 -2.639002923388034e-05 211.92431853423983 nan nan nan 3.072561041181452 1854256.8572893138
19.2 -2.441852120682597e-05 201.8317817772181 nan nan nan 3.0783218391394596 1862006.3506549452
19.240000000000002 -2.2611073291045614e-05 191.73949417625767 nan nan nan 3.084073506052683 1869771.9779719417
19.28 -2.1315749108907767e-05 181.6473083614135 nan nan nan 3.0898167400614422 1877553.77144184
19.32 -2.041329389612656e-05 171.55540840504992 nan nan nan 3.095553586464572 1885351.7156988282
19.36 -1.9596860511228442e-05 161.4636189706799 nan nan nan 3.1012857669131364 1893165.8210835385
19.400000000000002 -1.8713093595579267e-05 151.37190523824475 nan nan nan 3.1070138586729956 1900996.1024470138
19.44 -1.7778866094886325e-05 141.2802000332621 nan nan nan 3.112736064659105 1908842.5512490314
19.48 -1.667549258854706e-05 131.1885645847285 nan nan nan 3.1184498403183443 1916705.1609680138
19.52 -1.5362647900474258e-05 121.09705777393152 nan nan nan 3.1241520590164993 1924583.9289277308
19.56 -1.4113980796537362e-05 111.00559289936214 nan nan nan 3.129840186868846 1932478.8843391407
19.6 -1.2935689483128954e-05 100.91421919657913 nan nan nan 3.1355111203284194 1940390.036699246
19.64 -1.160124611487845e-05 90.82291029984495 nan nan nan 3.1411728201313913 1948317.339794067
19.68 -9.962657713913359e-06 80.73173364554602 nan nan nan 3.1468397498357565 1956260.8419492086
19.72 -8.417232493229676e-06 70.64035290966254 nan nan nan 3.1525250363039463 1964220.5549024798
19.76 -7.1805002335167956e-06 60.54893097899923 nan nan nan 3.158235949001835 1972196.4169803225
19.8 -6.07456240686588e-06 50.45735136720442 nan nan nan 3.163975537506975 1980188.439094189
19.84 -5.115601197758224e-06 40.36576963393059 nan nan nan 3.1697427754927086 1988196.6502513113
19.88 -3.9613460103282705e-06 30.274270153081492 nan nan nan 3.1755361939117583 1996221.0436487892
19.92 -2.551235866121715e-06 20.182749807139075 nan nan nan 3.181353452722671 2004261.61163662
19.96 -1.1494258842503768e-06 10.091409622940063 nan nan nan 3.1871850582653805 2012318.3486980214


==> plots/star_polymer/star_polymer_51_gns_sde.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.05841529369354248 724.7137047054138 0.8412825561333332 0.34900167416854544 1.0076617941165382 -6.80111043038778e-10 -1.6288598999381066e-08
0.04 0.05789647623896599 723.0015319509276 1.2555825083999999 0.322827643348996 0.9889579424211694 9.338513171731577e-05 1.1608164688774245
0.08 0.05686105042695999 721.2883653936157 1.6698824606666667 0.3385815751491276 0.987784452145724 0.0003723191356566016 4.642099011988998
0.12 0.05565451830625534 719.5759594554444 2.084182412933333 0.33957745973606124 0.9816446655428929 0.0008339405822329003 10.442357903552779
0.16 0.05440637096762657 717.863982041748 2.4984823652 0.35658022619019825 0.9837465346002432 0.0014747761177078917 18.560107627674398
0.2 0.05315800756216049 716.1533469648438 2.9127823174666667 0.3675515774716399 0.9942479205494582 0.0022911864655594575 28.993868970840914
0.24 0.051922135055065155 714.4419283686981 3.3270822697333333 0.4069048372761233 0.9827273382013682 0.0032795080441883682 41.742182869495615
0.28 0.05070379003882408 712.7320829588775 3.741382222 0.5257212958071328 0.9880694177728303 0.004436099686584196 56.80355389057644
0.32 0.049504950642585754 711.0222632561035 4.1556821742666665 0.7302736903800795 0.9968363512490204 0.005757364611917073 74.17653735939531
0.36 0.04832714423537254 709.3122000298005 4.569982126533334 1.0485284680389926 1.0032964154779174 0.007239751008891346 93.85965170036806
0.4 0.04717038571834564 707.6029083145295 4.9842820788 1.2546296679722513 0.9973609431874936 0.008879751088564697 115.85141061224168
0.44 0.04603546857833862 705.8943126689758 5.398582031066667 1.300348155374743 0.9956595121264299 0.010673909223495655 140.1503440183287
0.48 0.04492325708270073 704.1863593226776 5.812881983333334 1.2252114138211556 0.9980982531044789 0.012618836998749768 166.75499370789697
0.52 0.04383400082588196 702.478901174408 6.2271819356 1.115252036781156 0.997980036450593 0.014711210851772741 195.6639115150527
0.56 0.04276779294013977 700.7733879684754 6.641481887866666 1.0289214404608884 1.0009258553229716 0.016947782044268875 226.8756021538903
0.6 0.041723210364580154 699.0689039388885 7.055781840133333 0.9443887144372722 1.0017793909251707 0.019325359324457173 260.3886733727763
0.64 0.04069984331727028 697.364047537735 7.4700817924 0.8999068480746815 0.9973985233684735 0.02184079660166268 296.2016708088106
0.68 0.039697445929050446 695.660144260788 7.884381744666666 0.8801640806189482 0.9991790611275655 0.024491006653528657 334.31315809384665
0.72 0.03871549665927887 693.9572481281433 8.298681696933333 0.9140088508187294 0.9997699650169054 0.027272963348990487 374.72169861701786
0.76 0.03775281459093094 692.2558752062836 8.7129816492 0.9498667875887172 0.9974206130583055 0.030183682877042803 417.4258777723738
0.8 0.036809176206588745 690.5556092156525 9.127281601466667 0.9913660184504621 1.0012123241212971 0.03322022581711978 462.42435379671934
0.84 0.03588494285941124 688.8559765748291 9.541581553733332 1.0292483927248033 1.0015489289587012 0.0363797046010585 509.71575062930816
0.88 0.03498048707842827 687.1577750830842 9.955881505999999 1.0279685919026378 0.999215878603812 0.03965929692689446 559.2986781390373
0.92 0.034095343202352524 685.461303038765 10.370181458266666 1.0361751738839509 0.9995229963594532 0.043056255999989024 611.1717722004295
0.96 0.033228859305381775 683.7663722999802 10.784481410533333 1.0358646784384482 0.9996055841007976 0.04656787177645316 665.3337065184996
1.0 0.03238154575228691 682.0727622734834 11.198781362799998 1.0151184251444714 1.0000215906381762 0.050191494025844934 721.7831961108263
1.04 0.03155316412448883 680.3795816113358 11.613081315066665 0.995008060985579 1.002679411670551 0.05392453082619289 780.5188982238298
1.08 0.030743271112442017 678.6871274264794 12.027381267333332 1.0003598037862524 1.0027043149693253 0.05776442198158115 841.5394519201368
1.12 0.029951678588986397 676.9955195657082 12.4416812196 0.9934376162558329 0.9998491890987251 0.0617086655470953 904.8433891704339
1.16 0.02917802892625332 675.3039107575931 12.855981171866667 0.9857556922214192 1.0001867019674056 0.0657547968614061 970.4293789352826
1.2 0.028421645984053612 673.6139438677835 13.270281124133332 0.9831917190183036 1.001636126939943 0.0699003996660257 1038.2961038745616
1.24 0.027682211250066757 671.9234187242641 13.684581076399999 0.9882448202396393 1.001691327179453 0.07414309228115383 1108.4422521659028
1.28 0.026959646493196487 670.2332285371975 14.098881028666666 0.9963134170975206 0.9996433270218441 0.07848054120323576 1180.8663937597862
1.32 0.02625369094312191 668.543083566309 14.513180980933333 0.9989336186009112 0.9986360044567129 0.08291046594599928 1255.567148868449
1.36 0.025564325973391533 666.851783220314 14.927480933199998 1.0145539418253233 1.000336621766976 0.08743061853066035 1332.5430314867385
1.4000000000000001 0.024890804663300514 665.1613047446747 15.341780885466665 1.0143214140686447 0.9999199715351708 0.09203881115018092 1411.7926114838112
1.44 0.02423236146569252 663.4733022120017 15.756080837733332 1.008998246135543 0.9994368413428195 0.09673290518294873 1493.3145554042535
1.48 0.023588677868247032 661.7870165746141 16.17038079 1.0074185522514374 0.99978304362931 0.10151080140542335 1577.107630568048
1.52 0.02295982465147972 660.1009010365467 16.584680742266666 1.007307622502192 0.9998502709490964 0.10637044065983468 1663.1706035987122
1.56 0.022345196455717087 658.41608333183 16.998980694533333 0.997464013442064 1.0016445355967682 0.11130982303685819 1751.5020757036916
1.6 0.021744251251220703 656.7314348838081 17.4132806468 0.9974636878691996 0.9997605534411055 0.1163269724084329 1842.1006870798944
1.6400000000000001 0.021156955510377884 655.0474957753038 17.827580599066664 0.9975618584359889 0.9983293030937613 0.12141997398959681 1934.9651200219112
1.68 0.020582985132932663 653.3638947764387 18.24188055133333 0.9855724896658368 0.9992134190547803 0.1265869668210584 2030.0940955103003
1.72 0.020022552460432053 651.682442988954 18.656180503599998 0.9957916717954649 0.9990408806622543 0.131826105224816 2127.4862713451926
1.76 0.01947549544274807 650.0028034054918 19.070480455866665 0.99720403845501 1.0002267478363873 0.13713561213266415 2227.1404543248173
1.8 0.01894080825150013 648.3232070919094 19.484780408133332 1.0000199161261227 0.9994729447781767 0.14251373419626032 2329.0555242613445
1.84 0.018417896702885628 646.6458042273292 19.8990803604 1.0036007731534509 1.0011412140577294 0.1479587438726045 2433.2300686503
1.8800000000000001 0.017906107008457184 644.9683929866056 20.313380312666666 1.0117164159621637 0.9991453370354967 0.15346892930119901 2539.6630059050212
1.92 0.017404651269316673 643.2925720305882 20.727680264933333 1.004075312439841 0.997094618826117 0.15904259305430973 2648.3528084629693
1.96 0.01691325008869171 641.6171295061796 21.1419802172 0.9962042565779592 0.9974369834884381 0.16467805898631846 2759.2983442312507
2.0 0.016432134434580803 639.942245314358 21.556280169466667 0.9964949175144796 0.9985618890569367 0.1703736983017706 2872.4982952281293
2.04 0.015961550176143646 638.2691527968368 21.97058012173333 1.0038119571186501 0.9992957277453788 0.17612793270053304 2987.9514334856535
2.08 0.01550162024796009 636.5968137213288 22.384880073999998 1.0024536851521095 0.9990179684360094 0.1819392417405003 3105.656654268633
2.12 0.015051896683871746 634.9247465698262 22.799180026266665 0.9954779894026031 1.0001044368575192 0.18780610419867724 3225.6127477222913
2.16 0.014611450955271721 633.253748952837 23.213479978533332 0.9967919577567861 0.9984693726821169 0.19372699495701184 3347.8183548035204
2.2 0.014179578050971031 631.5831949434271 23.6277799308 1.0021013914073458 0.9990724526949502 0.19970042137523303 3472.272212189936
2.24 0.01375665795058012 629.9131087253071 24.042079883066666 1.0050439277339553 0.9989286456196124 0.20572489738519986 3598.9731524290432
2.2800000000000002 0.013343539088964462 628.2437787577203 24.456379835333333 1.004470781569492 0.9990776440163323 0.21179899599240462 3727.9197341574486
2.32 0.012940706685185432 626.5744591898044 24.8706797876 1.0004428258655864 0.9989363874947829 0.2179213929109264 3859.110697717524
2.36 0.012547919526696205 624.9056617931192 25.284979739866664 1.0012138616040036 0.9989638633168679 0.22409077085697984 3992.544674225385
2.4 0.012165158055722713 623.2380396703703 25.69927969213333 0.9966212002642666 0.9984985482646159 0.23030583287142586 4128.220210732703
2.44 0.01179212424904108 621.572342228283 26.113579644399998 1.00016507149433 0.9991426593521665 0.2365652657246421 4266.1360943411155
2.48 0.011428404599428177 619.9081649643201 26.527879596666665 0.998077628816916 0.9992743913531831 0.2428677926548686 4406.291311344209
2.52 0.011073554866015911 618.2451357272249 26.942179548933332 1.0008614100981414 0.9982875966060126 0.24921217817751512 4548.684730002616
2.56 0.010726815089583397 616.5825902748022 27.3564795012 1.003805373637623 0.9998812105156467 0.25559720748572634 4693.3151944667425
2.6 0.01038774661719799 614.9210976121502 27.770779453466666 0.9977457248328488 0.9987228134876253 0.2620217157444539 4840.181541088161
2.64 0.010056467726826668 613.2610333171845 28.185079405733333 0.9976719054906688 0.9988896057202329 0.26848460120474676 4989.2825681600125
2.68 0.009732802398502827 611.602685982126 28.599379358 0.9981342018204444 0.999754913693967 0.27498475607571593 5140.6173069033575
2.72 0.009416571818292141 609.9446846922544 29.013679310266667 0.999787051880801 0.9995514190421202 0.2815210313251942 5294.18456253812
2.7600000000000002 0.009108152240514755 608.2875185285906 29.42797926253333 0.9989751500429502 0.9987842814611773 0.288092292471784 5449.9831571205705
2.8000000000000003 0.008808204904198647 606.6320181517995 29.842279214799998 1.003752761156404 1.0001864473686135 0.294697538900959 5608.012045543747
2.84 0.008517108857631683 604.9782537789924 30.256579167066665 1.003003678978633 0.9993891039973238 0.3013358005617377 5768.270032606687
2.88 0.008234529756009579 603.3238400098882 30.670879119333332 1.0028576274186476 0.9997763578402684 0.3080060819436259 5930.756051062819
2.92 0.00795957911759615 601.6698174522337 31.0851790716 0.997920715993355 1.0002069947951302 0.3147073585661602 6095.468713065705
2.96 0.0076914201490581036 600.0171972407855 31.499479023866666 0.9964255561530626 0.9996998224518929 0.3214385838690742 6262.406627032542
3.0 0.007428854238241911 598.3658835068707 nan nan nan 0.32819878532202656 6431.568851020038
3.04 0.007171106059104204 596.7149812900067 nan nan nan 0.33498703514543005 6602.954328542654
3.08 0.006918378174304962 595.0640678222379 nan nan nan 0.341802376357451 6776.561840972748
3.12 0.006671592127531767 593.4154054234051 nan nan nan 0.3486438910557419 6952.390062750324
3.16 0.006431217771023512 591.768290815412 nan nan nan 0.35551071689058217 7130.437979618785
3.2 0.006197351962327957 590.1230783225562 nan nan nan 0.3624019615425147 7310.704621274406
3.24 0.0059693343937397 588.4805338341473 nan nan nan 0.36931679806005857 7493.189338275262
3.2800000000000002 0.005746439564973116 586.8391803507222 nan nan nan 0.376254429453673 7677.891389213438
3.3200000000000003 0.005528625100851059 585.1994483740044 nan nan nan 0.38321409913853816 7864.809784101242
3.36 0.005316205322742462 583.5594249860155 nan nan nan 0.3901950555270818 8053.943590337295
3.4 0.0051092542707920074 581.9211023037404 nan nan nan 0.3971966065843396 8245.291779826817
3.44 0.004907506052404642 580.2831636523879 nan nan nan 0.4042181423121352 8438.853434157372
3.48 0.004710664972662926 578.6459932431184 nan nan nan 0.41125903672814507 8634.62741073373
3.52 0.004518948029726744 577.0098993074794 nan nan nan 0.4183186509621019 8832.612635798003
3.56 0.004332659300416708 575.3753364043713 nan nan nan 0.42539630158145186 9032.808071553744
3.6 0.004151774570345879 573.7412227246364 nan nan nan 0.43249132391523526 9235.21293557414
3.64 0.003976544830948114 572.1076165705213 nan nan nan 0.43960316671847066 9439.82607762555
3.68 0.003806546563282609 570.4739981914263 nan nan nan 0.44673123715796376 9646.646282676164
3.72 0.003641169983893633 568.8417056182373 nan nan nan 0.45387490357276383 9855.672295837838
3.7600000000000002 0.0034805904142558575 567.2100631774123 nan nan nan 0.4610336153026983 10066.90306631444
3.8000000000000003 0.0033246739767491817 565.5788442384951 nan nan nan 0.4682068538369235 10280.337362439732
3.84 0.0031729538459330797 563.9491000081324 nan nan nan 0.47539414615443915 10495.974053615979
3.88 0.0030245869420468807 562.320860819399 nan nan nan 0.48259500069102845 10713.812445271213
3.92 0.002879183040931821 560.6941236375385 nan nan nan 0.48980890731816074 10933.851535586331
3.96 0.0027371132746338844 559.0679120935685 nan nan nan 0.49703534205434075 11156.090459207362
4.0 0.0025990658905357122 557.4428476605592 nan nan nan 0.5042737381386803 11380.52835103645
4.04 0.002465441357344389 555.8186877890679 nan nan nan 0.5115235840187596 11607.16418389214
4.08 0.002335313707590103 554.1959484617498 nan nan nan 0.5187843126050075 11835.996976874665
4.12 0.0022079329937696457 552.5732364631834 nan nan nan 0.5260552645694593 12067.025636047605
4.16 0.0020836994517594576 550.9517034616616 nan nan nan 0.5333358269086588 12300.249060641316
4.2 0.0019632037729024887 549.3305682403386 nan nan nan 0.5406254984032725 12535.666402213059
4.24 0.0018472721567377448 547.7097485484784 nan nan nan 0.5479239349763629 12773.276367371544
4.28 0.0017360495403409004 546.0895564943977 nan nan nan 0.5552307398346206 13013.077749776086
4.32 0.001629703096114099 544.4701120975706 nan nan nan 0.5625455667495739 13255.069303488825
4.36 0.0015279555227607489 542.8515835156227 nan nan nan 0.5698680648623969 13499.24956348922
4.4 0.0014298362657427788 541.2328337098862 nan nan nan 0.5771978336747742 13745.617718942915
4.44 0.001334507716819644 539.6151748835726 nan nan nan 0.584534510848164 13994.172381186552
4.48 0.00124201993457973 537.9979884718762 nan nan nan 0.5918777118809248 14244.912758678769
4.5200000000000005 0.001151928212493658 536.3825578660058 nan nan nan 0.5992271259834085 14497.83765375554
4.5600000000000005 0.0010632119374349713 534.7679362244138 nan nan nan 0.6065824549693288 14752.946388964929
4.6000000000000005 0.0009758854284882545 533.1538078876899 nan nan nan 0.6139433703259235 15010.23795144333
4.64 0.0008908805320970714 531.5406493915713 nan nan nan 0.6213095871484061 15269.711332377225
4.68 0.000808937824331224 529.9276955612839 nan nan nan 0.6286808433448902 15531.365400362898
4.72 0.0007305538165383041 528.3160967717041 nan nan nan 0.6360567948440325 15795.198908868177
4.76 0.000655459938570857 526.705945123844 nan nan nan 0.6434370214391021 16061.211085808007
4.8 0.0005828290013596416 525.0962754091892 nan nan nan 0.6508211768323965 16329.401348200296
4.84 0.0005124274757690728 523.4882059091026 nan nan nan 0.6582089121422445 16599.76848959762
4.88 0.0004446323437150568 521.8807900031514 nan nan nan 0.6655998819651127 16872.31140401518
4.92 0.0003795784432440996 520.2754667361463 nan nan nan 0.6729937421847488 17147.029608807406
4.96 0.0003168307011947036 518.6718649083859 nan nan nan 0.6803902768794267 17423.92237306022
5.0 0.00025536937755532563 517.0691791508913 nan nan nan 0.6877893248055652 17702.989271141894
5.04 0.00019468468963168561 515.4673420733011 nan nan nan 0.6951906733525978 17984.229065229087
5.08 0.00013459441834129393 513.8674686259395 nan nan nan 0.7025939532506552 18267.640645493626
5.12 7.595679926453158e-05 512.268163682292 nan nan nan 0.7099987373974659 18553.22352788266
5.16 1.9267223251517862e-05 510.66965208150003 nan nan nan 0.7174046454400059 18840.97668896128
5.2 -3.512799958116375e-05 509.07160134889625 nan nan nan 0.7248114175966661 19130.899389003887
5.24 -8.762007200857624e-05 507.475568625499 nan nan nan 0.7322188499169899 19422.99078581362
5.28 -0.00013823578774463385 505.88045091737126 nan nan nan 0.7396267297736847 19717.250175786667
5.32 -0.00018716113117989153 504.2862223123917 nan nan nan 0.7470347940359294 20013.677079634606
5.36 -0.0002343322557862848 502.6926158496327 nan nan nan 0.7544427764474497 20312.270164911883
5.4 -0.00027968722861260176 501.09918286234625 nan nan nan 0.7618503185135123 20613.02837021975
5.44 -0.0003232887829653919 499.50710786647284 nan nan nan 0.7692570376613491 20915.950866061292
5.48 -0.0003648028359748423 497.91665997264744 nan nan nan 0.7766627273765441 21221.03699113801
5.5200000000000005 -0.00040409975918009877 496.3269956319001 nan nan nan 0.7840672065889953 21528.286002911493
5.5600000000000005 -0.0004412082489579916 494.7376261299406 nan nan nan 0.7914703720559252 21837.697010681288
5.6000000000000005 -0.00047607492888346314 493.14935347281977 nan nan nan 0.7988722108856986 22149.268739456
5.64 -0.0005083098658360541 491.56226465860806 nan nan nan 0.8062726620376998 22463.000588643587
5.68 -0.0005381476366892457 489.97559418613207 nan nan nan 0.8136715953164538 22778.891449545983
5.72 -0.00056634028442204 488.3895811952877 nan nan nan 0.8210688438706091 23096.94028664967
5.76 -0.0005930344923399389 486.8052033972104 nan nan nan 0.8284641947296332 23417.146047560873
5.8 -0.0006185047095641494 485.2222820583706 nan nan nan 0.835857435833066 23739.508114985005
5.84 -0.0006428484921343625 483.64018347198476 nan nan nan 0.8432483128445765 24064.025749980807
5.88 -0.0006656085606664419 482.0593857243489 nan nan nan 0.8506365572901591 24390.697957709173
5.92 -0.0006868909695185721 480.48043039312194 nan nan nan 0.8580219428486252 24719.524080393785
5.96 -0.0007073208107613027 478.9014645140112 nan nan nan 0.8654042582714265 25050.50373561007
6.0 -0.0007272007642313838 477.322968863036 nan nan nan 0.872783310988244 25383.635025751286
6.04 -0.0007461205241270363 475.7435306951341 nan nan nan 0.8801590385226342 25718.916706929587
6.08 -0.0007637320086359978 474.16506036765645 nan nan nan 0.8875312963734093 26056.347593817598
6.12 -0.0007800047751516104 472.58795147139995 nan nan nan 0.894900041691355 26395.926903890617
6.16 -0.0007951749721542001 471.01128061998276 nan nan nan 0.9022652426262991 26737.653472664326
6.2 -0.0008087795577012002 469.43508372416807 nan nan nan 0.9096268935438784 27081.52565902857
6.24 -0.0008207311038859189 467.85994894192044 nan nan nan 0.916985011202423 27427.542636057893
6.28 -0.0008308144169859588 466.2854228843934 nan nan nan 0.9243397012177413 27775.70364570467
6.32 -0.0008387741982005537 464.712013175959 nan nan nan 0.9316910001001477 28126.007869237517
6.36 -0.000845101720187813 463.13987826491604 nan nan nan 0.9390388521611889 28478.454461231282
6.4 -0.0008509339531883597 461.5691781320917 nan nan nan 0.9463831840044431 28833.04330518285
6.44 -0.0008565993630327284 459.9992804424989 nan nan nan 0.953723839600951 29189.772914703797
6.48 -0.0008620425942353904 458.4304771595211 nan nan nan 0.9610608002600529 29548.64251227273
6.5200000000000005 -0.000867202936206013 456.8622498695552 nan nan nan 0.9683941723609775 29909.651301656446
6.5600000000000005 -0.0008720866171643138 455.2944897319292 nan nan nan 0.9757241360616791 30272.798071800134
6.6000000000000005 -0.0008768182015046477 453.727319494128 nan nan nan 0.9830508892335479 30638.081256739235
6.640000000000001 -0.0008812696905806661 452.1601605944082 nan nan nan 0.9903745884755736 31005.49979753066
6.68 -0.0008855093037709594 450.59490035915303 nan nan nan 0.9976952502268264 31375.0524966287
6.72 -0.0008896510698832572 449.03016319222246 nan nan nan 1.0050128896416832 31746.7390985974
6.76 -0.0008933700155466795 447.46718506315756 nan nan nan 1.0123273985867047 32120.55852795004
6.8 -0.0008966578752733767 445.90399925690446 nan nan nan 1.0196386149533139 32496.510188567165
6.84 -0.0008996956748887897 444.3412562204684 nan nan nan 1.0269465112492984 32874.59263054046
6.88 -0.0009027842315845191 442.7800477290801 nan nan nan 1.0342511604524278 33254.804551091605
6.92 -0.0009060794254764915 441.2195987543677 nan nan nan 1.041552657586703 33637.14546290662
6.96 -0.0009097153088077903 439.6601290721214 nan nan nan 1.0488510246136618 34021.61492708741
7.0 -0.0009134614956565201 438.1010483437856 nan nan nan 1.0561461712242644 34408.21145197858
7.04 -0.00091717200120911 436.5429503546109 nan nan nan 1.0634379936993774 34796.933654456174
7.08 -0.000920822552870959 434.98588359728046 nan nan nan 1.0707262553000858 35187.78037006848
7.12 -0.0009240343933925033 433.42969471958827 nan nan nan 1.0780106658710775 35580.750835797175
7.16 -0.0009263649699278176 431.8749197710414 nan nan nan 1.085291056493351 35975.845047736344
7.2 -0.0009281209786422551 430.3204164065401 nan nan nan 1.0925672728377054 36373.06158604399
7.24 -0.0009300494566559792 428.76901638238473 nan nan nan 1.0998390640560645 36772.39969625385
7.28 -0.0009329784079454839 427.217734250093 nan nan nan 1.107106224531733 37173.85986913839
7.32 -0.0009367653983645141 425.6690110926945 nan nan nan 1.114368564643014 37577.44086552447
7.36 -0.0009410144994035363 424.12040579256984 nan nan nan 1.1216259774091422 37983.142655397845
7.4 -0.0009449803619645536 422.5735090203723 nan nan nan 1.1288784315235472 38390.96380437312
7.44 -0.0009481991874054074 421.0283664127469 nan nan nan 1.1361258760670325 38800.90489022821
7.48 -0.0009513887926004827 419.4846143419654 nan nan nan 1.1433680894134215 39212.964625417844
7.5200000000000005 -0.0009551196708343923 417.9407146482724 nan nan nan 1.15060474661356 39627.142809255194
7.5600000000000005 -0.0009590878034941852 416.39856752834163 nan nan nan 1.1578356921162845 40043.43786480688
7.6000000000000005 -0.000962920836172998 414.8564508690941 nan nan nan 1.1650609052052874 40461.8486510542
7.640000000000001 -0.0009663435630500317 413.3140479579642 nan nan nan 1.172280453578709 40882.37388535353
7.68 -0.0009692208841443062 411.77349162576377 nan nan nan 1.1794943279092813 41305.01207890882
7.72 -0.000971366127487272 410.23511346520803 nan nan nan 1.1867024713386736 41729.76313967493
7.76 -0.0009724432020448148 408.69722558185606 nan nan nan 1.1939049252969123 42156.62703643053
7.8 -0.0009730307501740754 407.1617847368518 nan nan nan 1.2011017369148027 42585.602233174475
7.84 -0.0009739577071741223 405.62797178508237 nan nan nan 1.2082928862984403 43016.68925350382
7.88 -0.0009752375772222877 404.09556076288476 nan nan nan 1.2154783002620657 43449.88797825016
7.92 -0.0009765843860805035 402.5644291488863 nan nan nan 1.2226579755561748 43885.198152138575
7.96 -0.0009780932450667024 401.03397915982913 nan nan nan 1.2298317701453212 44322.61933309638
8.0 -0.0009793973295018077 399.50456331460043 nan nan nan 1.2369997043303889 44762.15094201691
8.040000000000001 -0.0009803519351407886 397.97570561483366 nan nan nan 1.2441618259113147 45203.79194592676
8.08 -0.0009813023498281837 396.44737697692386 nan nan nan 1.251317968576645 45647.54124507853
8.120000000000001 -0.0009828018955886364 394.9204882521707 nan nan nan 1.2584679084558523 46093.39740082323
8.16 -0.0009845992317423224 393.3949213612474 nan nan nan 1.265611361777418 46541.359665404925
8.2 -0.0009857990080490708 391.8721525003383 nan nan nan 1.2727481788855848 46991.42743024239
8.24 -0.0009863900486379862 390.3510357652872 nan nan nan 1.2798784615035539 47443.60167199966
8.28 -0.0009864968014881015 388.83063527981164 nan nan nan 1.2870024592571996 47897.88192063661
8.32 -0.0009861207799986005 387.3113511765313 nan nan nan 1.2941204217686595 48354.26712938805
8.36 -0.000985408085398376 385.79315846686313 nan nan nan 1.3012325245456402 48812.756977669
8.4 -0.000984576647169888 384.2768896142613 nan nan nan 1.3083389542998611 49273.35048700358
8.44 -0.0009834816446527839 382.76183458385304 nan nan nan 1.3154397627837844 49736.047595208554
8.48 -0.0009819610277190804 381.2496331818086 nan nan nan 1.3225350518787837 50200.84801844187
8.52 -0.0009802301647141576 379.7387940356445 nan nan nan 1.3296249701657803 50667.75297707294
8.56 -0.0009777516825124621 378.22755840374566 nan nan nan 1.33670955666456 51136.76120502774
8.6 -0.0009738957742229104 376.7171982810228 nan nan nan 1.3437888526307873 51607.87160300861
8.64 -0.0009688978316262364 375.2084584306085 nan nan nan 1.3508627520332743 52081.08395605053
8.68 -0.0009631483699195087 373.6979326900342 nan nan nan 1.357931012881672 52556.396970099646
8.72 -0.0009571557748131454 372.1880414287159 nan nan nan 1.3649936155741893 53033.80845380913
8.76 -0.0009510155068710446 370.6784747084856 nan nan nan 1.372050703482579 53513.31758764274
8.8 -0.0009446507319808006 369.16994342732215 nan nan nan 1.3791024124119218 53994.92279398354
8.84 -0.0009376730304211378 367.6628223399966 nan nan nan 1.3861489655476353 54478.623580762374
8.88 -0.0009300840320065618 366.15739057322827 nan nan nan 1.3931906553057916 54964.42033324078
8.92 -0.0009222944499924779 364.6527316455644 nan nan nan 1.4002276533974458 55452.312759147164
8.96 -0.0009143707575276494 363.1481948853871 nan nan nan 1.407260013204168 55942.299015813245
9.0 -0.0009058883879333735 361.6445959954717 nan nan nan 1.4142878815496869 56434.37833563925
9.040000000000001 -0.0008969540358521044 360.14146358210553 nan nan nan 1.4213114326630352 56928.54901272666
9.08 -0.0008880426175892353 358.6394001845712 nan nan nan 1.428330689689703 57424.80970018597
9.120000000000001 -0.0008795353933237493 357.1381577398107 nan nan nan 1.4353457014973878 57923.15939382162
9.16 -0.0008712977869436145 355.6385595139761 nan nan nan 1.442356480432036 58423.59784164112
9.200000000000001 -0.0008630367228761315 354.1400865624497 nan nan nan 1.4493631787480048 58926.12534799433
9.24 -0.0008550356142222881 352.6436700143063 nan nan nan 1.4563661801399446 59430.74086087274
9.28 -0.000847392191644758 351.1478668056444 nan nan nan 1.4633658305173982 59937.443297695674
9.32 -0.0008397833444178104 349.654353821363 nan nan nan 1.4703622870781332 60446.23135881174
9.36 -0.0008321816567331553 348.1618676612558 nan nan nan 1.4773555560244718 60957.106170887215
9.4 -0.0008245599456131458 346.6700606822112 nan nan nan 1.4843455285538765 61470.066613670635
9.44 -0.0008171027875505388 345.1779851501092 nan nan nan 1.4913321232628063 61985.11200439499
9.48 -0.0008100485429167747 343.68783899602283 nan nan nan 1.4983153953652977 62502.24068951864
9.52 -0.0008034459897316992 342.1990288372319 nan nan nan 1.5052954568918773 63021.45279528496
9.56 -0.0007970192818902433 340.7109778297694 nan nan nan 1.5122722992215805 63542.74747586766
9.6 -0.0007902790675871074 339.22342874325784 nan nan nan 1.5192458902383688 64066.1228042676
9.64 -0.000782996357884258 337.73688685067106 nan nan nan 1.5262162599175981 64591.57802878812
9.68 -0.0007756598060950637 336.2524073569129 nan nan nan 1.5331836516189137 65119.11252764037
9.72 -0.0007687393808737397 334.7688214575517 nan nan nan 1.5401482822070984 65648.72752972426
9.76 -0.0007626126753166318 333.28507766457653 nan nan nan 1.547109936060379 66180.4207746482
9.8 -0.0007571633905172348 331.80421510581925 nan nan nan 1.5540683367178343 66714.1909004228
9.84 -0.0007523047388531268 330.3244978318429 nan nan nan 1.561023387756064 67250.03982455448
9.88 -0.0007481329957954586 328.84529832040863 nan nan nan 1.5679748812073981 67787.9671406731
9.92 -0.0007446177769452333 327.3685674094957 nan nan nan 1.5749226388162267 68327.97092068789
9.96 -0.0007415952859446406 325.8933196644235 nan nan nan 1.5818667576809924 68870.05220765552
10.0 -0.0007391382823698223 324.41896996149677 nan nan nan 1.5888073286806905 69414.21002594447
10.040000000000001 -0.0007373419357463717 322.946206984395 nan nan nan 1.5957444749253091 69960.44310099198
10.08 -0.0007363161421380937 321.475176210221 nan nan nan 1.602678100868898 70508.75179030145
10.120000000000001 -0.0007358022849075496 320.0053762407601 nan nan nan 1.6096080515102071 71059.13634528744
10.16 -0.0007350227679125965 318.536119993566 nan nan nan 1.616534046991979 71611.59510206958
10.200000000000001 -0.0007336944108828902 317.0676996955347 nan nan nan 1.623455748299108 72166.1284315474
10.24 -0.0007314706454053521 315.59989530508886 nan nan nan 1.6303729258798365 72722.73481318334
10.28 -0.0007283255690708756 314.1320900190682 nan nan nan 1.6372854445222602 73281.41081564593
10.32 -0.0007248374167829752 312.66658725428675 nan nan nan 1.6441932516313043 73842.15579508571
10.36 -0.0007214254001155496 311.2013948004341 nan nan nan 1.6510965714527297 74404.97036493283
10.4 -0.000718419614713639 309.73640931846796 nan nan nan 1.6579954855283163 74969.85139630351
10.44 -0.0007156996871344745 308.2722102611887 nan nan nan 1.6648899980791008 75536.79753939805
10.48 -0.0007126379059627652 306.8102017411672 nan nan nan 1.6717802426545334 76105.8080908002
10.52 -0.0007088564452715218 305.34986546522606 nan nan nan 1.6786664931678192 76676.8841000652
10.56 -0.0007042498327791691 303.89091931984865 nan nan nan 1.6855486459222238 77250.02492966902
10.6 -0.0006990670226514339 302.43248416098675 nan nan nan 1.6924263186577724 77825.2295046755
10.64 -0.0006933156400918961 300.975731100418 nan nan nan 1.6992994515728768 78402.49746428324
10.68 -0.0006871787481941283 299.52046897060063 nan nan nan 1.7061680068750709 78981.82795922975
10.72 -0.0006804597214795649 298.06643096085094 nan nan nan 1.713032016040647 79563.22082830481
10.76 -0.0006728362641297281 296.61408970215507 nan nan nan 1.7198914772721774 80146.67406387103
10.8 -0.0006645996472798288 295.16410410812784 nan nan nan 1.7267463989319163 80732.18820960939
10.84 -0.0006555098225362599 293.71518952226353 nan nan nan 1.7335970666701979 81319.76365507189
10.88 -0.0006458241841755807 292.26681850336286 nan nan nan 1.7404438312425086 81909.40058179596
10.92 -0.000636342098005116 290.81921858551146 nan nan nan 1.7472871415165296 82501.09677699994
10.96 -0.0006269195000641048 289.37340093990036 nan nan nan 1.7541271034060273 83094.85046617132
11.0 -0.0006168817635625601 287.92953149759626 nan nan nan 1.7609637742735862 83690.66163574236
11.040000000000001 -0.0006064882618375123 286.4881270754111 nan nan nan 1.7677973005936092 84288.53131992432
11.08 -0.000596058729570359 285.04746483045545 nan nan nan 1.7746275972232428 84888.46112922595
11.120000000000001 -0.0005855106865055859 283.6092284500966 nan nan nan 1.7814544949271967 85490.4500467576
11.16 -0.0005744050140492618 282.1719131626873 nan nan nan 1.7882779303197203 86094.49979747503
11.200000000000001 -0.0005626998608931899 280.7355893360143 nan nan nan 1.7950979066200081 86700.60927139714
11.24 -0.0005505523877218366 279.3014314392648 nan nan nan 1.8019144583785764 87308.77633014001
11.28 -0.0005382103263400495 277.8686324482238 nan nan nan 1.808727685417355 87919.00120051591
11.32 -0.0005259699537418783 276.4371557539295 nan nan nan 1.8155376525656746 88531.28522093492
11.36 -0.0005144361639395356 275.0062739746567 nan nan nan 1.8223444263362476 89145.62770672631
11.4 -0.0005038999952375889 273.5785758104352 nan nan nan 1.829147656301678 89762.02876632985
11.44 -0.0004944077809341252 272.1515966805403 nan nan nan 1.8359467011038753 90380.48966837478
11.48 -0.0004854777653235942 270.725121734607 nan nan nan 1.842741029120646 91001.00898876783
11.52 -0.0004767679492942989 269.301016575631 nan nan nan 1.8495304370092396 91623.58617649482
11.56 -0.00046867714263498783 267.8774989049718 nan nan nan 1.8563148424075926 92248.2223050304
11.6 -0.0004612853517755866 266.45415406676375 nan nan nan 1.863094331047958 92874.91387867832
11.64 -0.00045459260581992567 265.0318036095122 nan nan nan 1.8698690917419545 93503.66006394575
11.68 -0.0004485892131924629 263.6104008481028 nan nan nan 1.8766390585584696 94134.45940060001
11.72 -0.00044287581113167107 262.18985256937077 nan nan nan 1.8834044566878794 94767.31229907225
11.76 -0.00043742568232119083 260.7710698736559 nan nan nan 1.8901657263787988 95402.21687261554
11.8 -0.00043258024379611015 259.35353014256754 nan nan nan 1.8969234786564773 96039.1735219848
11.84 -0.00042834386113099754 257.9376669019506 nan nan nan 1.9036781423951594 96678.18156099228
11.88 -0.0004242103605065495 256.5227856353208 nan nan nan 1.9104300511651158 97319.23890542198
11.92 -0.00042010951437987387 255.10972028332458 nan nan nan 1.9171791562265494 97962.3452895959
11.96 -0.00041565066203475 253.6978122260462 nan nan nan 1.9239250608514176 98607.50126913602
12.0 -0.00041081433300860226 252.28719472365725 nan nan nan 1.9306674723850608 99254.70741650871
12.040000000000001 -0.0004059474158566445 250.87860538944363 nan nan nan 1.9374062808638222 99903.96400887608
12.08 -0.0004011003766208887 249.47117443952894 nan nan nan 1.9441415647587765 100555.27169042532
12.120000000000001 -0.0003959119785577059 248.06470246256757 nan nan nan 1.9508735399772867 101208.62961315518
12.16 -0.00039007337181828916 246.65922824227738 nan nan nan 1.957602738557945 101864.03614081719
12.200000000000001 -0.00038393697468563914 245.25540816508996 nan nan nan 1.964329798534483 102521.48964553502
12.24 -0.00037799481651745737 243.85265188537406 nan nan nan 1.9710552804131845 103180.98886985752
12.280000000000001 -0.00037167384289205074 242.45082432688068 nan nan nan 1.977779473109713 103842.53133536992
12.32 -0.0003653655876405537 241.05047929962873 nan nan nan 1.9845021070383957 104506.11771627638
12.36 -0.0003592542780097574 239.65113819360198 nan nan nan 1.9912229668818908 105171.74616967293
12.4 -0.0003526102809701115 238.25247619789488 nan nan nan 1.9979418774761522 105839.41439922563
12.44 -0.00034562667133286595 236.856572705343 nan nan nan 2.0046587270099367 106509.12270610046
12.48 -0.00033874710788950324 235.46422533096816 nan nan nan 2.0113737395973192 107180.87297189642
12.52 -0.00033205284853465855 234.07299620194664 nan nan nan 2.018087278528166 107854.66762283983
12.56 -0.00032533452031202614 232.6841394345051 nan nan nan 2.0247998816013992 108530.50790848139
12.6 -0.0003182191285304725 231.29686483385956 nan nan nan 2.0315117164208356 109208.392483765
12.64 -0.00031061135814525187 229.90966145800877 nan nan nan 2.0382229211875456 109888.3228880601
12.68 -0.00030259237973950803 228.52373308645855 nan nan nan 2.0449334845441087 110570.29464133376
12.72 -0.00029376178281381726 227.14001383226775 nan nan nan 2.0516432284654975 111254.30938564568
12.76 -0.00028474919963628054 225.75627434337378 nan nan nan 2.05835186460122 111940.36594572177
12.8 -0.0002756555622909218 224.3736931303084 nan nan nan 2.0650591234475315 112628.46365231997
12.84 -0.000266198388999328 222.99161239049607 nan nan nan 2.0717650314941767 113318.59852737584
12.88 -0.0002567417686805129 221.61179198003612 nan nan nan 2.0784697650819823 114010.76978508153
12.92 -0.00024792758631519973 220.23206183073034 nan nan nan 2.085173219233917 114704.97850897314
12.96 -0.000239575732848607 218.85422922177113 nan nan nan 2.091875474583764 115401.22124741285
13.0 -0.00023173291992861778 217.4778947501993 nan nan nan 2.098576352660948 116099.49824136663
13.040000000000001 -0.00022450563847087324 216.1038405059944 nan nan nan 2.1052757409070684 116799.80983332654
13.08 -0.00021770330204162747 214.73127656080462 nan nan nan 2.1119735699778297 117502.15745652633
13.120000000000001 -0.0002113344962708652 213.35902322856737 nan nan nan 2.1186697426390237 118206.54270071839
13.16 -0.00020537879026960582 211.98808920482995 nan nan nan 2.12536438798101 118912.96297251385
13.200000000000001 -0.00020005190162919462 210.61816459507955 nan nan nan 2.1320573717442968 119621.41708307315
13.24 -0.00019568558491300792 209.24896330094384 nan nan nan 2.1387482995662603 120331.90533320632
13.280000000000001 -0.0001922074588946998 207.8818554691968 nan nan nan 2.145437101685109 121044.42807026875
13.32 -0.00018969389202538878 206.51645499734067 nan nan nan 2.1521237187829922 121758.98483984914
13.36 -0.00018804070714395493 205.1526472842362 nan nan nan 2.1588080039353934 122475.57615130844
13.4 -0.00018662848742678761 203.78965147530138 nan nan nan 2.1654898409877616 123194.19991403348
13.44 -0.00018513191025704145 202.42899440209283 nan nan nan 2.172168985211428 123914.85577913637
13.48 -0.00018336690845899284 201.07007283729988 nan nan nan 2.178844914620234 124637.54493246666
13.52 -0.0001813802809920162 199.71320832747912 nan nan nan 2.185517018533289 125362.26947172577
13.56 -0.0001793408446246758 198.35770658510305 nan nan nan 2.19218519147507 126089.03092980683
13.6 -0.00017766164091881365 197.00379442562078 nan nan nan 2.198849325578892 126817.8288215262
13.64 -0.00017667269275989383 195.65164430723237 nan nan nan 2.205508780032521 127548.66337442076
13.68 -0.00017582200234755874 194.30047055041643 nan nan nan 2.212162838438125 128281.53755054835
13.72 -0.0001748938811942935 192.94996264286317 nan nan nan 2.218810810970221 129016.44744116842
13.76 -0.00017369611305184662 191.60065409423137 nan nan nan 2.225452643770054 129753.39208830627
13.8 -0.00017214860417880118 190.253472131894 nan nan nan 2.232089031483859 130492.37147167594
13.84 -0.00017054109775926918 188.90753407547925 nan nan nan 2.2387206934373722 131233.38556489386
13.88 -0.00016908944235183299 187.56521792108305 nan nan nan 2.245347764872875 131976.4345214292
13.92 -0.00016818891162984073 186.22486260312206 nan nan nan 2.2519705996635366 132721.52310494304
13.96 -0.00016783393220975995 184.88552208570658 nan nan nan 2.258589667979744 133468.65273421974
14.0 -0.0001676018873695284 183.54757277256823 nan nan nan 2.2652051210345645 134217.82238007244
14.040000000000001 -0.00016720613348297775 182.2126449102823 nan nan nan 2.27181663727525 134969.03262879563
14.08 -0.00016661015979479998 180.87992486933226 nan nan nan 2.2784239327033804 135722.28671149325
14.120000000000001 -0.0001659238914726302 179.5491863943801 nan nan nan 2.2850268622249463 136477.5900025749
14.16 -0.00016506251995451748 178.2196852815858 nan nan nan 2.291625452241538 137234.9408580749
14.200000000000001 -0.00016381345631089061 176.89241666879533 nan nan nan 2.2982198576257953 137994.33852864744
14.24 -0.00016194605268537998 175.56760548982567 nan nan nan 2.3048101709468756 138755.78510823057
14.280000000000001 -0.0001594107161508873 174.24433986746283 nan nan nan 2.3113960984439212 139519.28056256627
14.32 -0.00015633326256647706 172.92278391145837 nan nan nan 2.3179775404046454 140284.82564237592
14.36 -0.00015323101251851767 171.60285256339495 nan nan nan 2.3245542635714447 141052.42206102115
14.4 -0.00015011803770903498 170.28506638083417 nan nan nan 2.331126180001995 141822.07045877448
14.44 -0.00014688237570226192 168.9689639941433 nan nan nan 2.3376935699425236 142593.77389105232
14.48 -0.00014331437705550343 167.65410604593427 nan nan nan 2.3442568866975924 143367.53055358355
14.52 -0.0001392914418829605 166.3412124457717 nan nan nan 2.350816593820051 144143.34510012533
14.56 -0.00013507751282304525 165.0299942863171 nan nan nan 2.3573731346896465 144921.21742228526
14.6 -0.00013108507846482098 163.71876293063897 nan nan nan 2.3639266205812923 145701.14712302358
14.64 -0.00012744269042741507 162.40776591277742 nan nan nan 2.370476599931003 146483.13058646466
14.68 -0.00012406510359141976 161.09845559564067 nan nan nan 2.377022122788277 147267.1651451279
14.72 -0.00012047490599798039 159.79102852110356 nan nan nan 2.383562712784524 148053.2531169778
14.76 -0.00011684225319186226 158.48441068603253 nan nan nan 2.3900984381207437 148841.39806364692
14.8 -0.0001137015933636576 157.17925833962374 nan nan nan 2.3966291597332594 149631.59603938294
14.84 -0.00011130519851576537 155.87506359606468 nan nan nan 2.4031552469409854 150423.84590702096
14.88 -0.0001094131512218155 154.5725328199818 nan nan nan 2.4096772341849224 151218.1477000451
14.92 -0.00010786009806906804 153.2719107313403 nan nan nan 2.416194856053704 152014.50165032168
14.96 -0.00010646604641806334 151.97309098765447 nan nan nan 2.422706994950241 152812.9083508807
15.0 -0.00010473808652022853 150.67567218249235 nan nan nan 2.4292127151132576 153613.36734943758
15.040000000000001 -0.00010281371942255646 149.37977583003033 nan nan nan 2.435711848861057 154415.88012692472
15.08 -0.00010074990859720856 148.08483079604753 nan nan nan 2.4422048354088597 155220.449683644
15.120000000000001 -9.87052044365555e-05 146.79045281963585 nan nan nan 2.4486921480162662 156027.07003798918
15.16 -9.700740338303149e-05 145.4964043474753 nan nan nan 2.45517363291761 156835.73941308004
15.200000000000001 -9.592400601832196e-05 144.20502755557658 nan nan nan 2.4616493382043054 157646.4533770931
15.24 -9.573235001880676e-05 142.91484601933348 nan nan nan 2.468119951641264 158459.21481423735
15.280000000000001 -9.610884444555268e-05 141.625727038759 nan nan nan 2.4745859608506233 159274.0258762175
15.32 -9.666119876783341e-05 140.33779830437578 nan nan nan 2.4810475583220177 160090.88229134056
15.36 -9.732978651300073e-05 139.050743680033 nan nan nan 2.48750490748167 160909.78312250608
15.4 -9.775538637768477e-05 137.7655615198078 nan nan nan 2.4939577709521425 161730.73003087722
15.44 -9.750118624651805e-05 136.48198987881173 nan nan nan 2.5004064615547597 162553.7233483423
15.48 -9.677674097474664e-05 135.20007206220833 nan nan nan 2.506851680264876 163378.76379286163
15.52 -9.60340112214908e-05 133.9200100665982 nan nan nan 2.5132934357804024 164205.85280754126
15.56 -9.543493069941178e-05 132.64105888798957 nan nan nan 2.51973180278093 165034.98970302532
15.6 -9.554631833452731e-05 131.36375714498223 nan nan nan 2.526167040623174 165866.17626558957
15.64 -9.61655387072824e-05 130.0888031518227 nan nan nan 2.5325989554222965 166699.40962239515
15.68 -9.692560706753284e-05 128.8154795452118 nan nan nan 2.53902719591701 167534.69686422026
15.72 -9.79177639237605e-05 127.54446112661911 nan nan nan 2.545451885540096 168372.03476940977
15.76 -9.907705680234358e-05 126.27536214271665 nan nan nan 2.5518733425252185 169211.42954368616
15.8 -0.00010068266419693828 125.00799477964688 nan nan nan 2.5582913898567057 170052.88461519248
15.84 -0.00010247130558127537 123.74232437929773 nan nan nan 2.5647053300629574 170896.4019939052
15.88 -0.00010393793490948156 122.47817023769117 nan nan nan 2.5711149636699493 171741.98575652015
15.92 -0.00010520116484258324 121.21515075139678 nan nan nan 2.5775205390011906 172589.63481023395
15.96 -0.00010635787475621328 119.95419568350029 nan nan nan 2.583922089775589 173439.34978523536
16.0 -0.00010707996261771768 118.69488295873713 nan nan nan 2.590318928604858 174291.13420321417
16.04 -0.00010733924864325672 117.437494014323 nan nan nan 2.596710198683414 175144.99003457738
16.080000000000002 -0.00010731803922681138 116.18126691657757 nan nan nan 2.6030945887502286 176000.91900896878
16.12 -0.0001071363003575243 114.92766398799527 nan nan nan 2.6094701370893407 176858.9191143011
16.16 -0.00010716375982156023 113.67552038722133 nan nan nan 2.615835721217655 177718.9917640423
16.2 -0.00010733531235018745 112.42417540655899 nan nan nan 2.622190211006681 178581.13951268996
16.240000000000002 -0.00010761772864498198 111.17431844053051 nan nan nan 2.628532594559429 179445.35665526742
16.28 -0.00010841150651685894 109.9264379119422 nan nan nan 2.634862719041003 180311.64562086988
16.32 -0.00010974263568641618 108.67949642930924 nan nan nan 2.641180511538422 181180.0115590685
16.36 -0.0001116100320359692 107.43326094916779 nan nan nan 2.6474857663375095 182050.45420461794
16.4 -0.0001135987404268235 106.18849961582124 nan nan nan 2.653779148170904 182922.9750551907
16.44 -0.00011573325173230842 104.94476499878942 nan nan nan 2.660061402992823 183797.57556387107
16.48 -0.00011801721120718867 103.70194162815332 nan nan nan 2.666331963021025 184674.25610848915
16.52 -0.00012010554928565398 102.46018181445967 nan nan nan 2.672590265253038 185553.00954301548
16.56 -0.00012195794988656417 101.21966846456974 nan nan nan 2.6788363061410565 186433.8386331782
16.6 -0.00012355452054180205 99.98017183356937 nan nan nan 2.685070684683068 187316.74432618392
16.64 -0.0001247172913281247 98.7428072112869 nan nan nan 2.6912940799067036 188201.72976660333
16.68 -0.00012557808076962829 97.5056341291517 nan nan nan 2.697506947069023 189088.79520678153
16.72 -0.0001263283920707181 96.27093560691232 nan nan nan 2.7037094430796453 189977.93695323795
16.76 -0.00012683878594543785 95.03735155930416 nan nan nan 2.7099020999209142 190869.15539827856
16.8 -0.0001271764631383121 93.80556265577816 nan nan nan 2.716085953527176 191762.4491283634
16.84 -0.0001277718401979655 92.57444454040998 nan nan nan 2.722261623588029 192657.81358880465
16.88 -0.00012851011706516147 91.34491120355086 nan nan nan 2.728429579372703 193555.23988228678
16.92 -0.0001291247026529163 90.11727024861074 nan nan nan 2.734590486375005 194454.7282485418
16.96 -0.00012957189755979925 88.89049270586574 nan nan nan 2.740745431416618 195356.27952142875
17.0 -0.00012960041931364685 87.66550967933354 nan nan nan 2.7468950923845217 196259.89636457598
17.04 -0.00012917110871057957 86.44251320093059 nan nan nan 2.753040619708846 197165.57984365587
17.080000000000002 -0.00012854396481998265 85.2212269021784 nan nan nan 2.7591829242709083 198073.32983491497
17.12 -0.0001281325676245615 84.00123838142622 nan nan nan 2.765322268155639 198983.1427730013
17.16 -0.00012806421727873385 82.78300506015373 nan nan nan 2.771458168018021 199895.02575041706
17.2 -0.0001282921148231253 81.56722067617483 nan nan nan 2.7775907357939924 200808.9888561223
17.240000000000002 -0.00012885130126960576 80.35268246734424 nan nan nan 2.7837202784805033 201725.03352278835
17.28 -0.00012959755258634686 79.1384972477922 nan nan nan 2.789847239026589 202643.16206942833
17.32 -0.00013016701268497854 77.92586924587145 nan nan nan 2.7959715881432876 203563.36828690727
17.36 -0.00013066567771602422 76.71549931954098 nan nan nan 2.802092846583144 204485.65091024377
17.400000000000002 -0.00013157521607354283 75.5059565117091 nan nan nan 2.8082113401237687 205410.01556253692
17.44 -0.00013295661483425647 74.29802952471483 nan nan nan 2.8143279458689947 206336.4531044953
17.48 -0.00013466172094922513 73.09085908500862 nan nan nan 2.8204431844241507 207264.96425577538
17.52 -0.00013623737322632223 71.88526105256058 nan nan nan 2.826557946853283 208195.54919477625
17.56 -0.00013756001135334373 70.68230446848148 nan nan nan 2.832674104359274 209128.20945969303
17.6 -0.00013864031643606722 69.4798016355719 nan nan nan 2.838793417107688 210062.94695904956
17.64 -0.00013956545444671065 68.27823502842473 nan nan nan 2.844916744035533 210999.751172094
17.68 -0.00013978176866658032 67.0793127495864 nan nan nan 2.8510447409366853 211938.6224908868
17.72 -0.00013914803275838494 65.88208601197925 nan nan nan 2.857177046673898 212879.57734144342
17.76 -0.00013784841576125473 64.68666979065245 nan nan nan 2.8633126611189526 213822.62565586966
17.8 -0.00013638558448292315 63.49352148387104 nan nan nan 2.8694490548856653 214767.76892578858
17.84 -0.00013519027561414987 62.301547305276486 nan nan nan 2.875582918681158 215715.02359793746
17.88 -0.00013364804908633232 61.11114717934919 nan nan nan 2.8817120247752372 216664.38283696104
17.92 -0.00013166156713850796 59.92207218144785 nan nan nan 2.8878356778976157 217615.84884931648
17.96 -0.00012922674068249762 58.73428476956535 nan nan nan 2.8939538859882505 218569.43119386307
18.0 -0.00012642295041587204 57.54817340843138 nan nan nan 2.900065906436718 219525.1267405199
18.04 -0.00012356165098026395 56.36180656330542 nan nan nan 2.906170364921687 220482.928072634
18.080000000000002 -0.00012028312630718574 55.17649685476568 nan nan nan 2.912266992804554 221442.8289989661
18.12 -0.0001164339337265119 53.99259520899837 nan nan nan 2.9183565068569126 222404.82976245563
18.16 -0.00011260232713539153 52.810935492649094 nan nan nan 2.924437508376685 223368.92008226906
18.2 -0.00010905395174631849 51.63064240805909 nan nan nan 2.9305090360321855 224335.12595548178
18.240000000000002 -0.00010564105468802154 50.45088418113103 nan nan nan 2.9365704481651416 225303.4325569247
18.28 -0.00010203541751252487 49.273029355684294 nan nan nan 2.9426237036456833 226273.8480266623
18.32 -9.795986989047378e-05 48.09625588944935 nan nan nan 2.9486698481685387 227246.35869382077
18.36 -9.339563985122368e-05 46.92058714868727 nan nan nan 2.9547077194059095 228220.95732314925
18.400000000000002 -8.837605855660513e-05 45.74578776422318 nan nan nan 2.960734320812805 229197.65117642068
18.44 -8.323680958710611e-05 44.5725635813496 nan nan nan 2.9667457606478638 230176.4269198456
18.48 -7.843565254006535e-05 43.401670782585086 nan nan nan 2.9727388333283082 231157.2813701443
18.52 -7.410781108774245e-05 42.23220976913956 nan nan nan 2.978713631201781 232140.22818331647
18.56 -7.018076576059684e-05 41.065006008629794 nan nan nan 2.9846706073609317 233125.27836627123
18.6 -6.663655221927911e-05 39.898150511469396 nan nan nan 2.9906118163437263 234112.42865271837
18.64 -6.321370892692357e-05 38.73034968327055 nan nan nan 2.996538516395388 235101.65855516415
18.68 -5.9795220295200124e-05 37.563893107128465 nan nan nan 3.0024515827128253 236092.94794789713
18.72 -5.62361856282223e-05 36.40071684959921 nan nan nan 3.0083520239631465 237086.3051214669
18.76 -5.240786413196474e-05 35.24014983630967 nan nan nan 3.014241509703125 238081.76120829146
18.8 -4.8397774662589654e-05 34.08109123578147 nan nan nan 3.020120549807105 239079.33551730294
18.84 -4.4203152356203645e-05 32.92480199454619 nan nan nan 3.0259903613004826 240079.04941962677
18.88 -4.039527630084194e-05 31.769754583835496 nan nan nan 3.031852750543023 241080.90645627235
18.92 -3.746981383301318e-05 30.617129693239097 nan nan nan 3.0377077430601904 242084.90597902046
18.96 -3.521956023178063e-05 29.466358412299083 nan nan nan 3.04355311276062 243091.05657837776
19.0 -3.3362506655976176e-05 28.31680605608535 nan nan nan 3.0493862870219184 244099.39050916207
19.04 -3.1703038985142484e-05 27.168601121738526 nan nan nan 3.0552036644200617 245109.9240131458
19.080000000000002 -3.001973709615413e-05 26.021133012787985 nan nan nan 3.061004174347603 246122.65384391742
19.12 -2.8178679713164456e-05 24.87481937505445 nan nan nan 3.0667893128133987 247137.55433717073
19.16 -2.639002923388034e-05 23.729163729284732 nan nan nan 3.072561041181452 248154.62245099663
19.2 -2.441852120682597e-05 22.584457886625014 nan nan nan 3.0783218391394596 249173.84834055742
19.240000000000002 -2.2611073291045614e-05 21.44050718827903 nan nan nan 3.084073506052683 250195.2250368411
19.28 -2.1315749108907767e-05 20.298041423381655 nan nan nan 3.0898167400614422 251218.73345235418
19.32 -2.041329389612656e-05 19.156456637714776 nan nan nan 3.095553586464572 252244.33148922652
19.36 -1.9596860511228442e-05 18.016414789311693 nan nan nan 3.1012857669131364 253272.00638243175
19.400000000000002 -1.8713093595579267e-05 16.877538821196627 nan nan nan 3.1070138586729956 254301.76961759425
19.44 -1.7778866094886325e-05 15.741455507199689 nan nan nan 3.112736064659105 255333.61582882973
19.48 -1.667549258854706e-05 14.607385907566979 nan nan nan 3.1184498403183443 256367.57654131795
19.52 -1.5362647900474258e-05 13.474680738277481 nan nan nan 3.1241520590164993 257403.59537798224
19.56 -1.4113980796537362e-05 12.343656109950974 nan nan nan 3.129840186868846 258441.7307066282
19.6 -1.2935689483128954e-05 11.213812314205867 nan nan nan 3.1355111203284194 259481.94675627231
19.64 -1.160124611487845e-05 10.085379988209485 nan nan nan 3.1411728201313913 260524.24244639155
19.68 -9.962657713913359e-06 8.958927314779984 nan nan nan 3.1468397498357565 261568.60394386374
19.72 -8.417232493229676e-06 7.834522989435457 nan nan nan 3.1525250363039463 262615.0734228526
19.76 -7.1805002335167956e-06 6.711800755218112 nan nan nan 3.158235949001835 263663.7199014884
19.8 -6.07456240686588e-06 5.590345030506669 nan nan nan 3.163975537506975 264714.4475881869
19.84 -5.115601197758224e-06 4.4709621851150505 nan nan nan 3.1697427754927086 265767.4388554285
19.88 -3.9613460103282705e-06 3.3518667902888097 nan nan nan 3.1755361939117583 266822.6739018645
19.92 -2.551235866121715e-06 2.23358980939242 nan nan nan 3.181353452722671 267880.14087450935
19.96 -1.1494258842503768e-06 1.1158281089523618 nan nan nan 3.1871850582653805 268939.8787923944


==> plots/star_polymer2/star_polymer_11.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.2680462896823883 0.23756830223242836 0.40044177887424637 0.0 0.0 -1.5236173567245716e-10 -1.8105311028193682e-10
0.025 0.26681074500083923 0.23647126691864612 0.5976442629429708 0.0 0.0 0.00016748015040554253 0.0001484961569592329
0.05 0.2646257281303406 0.23518696457043547 0.7948467470116951 0.0 0.0 0.0006692454199393812 0.0005933626122388134
0.07500000000000001 0.2618626058101654 0.23372561113584664 0.9920492310804195 0.0 0.0 0.0015034725782391192 0.0013337522681321516
0.1 0.25874996185302734 0.2320876669969939 1.189251715149144 0.0 0.0 0.002667572152482512 0.002368592712014319
0.125 0.2553744316101074 0.23028120981547007 1.3864541992178683 0.0 0.0 0.00415847831094245 0.003696575352573454
0.15000000000000002 0.2517533302307129 0.22831411958424527 1.5836566832865926 0.0 0.0 0.005972767751499646 0.005316177782000921
0.17500000000000002 0.24788789451122284 0.22619362870802606 1.7808591673553171 0.0 0.0 0.00810668362019954 0.007225687668597466
0.2 0.243793785572052 0.22392494669995106 1.9780616514240412 0.0 0.0 0.010556130733684997 0.009423160093267775
0.225 0.23951074481010437 0.22151718091370162 2.1752641354927658 0.0010673959603654773 0.002830919880837026 0.013316711571171386 0.011906456104525695
0.25 0.23509041965007782 0.2189768506550135 2.37246661956149 0.12220546072746871 0.19684756838651682 0.016383774627712143 0.014673253013031833
0.275 0.23057624697685242 0.21631344748673 2.5696691036302144 0.9502690850008736 1.0918665247576098 0.019752458971925728 0.01772104930502533
0.30000000000000004 0.22599244117736816 0.21353654466513683 2.766871587698939 1.8756953643963248 1.8541479545159925 0.023417759855868032 0.021047151437265852
0.325 0.22135016322135925 0.21065339396422048 2.9640740717676635 1.8733258954426297 1.7774419928150806 0.027374583590576863 0.02464871818771335
0.35000000000000003 0.21665969491004944 0.20767245891326086 3.1612765558363876 1.5698161402201938 1.5092357773366323 0.03161775660268335 0.028522741861868865
0.375 0.2119337022304535 0.20460264138628417 3.3584790399051117 1.2821908092230265 1.2659475508503018 0.03614202530291873 0.03266606721292593
0.4 0.20719052851200104 0.20145083998652763 3.555681523973836 1.1094367217451602 1.0935025426742193 0.04094207223533523 0.03707541004124763
0.42500000000000004 0.2024449110031128 0.1982252424940504 3.7528840080425607 0.9543918522715225 0.9635327543801316 0.046012552669495506 0.04174734316753502
0.45 0.19771075248718262 0.19493528819976005 3.9500864921112853 0.8639746648018046 0.872972103455055 0.05134810016201284 0.04667838101271763
0.47500000000000003 0.1929982751607895 0.19158717992329538 4.147288976180009 0.8334812155948539 0.8334812626632081 0.05694331872094526 0.05186492462806451
0.5 0.18831636011600494 0.18818887402975648 4.344491460248733 0.8154192155887445 0.8151282524931798 0.06279280784837106 0.057303213568024015
0.525 0.1836690753698349 0.1847457106764477 4.541693944317458 0.8280771706776009 0.8289080427727823 0.06889118437216228 0.062989454084716
0.55 0.17905813455581665 0.18126401905407039 4.738896428386182 0.8792391833987213 0.8861465070366817 0.07523306113184935 0.06891973691501724
0.5750000000000001 0.1744868904352188 0.17775025674217657 4.9360989124549075 0.9396486147889503 0.9517142902324944 0.0818130404713922 0.07509009280164819
0.6000000000000001 0.16996243596076965 0.17421293344536326 5.133301396523631 0.9909946471883144 1.0206953605571243 0.08862575334426279 0.08149646275740034
0.625 0.16549041867256165 0.17065415310844814 5.330503880592355 1.0526027819514536 1.067480620070991 0.09566583963029092 0.0881347586479116
0.65 0.16107800602912903 0.16708216972883205 5.52770636466108 1.09115390668696 1.0913553134349063 0.10292797997379932 0.09500082660495315
0.675 0.1567290872335434 0.16350655935894223 5.724908848729804 1.0955936009876592 1.0850481498201567 0.11040690334158978 0.10209050050238236
0.7000000000000001 0.15244629979133606 0.15993056458019259 5.922111332798529 1.0773974938041024 1.0555700562001478 0.11809735609721567 0.10939960182182276
0.7250000000000001 0.14823228120803833 0.15636187157517953 6.119313816867253 1.046365436186325 1.0272129632051923 0.12599407369261684 0.1169239008672088
0.75 0.14408928155899048 0.1528007420313979 6.316516300935977 1.0136828925756118 1.0087099743458279 0.1340918138238439 0.12465915079082891
0.775 0.1400211602449417 0.14925133974550345 6.513718785004702 0.9781947983239335 0.9746784583739918 0.14238542871871313 0.13260107020763934
0.8 0.13603225350379944 0.1457200028637466 6.710921269073426 0.9698947518816949 0.9659965509277118 0.15086994163561396 0.1407454240773181
0.8250000000000001 0.1321243792772293 0.1422098637071538 6.908123753142151 0.9643097044063249 0.968039291339311 0.15954049782170232 0.14908794549373647
0.8500000000000001 0.1282973736524582 0.13872421474223887 7.105326237210875 0.9671515961621321 0.9772969633965322 0.16839232351185843 0.15762439100284018
0.875 0.12455198913812637 0.13526578489547256 7.302528721279598 0.9674643353547392 0.9809465488260172 0.1774207018229192 0.16635051915060137
0.9 0.12088833749294281 0.13183894435345764 7.499731205348324 0.9814634674821537 0.9859131784126489 0.18662101765500638 0.17526206327713742
0.925 0.1173054575920105 0.12844831851493577 7.6969336894170475 0.996533538252003 0.9950907835490457 0.19598872070661444 0.18435498168004938
0.9500000000000001 0.11380203068256378 0.12509530505124117 7.894136173485773 1.0077422614384453 1.0126012018839998 0.20551930412089167 0.19362511265569754
0.9750000000000001 0.11037590354681015 0.1217803334857098 8.091338657554497 1.015741351292224 1.010475421770494 0.21520831834018395 0.20306829021064168
1.0 0.10702618956565857 0.11850705216625447 8.288541141623222 1.0201042555449424 1.0184027266390487 0.22505140089398082 0.2126803026941179
1.0250000000000001 0.10375386476516724 0.11527495721481888 8.485743625691946 1.0218523816323615 1.0170218441968824 0.23504429066930085 0.22245699773064104
1.05 0.10055997967720032 0.11208687196908856 8.682946109760671 1.0081625326838388 1.009783059621592 0.2451828618595024 0.23239422810415505
1.075 0.09744574874639511 0.10894690204192037 8.880148593829395 1.0055960520159926 1.001703352862991 0.2554631355752898 0.2424879981023023
1.1 0.0944092646241188 0.1058569864622431 9.077351077898118 0.9980344266258871 0.9998025440749934 0.26588125550244746 0.2527344026884325
1.125 0.09144709259271622 0.10281724178753421 9.274553561966844 0.9918832863531094 0.9953779851683379 0.27643336363415494 0.2631295234771251
1.1500000000000001 0.08855880796909332 0.09983013874999923 9.47175604603557 0.9855575469304453 0.9889915243947489 0.2871156751383629 0.27366946395560615
1.175 0.08574261516332626 0.09689601099248882 9.668958530104293 0.9930974820959144 0.9904298166363543 0.29792453641065647 0.28435040589821164
1.2000000000000002 0.08299784362316132 0.09401558218258863 9.866161014173016 0.9902348742976529 0.9986685709240135 0.3088563771789237 0.2951685108439417
1.225 0.08032328635454178 0.09119144999682254 10.063363498241742 1.000892033356172 1.004608950099077 0.3199077072685879 0.3061200176316027
1.25 0.07771673053503036 0.088423897179689 10.260565982310466 1.0047235624391977 0.9984557718065865 0.3310750303563614 0.3172013385132316
1.2750000000000001 0.07517559826374054 0.08571355003009996 10.45776846637919 1.0038339408774932 0.996952408332612 0.34235482560922775 0.32840881055788373
1.3 0.07269930094480515 0.0830598249704707 10.654970950447915 1.009051130147729 1.004858807532384 0.35374362037429585 0.33973887662228874
1.3250000000000002 0.07028719037771225 0.0804635723567708 10.85217343451664 1.0020868415616462 0.9969110665473467 0.36523800538962803 0.35118805900447964
1.35 0.0679391399025917 0.07792529968136312 11.049375918585362 1.003912240042035 0.9983184177425761 0.3768345902586989 0.3627528894851532
1.375 0.06565520167350769 0.07544602890683343 11.246578402654087 0.9999912189747338 1.0077203862249937 0.38853001303958745 0.37443007166434167
1.4000000000000001 0.06343495845794678 0.07302293588900985 11.443780886722813 0.9955791657059685 1.003678504813536 0.40032105452084876 0.38621621650324117
1.425 0.06127781793475151 0.07065745156932567 11.640983370791536 1.0004145697158482 1.0007227200128597 0.4122046666823811 0.39810799909168715
1.4500000000000002 0.05918257310986519 0.06835038453262494 11.83818585486026 0.9923170941414076 0.9992021220478964 0.4241779554719825 0.4101022175331442
1.475 0.057148274034261703 0.0660979812727124 12.035388338928986 0.998178980135724 0.9988450049801322 0.43623816321055253 0.42219582012640317
1.5 0.05517515167593956 0.0639026155533917 12.23259082299771 0.9986374601070735 1.0028726590855939 0.4483825998582896 0.43438572324039126
1.5250000000000001 0.053263306617736816 0.06176673890994525 12.429793307066433 0.9997436492043185 0.9992245769794343 0.4606086420590476 0.44666900383597796
1.55 0.05141042172908783 0.059687564428644806 12.626995791135158 1.003866412882976 1.0039905069848218 0.47291368146893314 0.45904286484120965
1.5750000000000002 0.04961380362510681 0.057663250081431576 12.824198275203884 1.0003355539893792 1.0002287197449948 0.4852950525970548 0.47150455383631623
1.6 0.047871820628643036 0.05569343719552236 13.021400759272606 0.9982840172639722 0.9979756324779465 0.4977501774459973 0.4840510739176215
1.625 0.04618300497531891 0.053779735049592825 13.218603243341331 1.0002071716574903 0.9937520065024688 0.5102766072412009 0.49667992219573537
1.6500000000000001 0.04454575479030609 0.051921126489370174 13.415805727410056 1.002665965530796 0.9980290690569489 0.5228719310242628 0.5093886484639625
1.675 0.042959894984960556 0.05011724227725265 13.61300821147878 0.9993982840182036 0.9981722463223366 0.535533908696883 0.5221747709785047
1.7000000000000002 0.04142595827579498 0.0483662449712251 13.810210695547504 1.001176981989498 1.0025146910571123 0.5482604859066551 0.5350358022818335
1.725 0.03994385153055191 0.04666659411698802 14.00741317961623 0.9985984975839216 0.9998170522756935 0.5610497242102679 0.5479693432426204
1.75 0.03851279243826866 0.04501938106977855 14.204615663684953 0.997581949987411 0.9975384437898493 0.5738996821285302 0.5609729438816662
1.7750000000000001 0.03713148459792137 0.043421817516974236 14.401818147753676 0.998485901921472 1.0039113666184216 0.5868084251414106 0.5740444362491316
1.8 0.035798463970422745 0.04187369409537273 14.599020631822402 0.9982473435867069 1.0050407586024648 0.5997741015584929 0.5871815728644381
1.8250000000000002 0.034513141959905624 0.04037656662514679 14.796223115891127 1.0023450166160655 1.003848640012416 0.6127949714801603 0.6003823662786749
1.85 0.033274538815021515 0.038928612543626784 14.99342559995985 1.0041950397145596 1.0023681728218146 0.6258692631743714 0.6136448334508817
1.875 0.03208019956946373 0.03752834172505821 nan nan nan 0.6389951187412197 0.6269669563843793
1.9000000000000001 0.03092815726995468 0.03617498517702531 nan nan nan 0.6521706595467479 0.6403467908538971
1.925 0.02981768548488617 0.034866355101492004 nan nan nan 0.6653941351382979 0.6537824438526788
1.9500000000000002 0.02874724380671978 0.033601661644680404 nan nan nan 0.678663818190707 0.6672720587354539
1.975 0.02771495096385479 0.03238148986395597 nan nan nan 0.6919779400799645 0.6808138784047909
2.0 0.026719072833657265 0.031205593049981425 nan nan nan 0.7053348399481625 0.6944062830071712
2.025 0.025759568437933922 0.030072647901098627 nan nan nan 0.7187330999962678 0.7080477248502323
2.0500000000000003 0.02483516000211239 0.028980890754203865 nan nan nan 0.7321715223594624 0.7217366316946066
2.075 0.023945439606904984 0.02793037833179618 nan nan nan 0.7456489818113623 0.7354714939923389
2.1 0.023090235888957977 0.026920328913177558 nan nan nan 0.7591644375570086 0.7492508396081337
2.125 0.02226826176047325 0.025949564516833494 nan nan nan 0.7727168428929919 0.7630734843430715
2.15 0.021477846428751945 0.025016980936281626 nan nan nan 0.7863050317576833 0.7769380626132124
2.1750000000000003 0.020717188715934753 0.02412128727145242 nan nan nan 0.7999278628072768 0.7908434274588608
2.2 0.019985267892479897 0.02326319513900642 nan nan nan 0.8135842827806887 0.8047884015225122
2.225 0.019280852749943733 0.022438672156750453 nan nan nan 0.8272732551176654 0.8187717840468084
2.25 0.018602518364787102 0.02164903144842476 nan nan nan 0.8409936587592794 0.8327925066505157
2.275 0.017950084060430527 0.02089112099174174 nan nan nan 0.8547443350431553 0.8468495176142743
2.3000000000000003 0.017324892804026604 0.02016702001481294 nan nan nan 0.8685242631804906 0.860941727163304
2.325 0.016726430505514145 0.01947448455257268 nan nan nan 0.8823324040396625 0.875068176928275
2.35 0.016153458505868912 0.018811564509922923 nan nan nan 0.8961677101998509 0.8892280324886151
2.375 0.01560463011264801 0.0181784767752108 nan nan nan 0.9100292268087494 0.9034203242654653
2.4000000000000004 0.015078374184668064 0.017575880854366174 nan nan nan 0.9239161133553592 0.9176443280874346
2.4250000000000003 0.014573156833648682 0.017002064250311477 nan nan nan 0.9378275790866427 0.9318992412693555
2.45 0.01408702414482832 0.016453701349352708 nan nan nan 0.9517628904439762 0.9461842018821744
2.475 0.01361906062811613 0.01593186782728567 nan nan nan 0.9657212097624267 0.9604982377450738
2.5 0.01316939014941454 0.015434373557788235 nan nan nan 0.9797015770492004 0.9748404928155318
2.5250000000000004 0.012738200835883617 0.014960644738270235 nan nan nan 0.9937029980634859 0.9892100384245547
2.5500000000000003 0.012325233779847622 0.014509622012688593 nan nan nan 1.007724721550113 1.003606076513401
2.575 0.011929095722734928 0.014080117540018276 nan nan nan 1.0217661381258252 1.018027819402689
2.6 0.011547579430043697 0.013671026774614752 nan nan nan 1.035826737059629 1.0324743623064445
2.625 0.011179293505847454 0.013283733235672116 nan nan nan 1.0499059752924726 1.0469450484567673
2.6500000000000004 0.010824238881468773 0.012914044447664747 nan nan nan 1.0640031911681154 1.0614390657058812
2.6750000000000003 0.010483326390385628 0.01256349572489628 nan nan nan 1.0781177414696919 1.0759557168544427
2.7 0.010156894102692604 0.01223171870993448 nan nan nan 1.0922491264329905 1.0904939931292157
2.725 0.009844246320426464 0.01191599231462071 nan nan nan 1.1063970065518183 1.1050530943124763
2.75 0.0095435855910182 0.011617318490199615 nan nan nan 1.1205611132911095 1.1196323493048825
2.7750000000000004 0.009253867901861668 0.011334642648370587 nan nan nan 1.1347411350654848 1.1342309301272275
2.8000000000000003 0.008974500931799412 0.01106717713401964 nan nan nan 1.1489367685868097 1.1488481959761325
2.825 0.008704687468707561 0.010815879600851836 nan nan nan 1.1631476676170522 1.163483779614947
2.85 0.008443309925496578 0.010580411131790738 nan nan nan 1.1773733465762717 1.1781371987606066
2.875 0.008189954794943333 0.010360367405855391 nan nan nan 1.1916131049790757 1.1928079434925571
2.9000000000000004 0.007945068180561066 0.01015309266124543 nan nan nan 1.205866325467419 1.207495667014764
2.9250000000000003 0.007709635887295008 0.009958235104840035 nan nan nan 1.2201325664009244 1.2221997817388979
2.95 0.007485354784876108 0.009773632750103825 nan nan nan 1.2344115404802565 1.236919761215807
2.975 0.007273430470377207 0.009599260048500664 nan nan nan 1.2487029816838315 1.251655167959828
3.0 0.007073851767927408 0.009436588382542637 nan nan nan 1.2630065341926102 1.2664054183680575
3.0250000000000004 0.006885796319693327 0.009282259892718461 nan nan nan 1.277321841654657 1.2811700628171303
3.0500000000000003 0.006707885768264532 0.00913827307666524 nan nan nan 1.2916486356686756 1.2959487422856164
3.075 0.006538905203342438 0.00900291382815884 nan nan nan 1.3059868694681218 1.3107410236296841
3.1 0.00637832609936595 0.008876247857852916 nan nan nan 1.320336404640957 1.3255465867290144
3.125 0.006226216908544302 0.008758075034180818 nan nan nan 1.3346970850697941 1.34036535511884
3.1500000000000004 0.0060826740227639675 0.008648239710451826 nan nan nan 1.3490687120200848 1.3551970627852934
3.1750000000000003 0.005947499070316553 0.008544549884070222 nan nan nan 1.363451024872723 1.3700417645743324
3.2 0.005820238497108221 0.008446875897389617 nan nan nan 1.3778435388655284 1.3848994419635063
3.225 0.005700895097106695 0.00835401666403906 nan nan nan 1.3922458514067266 1.3997698038374278
3.25 0.005589223466813564 0.00826837323453484 nan nan nan 1.4066576401274493 1.4146526643367505
3.2750000000000004 0.005484186112880707 0.008188857911884184 nan nan nan 1.4210786235562505 1.4295480349135288
3.3000000000000003 0.005384974181652069 0.008116089339203148 nan nan nan 1.4355086368234524 1.4444564326858909
3.325 0.0052903941832482815 0.008047909186012633 nan nan nan 1.4499475115189722 1.4593779872677461
3.35 0.00519914273172617 0.007982076758558297 nan nan nan 1.4643951904941126 1.474312602768491
3.375 0.005111565347760916 0.007918462649396529 nan nan nan 1.4788516190733745 1.489260259235521
3.4000000000000004 0.005028764717280865 0.007858558183609093 nan nan nan 1.4933168276649538 1.5042209484542033
3.4250000000000003 0.004951683804392815 0.007801826026913085 nan nan nan 1.5077905927725122 1.5191944893736218
3.45 0.004881430882960558 0.00774783962522343 nan nan nan 1.522272453841244 1.5341808248902336
3.475 0.004818856716156006 0.007696246563807649 nan nan nan 1.5367620526608692 1.5491802737446811
3.5 0.004763998556882143 0.007648641176711062 nan nan nan 1.5512591032549021 1.564192931658425
3.5250000000000004 0.004715843591839075 0.007601877848305937 nan nan nan 1.5657634490284404 1.5792189256337201
3.5500000000000003 0.004672902170568705 0.007556661289300975 nan nan nan 1.580275082705411 1.5942579991700698
3.575 0.004634735640138388 0.007511543805009576 nan nan nan 1.5947940609061477 1.6093099637940178
3.6 0.004601756576448679 0.0074676747984459575 nan nan nan 1.609320168817686 1.6243751079971225
3.625 0.004573634825646877 0.007422004961438867 nan nan nan 1.6238530409411893 1.6394529176792958
3.6500000000000004 0.0045493366196751595 0.0073765871802631165 nan nan nan 1.6383924241289418 1.6545431174000076
3.6750000000000003 0.0045277732424438 0.007333122106754986 nan nan nan 1.65293806971632 1.669645631769335
3.7 0.004508207552134991 0.007290555106939288 nan nan nan 1.6674897553787926 1.6847605239856769
3.725 0.004491864237934351 0.007248151407296076 nan nan nan 1.6820472272701659 1.6998872833419183
3.75 0.00448025343939662 0.007205632961301733 nan nan nan 1.6966102412127724 1.7150259218910646
3.7750000000000004 0.004473211243748665 0.0071620820969282364 nan nan nan 1.711178694093161 1.730176150148336
3.8000000000000003 0.004469116684049368 0.00711719073252195 nan nan nan 1.7257522977156663 1.7453378840596043
3.825 0.004465877078473568 0.007073304188807038 nan nan nan 1.7403307576058729 1.760511024283271
3.85 0.004462597891688347 0.007032062640721373 nan nan nan 1.7549139805293543 1.775695500103972
3.875 0.0044588446617126465 0.006990199131336634 nan nan nan 1.7695020772065073 1.790891698251685
3.9000000000000004 0.004454515408724546 0.0069468591922102 nan nan nan 1.78409521232687 1.8060995046084376
3.9250000000000003 0.004449502099305391 0.006904801135053602 nan nan nan 1.7986935387403193 1.8213192496946071
3.95 0.004444565623998642 0.006863788159340597 nan nan nan 1.8132970588667428 1.836551224048526
3.975 0.004440908785909414 0.006822648052763115 nan nan nan 1.8279057663961253 1.8517954436276942
4.0 0.004438404459506273 0.00678116078594667 nan nan nan 1.8425197231446047 1.867052257020113
4.025 0.0044362894259393215 0.006738676127153182 nan nan nan 1.8571389169507952 1.8823220751598095
4.05 0.004434866365045309 0.006697449022634338 nan nan nan 1.8717633355427195 1.8976050885182054
4.075 0.004434916656464338 0.0066567471777832146 nan nan nan 1.8863932096299594 1.9129015855945906
4.1000000000000005 0.004436670336872339 0.006617064351280988 nan nan nan 1.9010286159926848 1.9282115937746875
4.125 0.004440265707671642 0.006575638174574632 nan nan nan 1.9156691850412524 1.9435353827085993
4.15 0.00444464385509491 0.006535441200334975 nan nan nan 1.9303143887800565 1.9588729300552052
4.175 0.0044495947659015656 0.006496386185627515 nan nan nan 1.9449639480068495 1.9742245435505832
4.2 0.004457340110093355 0.006456090042514476 nan nan nan 1.9596179466174786 1.9895904198200929
4.2250000000000005 0.004469200968742371 0.006414912062819043 nan nan nan 1.974276712243333 2.0049708238522697
4.25 0.004485046956688166 0.006371551362273603 nan nan nan 1.9889406930136542 2.020365967135728
4.275 0.004503955598920584 0.006327124847993928 nan nan nan 2.0036102995420095 2.035775793737457
4.3 0.0045247990638017654 0.00628098797530837 nan nan nan 2.018285784510664 2.0512002453771583
4.325 0.004546259064227343 0.006235332384765929 nan nan nan 2.0329676392707223 2.066639381977172
4.3500000000000005 0.0045682527124881744 0.006189042043684055 nan nan nan 2.047656519174512 2.082093473059216
4.375 0.004591421689838171 0.006143171053867499 nan nan nan 2.0623530091706543 2.0975627668750803
4.4 0.0046160779893398285 0.006097378117596717 nan nan nan 2.0770576588329197 2.113047522923759
4.425 0.00464198412373662 0.0060508495589492945 nan nan nan 2.091771130710719 2.1285476123207556
4.45 0.00466786278411746 0.006002303783376551 nan nan nan 2.106494088624838 2.1440630608031883
4.4750000000000005 0.0046924687922000885 0.005953007517264055 nan nan nan 2.1212270096403656 2.1595937971340806
4.5 0.004714755341410637 0.005901961458229069 nan nan nan 2.1359701044336985 2.1751396841694923
4.525 0.00473410077393055 0.005851235432575859 nan nan nan 2.1507234334100933 2.1907011814046307
4.55 0.004751688335090876 0.005800905866101338 nan nan nan 2.1654871744758966 2.206278099708452
4.575 0.004768809303641319 0.005750078911247996 nan nan nan 2.1802617358419742 2.2218703518871625
4.6000000000000005 0.004785588011145592 0.005698726810869107 nan nan nan 2.195047597723226 2.2374779910399356
4.625 0.004801096394658089 0.005646377758018468 nan nan nan 2.2098453709955845 2.253101100625239
4.65 0.0048151942901313305 0.0055935391868022506 nan nan nan 2.224655383336299 2.268739930337938
4.675 0.004828294739127159 0.005540024052422838 nan nan nan 2.2394781698167376 2.2843947134880054
4.7 0.004841609857976437 0.0054869562476963975 nan nan nan 2.2543142868466672 2.3000651813548947
4.7250000000000005 0.004856697749346495 0.0054345776480146475 nan nan nan 2.2691646086645827 2.315751430922685
4.75 0.004872879944741726 0.005381919732770217 nan nan nan 2.2840299887728595 2.3314529754359294
4.775 0.004888725001364946 0.0053293211317012685 nan nan nan 2.298910982124782 2.3471699134524013
4.800000000000001 0.004903925117105246 0.005276050254272905 nan nan nan 2.3138080310194593 2.3629018263877724
4.825 0.004918372258543968 0.005220938062413766 nan nan nan 2.328721480207629 2.3786487056933985
4.8500000000000005 0.004931968171149492 0.005166500430223195 nan nan nan 2.3436513896114146 2.3944105245363785
4.875 0.004944637417793274 0.005111313861650774 nan nan nan 2.3585978750878964 2.4101872021889412
4.9 0.00495578208938241 0.005057259715225797 nan nan nan 2.373560903305928 2.425978432676983
4.925000000000001 0.004964546766132116 0.0050039792158318675 nan nan nan 2.3885405861605737 2.441784386868643
4.95 0.004969840869307518 0.004952280175365261 nan nan nan 2.4035368982701484 2.45760490272463
4.9750000000000005 0.004971653688699007 0.004899788428941031 nan nan nan 2.418549373407656 2.473439925069287
5.0 0.004971472546458244 0.0048486617909346075 nan nan nan 2.433577440254647 2.489289778354997
5.025 0.00497064646333456 0.004797471801734105 nan nan nan 2.448620789447752 2.5051543532488068
5.050000000000001 0.004968787543475628 0.004746739296542197 nan nan nan 2.4636793381788658 2.521033455923577
5.075 0.00496488343924284 0.004697855978505105 nan nan nan 2.478753150158472 2.536926871481157
5.1000000000000005 0.0049582840874791145 0.004647996734654731 nan nan nan 2.493842322712376 2.552834564797262
5.125 0.004948921501636505 0.004599824067976261 nan nan nan 2.5089467373007017 2.568756442834332
5.15 0.00493684783577919 0.004554308626662006 nan nan nan 2.52406608580752 2.584692336490073
5.175000000000001 0.004922032821923494 0.004507001874501587 nan nan nan 2.539199783953092 2.600641752355079
5.2 0.004905030131340027 0.004458793445264437 nan nan nan 2.554347186592864 2.616604048606673
5.2250000000000005 0.004885647911578417 0.00441433815475544 nan nan nan 2.5695073060656513 2.63257911260433
5.25 0.004862958565354347 0.004373176297914943 nan nan nan 2.5846792132430916 2.648567160722315
5.275 0.004836716689169407 0.004331843796457882 nan nan nan 2.5998620829065384 2.664567544109562
5.300000000000001 0.004807987250387669 0.004293000124819911 nan nan nan 2.6150553479306637 2.6805794273940227
5.325 0.004777409601956606 0.004255659526611732 nan nan nan 2.63025889905883 2.696602271182028
5.3500000000000005 0.004745617508888245 0.004218534798407811 nan nan nan 2.6454727341214905 2.712635429884944
5.375 0.004712419118732214 0.004181591236733941 nan nan nan 2.6606972249150256 2.7286788587630753
5.4 0.004676976706832647 0.004143921226811156 nan nan nan 2.6759327401500403 2.7447324003789713
5.425000000000001 0.004639649763703346 0.004107829839484406 nan nan nan 2.6911797726133484 2.760795748952117
5.45 0.004601129796355963 0.004073605304521199 nan nan nan 2.706438746339086 2.7768683066309676
5.4750000000000005 0.0045627751387655735 0.004040333353777293 nan nan nan 2.7217097906516403 2.7929502285714944
5.5 0.004526340868324041 0.004008618322526223 nan nan nan 2.736993111786724 2.8090416002180096
5.525 0.004492247011512518 0.0039791564258777 nan nan nan 2.7522892797527265 2.8251423247082568
5.550000000000001 0.00446045957505703 0.0039511603166530965 nan nan nan 2.7675990277036107 2.8412521317100943
5.575 0.004429997876286507 0.003924048996190227 nan nan nan 2.7829228562571724 2.857370341906594
5.6000000000000005 0.0043999431654810905 0.0038976574898711954 nan nan nan 2.7982608455331803 2.873497095253184
5.625 0.0043692030012607574 0.0038713216861092164 nan nan nan 2.813613182570992 2.8896324559704327
5.65 0.004337779711931944 0.003848186835741271 nan nan nan 2.8289799845864008 2.905776625203836
5.675000000000001 0.004306612070649862 0.003828265985270917 nan nan nan 2.8443615590415767 2.921930224026917
5.7 0.004276429768651724 0.0038107100239608838 nan nan nan 2.859757957207591 2.9380929884690525
5.7250000000000005 0.004247285891324282 0.0037928035126933994 nan nan nan 2.8751692783794223 2.954264974404148
5.75 0.004218968562781811 0.0037752299758889007 nan nan nan 2.890595567740901 2.970446653510508
5.775 0.004190560895949602 0.0037586561431516043 nan nan nan 2.9060365857056674 2.9866387002265986
5.800000000000001 0.004160952754318714 0.003744589241165181 nan nan nan 2.9214924017399246 3.0028421169267348
5.825 0.0041303993202745914 0.0037334751684399803 nan nan nan 2.936963108455565 3.0190576427104574
5.8500000000000005 0.0040993522852659225 0.0037231421244082194 nan nan nan 2.9524489607801945 3.035285986191582
5.875 0.004067738074809313 0.0037128466845947573 nan nan nan 2.9679506726946983 3.051527383931245
5.9 0.004036139231175184 0.0037039251245716194 nan nan nan 2.983469256584068 3.067781544295689
5.925000000000001 0.004003995563834906 0.003696637726611832 nan nan nan 2.9990055092425845 3.084049180398691
5.95 0.003970270045101643 0.003690471298346616 nan nan nan 3.014560287548612 3.1003304184709304
5.9750000000000005 0.003935117274522781 0.003686053054026349 nan nan nan 3.0301345176419483 3.1166259627261965
6.0 0.0038995735812932253 0.0036811529048737385 nan nan nan 3.045729049930855 3.132935546907285
6.025 0.003864612663164735 0.003676265347330945 nan nan nan 3.0613448116497786 3.1492592912623323
6.050000000000001 0.0038306540809571743 0.003671999879774784 nan nan nan 3.0769822609204476 3.165598311344889
6.075 0.0037976994644850492 0.0036687458494220606 nan nan nan 3.0926414048811792 3.181952487756743
6.1000000000000005 0.0037654521875083447 0.0036653620286779642 nan nan nan 3.108322303891568 3.198322391159992
6.125 0.0037331401836127043 0.00366153370455358 nan nan nan 3.1240251959224543 3.2147078826299227
6.15 0.0037004160694777966 0.0036598782978070543 nan nan nan 3.1397504609805074 3.2311095084045984
6.175000000000001 0.0036672172136604786 0.003657404441083085 nan nan nan 3.1554979201835303 3.2475277315181175
6.2 0.0036329051945358515 0.0036554495027623234 nan nan nan 3.1712672738391983 3.2639629097243583
6.2250000000000005 0.0035970446188002825 0.003652995868995925 nan nan nan 3.187057986593012 3.2804158194257225
6.25 0.003559935139492154 0.0036490692354354337 nan nan nan 3.2028696934592435 3.296885562369998
6.275 0.0035221069119870663 0.0036449042718550958 nan nan nan 3.218702258635721 3.313372691125536
6.300000000000001 0.0034833939280360937 0.003640539250569418 nan nan nan 3.2345557821405335 3.329877589448279
6.325 0.003443822031840682 0.003636673062195551 nan nan nan 3.2504307881351533 3.34640083499736
6.3500000000000005 0.0034031053073704243 0.0036332970323593255 nan nan nan 3.26632803816252 3.3629424669482852
6.375 0.00336074223741889 0.0036308387600816204 nan nan nan 3.2822483398367166 3.379502170062559
6.4 0.0033160587772727013 0.003627718334504289 nan nan nan 3.298192343073976 3.3960805165832473
6.425000000000001 0.003268218133598566 0.0036250691485303532 nan nan nan 3.3141603943731406 3.4126772718155616
6.45 0.0032175842206925154 0.003620734325680357 nan nan nan 3.3301525777981014 3.4292927737524375
6.4750000000000005 0.003165119793266058 0.0036149281930141245 nan nan nan 3.3461688842813584 3.445927446817779
6.5 0.0031114157754927874 0.0036088457080393917 nan nan nan 3.3622093365341383 3.462580854610054
6.525 0.003056841902434826 0.003601639828389799 nan nan nan 3.378273982527009 3.479252873301085
6.550000000000001 0.0030013322830200195 0.003594266626513575 nan nan nan 3.3943626529310245 3.4959441046981663
6.575 0.002944421488791704 0.0035860233961864654 nan nan nan 3.4104749532037233 3.5126545532649414
6.6000000000000005 0.002885601483285427 0.0035758694276826785 nan nan nan 3.4266103551978517 3.5293845682786102
6.625 0.002824018709361553 0.003563976986816372 nan nan nan 3.442768087254116 3.5461347874879365
6.65 0.002759736031293869 0.003551733936442113 nan nan nan 3.45894761204379 3.562904638760084
6.675000000000001 0.0026932242326438427 0.0035387228083497194 nan nan nan 3.4751484750594055 3.579694775699044
6.7 0.002625010209158063 0.0035230784862141993 nan nan nan 3.4913701413723306 3.5965059173995724
6.7250000000000005 0.0025555891916155815 0.003506952113229224 nan nan nan 3.507611799010206 3.6133387081703963
6.75 0.0024856594391167164 0.0034916600244354334 nan nan nan 3.5238727233845912 3.630193267513109
6.775 0.0024154912680387497 0.0034752501575343025 nan nan nan 3.54015255660979 3.6470700419067112
6.800000000000001 0.002345076762139797 0.003458320371343283 nan nan nan 3.5564506129291673 3.663968504855995
6.825 0.0022746226750314236 0.003438735571858866 nan nan nan 3.572765715775361 3.6808884142038467
6.8500000000000005 0.0022035371512174606 0.003415775224558984 nan nan nan 3.5890964306180786 3.697829762910607
6.875 0.002132059307768941 0.0033913704767291985 nan nan nan 3.60544160633664 3.714791934724793
6.9 0.002061012666672468 0.0033676420966804285 nan nan nan 3.6218006469214186 3.7317760441899144
6.925000000000001 0.0019912247080355883 0.003342662288457796 nan nan nan 3.638172979846827 3.748783265804922
6.95 0.0019222950795665383 0.003317754104895752 nan nan nan 3.6545578528864597 3.7658133183091262
6.9750000000000005 0.0018536373972892761 0.0032918269059015784 nan nan nan 3.670954489606991 3.782865700597697
7.0 0.0017855764599516988 0.003263632567843859 nan nan nan 3.6873623210616975 3.79994026590738
7.025 0.0017192777013406157 0.0032340709179613106 nan nan nan 3.7037806721357183 3.8170369125953796
7.050000000000001 0.0016552944434806705 0.0032025331462490455 nan nan nan 3.720209256187286 3.834155194472362
7.075 0.0015939424047246575 0.0031703986975821917 nan nan nan 3.736648194619432 3.851294293476818
7.1000000000000005 0.0015343819977715611 0.003138262198364202 nan nan nan 3.753097696666223 3.8684537812583724
7.125 0.0014760686317458749 0.003106147066176175 nan nan nan 3.7695571627478857 3.885634041594017
7.15 0.0014196474803611636 0.003072784920952032 nan nan nan 3.786025532648015 3.902834419862097
7.175000000000001 0.0013660386903211474 0.0030381329863437014 nan nan nan 3.8025011922044114 3.920054093780921
7.2 0.0013152890605852008 0.0030032436019962216 nan nan nan 3.8189825259145627 3.9372924949910084
7.2250000000000005 0.0012666116235777736 0.002968208273029956 nan nan nan 3.835468080309548 3.9545491573419294
7.25 0.0012198601616546512 0.0029320015774963147 nan nan nan 3.8519565332884182 3.971824143481903
7.275 0.0011760180350393057 0.002895514263663478 nan nan nan 3.8684470918661207 3.9891164414879206
7.300000000000001 0.0011351886205375195 0.002857940885302799 nan nan nan 3.8849395380169254 4.006426018838486
7.325 0.0010967631824314594 0.0028191986033098393 nan nan nan 3.9014336484369876 4.023753050873674
7.3500000000000005 0.0010599656961858273 0.002779948861378842 nan nan nan 3.917929228364108 4.04109650185488
7.375 0.001023890101350844 0.002740347338521457 nan nan nan 3.934426459740187 4.058455115315944
7.4 0.0009877255652099848 0.002700891397261128 nan nan nan 3.9509251134837005 4.075827908056201
7.425000000000001 0.0009521568426862359 0.002660975167201484 nan nan nan 3.967425011967829 4.093213943683296
7.45 0.0009189087431877851 0.0026212991421184087 nan nan nan 3.9839266710333314 4.11061276440061
7.4750000000000005 0.0008888732409104705 0.0025819795814602917 nan nan nan 4.000431939718194 4.128024589985059
7.5 0.0008611615630798042 0.002542046715899085 nan nan nan 4.016942461245428 4.14544917388369
7.525 0.000835214916151017 0.002500973224501559 nan nan nan 4.033458677093459 4.162887118279739
7.550000000000001 0.0008107947651296854 0.002459157767202798 nan nan nan 4.049981130026863 4.180336298923203
7.575 0.0007860710611566901 0.0024189342156010784 nan nan nan 4.066510057952688 4.197795902149635
7.6000000000000005 0.0007607072475366294 0.002379063950677372 nan nan nan 4.083045893058553 4.215265172632612
7.625 0.0007355153793469071 0.0023369935449942055 nan nan nan 4.099589827123953 4.232743786127074
7.65 0.0007097912020981312 0.0022940158376727423 nan nan nan 4.116143128254223 4.250230713041223
7.675000000000001 0.0006819019326940179 0.00225081449915583 nan nan nan 4.132706314418745 4.26772574469901
7.7 0.0006517278379760683 0.0022052577737869204 nan nan nan 4.149278389504134 4.2852288025808445
7.7250000000000005 0.0006201657233759761 0.002158575480494955 nan nan nan 4.165857735445508 4.3027378106397975
7.75 0.0005877791554667056 0.0021122948432636176 nan nan nan 4.18244235512627 4.320251843884598
7.775 0.0005549045163206756 0.002065561576888077 nan nan nan 4.199031187779244 4.337770451238496
7.800000000000001 0.0005215510027483106 0.002019291723463475 nan nan nan 4.215623646267657 4.35529362045892
7.825 0.00048771509318612516 0.001974161015804323 nan nan nan 4.232219311954357 4.3728210600888975
7.8500000000000005 0.00045408590813167393 0.0019287609940402306 nan nan nan 4.248817217654899 4.3903523433011475
7.875 0.0004212485800962895 0.0018837534005642215 nan nan nan 4.2654170047111455 4.40788849500099
7.9 0.00038871547440066934 0.0018391448561515266 nan nan nan 4.282018361123825 4.425428542197181
7.925000000000001 0.0003564604267012328 0.0017973174033941992 nan nan nan 4.2986211257093725 4.442972396268029
7.95 0.000325532368151471 0.0017553984811242108 nan nan nan 4.315225243284262 4.460520173156519
7.9750000000000005 0.00029733835253864527 0.0017136209728666571 nan nan nan 4.331829801687961 4.478071029611202
8.0 0.00027269127895124257 0.0016725936590974333 nan nan nan 4.348434001188507 4.495624543992148
8.025 0.00025167546118609607 0.0016328194318696314 nan nan nan 4.365037119578095 4.513179252209062
8.05 0.00023397528275381774 0.0015932579477796068 nan nan nan 4.38163808472575 4.530734228083738
8.075000000000001 0.00021800404647365212 0.0015550387402075549 nan nan nan 4.398235033289829 4.548289033034804
8.1 0.00020260685414541513 0.0015179177530091304 nan nan nan 4.414825536623673 4.565844467214546
8.125 0.0001879985793493688 0.0014816723661611546 nan nan nan 4.431407872300926 4.583399472105815
8.15 0.00017463286349084228 0.0014459403579424083 nan nan nan 4.447981845172453 4.600954710518492
8.175 0.00016285789024550468 0.001412574673998181 nan nan nan 4.464548543781188 4.618509678919064
8.200000000000001 0.00015208381228148937 0.0013802155779315825 nan nan nan 4.481109276780588 4.636064740451915
8.225 0.00014084733265917748 0.0013478153725459527 nan nan nan 4.497664655884796 4.653620376603252
8.25 0.0001287229242734611 0.0013154979507860917 nan nan nan 4.514213528945364 4.671176664315158
8.275 0.00011630020890152082 0.0012827429617375168 nan nan nan 4.530755084113065 4.6887352960514255
8.3 0.00010481681965757161 0.0012499511306002234 nan nan nan 4.54729001019524 4.706295578465228
8.325000000000001 9.463335300097242e-05 0.0012179241948203647 nan nan nan 4.5638195524522045 4.723857965406804
8.35 8.560757123632357e-05 0.001184824060267209 nan nan nan 4.580343673100268 4.741422571562863
8.375 7.703632581979036e-05 0.00115114776820741 nan nan nan 4.59686145198905 4.758990285313022
8.4 6.807238969486207e-05 0.0011185598531151491 nan nan nan 4.613370761643888 4.7765610799137415
8.425 5.853856782778166e-05 0.0010872925752158419 nan nan nan 4.629869761510805 4.794133907517051
8.450000000000001 4.902905129711144e-05 0.0010564514901520953 nan nan nan 4.6463573484884915 4.811709005888591
8.475 3.974429637310095e-05 0.0010242230080590965 nan nan nan 4.662832605793861 4.829286230103053
8.5 3.073659536312334e-05 0.0009927929316698445 nan nan nan 4.679294372449061 4.84686349207801
8.525 2.2666543372906744e-05 0.0009614249428651734 nan nan nan 4.695741525935084 4.864439390238252
8.55 1.5929746950860135e-05 0.0009294292925545793 nan nan nan 4.712174162201676 4.882011469981376
8.575000000000001 1.0428077075630426e-05 0.0008980319620202414 nan nan nan 4.728593165517284 4.899580511407018
8.6 5.842673544975696e-06 0.0008660934958609861 nan nan nan 4.744999251514417 4.91714679155347
8.625 2.1639018541463884e-06 0.0008347092884332664 nan nan nan 4.76139274597891 4.934707145516171
8.65 -8.805645279608143e-07 0.0008019718213267119 nan nan nan 4.777773008688742 4.952260113902419
8.675 -2.8304766601650044e-06 0.0007684705716211168 nan nan nan 4.794139196142678 4.969804069236999
8.700000000000001 -3.2084335543913767e-06 0.0007359622756111481 nan nan nan 4.810491207767035 4.987339476307054
8.725 -2.7435689844423905e-06 0.0007047339094380194 nan nan nan 4.826829768893516 5.004867325648918
8.75 -2.348237558180699e-06 0.0006729876954274536 nan nan nan 4.843158060981796 5.022385817516397
8.775 -2.226062633781112e-06 0.0006425285655592901 nan nan nan 4.859479841248169 5.039893284927941
8.8 -1.7188931451528333e-06 0.0006146101011857483 nan nan nan 4.8757981529788434 5.057388195895819
8.825000000000001 -4.668262576501547e-08 0.000587655557018613 nan nan nan 4.892113608767466 5.074873121608936
8.85 2.4191144802898634e-06 0.0005601185601427594 nan nan nan 4.908426069692697 5.0923482078948314
8.875 4.207522579235956e-06 0.000530912423050534 nan nan nan 4.924735993069001 5.109813279702914
8.9 5.224181222729385e-06 0.0005016627184649816 nan nan nan 4.941042818047943 5.127267155761516
8.925 6.795195986342151e-06 0.00047240048019503455 nan nan nan 4.957346034532433 5.144707895541964
8.950000000000001 9.083919394470286e-06 0.00044325339624064826 nan nan nan 4.9736438823490845 5.162133793388254
8.975 1.0828773156390525e-05 0.00041382838405817956 nan nan nan 4.9899321069294 5.179547940567395
9.0 1.080159745470155e-05 0.0003843460007442366 nan nan nan 5.00620411468722 5.196953142603627
9.025 9.237423000740819e-06 0.0003554659771510607 nan nan nan 5.022453222040079 5.214350865110688
9.05 6.8488079705275595e-06 0.0003295916321471408 nan nan nan 5.038671721012927 5.231743296289998
9.075000000000001 4.115335741516901e-06 0.00030331194802010145 nan nan nan 5.054853128123796 5.249132710213864
9.1 1.7775635114958277e-06 0.00027747626677564836 nan nan nan 5.070995133010842 5.266520855681361
9.125 -8.115269167774386e-08 0.0002542425503336216 nan nan nan 5.087098529826309 5.283908138305181
9.15 -1.8589514638733817e-06 0.00023252616729068384 nan nan nan 5.1031613499919395 5.301295740568348
9.175 -3.87334239349002e-06 0.00021061181813127774 nan nan nan 5.11917920726083 5.318683798989531
9.200000000000001 -6.195681635290384e-06 0.00018975329979530715 nan nan nan 5.135146825813303 5.336072137826199
9.225 -8.550577149435412e-06 0.00016987763312233014 nan nan nan 5.151057920414542 5.3534631444716165
9.25 -1.099339897336904e-05 0.00015140841701128223 nan nan nan 5.16690638685979 5.370857582430512
9.275 -1.3996714187669568e-05 0.0001351810756805434 nan nan nan 5.18268858485369 5.38825671259685
9.3 -1.7891841707751155e-05 0.00011867681535535975 nan nan nan 5.198402153540194 5.4056587413739905
9.325000000000001 -2.2853708287584595e-05 0.00010404784369909934 nan nan nan 5.214046382338546 5.423059438431091
9.35 -2.9387269023573026e-05 9.163833328251227e-05 nan nan nan 5.229623243534142 5.440460659201686
9.375 -3.764011125895195e-05 7.959466154772458e-05 nan nan nan 5.245132623356647 5.457860601850254
9.4 -4.660198464989662e-05 6.672501994450484e-05 nan nan nan 5.260575563893612 5.475254481217366
9.425 -5.5002517910907045e-05 5.45902779082561e-05 nan nan nan 5.275953572538085 5.49263790544402
9.450000000000001 -6.202528311405331e-05 4.539392815167685e-05 nan nan nan 5.291270050465781 5.510010562105988
9.475 -6.729298183927312e-05 3.719113098183546e-05 nan nan nan 5.306528798566059 5.527377235351429
9.5 -7.062508666422218e-05 3.038400246889767e-05 nan nan nan 5.321734565548172 5.54473755536559
9.525 -7.292898226296529e-05 2.6395322755632334e-05 nan nan nan 5.336890953524591 5.562092861614653
9.55 -7.4115683673881e-05 2.303912410501825e-05 nan nan nan 5.351999197218548 5.579441888282194
9.575000000000001 -7.331596862059087e-05 2.0388967410775662e-05 nan nan nan 5.367059005408259 5.596788706314898
9.600000000000001 -6.963922351133078e-05 1.6410024054085736e-05 nan nan nan 5.3820735460742375 5.614127326268836
9.625 -6.32420924375765e-05 1.2766580401107705e-05 nan nan nan 5.397049950260296 5.631448945427208
9.65 -5.526931636268273e-05 1.1575884589773866e-05 nan nan nan 5.411993214568019 5.648754558643365
9.675 -4.692311995313503e-05 1.0838797257076153e-05 nan nan nan 5.426902460058209 5.666043720531958
9.700000000000001 -3.887318234774284e-05 1.0273090392793006e-05 nan nan nan 5.4417740673101616 5.683315529544963
9.725000000000001 -3.12494084937498e-05 8.930455926337461e-06 nan nan nan 5.456607018195391 5.7005714744914044
9.75 -2.3885568225523457e-05 8.875703953786148e-06 nan nan nan 5.471403542475582 5.717805506418994
9.775 -1.715756116027478e-05 1.060287551876458e-05 nan nan nan 5.486168015952467 5.73503307144338
9.8 -1.133563000621507e-05 1.2627775631672262e-05 nan nan nan 5.500899662455873 5.752248329928663
9.825000000000001 -5.877912371943239e-06 1.3371597735000303e-05 nan nan nan 5.515601431870671 5.769453314180051
9.850000000000001 -1.1011546803274541e-06 1.29236877892764e-05 nan nan nan 5.530283259145517 5.78665370857402
9.875 2.4252042294392595e-06 1.0813766683122255e-05 nan nan nan 5.544959870965305 5.803845417859395
9.9 4.958802037435817e-06 9.528184581606473e-06 nan nan nan 5.559639851260821 5.821020150162554
9.925 6.014268819853896e-06 8.926329388607128e-06 nan nan nan 5.574331129818139 5.838178209670002
9.950000000000001 6.23267123955884e-06 6.924436445765615e-06 nan nan nan 5.589020046260659 5.855343128247572
9.975000000000001 5.833794148202287e-06 4.3181169978896e-06 nan nan nan 5.603699752774264 5.872488181369805
10.0 3.7512622839130927e-06 2.280780006847345e-06 nan nan nan 5.618363225557803 5.88961075784477


==> plots/star_polymer2/star_polymer_11_dpd.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.2680462896823883 0.24153473818450796 0.40044177887424637 0.0 0.0 -1.5236173567245716e-10 -1.6706508176866919e-10
0.025 0.26681074500083923 0.2404087893695308 0.5976442629429708 0.0 0.0 0.00016748015040554253 0.00015097755076575936
0.05 0.2646257281303406 0.23926148385062182 0.7948467470116951 0.0 0.007612949238553445 0.0006692454199393812 0.0006032604212047658
0.07500000000000001 0.2618626058101654 0.23809337984445386 0.9920492310804195 0.0 0.02648328543214729 0.0015034725782391192 0.001356173304873998
0.1 0.25874996185302734 0.2369023797583402 1.189251715149144 0.0 0.059991329010886905 0.002667572152482512 0.0024090150367398486
0.125 0.2553744316101074 0.23568939222183607 1.3864541992178683 0.0 0.1263351172943947 0.00415847831094245 0.003761053546812626
0.15000000000000002 0.2517533302307129 0.23445372679732981 1.5836566832865926 0.0 0.20625085993967593 0.005972767751499646 0.005411519376576997
0.17500000000000002 0.24788789451122284 0.23319418258470787 1.7808591673553171 0.0 0.3265685164221711 0.00810668362019954 0.007359611051535466
0.2 0.243793785572052 0.2319135128539102 1.9780616514240412 0.0 0.4555986417987255 0.010556130733684997 0.009604503454604124
0.225 0.23951074481010437 0.23061419714210635 2.1752641354927658 0.0010673959603654773 0.5888777437367381 0.013316711571171386 0.012145342409276522
0.25 0.23509041965007782 0.22929233537112687 2.37246661956149 0.12220546072746871 0.7238293837736914 0.016383774627712143 0.014981233883081365
0.275 0.23057624697685242 0.22795298531614339 2.5696691036302144 0.9502690850008736 0.8151578907644771 0.019752458971925728 0.018111251072550752
0.30000000000000004 0.22599244117736816 0.22659898816825744 2.766871587698939 1.8756953643963248 0.9054547320399197 0.023417759855868032 0.02153448279129693
0.325 0.22135016322135925 0.2252241611410852 2.9640740717676635 1.8733258954426297 0.9870427338531425 0.027374583590576863 0.02524994230405989
0.35000000000000003 0.21665969491004944 0.2238324254772015 3.1612765558363876 1.5698161402201938 1.0447929760062258 0.03161775660268335 0.02925663517431518
0.375 0.2119337022304535 0.22242309462489035 3.3584790399051117 1.2821908092230265 1.0753123929598303 0.03614202530291873 0.03355353001812959
0.4 0.20719052851200104 0.2209940763643555 3.555681523973836 1.1094367217451602 1.1037372955366873 0.04094207223533523 0.03813955515008756
0.42500000000000004 0.2024449110031128 0.21954749364939116 3.7528840080425607 0.9543918522715225 1.1219377263848302 0.046012552669495506 0.04301359307552431
0.45 0.19771075248718262 0.2180823334038555 3.9500864921112853 0.8639746648018046 1.1262507401580588 0.05134810016201284 0.04817452290017334
0.47500000000000003 0.1929982751607895 0.21659984606482144 4.147288976180009 0.8334812155948539 1.1207436818756782 0.05694331872094526 0.053621188943219066
0.5 0.18831636011600494 0.2151022717082441 4.344491460248733 0.8154192155887445 1.098012421117537 0.06279280784837106 0.059352407636328354
0.525 0.1836690753698349 0.21358967600365233 4.541693944317458 0.8280771706776009 1.0638824892334295 0.06889118437216228 0.06536696357625288
0.55 0.17905813455581665 0.2120633220217769 4.738896428386182 0.8792391833987213 1.0180010842369087 0.07523306113184935 0.07166361132603719
0.5750000000000001 0.1744868904352188 0.21052385727477788 4.9360989124549075 0.9396486147889503 0.9860535204431781 0.0818130404713922 0.07824110450359277
0.6000000000000001 0.16996243596076965 0.20897181722250516 5.133301396523631 0.9909946471883144 0.9645209279518785 0.08862575334426279 0.0850981953986517
0.625 0.16549041867256165 0.20740580113728221 5.330503880592355 1.0526027819514536 0.9412592160461388 0.09566583963029092 0.09223359817667995
0.65 0.16107800602912903 0.20582832021624817 5.52770636466108 1.09115390668696 0.9401451220854924 0.10292797997379932 0.09964595561087757
0.675 0.1567290872335434 0.20424032225278657 5.724908848729804 1.0955936009876592 0.9489687959467962 0.11040690334158978 0.10733391375132015
0.7000000000000001 0.15244629979133606 0.2026385199632635 5.922111332798529 1.0773974938041024 0.958286073455834 0.11809735609721567 0.11529608026844367
0.7250000000000001 0.14823228120803833 0.20102431141277613 6.119313816867253 1.046365436186325 0.9816200789541423 0.12599407369261684 0.12353102047732717
0.75 0.14408928155899048 0.19939842063984708 6.316516300935977 1.0136828925756118 0.9926014989716446 0.1340918138238439 0.13203732623501588
0.775 0.1400211602449417 0.197762609517513 6.513718785004702 0.9781947983239335 0.9995366276151167 0.14238542871871313 0.1408135345299841
0.8 0.13603225350379944 0.1961192667429844 6.710921269073426 0.9698947518816949 1.0104239810152282 0.15086994163561396 0.14985814113452278
0.8250000000000001 0.1321243792772293 0.1944677326830285 6.908123753142151 0.9643097044063249 1.0163298303680903 0.15954049782170232 0.15916977768723217
0.8500000000000001 0.1282973736524582 0.1928080203307704 7.105326237210875 0.9671515961621321 1.0124813079693242 0.16839232351185843 0.16874694393865639
0.875 0.12455198913812637 0.1911388961403094 7.302528721279598 0.9674643353547392 1.0178411852022817 0.1774207018229192 0.17858811858043377
0.9 0.12088833749294281 0.18945974778926508 7.499731205348324 0.9814634674821537 1.0125681384763237 0.18662101765500638 0.1886917157319243
0.925 0.1173054575920105 0.18777366123227707 7.6969336894170475 0.996533538252003 1.0079870657462286 0.19598872070661444 0.19905613908890485
0.9500000000000001 0.11380203068256378 0.18608014823055996 7.894136173485773 1.0077422614384453 1.01936767322378 0.20551930412089167 0.2096797965873376
0.9750000000000001 0.11037590354681015 0.18437891860780053 8.091338657554497 1.015741351292224 1.0045314684440179 0.21520831834018395 0.22056101098573067
1.0 0.10702618956565857 0.18267159874695457 8.288541141623222 1.0201042555449424 1.0010958006558013 0.22505140089398082 0.2316981908213364
1.0250000000000001 0.10375386476516724 0.18096012982236048 8.485743625691946 1.0218523816323615 0.9888438811287387 0.23504429066930085 0.24308963817279058
1.05 0.10055997967720032 0.17924362667090263 8.682946109760671 1.0081625326838388 0.9915556865821007 0.2451828618595024 0.25473380635675497
1.075 0.09744574874639511 0.17752474880107952 8.880148593829395 1.0055960520159926 0.9918056656027608 0.2554631355752898 0.26662894969355805
1.1 0.0944092646241188 0.17580348698655957 9.077351077898118 0.9980344266258871 0.9926822980641049 0.26588125550244746 0.27877339790366445
1.125 0.09144709259271622 0.17407977529420537 9.274553561966844 0.9918832863531094 0.9909841360318385 0.27643336363415494 0.29116554484939855
1.1500000000000001 0.08855880796909332 0.17235662237194335 9.47175604603557 0.9855575469304453 0.9985291075045553 0.2871156751383629 0.3038037450609484
1.175 0.08574261516332626 0.17063317143173884 9.668958530104293 0.9930974820959144 1.0035756902779105 0.29792453641065647 0.3166862656284669
1.2000000000000002 0.08299784362316132 0.16890813814763195 9.866161014173016 0.9902348742976529 1.0032646342208669 0.3088563771789237 0.3298114585574821
1.225 0.08032328635454178 0.16718292148712735 10.063363498241742 1.000892033356172 0.9944304379598734 0.3199077072685879 0.343177470415696
1.25 0.07771673053503036 0.1654560969638501 10.260565982310466 1.0047235624391977 0.9960993283559464 0.3310750303563614 0.3567825633065874
1.2750000000000001 0.07517559826374054 0.163729759608407 10.45776846637919 1.0038339408774932 1.0057588333282221 0.34235482560922775 0.37062506561120934
1.3 0.07269930094480515 0.16200377094071877 10.654970950447915 1.009051130147729 1.005077523550219 0.35374362037429585 0.3847032611676654
1.3250000000000002 0.07028719037771225 0.16028085836270323 10.85217343451664 1.0020868415616462 1.0079437602298762 0.36523800538962803 0.3990153723289025
1.35 0.0679391399025917 0.15855838171365508 11.049375918585362 1.003912240042035 1.0019198823062072 0.3768345902586989 0.4135596000974926
1.375 0.06565520167350769 0.1568376389045612 11.246578402654087 0.9999912189747338 1.0029307349737053 0.38853001303958745 0.42833407371264676
1.4000000000000001 0.06343495845794678 0.15512025597236326 11.443780886722813 0.9955791657059685 1.0008612899877052 0.40032105452084876 0.44333710466006965
1.425 0.06127781793475151 0.1534047227641591 11.640983370791536 1.0004145697158482 0.9959942909317298 0.4122046666823811 0.4585668597720568
1.4500000000000002 0.05918257310986519 0.15168905152341447 11.83818585486026 0.9923170941414076 0.9991676266297448 0.4241779554719825 0.47402154268326124
1.475 0.057148274034261703 0.1499773514456838 12.035388338928986 0.998178980135724 0.9972233186474772 0.43623816321055253 0.4896993287231874
1.5 0.05517515167593956 0.14826938656022415 12.23259082299771 0.9986374601070735 0.9928942284841565 0.4483825998582896 0.5055984169923949
1.5250000000000001 0.053263306617736816 0.14656414454527888 12.429793307066433 0.9997436492043185 0.998608733912359 0.4606086420590476 0.5217167427963978
1.55 0.05141042172908783 0.14486225046811305 12.626995791135158 1.003866412882976 1.0015538609459311 0.47291368146893314 0.5380524578315989
1.5750000000000002 0.04961380362510681 0.14316521782866515 12.824198275203884 1.0003355539893792 0.9944445948292843 0.4852950525970548 0.5546037417772817
1.6 0.047871820628643036 0.14147327351052907 13.021400759272606 0.9982840172639722 1.001923160951738 0.4977501774459973 0.5713687554899224
1.625 0.04618300497531891 0.13978748781874106 13.218603243341331 1.0002071716574903 1.0032279650156035 0.5102766072412009 0.5883456995453198
1.6500000000000001 0.04454575479030609 0.13810916496433104 13.415805727410056 1.002665965530796 1.0023839957801888 0.5228719310242628 0.6055326849901036
1.675 0.042959894984960556 0.1364382402053976 13.61300821147878 0.9993982840182036 1.0046382920787995 0.535533908696883 0.6229278949697521
1.7000000000000002 0.04142595827579498 0.13477474596149097 13.810210695547504 1.001176981989498 1.0043869437357258 0.5482604859066551 0.6405294100673343
1.725 0.03994385153055191 0.13312162829146365 14.00741317961623 0.9985984975839216 1.0000779990621342 0.5610497242102679 0.6583354197939132
1.75 0.03851279243826866 0.13147788823990064 14.204615663684953 0.997581949987411 1.0002915958771683 0.5738996821285302 0.6763441839539903
1.7750000000000001 0.03713148459792137 0.12984536584947684 14.401818147753676 0.998485901921472 1.0008442787334844 0.5868084251414106 0.694553916952568
1.8 0.035798463970422745 0.1282245388333349 14.599020631822402 0.9982473435867069 0.9939707492312614 0.5997741015584929 0.7129630511271011
1.8250000000000002 0.034513141959905624 0.12661248591506477 14.796223115891127 1.0023450166160655 0.9954555655704586 0.6127949714801603 0.7315695945633185
1.85 0.033274538815021515 0.1250088234520134 14.99342559995985 1.0041950397145596 0.9977133787121055 0.6258692631743714 0.7503718227072288
1.875 0.03208019956946373 0.12341256715153388 nan nan nan 0.6389951187412197 0.7693678516839251
1.9000000000000001 0.03092815726995468 0.12182722052081285 nan nan nan 0.6521706595467479 0.7885558274460694
1.925 0.02981768548488617 0.12025203354702219 nan nan nan 0.6653941351382979 0.8079339332438817
1.9500000000000002 0.02874724380671978 0.11868658938463732 nan nan nan 0.678663818190707 0.8275004249205923
1.975 0.02771495096385479 0.11713262767232303 nan nan nan 0.6919779400799645 0.8472533164207278
2.0 0.026719072833657265 0.1155889668052115 nan nan nan 0.7053348399481625 0.8671906904527286
2.025 0.025759568437933922 0.1140564091074608 nan nan nan 0.7187330999962678 0.8873105475737636
2.0500000000000003 0.02483516000211239 0.11253558491465597 nan nan nan 0.7321715223594624 0.907610996401438
2.075 0.023945439606904984 0.11102606290468059 nan nan nan 0.7456489818113623 0.9280900970321164
2.1 0.023090235888957977 0.10952889206028657 nan nan nan 0.7591644375570086 0.948745960766551
2.125 0.02226826176047325 0.10804425600759843 nan nan nan 0.7727168428929919 0.9695766058508273
2.15 0.021477846428751945 0.1065719885278442 nan nan nan 0.7863050317576833 0.9905803687244745
2.1750000000000003 0.020717188715934753 0.10510951298405126 nan nan nan 0.7999278628072768 1.0117553165058084
2.2 0.019985267892479897 0.1036600316456656 nan nan nan 0.8135842827806887 1.0330995858603247
2.225 0.019280852749943733 0.10222372267864867 nan nan nan 0.8272732551176654 1.0546113234594934
2.25 0.018602518364787102 0.10080035381045128 nan nan nan 0.8409936587592794 1.0762888708957814
2.275 0.017950084060430527 0.0993923876866178 nan nan nan 0.8547443350431553 1.0981307568167773
2.3000000000000003 0.017324892804026604 0.09799821862826436 nan nan nan 0.8685242631804906 1.1201352632963648
2.325 0.016726430505514145 0.09661781971219072 nan nan nan 0.8823324040396625 1.142300430505607
2.35 0.016153458505868912 0.09525345433922716 nan nan nan 0.8961677101998509 1.1646246433922167
2.375 0.01560463011264801 0.0939028548887464 nan nan nan 0.9100292268087494 1.1871061774112044
2.4000000000000004 0.015078374184668064 0.09256446603919494 nan nan nan 0.9239161133553592 1.2097433528401447
2.4250000000000003 0.014573156833648682 0.0912415390618243 nan nan nan 0.9378275790866427 1.2325342961497205
2.45 0.01408702414482832 0.08993269174531371 nan nan nan 0.9517628904439762 1.2554771250140033
2.475 0.01361906062811613 0.08863730310522103 nan nan nan 0.9657212097624267 1.278570163905726
2.5 0.01316939014941454 0.08735532714778957 nan nan nan 0.9797015770492004 1.3018117899949484
2.5250000000000004 0.012738200835883617 0.08608946293173474 nan nan nan 0.9937029980634859 1.3252002861586747
2.5500000000000003 0.012325233779847622 0.08483694862279614 nan nan nan 1.007724721550113 1.3487343989088831
2.575 0.011929095722734928 0.08359923502344388 nan nan nan 1.0217661381258252 1.3724123954942582
2.6 0.011547579430043697 0.08237681951063995 nan nan nan 1.035826737059629 1.396232710096255
2.625 0.011179293505847454 0.08116936805814579 nan nan nan 1.0499059752924726 1.4201938042821156
2.6500000000000004 0.010824238881468773 0.0799786219891472 nan nan nan 1.0640031911681154 1.4442944010251308
2.6750000000000003 0.010483326390385628 0.07880415473525015 nan nan nan 1.0781177414696919 1.4685331976717502
2.7 0.010156894102692604 0.07764649025996 nan nan nan 1.0922491264329905 1.4929086512128529
2.725 0.009844246320426464 0.07650479250899898 nan nan nan 1.1063970065518183 1.5174194056624202
2.75 0.0095435855910182 0.0753769099907694 nan nan nan 1.1205611132911095 1.5420639564734309
2.7750000000000004 0.009253867901861668 0.07426364834960364 nan nan nan 1.1347411350654848 1.566840677738286
2.8000000000000003 0.008974500931799412 0.07316561970204356 nan nan nan 1.1489367685868097 1.5917481254957377
2.825 0.008704687468707561 0.07208236210136917 nan nan nan 1.1631476676170522 1.6167848999298753
2.85 0.008443309925496578 0.07101553133364878 nan nan nan 1.1773733465762717 1.6419495352601283
2.875 0.008189954794943333 0.0699650594538584 nan nan nan 1.1916131049790757 1.6672408412429314
2.9000000000000004 0.007945068180561066 0.0689284595550802 nan nan nan 1.205866325467419 1.6926572788787375
2.9250000000000003 0.007709635887295008 0.06790679539137628 nan nan nan 1.2201325664009244 1.7181974676111091
2.95 0.007485354784876108 0.06690181981741992 nan nan nan 1.2344115404802565 1.7438596256480206
2.975 0.007273430470377207 0.0659126846236351 nan nan nan 1.2487029816838315 1.7696424381419642
3.0 0.007073851767927408 0.06493861047188494 nan nan nan 1.2630065341926102 1.7955446264176795
3.0250000000000004 0.006885796319693327 0.06397806446926849 nan nan nan 1.277321841654657 1.8215649234419298
3.0500000000000003 0.006707885768264532 0.06303094242606777 nan nan nan 1.2916486356686756 1.8477020276896818
3.075 0.006538905203342438 0.06209918670917854 nan nan nan 1.3059868694681218 1.8739545137125349
3.1 0.00637832609936595 0.06118263597379989 nan nan nan 1.320336404640957 1.9003210698572628
3.125 0.006226216908544302 0.06028152520713534 nan nan nan 1.3346970850697941 1.926800649332893
3.1500000000000004 0.0060826740227639675 0.059396310239254575 nan nan nan 1.3490687120200848 1.9533923842333611
3.1750000000000003 0.005947499070316553 0.05852815663495897 nan nan nan 1.363451024872723 1.980095218265868
3.2 0.005820238497108221 0.05767403488743707 nan nan nan 1.3778435388655284 2.0069083700341843
3.225 0.005700895097106695 0.05683361660515857 nan nan nan 1.3922458514067266 2.033830130554045
3.25 0.005589223466813564 0.05600776865535841 nan nan nan 1.4066576401274493 2.0608591376899885
3.2750000000000004 0.005484186112880707 0.05519592153410569 nan nan nan 1.4210786235562505 2.0879947616603607
3.3000000000000003 0.005384974181652069 0.054397280213957254 nan nan nan 1.4355086368234524 2.115235765292231
3.325 0.0052903941832482815 0.0536114781490757 nan nan nan 1.4499475115189722 2.142580922660993
3.35 0.00519914273172617 0.052839718224037144 nan nan nan 1.4643951904941126 2.1700288658193867
3.375 0.005111565347760916 0.052080078829950804 nan nan nan 1.4788516190733745 2.1975786260982906
3.4000000000000004 0.005028764717280865 0.05133069232362613 nan nan nan 1.4933168276649538 2.2252287010589935
3.4250000000000003 0.004951683804392815 0.050592236296071715 nan nan nan 1.5077905927725122 2.252977617030479
3.45 0.004881430882960558 0.04986833215095893 nan nan nan 1.522272453841244 2.2808242368870566
3.475 0.004818856716156006 0.04915510760758657 nan nan nan 1.5367620526608692 2.3087672012765217
3.5 0.004763998556882143 0.04845319299577989 nan nan nan 1.5512591032549021 2.3368050217573635
3.5250000000000004 0.004715843591839075 0.04776408638163677 nan nan nan 1.5657634490284404 2.364936670284779
3.5500000000000003 0.004672902170568705 0.04709012560174333 nan nan nan 1.580275082705411 2.39316156833883
3.575 0.004634735640138388 0.04642806126943968 nan nan nan 1.5947940609061477 2.4214791379834475
3.6 0.004601756576448679 0.04578173583515797 nan nan nan 1.609320168817686 2.449889168689315
3.625 0.004573634825646877 0.04515024739346628 nan nan nan 1.6238530409411893 2.478391051912683
3.6500000000000004 0.0045493366196751595 0.04453235064202599 nan nan nan 1.6383924241289418 2.5069844143212676
3.6750000000000003 0.0045277732424438 0.04392656482430523 nan nan nan 1.65293806971632 2.5356684044383138
3.7 0.004508207552134991 0.04333203738576679 nan nan nan 1.6674897553787926 2.5644416656866125
3.725 0.004491864237934351 0.042746609814773934 nan nan nan 1.6820472272701659 2.5933035232881716
3.75 0.00448025343939662 0.04217197911636416 nan nan nan 1.6966102412127724 2.6222532552691975
3.7750000000000004 0.004473211243748665 0.041606816633214284 nan nan nan 1.711178694093161 2.65128962291992
3.8000000000000003 0.004469116684049368 0.04105120905279704 nan nan nan 1.7257522977156663 2.6804113962697564
3.825 0.004465877078473568 0.04050596572719677 nan nan nan 1.7403307576058729 2.709617908370097
3.85 0.004462597891688347 0.03997019936745647 nan nan nan 1.7549139805293543 2.7389079977005872
3.875 0.0044588446617126465 0.03944536872265484 nan nan nan 1.7695020772065073 2.768280841068534
3.9000000000000004 0.004454515408724546 0.038930637813115176 nan nan nan 1.78409521232687 2.797735357710875
3.9250000000000003 0.004449502099305391 0.038427196244033346 nan nan nan 1.7986935387403193 2.8272712234932533
3.95 0.004444565623998642 0.03793383125171177 nan nan nan 1.8132970588667428 2.8568873046261545
3.975 0.004440908785909414 0.037450927500722195 nan nan nan 1.8279057663961253 2.8865829350796712
4.0 0.004438404459506273 0.036978149540792045 nan nan nan 1.8425197231446047 2.9163575072932164
4.025 0.0044362894259393215 0.03651352383057933 nan nan nan 1.8571389169507952 2.9462101692096776
4.05 0.004434866365045309 0.03605782281786454 nan nan nan 1.8717633355427195 2.9761399784158775
4.075 0.004434916656464338 0.035612060086149026 nan nan nan 1.8863932096299594 3.006146164566358
4.1000000000000005 0.004436670336872339 0.035176079896267066 nan nan nan 1.9010286159926848 3.0362282467217776
4.125 0.004440265707671642 0.034749983320110235 nan nan nan 1.9156691850412524 3.0663855866535905
4.15 0.00444464385509491 0.03433244206796068 nan nan nan 1.9303143887800565 3.09661776485488
4.175 0.0044495947659015656 0.03392332765044752 nan nan nan 1.9449639480068495 3.126924358278367
4.2 0.004457340110093355 0.033521610072186854 nan nan nan 1.9596179466174786 3.1573043222293253
4.2250000000000005 0.004469200968742371 0.03312896203974894 nan nan nan 1.974276712243333 3.187757246498943
4.25 0.004485046956688166 0.03274550844477188 nan nan nan 1.9889406930136542 3.2182825820171113
4.275 0.004503955598920584 0.03236908097319454 nan nan nan 2.0036102995420095 3.2488800462667125
4.3 0.0045247990638017654 0.032000787558203604 nan nan nan 2.018285784510664 3.2795488362317124
4.325 0.004546259064227343 0.031638985235323 nan nan nan 2.0329676392707223 3.310287914474903
4.3500000000000005 0.0045682527124881744 0.03128698592186624 nan nan nan 2.047656519174512 3.3410966732569105
4.375 0.004591421689838171 0.030939220486633813 nan nan nan 2.0623530091706543 3.371974292058605
4.4 0.0046160779893398285 0.03059950205481883 nan nan nan 2.0770576588329197 3.402920098034145
4.425 0.00464198412373662 0.03026395182225835 nan nan nan 2.091771130710719 3.4339338333261047
4.45 0.00466786278411746 0.029935999541989344 nan nan nan 2.106494088624838 3.4650144968757384
4.4750000000000005 0.0046924687922000885 0.02961511872395957 nan nan nan 2.1212270096403656 3.4961617221082526
4.5 0.004714755341410637 0.029300962455858687 nan nan nan 2.1359701044336985 3.5273751277549708
4.525 0.00473410077393055 0.0289925803891836 nan nan nan 2.1507234334100933 3.5586543752294837
4.55 0.004751688335090876 0.028689167023325187 nan nan nan 2.1654871744758966 3.5899992973645887
4.575 0.004768809303641319 0.02839027668542909 nan nan nan 2.1802617358419742 3.6214089775087652
4.6000000000000005 0.004785588011145592 0.02809630013125115 nan nan nan 2.195047597723226 3.6528831627286253
4.625 0.004801096394658089 0.02781026483888731 nan nan nan 2.2098453709955845 3.6844216526560194
4.65 0.0048151942901313305 0.027530135186217223 nan nan nan 2.224655383336299 3.716024299369649
4.675 0.004828294739127159 0.02725571659228014 nan nan nan 2.2394781698167376 3.7476909389281072
4.7 0.004841609857976437 0.02698785371149883 nan nan nan 2.2543142868466672 3.779421435493433
4.7250000000000005 0.004856697749346495 0.026726331674043282 nan nan nan 2.2691646086645827 3.811215837359632
4.75 0.004872879944741726 0.026468144264778223 nan nan nan 2.2840299887728595 3.8430732917659416
4.775 0.004888725001364946 0.026212298899427975 nan nan nan 2.298910982124782 3.8749932883929024
4.800000000000001 0.004903925117105246 0.025960652387131963 nan nan nan 2.3138080310194593 3.906975105839299
4.825 0.004918372258543968 0.025712994944622408 nan nan nan 2.328721480207629 3.9390186073528604
4.8500000000000005 0.004931968171149492 0.025470442083901135 nan nan nan 2.3436513896114146 3.9711231805697453
4.875 0.004944637417793274 0.025233139167737187 nan nan nan 2.3585978750878964 4.003289421185319
4.9 0.00495578208938241 0.02499894986900169 nan nan nan 2.373560903305928 4.035516184316911
4.925000000000001 0.004964546766132116 0.02476903868450242 nan nan nan 2.3885405861605737 4.067802097635816
4.95 0.004969840869307518 0.02454420471635933 nan nan nan 2.4035368982701484 4.100146476278451
4.9750000000000005 0.004971653688699007 0.024321664424631698 nan nan nan 2.418549373407656 4.132548443766691
5.0 0.004971472546458244 0.024103024678000545 nan nan nan 2.433577440254647 4.165007202638323
5.025 0.00497064646333456 0.023887895491508365 nan nan nan 2.448620789447752 4.197522138624776
5.050000000000001 0.004968787543475628 0.023675736941819885 nan nan nan 2.4636793381788658 4.230093350936222
5.075 0.00496488343924284 0.02346663887178911 nan nan nan 2.478753150158472 4.262720990736045
5.1000000000000005 0.0049582840874791145 0.02326313641475876 nan nan nan 2.493842322712376 4.295404480332561
5.125 0.004948921501636505 0.0230621356438785 nan nan nan 2.5089467373007017 4.328143124336781
5.15 0.00493684783577919 0.02286321281798607 nan nan nan 2.52406608580752 4.3609372348028606
5.175000000000001 0.004922032821923494 0.022668091857829073 nan nan nan 2.539199783953092 4.393787382762365
5.2 0.004905030131340027 0.02247776256689797 nan nan nan 2.554347186592864 4.426693189475174
5.2250000000000005 0.004885647911578417 0.022291003769533035 nan nan nan 2.5695073060656513 4.459655305544745
5.25 0.004862958565354347 0.0221069783175183 nan nan nan 2.5846792132430916 4.492672888055587
5.275 0.004836716689169407 0.021925778009350458 nan nan nan 2.5998620829065384 4.525746301443787
5.300000000000001 0.004807987250387669 0.021749073874727916 nan nan nan 2.6150553479306637 4.558875858005314
5.325 0.004777409601956606 0.021576048723370895 nan nan nan 2.63025889905883 4.592061485731304
5.3500000000000005 0.004745617508888245 0.021403866750996405 nan nan nan 2.6454727341214905 4.625302613666117
5.375 0.004712419118732214 0.021232047983463807 nan nan nan 2.6606972249150256 4.658598247334927
5.4 0.004676976706832647 0.02106223674018303 nan nan nan 2.6759327401500403 4.691947589112779
5.425000000000001 0.004639649763703346 0.020897700845837558 nan nan nan 2.6911797726133484 4.725350912799935
5.45 0.004601129796355963 0.02073464545782451 nan nan nan 2.706438746339086 4.758808333790141
5.4750000000000005 0.0045627751387655735 0.020571997754257217 nan nan nan 2.7217097906516403 4.792319170716737
5.5 0.004526340868324041 0.020412954559633302 nan nan nan 2.736993111786724 4.825883094602046
5.525 0.004492247011512518 0.020255018728206915 nan nan nan 2.7522892797527265 4.85949981001023
5.550000000000001 0.00446045957505703 0.020097762838930375 nan nan nan 2.7675990277036107 4.893169669682396
5.575 0.004429997876286507 0.01994232058322215 nan nan nan 2.7829228562571724 4.926893000436264
5.6000000000000005 0.0043999431654810905 0.01978939729833748 nan nan nan 2.7982608455331803 4.960669459085522
5.625 0.0043692030012607574 0.019636344566430312 nan nan nan 2.813613182570992 4.994498047290826
5.65 0.004337779711931944 0.01948590347769338 nan nan nan 2.8289799845864008 5.02837922579326
5.675000000000001 0.004306612070649862 0.01933706748228232 nan nan nan 2.8443615590415767 5.0623124505322865
5.7 0.004276429768651724 0.019188899561491078 nan nan nan 2.859757957207591 5.096296982740299
5.7250000000000005 0.004247285891324282 0.019042697176701876 nan nan nan 2.8751692783794223 5.130332941094737
5.75 0.004218968562781811 0.018898399866569295 nan nan nan 2.890595567740901 5.164419878733944
5.775 0.004190560895949602 0.018756863745979204 nan nan nan 2.9060365857056674 5.198558190292109
5.800000000000001 0.004160952754318714 0.018616016732814475 nan nan nan 2.9214924017399246 5.232747358125279
5.825 0.0041303993202745914 0.018476907629924978 nan nan nan 2.936963108455565 5.266987632006517
5.8500000000000005 0.0040993522852659225 0.018339466315199462 nan nan nan 2.9524489607801945 5.301278722562905
5.875 0.004067738074809313 0.01820187578733518 nan nan nan 2.9679506726946983 5.335620558110681
5.9 0.004036139231175184 0.01806325095772576 nan nan nan 2.983469256584068 5.370012692628911
5.925000000000001 0.004003995563834906 0.017924405689820407 nan nan nan 2.9990055092425845 5.404454914394892
5.95 0.003970270045101643 0.017785218513756525 nan nan nan 3.014560287548612 5.438946388826469
5.9750000000000005 0.003935117274522781 0.017647251799532523 nan nan nan 3.0301345176419483 5.47348714165453
6.0 0.0038995735812932253 0.01751038411608723 nan nan nan 3.045729049930855 5.508078393528823
6.025 0.003864612663164735 0.017373297614883862 nan nan nan 3.0613448116497786 5.542719412309901
6.050000000000001 0.0038306540809571743 0.017239016375862098 nan nan nan 3.0769822609204476 5.5774105557311975
6.075 0.0037976994644850492 0.01710456865023766 nan nan nan 3.0926414048811792 5.612151352411906
6.1000000000000005 0.0037654521875083447 0.01697100560944481 nan nan nan 3.108322303891568 5.64694178133621
6.125 0.0037331401836127043 0.016838104725653943 nan nan nan 3.1240251959224543 5.6817809740669105
6.15 0.0037004160694777966 0.016706782640776647 nan nan nan 3.1397504609805074 5.716668977235843
6.175000000000001 0.0036672172136604786 0.016576375918582482 nan nan nan 3.1554979201835303 5.7516065249577055
6.2 0.0036329051945358515 0.0164462005410139 nan nan nan 3.1712672738391983 5.786593054389577
6.2250000000000005 0.0035970446188002825 0.016315985185043083 nan nan nan 3.187057986593012 5.8216288666841445
6.25 0.003559935139492154 0.016187189981646772 nan nan nan 3.2028696934592435 5.856713532402688
6.275 0.0035221069119870663 0.016062615004330965 nan nan nan 3.218702258635721 5.891846858534212
6.300000000000001 0.0034833939280360937 0.015938509936123956 nan nan nan 3.2345557821405335 5.927030212083247
6.325 0.003443822031840682 0.015815177087346904 nan nan nan 3.2504307881351533 5.962263496670626
6.3500000000000005 0.0034031053073704243 0.015693346443727725 nan nan nan 3.26632803816252 5.997545794918143
6.375 0.00336074223741889 0.01557075261213164 nan nan nan 3.2822483398367166 6.032876852367534
6.4 0.0033160587772727013 0.015449241806478924 nan nan nan 3.298192343073976 6.068257389492275
6.425000000000001 0.003268218133598566 0.015329903177192383 nan nan nan 3.3141603943731406 6.103688088034795
6.45 0.0032175842206925154 0.015211893862854235 nan nan nan 3.3301525777981014 6.139169555810735
6.4750000000000005 0.003165119793266058 0.015091991607573562 nan nan nan 3.3461688842813584 6.174701828073203
6.5 0.0031114157754927874 0.014972018769696038 nan nan nan 3.3622093365341383 6.210284049132278
6.525 0.003056841902434826 0.014851534146056082 nan nan nan 3.378273982527009 6.245915895299131
6.550000000000001 0.0030013322830200195 0.014732021844731017 nan nan nan 3.3943626529310245 6.2815968124014825
6.575 0.002944421488791704 0.014611383651452897 nan nan nan 3.4104749532037233 6.317326447851858
6.6000000000000005 0.002885601483285427 0.01449138947490352 nan nan nan 3.4266103551978517 6.353106012340677
6.625 0.002824018709361553 0.014371833396290529 nan nan nan 3.442768087254116 6.388935680036546
6.65 0.002759736031293869 0.014253664953116226 nan nan nan 3.45894761204379 6.4248160248958675
6.675000000000001 0.0026932242326438427 0.014136830683396967 nan nan nan 3.4751484750594055 6.460748217453087
6.7 0.002625010209158063 0.01401941738576231 nan nan nan 3.4913701413723306 6.496732946975754
6.7250000000000005 0.0025555891916155815 0.01390329671464396 nan nan nan 3.507611799010206 6.532770174213327
6.75 0.0024856594391167164 0.013787179301968983 nan nan nan 3.5238727233845912 6.568858935288148
6.775 0.0024154912680387497 0.013671484790604208 nan nan nan 3.54015255660979 6.604999333046142
6.800000000000001 0.002345076762139797 0.013554355478567998 nan nan nan 3.5564506129291673 6.641192042359038
6.825 0.0022746226750314236 0.013436466502982594 nan nan nan 3.572765715775361 6.677436565955599
6.8500000000000005 0.0022035371512174606 0.013318635233456125 nan nan nan 3.5890964306180786 6.713733695151705
6.875 0.002132059307768941 0.013199599673857731 nan nan nan 3.60544160633664 6.750084029730946
6.9 0.002061012666672468 0.013082158914876364 nan nan nan 3.6218006469214186 6.786487777919359
6.925000000000001 0.0019912247080355883 0.01296479010054066 nan nan nan 3.638172979846827 6.822944404023607
6.95 0.0019222950795665383 0.01284650661999318 nan nan nan 3.6545578528864597 6.859452922193883
6.9750000000000005 0.0018536373972892761 0.012728595082429782 nan nan nan 3.670954489606991 6.896013749264628
7.0 0.0017855764599516988 0.012610591874502024 nan nan nan 3.6873623210616975 6.93262648280071
7.025 0.0017192777013406157 0.012492747238248428 nan nan nan 3.7037806721357183 6.96929147662622
7.050000000000001 0.0016552944434806705 0.012377652574178444 nan nan nan 3.720209256187286 7.0060096170352155
7.075 0.0015939424047246575 0.01226132390457217 nan nan nan 3.736648194619432 7.042780673094729
7.1000000000000005 0.0015343819977715611 0.012144167739671523 nan nan nan 3.753097696666223 7.079603313934179
7.125 0.0014760686317458749 0.012023574003849893 nan nan nan 3.7695571627478857 7.116476765822963
7.15 0.0014196474803611636 0.01190406880848472 nan nan nan 3.786025532648015 7.153401745109868
7.175000000000001 0.0013660386903211474 0.011783393966518297 nan nan nan 3.8025011922044114 7.19037811704368
7.2 0.0013152890605852008 0.011661417041700843 nan nan nan 3.8189825259145627 7.227406353510349
7.2250000000000005 0.0012666116235777736 0.011539517972204937 nan nan nan 3.835468080309548 7.264486801157422
7.25 0.0012198601616546512 0.0114172208386269 nan nan nan 3.8519565332884182 7.301619757324101
7.275 0.0011760180350393057 0.011293633060573955 nan nan nan 3.8684470918661207 7.33880487889988
7.300000000000001 0.0011351886205375195 0.011169438779157844 nan nan nan 3.8849395380169254 7.376040517150634
7.325 0.0010967631824314594 0.01104423555716445 nan nan nan 3.9014336484369876 7.413326569445504
7.3500000000000005 0.0010599656961858273 0.010916096222719312 nan nan nan 3.917929228364108 7.450662247133252
7.375 0.001023890101350844 0.010787412548294881 nan nan nan 3.934426459740187 7.488045505651196
7.4 0.0009877255652099848 0.010659179584346154 nan nan nan 3.9509251134837005 7.5254772027273695
7.425000000000001 0.0009521568426862359 0.010529524178486875 nan nan nan 3.967425011967829 7.5629568492242445
7.45 0.0009189087431877851 0.010399070212984472 nan nan nan 3.9839266710333314 7.6004823676858395
7.4750000000000005 0.0008888732409104705 0.010267129903728899 nan nan nan 4.000431939718194 7.638053986390571
7.5 0.0008611615630798042 0.01013458862099123 nan nan nan 4.016942461245428 7.675671933904113
7.525 0.000835214916151017 0.010003829519341041 nan nan nan 4.033458677093459 7.713337003909834
7.550000000000001 0.0008107947651296854 0.009873338644704003 nan nan nan 4.049981130026863 7.751048243719364
7.575 0.0007860710611566901 0.009743988133275979 nan nan nan 4.066510057952688 7.788805509152173
7.6000000000000005 0.0007607072475366294 0.009613993015920655 nan nan nan 4.083045893058553 7.8266093681401365
7.625 0.0007355153793469071 0.00948515548645182 nan nan nan 4.099589827123953 7.864458947201799
7.65 0.0007097912020981312 0.009354478577299373 nan nan nan 4.116143128254223 7.902355305762822
7.675000000000001 0.0006819019326940179 0.009224806079706015 nan nan nan 4.132706314418745 7.940300087636787
7.7 0.0006517278379760683 0.009096485426177983 nan nan nan 4.149278389504134 7.9782939744190235
7.7250000000000005 0.0006201657233759761 0.008967628723522532 nan nan nan 4.165857735445508 8.016335863231665
7.75 0.0005877791554667056 0.008841131629158703 nan nan nan 4.18244235512627 8.054425720627314
7.775 0.0005549045163206756 0.008715801945708673 nan nan nan 4.199031187779244 8.092566192184426
7.800000000000001 0.0005215510027483106 0.008591299040705207 nan nan nan 4.215623646267657 8.130757147703493
7.825 0.00048771509318612516 0.008466636485235528 nan nan nan 4.232219311954357 8.168997039594647
7.8500000000000005 0.00045408590813167393 0.00833919713968072 nan nan nan 4.248817217654899 8.207283891128103
7.875 0.0004212485800962895 0.008212953343996755 nan nan nan 4.2654170047111455 8.245616556325643
7.9 0.00038871547440066934 0.008088249501454042 nan nan nan 4.282018361123825 8.283994409183233
7.925000000000001 0.0003564604267012328 0.007964936769316599 nan nan nan 4.2986211257093725 8.322415875680825
7.95 0.000325532368151471 0.00784436180960257 nan nan nan 4.315225243284262 8.360879918695462
7.9750000000000005 0.00029733835253864527 0.007722143633876396 nan nan nan 4.331829801687961 8.39938804820834
8.0 0.00027269127895124257 0.007600682955284016 nan nan nan 4.348434001188507 8.437941302487154
8.025 0.00025167546118609607 0.007481138935119862 nan nan nan 4.365037119578095 8.476541607401995
8.05 0.00023397528275381774 0.007361600759888574 nan nan nan 4.38163808472575 8.515189964745561
8.075000000000001 0.00021800404647365212 0.007243661507837558 nan nan nan 4.398235033289829 8.553886077775097
8.1 0.00020260685414541513 0.007125941982737828 nan nan nan 4.414825536623673 8.592629937383146
8.125 0.0001879985793493688 0.007007268689296434 nan nan nan 4.431407872300926 8.631421779054179
8.15 0.00017463286349084228 0.006888014280258161 nan nan nan 4.447981845172453 8.670262090369226
8.175 0.00016285789024550468 0.006770248982063645 nan nan nan 4.464548543781188 8.709148996469645
8.200000000000001 0.00015208381228148937 0.006651847689368407 nan nan nan 4.481109276780588 8.748082213146953
8.225 0.00014084733265917748 0.006532524150370637 nan nan nan 4.497664655884796 8.787062272682336
8.25 0.0001287229242734611 0.00641367599342664 nan nan nan 4.514213528945364 8.82608888205089
8.275 0.00011630020890152082 0.006294842146925786 nan nan nan 4.530755084113065 8.865163934310749
8.3 0.00010481681965757161 0.00617681979480376 nan nan nan 4.54729001019524 8.904286198021836
8.325000000000001 9.463335300097242e-05 0.006057820414000788 nan nan nan 4.5638195524522045 8.943456364494642
8.35 8.560757123632357e-05 0.005938661427407797 nan nan nan 4.580343673100268 8.982673134473501
8.375 7.703632581979036e-05 0.005819552954619326 nan nan nan 4.59686145198905 9.021935641565047
8.4 6.807238969486207e-05 0.005701454114546869 nan nan nan 4.613370761643888 9.061244408283995
8.425 5.853856782778166e-05 0.005584150451914805 nan nan nan 4.629869761510805 9.100600139422694
8.450000000000001 4.902905129711144e-05 0.005468914912252958 nan nan nan 4.6463573484884915 9.14000183268261
8.475 3.974429637310095e-05 0.005354703811169172 nan nan nan 4.662832605793861 9.179449450298575
8.5 3.073659536312334e-05 0.005240371796970797 nan nan nan 4.679294372449061 9.218942770308214
8.525 2.2666543372906744e-05 0.005124935607072268 nan nan nan 4.695741525935084 9.258481381819495
8.55 1.5929746950860135e-05 0.0050103255073932415 nan nan nan 4.712174162201676 9.298064239009786
8.575000000000001 1.0428077075630426e-05 0.004895152846839571 nan nan nan 4.728593165517284 9.337689948485519
8.6 5.842673544975696e-06 0.004781553378053464 nan nan nan 4.744999251514417 9.37735465614454
8.625 2.1639018541463884e-06 0.0046674390678033304 nan nan nan 4.76139274597891 9.417059816237185
8.65 -8.805645279608143e-07 0.004554603560979361 nan nan nan 4.777773008688742 9.456803569203336
8.675 -2.8304766601650044e-06 0.004443770651556342 nan nan nan 4.794139196142678 9.496585171362119
8.700000000000001 -3.2084335543913767e-06 0.004334529789019506 nan nan nan 4.810491207767035 9.536400110392474
8.725 -2.7435689844423905e-06 0.004226057872281264 nan nan nan 4.826829768893516 9.576246043160001
8.75 -2.348237558180699e-06 0.004118772916916173 nan nan nan 4.843158060981796 9.616119627360026
8.775 -2.226062633781112e-06 0.004012236087284564 nan nan nan 4.859479841248169 9.656021395865956
8.8 -1.7188931451528333e-06 0.0039063724714227975 nan nan nan 4.8757981529788434 9.695952361106844
8.825000000000001 -4.668262576501547e-08 0.0037998565702247397 nan nan nan 4.892113608767466 9.735909455513438
8.85 2.4191144802898634e-06 0.0036936129782635697 nan nan nan 4.908426069692697 9.775890118948148
8.875 4.207522579235956e-06 0.0035879946139352535 nan nan nan 4.924735993069001 9.815896494290829
8.9 5.224181222729385e-06 0.0034835956862238134 nan nan nan 4.941042818047943 9.855926758312519
8.925 6.795195986342151e-06 0.0033812116395514876 nan nan nan 4.957346034532433 9.895985395820036
8.950000000000001 9.083919394470286e-06 0.0032786966522602816 nan nan nan 4.9736438823490845 9.936071735950778
8.975 1.0828773156390525e-05 0.0031774840567216273 nan nan nan 4.9899321069294 9.976184460127822
9.0 1.080159745470155e-05 0.0030785513611927286 nan nan nan 5.00620411468722 10.016322070659488
9.025 9.237423000740819e-06 0.0029809313125036276 nan nan nan 5.022453222040079 10.05648454594331
9.05 6.8488079705275595e-06 0.0028840997085007756 nan nan nan 5.038671721012927 10.096667109159727
9.075000000000001 4.115335741516901e-06 0.0027889824949136406 nan nan nan 5.054853128123796 10.136867823400596
9.1 1.7775635114958277e-06 0.0026937428127638673 nan nan nan 5.070995133010842 10.177088650576943
9.125 -8.115269167774386e-08 0.002600249538808931 nan nan nan 5.087098529826309 10.217328232259595
9.15 -1.8589514638733817e-06 0.0025072728374902105 nan nan nan 5.1031613499919395 10.25758824290171
9.175 -3.87334239349002e-06 0.0024158220092752635 nan nan nan 5.11917920726083 10.297865670408914
9.200000000000001 -6.195681635290384e-06 0.0023275134478097067 nan nan nan 5.135146825813303 10.338165473955295
9.225 -8.550577149435412e-06 0.0022423316620400887 nan nan nan 5.151057920414542 10.378492067200115
9.25 -1.099339897336904e-05 0.002156884864022743 nan nan nan 5.16690638685979 10.41884481085249
9.275 -1.3996714187669568e-05 0.0020718845787366744 nan nan nan 5.18268858485369 10.459214675488006
9.3 -1.7891841707751155e-05 0.0019887045372320757 nan nan nan 5.198402153540194 10.499607743753568
9.325000000000001 -2.2853708287584595e-05 0.0019057026185331043 nan nan nan 5.214046382338546 10.540020206125456
9.35 -2.9387269023573026e-05 0.001825116176540241 nan nan nan 5.229623243534142 10.580452243691612
9.375 -3.764011125895195e-05 0.0017454437560380372 nan nan nan 5.245132623356647 10.62091099705451
9.4 -4.660198464989662e-05 0.00166593414967522 nan nan nan 5.260575563893612 10.66139225620708
9.425 -5.5002517910907045e-05 0.0015865719816421026 nan nan nan 5.275953572538085 10.701895188450589
9.450000000000001 -6.202528311405331e-05 0.0015070432222744697 nan nan nan 5.291270050465781 10.74241359947103
9.475 -6.729298183927312e-05 0.0014291441418736257 nan nan nan 5.306528798566059 10.7829494497754
9.5 -7.062508666422218e-05 0.0013520909616923393 nan nan nan 5.321734565548172 10.82350062009403
9.525 -7.292898226296529e-05 0.0012750208116291228 nan nan nan 5.336890953524591 10.864062053447933
9.55 -7.4115683673881e-05 0.001197804238404231 nan nan nan 5.351999197218548 10.904634215523988
9.575000000000001 -7.331596862059087e-05 0.001121896336510507 nan nan nan 5.367059005408259 10.94521935813692
9.600000000000001 -6.963922351133078e-05 0.0010480860001162251 nan nan nan 5.3820735460742375 10.985807836389613
9.625 -6.32420924375765e-05 0.0009744047942908685 nan nan nan 5.397049950260296 11.026400251488473
9.65 -5.526931636268273e-05 0.000901733254695278 nan nan nan 5.411993214568019 11.066985135371421
9.675 -4.692311995313503e-05 0.0008313817236786754 nan nan nan 5.426902460058209 11.107575995923757
9.700000000000001 -3.887318234774284e-05 0.0007627646391451425 nan nan nan 5.4417740673101616 11.1481667185876
9.725000000000001 -3.12494084937498e-05 0.0006954582003069354 nan nan nan 5.456607018195391 11.188778545985183
9.75 -2.3885568225523457e-05 0.0006294248710425139 nan nan nan 5.471403542475582 11.229411652336122
9.775 -1.715756116027478e-05 0.0005657263728377016 nan nan nan 5.486168015952467 11.270070660943222
9.8 -1.133563000621507e-05 0.000503161376128217 nan nan nan 5.500899662455873 11.310752819616381
9.825000000000001 -5.877912371943239e-06 0.00044227807759568606 nan nan nan 5.515601431870671 11.351445367498295
9.850000000000001 -1.1011546803274541e-06 0.00038311823495009627 nan nan nan 5.530283259145517 11.392145672745661
9.875 2.4252042294392595e-06 0.0003253409939341899 nan nan nan 5.544959870965305 11.432881970466257
9.9 4.958802037435817e-06 0.00026879233811585553 nan nan nan 5.559639851260821 11.473645081969748
9.925 6.014268819853896e-06 0.00021247789798691424 nan nan nan 5.574331129818139 11.51442778241114
9.950000000000001 6.23267123955884e-06 0.000156028566422631 nan nan nan 5.589020046260659 11.555214978930879
9.975000000000001 5.833794148202287e-06 0.00010300959916200742 nan nan nan 5.603699752774264 11.596003809369948
10.0 3.7512622839130927e-06 5.186896677006067e-05 nan nan nan 5.618363225557803 11.636817613286105


==> plots/star_polymer2/star_polymer_11_gns.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.2680462896823883 140914.13078614674 0.40044177887424637 0.0 1.0101098708414091 -1.5236173567245716e-10 -0.000100250244140625
0.025 0.26681074500083923 140562.61772496725 0.5976442629429708 0.0 1.0145284872259839 0.00016748015040554253 88.08123654225469
0.05 0.2646257281303406 140211.10428319933 0.7948467470116951 0.0 0.9979884365449153 0.0006692454199393812 352.32468801227213
0.07500000000000001 0.2618626058101654 139859.5890757661 0.9920492310804195 0.0 0.9716472621576056 0.0015034725782391192 792.7299694568217
0.1 0.25874996185302734 139508.07309567742 1.189251715149144 0.0 1.0096215138188795 0.002667572152482512 1409.2966992223262
0.125 0.2553744316101074 139156.5559122658 1.3864541992178683 0.0 0.9919646246819138 0.00415847831094245 2202.0245049360396
0.15000000000000002 0.2517533302307129 138805.03975441592 1.5836566832865926 0.0 0.9911767036642806 0.005972767751499646 3170.9129961895646
0.17500000000000002 0.24788789451122284 138453.5236822594 1.7808591673553171 0.0 1.0038624827619218 0.00810668362019954 4315.9618183374705
0.2 0.243793785572052 138102.0091858858 1.9780616514240412 0.0 0.9981757162600972 0.010556130733684997 5637.170593755841
0.225 0.23951074481010437 137750.49389527104 2.1752641354927658 0.0010673959603654773 0.9861811060292918 0.013316711571171386 7134.538966496706
0.25 0.23509041965007782 137398.9780362083 2.37246661956149 0.12220546072746871 1.0039811262940463 0.016383774627712143 8808.066576960027
0.275 0.23057624697685242 137047.46004915066 2.5696691036302144 0.9502690850008736 1.002657177916693 0.019752458971925728 10657.753063014776
0.30000000000000004 0.22599244117736816 136695.94103965597 2.766871587698939 1.8756953643963248 0.997870908347055 0.023417759855868032 12683.598074306161
0.325 0.22135016322135925 136344.4215117766 2.9640740717676635 1.8733258954426297 1.0003689858705629 0.027374583590576863 14885.601183927416
0.35000000000000003 0.21665969491004944 135992.9007314052 3.1612765558363876 1.5698161402201938 1.0026987943342238 0.03161775660268335 17263.762060210975
0.375 0.2119337022304535 135641.37969131238 3.3584790399051117 1.2821908092230265 1.0024511214367149 0.03614202530291873 19818.08033354193
0.4 0.20719052851200104 135289.85753725856 3.555681523973836 1.1094367217451602 1.003926734514588 0.04094207223533523 22548.55566784325
0.42500000000000004 0.2024449110031128 134938.33648214466 3.7528840080425607 0.9543918522715225 0.9981307088760865 0.046012552669495506 25455.18766765833
0.45 0.19771075248718262 134586.81402160105 3.9500864921112853 0.8639746648018046 1.0057504859383397 0.05134810016201284 28537.975932681948
0.47500000000000003 0.1929982751607895 134235.29251985162 4.147288976180009 0.8334812155948539 1.0036493425577577 0.05694331872094526 31796.920108853967
0.5 0.18831636011600494 133883.77242465926 4.344491460248733 0.8154192155887445 1.0021074476463792 0.06279280784837106 35232.01982697955
0.525 0.1836690753698349 133532.25579877986 4.541693944317458 0.8280771706776009 0.996809321084622 0.06889118437216228 38843.274774981204
0.55 0.17905813455581665 133180.74236722323 4.738896428386182 0.8792391833987213 0.9988446501523168 0.07523306113184935 42630.6846850487
0.5750000000000001 0.1744868904352188 132829.23056219655 4.9360989124549075 0.9396486147889503 0.9967845298840167 0.0818130404713922 46594.24939319763
0.6000000000000001 0.16996243596076965 132477.7194582865 5.133301396523631 0.9909946471883144 0.9969064847633338 0.08862575334426279 50733.96869634071
0.625 0.16549041867256165 132126.2074262161 5.330503880592355 1.0526027819514536 1.0039407513659606 0.09566583963029092 55049.842212262454
0.65 0.16107800602912903 131774.6952151277 5.52770636466108 1.09115390668696 1.0002034974968632 0.10292797997379932 59541.869600468635
0.675 0.1567290872335434 131423.18224939535 5.724908848729804 1.0955936009876592 0.995937559038567 0.11040690334158978 64210.050508946835
0.7000000000000001 0.15244629979133606 131071.66955211482 5.922111332798529 1.0773974938041024 0.9987709457184412 0.11809735609721567 69054.3845510093
0.7250000000000001 0.14823228120803833 130720.15736695398 6.119313816867253 1.046365436186325 0.9975218442463356 0.12599407369261684 74074.87147109893
0.75 0.14408928155899048 130368.64449253515 6.316516300935977 1.0136828925756118 0.9971999868135055 0.1340918138238439 79271.51096200192
0.775 0.1400211602449417 130017.1314951184 6.513718785004702 0.9781947983239335 0.9962066686938578 0.14238542871871313 84644.30275514162
0.8 0.13603225350379944 129665.61413624736 6.710921269073426 0.9698947518816949 0.9977729458497406 0.15086994163561396 90193.24630323914
0.8250000000000001 0.1321243792772293 129314.09611350302 6.908123753142151 0.9643097044063249 0.9997541304726283 0.15954049782170232 95918.34125182178
0.8500000000000001 0.1282973736524582 128962.57815302943 7.105326237210875 0.9671515961621321 1.0006472860874067 0.16839232351185843 101819.58722453123
0.875 0.12455198913812637 128611.05871897898 7.302528721279598 0.9674643353547392 0.9954341009255198 0.1774207018229192 107896.98395223868
0.9 0.12088833749294281 128259.5390754129 7.499731205348324 0.9814634674821537 1.0012818744247398 0.18662101765500638 114150.53116939306
0.925 0.1173054575920105 127908.0195140172 7.6969336894170475 0.996533538252003 0.9990038056134771 0.19598872070661444 120580.2284140991
0.9500000000000001 0.11380203068256378 127556.5012863663 7.894136173485773 1.0077422614384453 0.9984018375873376 0.20551930412089167 127186.07548506165
0.9750000000000001 0.11037590354681015 127204.98263775407 8.091338657554497 1.015741351292224 0.9984264141804039 0.21520831834018395 133968.07205520122
1.0 0.10702618956565857 126853.46517294891 8.288541141623222 1.0201042555449424 0.9980604517816373 0.22505140089398082 140926.2179069897
1.0250000000000001 0.10375386476516724 126501.94490150257 8.485743625691946 1.0218523816323615 0.9998446995022126 0.23504429066930085 148060.51277087297
1.05 0.10055997967720032 126150.42624919018 8.682946109760671 1.0081625326838388 1.0013163952980035 0.2451828618595024 155370.9564645776
1.075 0.09744574874639511 125798.90964663259 8.880148593829395 1.0055960520159926 1.0002961647812296 0.2554631355752898 162857.5487119841
1.1 0.0944092646241188 125447.39552256827 9.077351077898118 0.9980344266258871 1.00122125975956 0.26588125550244746 170520.28924909112
1.125 0.09144709259271622 125095.88026080966 9.274553561966844 0.9918832863531094 1.0005177668326615 0.27643336363415494 178359.17793928934
1.1500000000000001 0.08855880796909332 124744.36825391401 9.47175604603557 0.9855575469304453 0.99877893633794 0.2871156751383629 186374.21441892147
1.175 0.08574261516332626 124392.85825960619 9.668958530104293 0.9930974820959144 1.0000829729113179 0.29792453641065647 194565.39877500187
1.2000000000000002 0.08299784362316132 124041.34439016005 9.866161014173016 0.9902348742976529 1.0009011380166402 0.3088563771789237 202932.7305942313
1.225 0.08032328635454178 123689.83184215963 10.063363498241742 1.000892033356172 0.99892842467157 0.3199077072685879 211476.2095036043
1.25 0.07771673053503036 123338.31860349717 10.260565982310466 1.0047235624391977 0.998046681535262 0.3310750303563614 220195.8353301929
1.2750000000000001 0.07517559826374054 122986.80398239868 10.45776846637919 1.0038339408774932 0.9984713810217932 0.34235482560922775 229091.60769587147
1.3 0.07269930094480515 122635.28865569494 10.654970950447915 1.009051130147729 1.0013535446270847 0.35374362037429585 238163.52594633496
1.3250000000000002 0.07028719037771225 122283.77548925705 10.85217343451664 1.0020868415616462 0.9968382989076344 0.36523800538962803 247411.59030378412
1.35 0.0679391399025917 121932.26149460203 11.049375918585362 1.003912240042035 0.9985289981293551 0.3768345902586989 256835.8003197276
1.375 0.06565520167350769 121580.74897262212 11.246578402654087 0.9999912189747338 0.9983373951447585 0.38853001303958745 266436.1559070717
1.4000000000000001 0.06343495845794678 121229.23809117537 11.443780886722813 0.9955791657059685 0.9996531930999161 0.40032105452084876 276212.6568843393
1.425 0.06127781793475151 120877.72644975249 11.640983370791536 1.0004145697158482 0.9976579974602755 0.4122046666823811 286165.3028606265
1.4500000000000002 0.05918257310986519 120526.21618672318 11.83818585486026 0.9923170941414076 0.998372664038705 0.4241779554719825 296294.0937672899
1.475 0.057148274034261703 120174.7055893554 12.035388338928986 0.998178980135724 0.9990467676389191 0.43623816321055253 306599.02949027036
1.5 0.05517515167593956 119823.1961470758 12.23259082299771 0.9986374601070735 0.9994393153407579 0.4483825998582896 317080.1099154067
1.5250000000000001 0.053263306617736816 119471.6836957638 12.429793307066433 0.9997436492043185 0.9993497367713572 0.4606086420590476 327737.33463016094
1.55 0.05141042172908783 119120.16840504155 12.626995791135158 1.003866412882976 0.9991943937408516 0.47291368146893314 338570.7031741097
1.5750000000000002 0.04961380362510681 118768.65020743877 12.824198275203884 1.0003355539893792 0.9987429385238653 0.4852950525970548 349580.2148889494
1.6 0.047871820628643036 118417.12985964361 13.021400759272606 0.9982840172639722 0.9980209914722284 0.4977501774459973 360765.86953468405
1.625 0.04618300497531891 118065.60641684062 13.218603243341331 1.0002071716574903 0.9996916152692286 0.5102766072412009 372127.66656813474
1.6500000000000001 0.04454575479030609 117714.08187907258 13.415805727410056 1.002665965530796 0.9974515864833318 0.5228719310242628 383665.6052415065
1.675 0.042959894984960556 117362.55689331981 13.61300821147878 0.9993982840182036 0.9977086072446221 0.535533908696883 395379.6851119776
1.7000000000000002 0.04142595827579498 117011.03089478183 13.810210695547504 1.001176981989498 0.9989418568685706 0.5482604859066551 407269.9061085461
1.725 0.03994385153055191 116659.50820831022 14.00741317961623 0.9985984975839216 1.0001519153192375 0.5610497242102679 419336.2674231405
1.75 0.03851279243826866 116307.98926503511 14.204615663684953 0.997581949987411 0.9984423663501637 0.5738996821285302 431578.76956125814
1.7750000000000001 0.03713148459792137 115956.47194577075 14.401818147753676 0.998485901921472 0.9991809530065927 0.5868084251414106 443997.41243763757
1.8 0.035798463970422745 115604.95408618524 14.599020631822402 0.9982473435867069 0.9976483801735248 0.5997741015584929 456592.19578427053
1.8250000000000002 0.034513141959905624 115253.43507632414 14.796223115891127 1.0023450166160655 0.9999180875710496 0.6127949714801603 469363.1191023213
1.85 0.033274538815021515 114901.91504213682 14.99342559995985 1.0041950397145596 0.9991238927608896 0.6258692631743714 482310.18222216
1.875 0.03208019956946373 114550.39319916996 nan nan nan 0.6389951187412197 495433.3844373549
1.9000000000000001 0.03092815726995468 114198.87066724157 nan nan nan 0.6521706595467479 508732.7253995532
1.925 0.02981768548488617 113847.35125140192 nan nan nan 0.6653941351382979 522208.20520178304
1.9500000000000002 0.02874724380671978 113495.83157766837 nan nan nan 0.678663818190707 535859.8235376611
1.975 0.02771495096385479 113144.31045559762 nan nan nan 0.6919779400799645 549687.5796226591
2.0 0.026719072833657265 112792.78853277874 nan nan nan 0.7053348399481625 563691.4731236905
2.025 0.025759568437933922 112441.26539997215 nan nan nan 0.7187330999962678 577871.5039974453
2.0500000000000003 0.02483516000211239 112089.74073114913 nan nan nan 0.7321715223594624 592227.6714995522
2.075 0.023945439606904984 111738.21381370837 nan nan nan 0.7456489818113623 606759.9749753373
2.1 0.023090235888957977 111386.6892003348 nan nan nan 0.7591644375570086 621468.4139564262
2.125 0.02226826176047325 111035.16328633699 nan nan nan 0.7727168428929919 636352.988454352
2.15 0.021477846428751945 110683.63852066666 nan nan nan 0.7863050317576833 651413.6985686135
2.1750000000000003 0.020717188715934753 110332.11617547339 nan nan nan 0.7999278628072768 666650.5435855828
2.2 0.019985267892479897 109980.59422374392 nan nan nan 0.8135842827806887 682063.5236540635
2.225 0.019280852749943733 109629.07313346432 nan nan nan 0.8272732551176654 697652.6389337907
2.25 0.018602518364787102 109277.55118987097 nan nan nan 0.8409936587592794 713417.888660413
2.275 0.017950084060430527 108926.0318040183 nan nan nan 0.8547443350431553 729359.2724145649
2.3000000000000003 0.017324892804026604 108574.51617005648 nan nan nan 0.8685242631804906 745476.790620992
2.325 0.016726430505514145 108223.00028945922 nan nan nan 0.8823324040396625 761770.4429549124
2.35 0.016153458505868912 107871.48018589166 nan nan nan 0.8961677101998509 778240.2291535523
2.375 0.01560463011264801 107519.96335833729 nan nan nan 0.9100292268087494 794886.1487103155
2.4000000000000004 0.015078374184668064 107168.44597830722 nan nan nan 0.9239161133553592 811708.2015562308
2.4250000000000003 0.014573156833648682 106816.92959616554 nan nan nan 0.9378275790866427 828706.3877079994
2.45 0.01408702414482832 106465.41104488834 nan nan nan 0.9517628904439762 845880.7064815871
2.475 0.01361906062811613 106113.89103276657 nan nan nan 0.9657212097624267 863231.1577281097
2.5 0.01316939014941454 105762.37395590899 nan nan nan 0.9797015770492004 880757.7406706844
2.5250000000000004 0.012738200835883617 105410.85880310455 nan nan nan 0.9937029980634859 898460.4557929845
2.5500000000000003 0.012325233779847622 105059.34688691741 nan nan nan 1.007724721550113 916339.3027579045
2.575 0.011929095722734928 104707.83682908722 nan nan nan 1.0217661381258252 934394.2822011659
2.6 0.011547579430043697 104356.32734178378 nan nan nan 1.035826737059629 952625.3937174302
2.625 0.011179293505847454 104004.81759994365 nan nan nan 1.0499059752924726 971032.6373522875
2.6500000000000004 0.010824238881468773 103653.30402364071 nan nan nan 1.0640031911681154 989616.0126865604
2.6750000000000003 0.010483326390385628 103301.78781897762 nan nan nan 1.0781177414696919 1008375.518289851
2.7 0.010156894102692604 102950.27213813148 nan nan nan 1.0922491264329905 1027311.1533390264
2.725 0.009844246320426464 102598.75736292107 nan nan nan 1.1063970065518183 1046422.9181860525
2.75 0.0095435855910182 102247.2429107752 nan nan nan 1.1205611132911095 1065710.8131276683
2.7750000000000004 0.009253867901861668 101895.72806052826 nan nan nan 1.1347411350654848 1085174.837668888
2.8000000000000003 0.008974500931799412 101544.21185292338 nan nan nan 1.1489367685868097 1104814.9901861562
2.825 0.008704687468707561 101192.69577405711 nan nan nan 1.1631476676170522 1124631.271474068
2.85 0.008443309925496578 100841.17893535939 nan nan nan 1.1773733465762717 1144623.6802827136
2.875 0.008189954794943333 100489.66154412403 nan nan nan 1.1916131049790757 1164792.2165898003
2.9000000000000004 0.007945068180561066 100138.14085573627 nan nan nan 1.205866325467419 1185136.8790265308
2.9250000000000003 0.007709635887295008 99786.61984446149 nan nan nan 1.2201325664009244 1205657.66604677
2.95 0.007485354784876108 99435.09995871338 nan nan nan 1.2344115404802565 1226354.5783716498
2.975 0.007273430470377207 99083.57995150016 nan nan nan 1.2487029816838315 1247227.6163317924
3.0 0.007073851767927408 98732.06076061909 nan nan nan 1.2630065341926102 1268276.778491036
3.0250000000000004 0.006885796319693327 98380.54280259534 nan nan nan 1.277321841654657 1289502.0645686856
3.0500000000000003 0.006707885768264532 98029.02798967372 nan nan nan 1.2916486356686756 1310903.4749601188
3.075 0.006538905203342438 97677.5147679299 nan nan nan 1.3059868694681218 1332481.0104730162
3.1 0.00637832609936595 97326.00276766166 nan nan nan 1.320336404640957 1354234.6705788744
3.125 0.006226216908544302 96974.48953923857 nan nan nan 1.3346970850697941 1376164.4548830828
3.1500000000000004 0.0060826740227639675 96622.97545618734 nan nan nan 1.3490687120200848 1398270.3628182255
3.1750000000000003 0.005947499070316553 96271.46194968575 nan nan nan 1.363451024872723 1420552.3935215035
3.2 0.005820238497108221 95919.95012383319 nan nan nan 1.3778435388655284 1443010.547225324
3.225 0.005700895097106695 95568.4391123298 nan nan nan 1.3922458514067266 1465644.8233363305
3.25 0.005589223466813564 95216.92828618803 nan nan nan 1.4066576401274493 1488455.222160925
3.2750000000000004 0.005484186112880707 94865.41607639164 nan nan nan 1.4210786235562505 1511441.743288408
3.3000000000000003 0.005384974181652069 94513.90280256879 nan nan nan 1.4355086368234524 1534604.3865477375
3.325 0.0052903941832482815 94162.38785109529 nan nan nan 1.4499475115189722 1557943.150213202
3.35 0.00519914273172617 93810.87241674222 nan nan nan 1.4643951904941126 1581458.0334200673
3.375 0.005111565347760916 93459.3582535043 nan nan nan 1.4788516190733745 1605149.0355988059
3.4000000000000004 0.005028764717280865 93107.84718113703 nan nan nan 1.4933168276649538 1629016.1572576412
3.4250000000000003 0.004951683804392815 92756.33860200348 nan nan nan 1.5077905927725122 1653059.398668346
3.45 0.004881430882960558 92404.82985759445 nan nan nan 1.522272453841244 1677278.7593219422
3.475 0.004818856716156006 92053.32147007731 nan nan nan 1.5367620526608692 1701674.2390540647
3.5 0.004763998556882143 91701.8121407094 nan nan nan 1.5512591032549021 1726245.837505232
3.5250000000000004 0.004715843591839075 91350.30169707355 nan nan nan 1.5657634490284404 1750993.5530994802
3.5500000000000003 0.004672902170568705 90998.79140567385 nan nan nan 1.580275082705411 1775917.3859052062
3.575 0.004634735640138388 90647.2833233395 nan nan nan 1.5947940609061477 1801017.3348449767
3.6 0.004601756576448679 90295.78016029659 nan nan nan 1.609320168817686 1826293.4009609446
3.625 0.004573634825646877 89944.27987073275 nan nan nan 1.6238530409411893 1851745.5867975706
3.6500000000000004 0.0045493366196751595 89592.78303624407 nan nan nan 1.6383924241289418 1877373.8912214783
3.6750000000000003 0.0045277732424438 89241.28728092971 nan nan nan 1.65293806971632 1903178.3142754298
3.7 0.004508207552134991 88889.79376663595 nan nan nan 1.6674897553787926 1929158.856399669
3.725 0.004491864237934351 88538.29983693158 nan nan nan 1.6820472272701659 1955315.516350112
3.75 0.00448025343939662 88186.80898059596 nan nan nan 1.6966102412127724 1981648.2958329883
3.7750000000000004 0.004473211243748665 87835.32115947403 nan nan nan 1.711178694093161 2008157.1951601065
3.8000000000000003 0.004469116684049368 87483.83347173987 nan nan nan 1.7257522977156663 2034842.2125714307
3.825 0.004465877078473568 87132.35056052089 nan nan nan 1.7403307576058729 2061703.3501965378
3.85 0.004462597891688347 86780.86833839562 nan nan nan 1.7549139805293543 2088740.6075050088
3.875 0.0044588446617126465 86429.38785256 nan nan nan 1.7695020772065073 2115953.9851156594
3.9000000000000004 0.004454515408724546 86077.90728460714 nan nan nan 1.78409521232687 2143343.4825986936
3.9250000000000003 0.004449502099305391 85726.42723294494 nan nan nan 1.7986935387403193 2170909.0994036826
3.95 0.004444565623998642 85374.94537368734 nan nan nan 1.8132970588667428 2198650.836098072
3.975 0.004440908785909414 85023.46554973563 nan nan nan 1.8279057663961253 2226568.6906012353
4.0 0.004438404459506273 84671.98552083944 nan nan nan 1.8425197231446047 2254662.663835208
4.025 0.0044362894259393215 84320.5106101168 nan nan nan 1.8571389169507952 2282932.756389574
4.05 0.004434866365045309 83969.03841565126 nan nan nan 1.8717633355427195 2311378.968007346
4.075 0.004434916656464338 83617.56840114397 nan nan nan 1.8863932096299594 2340001.300440335
4.1000000000000005 0.004436670336872339 83266.10140975042 nan nan nan 1.9010286159926848 2368799.7539836597
4.125 0.004440265707671642 82914.63297031753 nan nan nan 1.9156691850412524 2397774.329772561
4.15 0.00444464385509491 82563.16274513886 nan nan nan 1.9303143887800565 2426925.026645484
4.175 0.0044495947659015656 82211.69340886564 nan nan nan 1.9449639480068495 2456251.8443556246
4.2 0.004457340110093355 81860.22804568538 nan nan nan 1.9596179466174786 2485754.782884062
4.2250000000000005 0.004469200968742371 81508.76424661744 nan nan nan 1.974276712243333 2515433.8415435595
4.25 0.004485046956688166 81157.30350894846 nan nan nan 1.9889406930136542 2545289.0221518823
4.275 0.004503955598920584 80805.84671874558 nan nan nan 2.0036102995420095 2575320.3251602664
4.3 0.0045247990638017654 80454.39117847384 nan nan nan 2.018285784510664 2605527.751350806
4.325 0.004546259064227343 80102.93453474613 nan nan nan 2.0329676392707223 2635911.300654188
4.3500000000000005 0.0045682527124881744 79751.479690409 nan nan nan 2.047656519174512 2666470.973024085
4.375 0.004591421689838171 79400.02497787359 nan nan nan 2.0623530091706543 2697206.768513684
4.4 0.0046160779893398285 79048.57091496074 nan nan nan 2.0770576588329197 2728118.68783802
4.425 0.00464198412373662 78697.11913630013 nan nan nan 2.091771130710719 2759206.730488166
4.45 0.00466786278411746 78345.66897082409 nan nan nan 2.106494088624838 2790470.8975838823
4.4750000000000005 0.0046924687922000885 77994.21867891077 nan nan nan 2.1212270096403656 2821911.1899832315
4.5 0.004714755341410637 77642.76531665653 nan nan nan 2.1359701044336985 2853527.6045532264
4.525 0.00473410077393055 77291.31186096005 nan nan nan 2.1507234334100933 2885320.141020031
4.55 0.004751688335090876 76939.85643736289 nan nan nan 2.1654871744758966 2917288.798818931
4.575 0.004768809303641319 76588.40199150096 nan nan nan 2.1802617358419742 2949433.5786058153
4.6000000000000005 0.004785588011145592 76236.94649230334 nan nan nan 2.195047597723226 2981754.4792800853
4.625 0.004801096394658089 75885.49288826085 nan nan nan 2.2098453709955845 3014251.501453449
4.65 0.0048151942901313305 75534.03962477605 nan nan nan 2.224655383336299 3046924.6434696396
4.675 0.004828294739127159 75182.5861649853 nan nan nan 2.2394781698167376 3079773.9053149563
4.7 0.004841609857976437 74831.13387016514 nan nan nan 2.2543142868466672 3112799.286819519
4.7250000000000005 0.004856697749346495 74479.68132751706 nan nan nan 2.2691646086645827 3146000.7877425356
4.75 0.004872879944741726 74128.22789493087 nan nan nan 2.2840299887728595 3179378.408773027
4.775 0.004888725001364946 73776.77212387191 nan nan nan 2.298910982124782 3212932.1483451175
4.800000000000001 0.004903925117105246 73425.31541614755 nan nan nan 2.3138080310194593 3246662.0055721584
4.825 0.004918372258543968 73073.85818957014 nan nan nan 2.328721480207629 3280567.9774089716
4.8500000000000005 0.004931968171149492 72722.40678247529 nan nan nan 2.3436513896114146 3314650.064342516
4.875 0.004944637417793274 72370.95658138457 nan nan nan 2.3585978750878964 3348908.2683242504
4.9 0.00495578208938241 72019.50568942497 nan nan nan 2.373560903305928 3383342.5883953115
4.925000000000001 0.004964546766132116 71668.05177125295 nan nan nan 2.3885405861605737 3417953.0236281035
4.95 0.004969840869307518 71316.59569209027 nan nan nan 2.4035368982701484 3452739.5712700495
4.9750000000000005 0.004971653688699007 70965.13616486685 nan nan nan 2.418549373407656 3487702.231059277
5.0 0.004971472546458244 70613.67441024331 nan nan nan 2.433577440254647 3522841.000804084
5.025 0.00497064646333456 70262.21280966536 nan nan nan 2.448620789447752 3558155.8783174134
5.050000000000001 0.004968787543475628 69910.7530589718 nan nan nan 2.4636793381788658 3593646.863285097
5.075 0.00496488343924284 69559.29731432788 nan nan nan 2.478753150158472 3629313.9573505516
5.1000000000000005 0.0049582840874791145 69207.84686789666 nan nan nan 2.493842322712376 3665157.162305462
5.125 0.004948921501636505 68856.40092169361 nan nan nan 2.5089467373007017 3701176.478049594
5.15 0.00493684783577919 68504.95960277911 nan nan nan 2.52406608580752 3737371.9072786933
5.175000000000001 0.004922032821923494 68153.52107840728 nan nan nan 2.539199783953092 3773743.450790057
5.2 0.004905030131340027 67802.08306484189 nan nan nan 2.554347186592864 3810291.109542146
5.2250000000000005 0.004885647911578417 67450.64149034664 nan nan nan 2.5695073060656513 3847014.8811059264
5.25 0.004862958565354347 67099.2021655047 nan nan nan 2.5846792132430916 3883914.7646083133
5.275 0.004836716689169407 66747.7659072229 nan nan nan 2.5998620829065384 3920990.7634634096
5.300000000000001 0.004807987250387669 66396.33338123315 nan nan nan 2.6150553479306637 3958242.878696664
5.325 0.004777409601956606 66044.90387168973 nan nan nan 2.63025889905883 3995671.1122088875
5.3500000000000005 0.004745617508888245 65693.4764324109 nan nan nan 2.6454727341214905 4033275.4631464
5.375 0.004712419118732214 65342.049801536275 nan nan nan 2.6606972249150256 4071055.931832511
5.4 0.004676976706832647 64990.625084357016 nan nan nan 2.6759327401500403 4109012.518488682
5.425000000000001 0.004639649763703346 64639.201868451164 nan nan nan 2.6911797726133484 4147145.2231624555
5.45 0.004601129796355963 64287.778850380186 nan nan nan 2.706438746339086 4185454.048256422
5.4750000000000005 0.0045627751387655735 63936.359027411105 nan nan nan 2.7217097906516403 4223938.992995846
5.5 0.004526340868324041 63584.939165624244 nan nan nan 2.736993111786724 4262600.059052587
5.525 0.004492247011512518 63233.52367531257 nan nan nan 2.7522892797527265 4301437.245715037
5.550000000000001 0.00446045957505703 62882.11006512878 nan nan nan 2.7675990277036107 4340450.553954102
5.575 0.004429997876286507 62530.70151638991 nan nan nan 2.7829228562571724 4379639.984408837
5.6000000000000005 0.0043999431654810905 62179.29481629721 nan nan nan 2.7982608455331803 4419005.542386105
5.625 0.0043692030012607574 61827.88834416053 nan nan nan 2.813613182570992 4458547.227028488
5.65 0.004337779711931944 61476.481582304616 nan nan nan 2.8289799845864008 4498265.0369899
5.675000000000001 0.004306612070649862 61125.076183562946 nan nan nan 2.8443615590415767 4538158.973470125
5.7 0.004276429768651724 60773.67235631404 nan nan nan 2.859757957207591 4578229.035697376
5.7250000000000005 0.004247285891324282 60422.2686993016 nan nan nan 2.8751692783794223 4618475.223943947
5.75 0.004218968562781811 60070.8679424526 nan nan nan 2.890595567740901 4658897.538676359
5.775 0.004190560895949602 59719.46825636658 nan nan nan 2.9060365857056674 4699495.980503769
5.800000000000001 0.004160952754318714 59368.06623843645 nan nan nan 2.9214924017399246 4740270.548397831
5.825 0.0041303993202745914 59016.6631902496 nan nan nan 2.936963108455565 4781221.2418104075
5.8500000000000005 0.0040993522852659225 58665.26062060518 nan nan nan 2.9524489607801945 4822348.057447199
5.875 0.004067738074809313 58313.85586331311 nan nan nan 2.9679506726946983 4863650.996763649
5.9 0.004036139231175184 57962.451851879814 nan nan nan 2.983469256584068 4905130.059879998
5.925000000000001 0.004003995563834906 57611.05144751112 nan nan nan 2.9990055092425845 4946785.247448881
5.95 0.003970270045101643 57259.65421426338 nan nan nan 3.014560287548612 4988616.562040653
5.9750000000000005 0.003935117274522781 56908.2560300967 nan nan nan 3.0301345176419483 5030624.001549932
6.0 0.0038995735812932253 56556.8576480414 nan nan nan 3.045729049930855 5072807.565498642
6.025 0.003864612663164735 56205.45823401055 nan nan nan 3.0613448116497786 5115167.249956767
6.050000000000001 0.0038306540809571743 55854.0557500847 nan nan nan 3.0769822609204476 5157703.055444542
6.075 0.0037976994644850492 55502.65519257212 nan nan nan 3.0926414048811792 5200414.9803158
6.1000000000000005 0.0037654521875083447 55151.25457495643 nan nan nan 3.108322303891568 5243303.022132658
6.125 0.0037331401836127043 54799.85791207028 nan nan nan 3.1240251959224543 5286367.185562598
6.15 0.0037004160694777966 54448.462475534354 nan nan nan 3.1397504609805074 5329607.469044399
6.175000000000001 0.0036672172136604786 54097.06881000633 nan nan nan 3.1554979201835303 5373023.873731575
6.2 0.0036329051945358515 53745.6758080057 nan nan nan 3.1712672738391983 5416616.400575958
6.2250000000000005 0.0035970446188002825 53394.28367186533 nan nan nan 3.187057986593012 5460385.047728686
6.25 0.003559935139492154 53042.88892181073 nan nan nan 3.2028696934592435 5504329.81633008
6.275 0.0035221069119870663 52691.495549573716 nan nan nan 3.218702258635721 5548450.700194137
6.300000000000001 0.0034833939280360937 52340.101256064336 nan nan nan 3.2345557821405335 5592747.7036879575
6.325 0.003443822031840682 51988.70563035472 nan nan nan 3.2504307881351533 5637220.825528967
6.3500000000000005 0.0034031053073704243 51637.31221774555 nan nan nan 3.26632803816252 5681870.060060544
6.375 0.00336074223741889 51285.91888000177 nan nan nan 3.2822483398367166 5726695.4102677
6.4 0.0033160587772727013 50934.52614847829 nan nan nan 3.298192343073976 5771696.874032186
6.425000000000001 0.003268218133598566 50583.13202425437 nan nan nan 3.3141603943731406 5816874.450453813
6.45 0.0032175842206925154 50231.73666759771 nan nan nan 3.3301525777981014 5862228.142265381
6.4750000000000005 0.003165119793266058 49880.33878479675 nan nan nan 3.3461688842813584 5907757.940274712
6.5 0.0031114157754927874 49528.94061883904 nan nan nan 3.3622093365341383 5953463.8395436155
6.525 0.003056841902434826 49177.544001473194 nan nan nan 3.378273982527009 5999345.842107086
6.550000000000001 0.0030013322830200195 48826.1505323221 nan nan nan 3.3943626529310245 6045403.9460854
6.575 0.002944421488791704 48474.75967889164 nan nan nan 3.4104749532037233 6091638.155442248
6.6000000000000005 0.002885601483285427 48123.370474484895 nan nan nan 3.4266103551978517 6138048.469952644
6.625 0.002824018709361553 47771.98348211288 nan nan nan 3.442768087254116 6184634.888822611
6.65 0.002759736031293869 47420.59565321518 nan nan nan 3.45894761204379 6231397.412584069
6.675000000000001 0.0026932242326438427 47069.20685979943 nan nan nan 3.4751484750594055 6278336.038565198
6.7 0.002625010209158063 46717.818750273036 nan nan nan 3.4913701413723306 6325450.7629624205
6.7250000000000005 0.0025555891916155815 46366.433283179365 nan nan nan 3.507611799010206 6372741.586237431
6.75 0.0024856594391167164 46015.05116962648 nan nan nan 3.5238727233845912 6420208.510069775
6.775 0.0024154912680387497 45663.67195100454 nan nan nan 3.54015255660979 6467851.5401157
6.800000000000001 0.002345076762139797 45312.29630040147 nan nan nan 3.5564506129291673 6515670.675679412
6.825 0.0022746226750314236 44960.92211712878 nan nan nan 3.572765715775361 6563665.917070813
6.8500000000000005 0.0022035371512174606 44609.548999939725 nan nan nan 3.5890964306180786 6611837.2612793455
6.875 0.002132059307768941 44258.17612537543 nan nan nan 3.60544160633664 6660184.709352741
6.9 0.002061012666672468 43906.80497679266 nan nan nan 3.6218006469214186 6708708.258354845
6.925000000000001 0.0019912247080355883 43555.43643549585 nan nan nan 3.638172979846827 6757407.910766306
6.95 0.0019222950795665383 43204.07120669951 nan nan nan 3.6545578528864597 6806283.667619754
6.9750000000000005 0.0018536373972892761 42852.70652893698 nan nan nan 3.670954489606991 6855335.529260071
7.0 0.0017855764599516988 42501.34201014229 nan nan nan 3.6873623210616975 6904563.496639475
7.025 0.0017192777013406157 42149.97595790239 nan nan nan 3.7037806721357183 6953967.5636566505
7.050000000000001 0.0016552944434806705 41798.610995885065 nan nan nan 3.720209256187286 7003547.725785829
7.075 0.0015939424047246575 41447.24666923789 nan nan nan 3.736648194619432 7053303.982065472
7.1000000000000005 0.0015343819977715611 41095.884519307125 nan nan nan 3.753097696666223 7103236.3382699825
7.125 0.0014760686317458749 40744.522903250065 nan nan nan 3.7695571627478857 7153344.790110899
7.15 0.0014196474803611636 40393.16360396403 nan nan nan 3.786025532648015 7203629.330524991
7.175000000000001 0.0013660386903211474 40041.80959398636 nan nan nan 3.8025011922044114 7254089.96616957
7.2 0.0013152890605852008 39690.45792440099 nan nan nan 3.8189825259145627 7304726.703309286
7.2250000000000005 0.0012666116235777736 39339.10916099721 nan nan nan 3.835468080309548 7355539.539943842
7.25 0.0012198601616546512 38987.761947204024 nan nan nan 3.8519565332884182 7406528.482298786
7.275 0.0011760180350393057 38636.418096354726 nan nan nan 3.8684470918661207 7457693.5228685625
7.300000000000001 0.0011351886205375195 38285.07674895717 nan nan nan 3.8849395380169254 7509034.670829678
7.325 0.0010967631824314594 37933.73681971645 nan nan nan 3.9014336484369876 7560551.927951205
7.3500000000000005 0.0010599656961858273 37582.39794427599 nan nan nan 3.917929228364108 7612245.290086296
7.375 0.001023890101350844 37231.060611700916 nan nan nan 3.934426459740187 7664114.752324133
7.4 0.0009877255652099848 36879.72761718382 nan nan nan 3.9509251134837005 7716160.31871826
7.425000000000001 0.0009521568426862359 36528.40009675895 nan nan nan 3.967425011967829 7768381.998525681
7.45 0.0009189087431877851 36177.0752336669 nan nan nan 3.9839266710333314 7820779.79366684
7.4750000000000005 0.0008888732409104705 35825.75147958004 nan nan nan 4.000431939718194 7873353.702074009
7.5 0.0008611615630798042 35474.427664744115 nan nan nan 4.016942461245428 7926103.725636715
7.525 0.000835214916151017 35123.10273325828 nan nan nan 4.033458677093459 7979029.856858315
7.550000000000001 0.0008107947651296854 34771.77769384234 nan nan nan 4.049981130026863 8032132.096561458
7.575 0.0007860710611566901 34420.45152173759 nan nan nan 4.066510057952688 8085410.437621009
7.6000000000000005 0.0007607072475366294 34069.128830887305 nan nan nan 4.083045893058553 8138864.884448717
7.625 0.0007355153793469071 33717.80985052075 nan nan nan 4.099589827123953 8192495.435610365
7.65 0.0007097912020981312 33366.49202860842 nan nan nan 4.116143128254223 8246302.095324166
7.675000000000001 0.0006819019326940179 33015.176501249654 nan nan nan 4.132706314418745 8300284.860640295
7.7 0.0006517278379760683 32663.859402149283 nan nan nan 4.149278389504134 8354443.729323152
7.7250000000000005 0.0006201657233759761 32312.548607353932 nan nan nan 4.165857735445508 8408778.703614866
7.75 0.0005877791554667056 31961.23992985181 nan nan nan 4.18244235512627 8463289.783444148
7.775 0.0005549045163206756 31609.929497727335 nan nan nan 4.199031187779244 8517976.969413064
7.800000000000001 0.0005215510027483106 31258.61819477398 nan nan nan 4.215623646267657 8572840.253030818
7.825 0.00048771509318612516 30907.309959979983 nan nan nan 4.232219311954357 8627879.635050436
7.8500000000000005 0.00045408590813167393 30556.00227334136 nan nan nan 4.248817217654899 8683095.121401396
7.875 0.0004212485800962895 30204.696266006024 nan nan nan 4.2654170047111455 8738486.705938263
7.9 0.00038871547440066934 29853.38981643734 nan nan nan 4.282018361123825 8794054.38227273
7.925000000000001 0.0003564604267012328 29502.084434463384 nan nan nan 4.2986211257093725 8849798.155519627
7.95 0.000325532368151471 29150.78176692196 nan nan nan 4.315225243284262 8905718.01939518
7.9750000000000005 0.00029733835253864527 28799.479344356816 nan nan nan 4.331829801687961 8961813.968304677
8.0 0.00027269127895124257 28448.180671624134 nan nan nan 4.348434001188507 9018086.003332358
8.025 0.00025167546118609607 28096.885276042212 nan nan nan 4.365037119578095 9074534.128707726
8.05 0.00023397528275381774 27745.593045263362 nan nan nan 4.38163808472575 9131158.350860821
8.075000000000001 0.00021800404647365212 27394.30378395178 nan nan nan 4.398235033289829 9187958.665216597
8.1 0.00020260685414541513 27043.017917925637 nan nan nan 4.414825536623673 9244935.07180207
8.125 0.0001879985793493688 26691.734292166922 nan nan nan 4.431407872300926 9302087.578768875
8.15 0.00017463286349084228 26340.449237330675 nan nan nan 4.447981845172453 9359416.186816357
8.175 0.00016285789024550468 25989.16723289606 nan nan nan 4.464548543781188 9416920.888325568
8.200000000000001 0.00015208381228148937 25637.889057915305 nan nan nan 4.481109276780588 9474601.683883354
8.225 0.00014084733265917748 25286.61349817505 nan nan nan 4.497664655884796 9532458.581515396
8.25 0.0001287229242734611 24935.341037601032 nan nan nan 4.514213528945364 9590491.578895513
8.275 0.00011630020890152082 24584.07164467771 nan nan nan 4.530755084113065 9648700.680936547
8.3 0.00010481681965757161 24232.802680653214 nan nan nan 4.54729001019524 9707085.887759292
8.325000000000001 9.463335300097242e-05 23881.5314812869 nan nan nan 4.5638195524522045 9765647.194950089
8.35 8.560757123632357e-05 23530.258911396817 nan nan nan 4.580343673100268 9824384.582542773
8.375 7.703632581979036e-05 23178.989311746715 nan nan nan 4.59686145198905 9883298.061365321
8.4 6.807238969486207e-05 22827.722090788404 nan nan nan 4.613370761643888 9942387.6246738
8.425 5.853856782778166e-05 22476.45816451439 nan nan nan 4.629869761510805 10001653.275081577
8.450000000000001 4.902905129711144e-05 22125.198962196035 nan nan nan 4.6463573484884915 10061095.024193244
8.475 3.974429637310095e-05 21773.94372212185 nan nan nan 4.662832605793861 10120712.87935407
8.5 3.073659536312334e-05 21422.693544848433 nan nan nan 4.679294372449061 10180506.839758344
8.525 2.2666543372906744e-05 21071.448033909423 nan nan nan 4.695741525935084 10240476.917709734
8.55 1.5929746950860135e-05 20720.207255398313 nan nan nan 4.712174162201676 10300623.121126281
8.575000000000001 1.0428077075630426e-05 20368.96756317894 nan nan nan 4.728593165517284 10360945.457850223
8.6 5.842673544975696e-06 20017.729923895782 nan nan nan 4.744999251514417 10421443.925164657
8.625 2.1639018541463884e-06 19666.493083724872 nan nan nan 4.76139274597891 10482118.520081647
8.65 -8.805645279608143e-07 19315.258614006947 nan nan nan 4.777773008688742 10542969.237096088
8.675 -2.8304766601650044e-06 18964.024220501764 nan nan nan 4.794139196142678 10603996.08247832
8.700000000000001 -3.2084335543913767e-06 18612.790427883436 nan nan nan 4.810491207767035 10665199.054688431
8.725 -2.7435689844423905e-06 18261.5594746937 nan nan nan 4.826829768893516 10726578.147473564
8.75 -2.348237558180699e-06 17910.328599287357 nan nan nan 4.843158060981796 10788133.369971445
8.775 -2.226062633781112e-06 17559.09959000408 nan nan nan 4.859479841248169 10849864.700150834
8.8 -1.7188931451528333e-06 17207.874251061847 nan nan nan 4.8757981529788434 10911772.156611172
8.825000000000001 -4.668262576501547e-08 16856.65166547067 nan nan nan 4.892113608767466 10973855.74694033
8.85 2.4191144802898634e-06 16505.429479930976 nan nan nan 4.908426069692697 11036115.467872852
8.875 4.207522579235956e-06 16154.21285063666 nan nan nan 4.924735993069001 11098551.327048939
8.9 5.224181222729385e-06 15802.99605723169 nan nan nan 4.941042818047943 11161163.336167919
8.925 6.795195986342151e-06 15451.778278973516 nan nan nan 4.957346034532433 11223951.475799378
8.950000000000001 9.083919394470286e-06 15100.562810427693 nan nan nan 4.9736438823490845 11286915.753222393
8.975 1.0828773156390525e-05 14749.347308207705 nan nan nan 4.9899321069294 11350056.160323119
9.0 1.080159745470155e-05 14398.131110258584 nan nan nan 5.00620411468722 11413372.696751349
9.025 9.237423000740819e-06 14046.915355681003 nan nan nan 5.022453222040079 11476865.362634007
9.05 6.8488079705275595e-06 13695.7044058863 nan nan nan 5.038671721012927 11540534.14960099
9.075000000000001 4.115335741516901e-06 13344.494279553046 nan nan nan 5.054853128123796 11604379.05573627
9.1 1.7775635114958277e-06 12993.28624301219 nan nan nan 5.070995133010842 11668400.073015274
9.125 -8.115269167774386e-08 12642.079105406221 nan nan nan 5.087098529826309 11732597.202558972
9.15 -1.8589514638733817e-06 12290.873585666133 nan nan nan 5.1031613499919395 11796970.431226853
9.175 -3.87334239349002e-06 11939.670357897208 nan nan nan 5.11917920726083 11861519.772976948
9.200000000000001 -6.195681635290384e-06 11588.470163726863 nan nan nan 5.135146825813303 11926245.221443836
9.225 -8.550577149435412e-06 11237.272408197246 nan nan nan 5.151057920414542 11991146.76800082
9.25 -1.099339897336904e-05 10886.077255269633 nan nan nan 5.16690638685979 12056224.417626617
9.275 -1.3996714187669568e-05 10534.88831663876 nan nan nan 5.18268858485369 12121478.173219783
9.3 -1.7891841707751155e-05 10183.701791418885 nan nan nan 5.198402153540194 12186908.070621975
9.325000000000001 -2.2853708287584595e-05 9832.517691977655 nan nan nan 5.214046382338546 12252514.107028201
9.35 -2.9387269023573026e-05 9481.334823260551 nan nan nan 5.229623243534142 12318296.285500675
9.375 -3.764011125895195e-05 9130.154286472767 nan nan nan 5.245132623356647 12384254.59733812
9.4 -4.660198464989662e-05 8778.976202187268 nan nan nan 5.260575563893612 12450389.060488235
9.425 -5.5002517910907045e-05 8427.800106694609 nan nan nan 5.275953572538085 12516699.687832026
9.450000000000001 -6.202528311405331e-05 8076.626992254309 nan nan nan 5.291270050465781 12583186.494131267
9.475 -6.729298183927312e-05 7725.4547874636955 nan nan nan 5.306528798566059 12649849.509998841
9.5 -7.062508666422218e-05 7374.282916484291 nan nan nan 5.321734565548172 12716688.717290597
9.525 -7.292898226296529e-05 7023.1096359461935 nan nan nan 5.336890953524591 12783704.072983168
9.55 -7.4115683673881e-05 6671.93531975065 nan nan nan 5.351999197218548 12850895.552791603
9.575000000000001 -7.331596862059087e-05 6320.7612395142705 nan nan nan 5.367059005408259 12918263.13723056
9.600000000000001 -6.963922351133078e-05 5969.587955648125 nan nan nan 5.3820735460742375 12985806.825829083
9.625 -6.32420924375765e-05 5618.418273420405 nan nan nan 5.397049950260296 13053526.609536137
9.65 -5.526931636268273e-05 5267.249294308517 nan nan nan 5.411993214568019 13121422.50412708
9.675 -4.692311995313503e-05 4916.082802225983 nan nan nan 5.426902460058209 13189494.532403776
9.700000000000001 -3.887318234774284e-05 4564.918739314241 nan nan nan 5.4417740673101616 13257742.67699588
9.725000000000001 -3.12494084937498e-05 4213.757569000137 nan nan nan 5.456607018195391 13326166.942728894
9.75 -2.3885568225523457e-05 3862.5992108519167 nan nan nan 5.471403542475582 13394767.291502746
9.775 -1.715756116027478e-05 3511.443049019471 nan nan nan 5.486168015952467 13463543.793360695
9.8 -1.133563000621507e-05 3160.2912239960065 nan nan nan 5.500899662455873 13532496.444863833
9.825000000000001 -5.877912371943239e-06 2809.141698529555 nan nan nan 5.515601431870671 13601625.258316893
9.850000000000001 -1.1011546803274541e-06 2457.994868072235 nan nan nan 5.530283259145517 13670930.239999453
9.875 2.4252042294392595e-06 2106.848453666321 nan nan nan 5.544959870965305 13740411.37021276
9.9 4.958802037435817e-06 1755.7031386934939 nan nan nan 5.559639851260821 13810068.693314344
9.925 6.014268819853896e-06 1404.5585138546535 nan nan nan 5.574331129818139 13879902.11475626
9.950000000000001 6.23267123955884e-06 1053.4169067346158 nan nan nan 5.589020046260659 13949911.731407465
9.975000000000001 5.833794148202287e-06 702.2767122978954 nan nan nan 5.603699752774264 14020097.509520115
10.0 3.7512622839130927e-06 351.13897369062425 nan nan nan 5.618363225557803 14090459.404790564


==> plots/star_polymer2/star_polymer_11_gns_sde.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.2680462896823883 13508.457659051568 0.40044177887424637 0.0 0.9980207899403817 -1.5236173567245716e-10 -1.8360137939453124e-05
0.025 0.26681074500083923 13474.662459389438 0.5976442629429708 0.0 1.0529391210572563 0.00016748015040554253 8.443618002921342
0.05 0.2646257281303406 13440.866679379507 0.7948467470116951 0.0 0.9914136167479828 0.0006692454199393812 33.774329095110296
0.07500000000000001 0.2618626058101654 13407.07312493086 0.9920492310804195 0.0 0.9838874360968333 0.0015034725782391192 75.99199171558023
0.1 0.25874996185302734 13373.280579010905 1.189251715149144 0.0 0.9893143714405174 0.002667572152482512 135.0964553532377
0.125 0.2553744316101074 13339.487966623246 1.3864541992178683 0.0 0.9999532951522008 0.00415847831094245 211.0875894493684
0.15000000000000002 0.2517533302307129 13305.69901979805 1.5836566832865926 0.0 0.9836512161993624 0.005972767751499646 303.9652630878389
0.17500000000000002 0.24788789451122284 13271.910580030104 1.7808591673553171 0.0 0.9842046916080651 0.00810668362019954 413.7293667579144
0.2 0.243793785572052 13238.124790479245 1.9780616514240412 0.0 0.9917224777077073 0.010556130733684997 540.3797766873017
0.225 0.23951074481010437 13204.341004578608 2.1752641354927658 0.0010673959603654773 0.9841391310332782 0.013316711571171386 683.9164129166454
0.25 0.23509041965007782 13170.557918912855 2.37246661956149 0.12220546072746871 0.9911440896242419 0.016383774627712143 844.3391829951629
0.275 0.23057624697685242 13136.773268766408 2.5696691036302144 0.9502690850008736 0.9998631491565756 0.019752458971925728 1021.6479288445339
0.30000000000000004 0.22599244117736816 13102.983167732107 2.766871587698939 1.8756953643963248 0.9879435575236242 0.023417759855868032 1215.8424912690818
0.325 0.22135016322135925 13069.195756378422 2.9640740717676635 1.8733258954426297 0.9993438895615306 0.027374583590576863 1426.922699960664
0.35000000000000003 0.21665969491004944 13035.41229727403 3.1612765558363876 1.5698161402201938 0.9960824242646299 0.03161775660268335 1654.8884737597107
0.375 0.2119337022304535 13001.628534287964 3.3584790399051117 1.2821908092230265 0.9993154184922557 0.03614202530291873 1899.7397308552563
0.4 0.20719052851200104 12967.843920584852 3.555681523973836 1.1094367217451602 0.9968371264197035 0.04094207223533523 2161.4763660043404
0.42500000000000004 0.2024449110031128 12934.061717539951 3.7528840080425607 0.9543918522715225 1.0017496112399555 0.046012552669495506 2440.0981963209806
0.45 0.19771075248718262 12900.279634465642 3.9500864921112853 0.8639746648018046 0.9949085607514756 0.05134810016201284 2735.605107630029
0.47500000000000003 0.1929982751607895 12866.498758175878 4.147288976180009 0.8334812155948539 0.9972242904494438 0.05694331872094526 3047.997085417554
0.5 0.18831636011600494 12832.71616326758 4.344491460248733 0.8154192155887445 0.9972534151257489 0.06279280784837106 3377.273903322801
0.525 0.1836690753698349 12798.938302286942 4.541693944317458 0.8280771706776009 0.9926125879973375 0.06889118437216228 3723.435507450178
0.55 0.17905813455581665 12765.159479758342 4.738896428386182 0.8792391833987213 1.0011535972636365 0.07523306113184935 4086.4818114773034
0.5750000000000001 0.1744868904352188 12731.380209521934 4.9360989124549075 0.9396486147889503 0.99969723244653 0.0818130404713922 4466.412721832566
0.6000000000000001 0.16996243596076965 12697.597685969478 5.133301396523631 0.9909946471883144 0.9995330167910393 0.08862575334426279 4863.22805161351
0.625 0.16549041867256165 12663.816675600388 5.330503880592355 1.0526027819514536 0.9969116968870909 0.09566583963029092 5276.92763559436
0.65 0.16107800602912903 12630.034346569377 5.52770636466108 1.09115390668696 1.0024039121132282 0.10292797997379932 5707.511331012167
0.675 0.1567290872335434 12596.252253707447 5.724908848729804 1.0955936009876592 1.0016226162897548 0.11040690334158978 6154.978958590232
0.7000000000000001 0.15244629979133606 12562.471910847671 5.922111332798529 1.0773974938041024 1.0013208285737294 0.11809735609721567 6619.330388261556
0.7250000000000001 0.14823228120803833 12528.69812631298 6.119313816867253 1.046365436186325 1.0032605624956967 0.12599407369261684 7100.565624865256
0.75 0.14408928155899048 12494.921710697336 6.316516300935977 1.0136828925756118 0.9983124353692611 0.1340918138238439 7598.6847166233365
0.775 0.1400211602449417 12461.145434185266 6.513718785004702 0.9781947983239335 0.9969316986300573 0.14238542871871313 8113.687330303497
0.8 0.13603225350379944 12427.369725810044 6.710921269073426 0.9698947518816949 0.9984072052294218 0.15086994163561396 8645.573339075127
0.8250000000000001 0.1321243792772293 12393.589376472555 6.908123753142151 0.9643097044063249 0.9980827473998359 0.15954049782170232 9194.342587576113
0.8500000000000001 0.1282973736524582 12359.810393171325 7.105326237210875 0.9671515961621321 0.996469036360801 0.16839232351185843 9759.994823867082
0.875 0.12455198913812637 12326.035009231715 7.302528721279598 0.9674643353547392 1.0019567957416495 0.1774207018229192 10342.529978980914
0.9 0.12088833749294281 12292.25547435712 7.499731205348324 0.9814634674821537 1.0002778696267969 0.18662101765500638 10941.948027399294
0.925 0.1173054575920105 12258.474173229664 7.6969336894170475 0.996533538252003 0.9991299124856957 0.19598872070661444 11558.248642288276
0.9500000000000001 0.11380203068256378 12224.691589758573 7.894136173485773 1.0077422614384453 0.9982925303379716 0.20551930412089167 12191.431525840417
0.9750000000000001 0.11037590354681015 12190.90919020381 8.091338657554497 1.015741351292224 0.9940531949910201 0.21520831834018395 12841.496468867905
1.0 0.10702618956565857 12157.126613487453 8.288541141623222 1.0201042555449424 0.99919910741831 0.22505140089398082 13508.443378498658
1.0250000000000001 0.10375386476516724 12123.345569788478 8.485743625691946 1.0218523816323615 1.000451956882607 0.23504429066930085 14192.272078751594
1.05 0.10055997967720032 12089.562468915534 8.682946109760671 1.0081625326838388 0.9996959252932135 0.2451828618595024 14892.982296646513
1.075 0.09744574874639511 12055.779850941874 8.880148593829395 1.0055960520159926 1.0002292885159578 0.2554631355752898 15610.573872842453
1.1 0.0944092646241188 12021.999634938627 9.077351077898118 0.9980344266258871 0.9985518341951781 0.26588125550244746 16345.04670242396
1.125 0.09144709259271622 11988.213715033866 9.274553561966844 0.9918832863531094 0.999342667644993 0.27643336363415494 17096.400396144643
1.1500000000000001 0.08855880796909332 11954.427721795251 9.47175604603557 0.9855575469304453 0.9982204954162565 0.2871156751383629 17864.63477885767
1.175 0.08574261516332626 11920.643972925433 9.668958530104293 0.9930974820959144 0.9998549826121527 0.29792453641065647 18649.749437158196
1.2000000000000002 0.08299784362316132 11886.859159543383 9.866161014173016 0.9902348742976529 0.9994767195783718 0.3088563771789237 19451.744267742022
1.225 0.08032328635454178 11853.075930283525 10.063363498241742 1.000892033356172 1.000013322575983 0.3199077072685879 20270.61906307198
1.25 0.07771673053503036 11819.29391925321 10.260565982310466 1.0047235624391977 0.9991403718524767 0.3310750303563614 21106.373699630312
1.2750000000000001 0.07517559826374054 11785.515848677158 10.45776846637919 1.0038339408774932 0.9989957882597248 0.34235482560922775 21959.008323997914
1.3 0.07269930094480515 11751.736826595688 10.654970950447915 1.009051130147729 0.9999851178606314 0.35374362037429585 22828.522714993916
1.3250000000000002 0.07028719037771225 11717.961610781584 10.85217343451664 1.0020868415616462 0.9993086669840202 0.36523800538962803 23714.91671489288
1.35 0.0679391399025917 11684.18681473971 11.049375918585362 1.003912240042035 0.9995729009014221 0.3768345902586989 24618.190199347668
1.375 0.06565520167350769 11650.411825627834 11.246578402654087 0.9999912189747338 0.9991348017186945 0.38853001303958745 25538.343282270886
1.4000000000000001 0.06343495845794678 11616.638536069942 11.443780886722813 0.9955791657059685 0.9997974935615132 0.40032105452084876 26475.375725142887
1.425 0.06127781793475151 11582.86765437663 11.640983370791536 1.0004145697158482 0.9984703921686588 0.4122046666823811 27429.287612312524
1.4500000000000002 0.05918257310986519 11549.0954022843 11.83818585486026 0.9923170941414076 0.9996113631450589 0.4241779554719825 28400.078578912056
1.475 0.057148274034261703 11515.326233463116 12.035388338928986 0.998178980135724 0.9996080622535892 0.43623816321055253 29387.748628300244
1.5 0.05517515167593956 11481.5626998094 12.23259082299771 0.9986374601070735 0.9979620083230911 0.4483825998582896 30392.297993171305
1.5250000000000001 0.053263306617736816 11447.798503398612 12.429793307066433 0.9997436492043185 1.0007549398897644 0.4606086420590476 31413.72680661617
1.55 0.05141042172908783 11414.029092933066 12.626995791135158 1.003866412882976 1.0001425908419583 0.47291368146893314 32452.03453585664
1.5750000000000002 0.04961380362510681 11380.26133534789 12.824198275203884 1.0003355539893792 0.9997797786565961 0.4852950525970548 33507.22108211273
1.6 0.047871820628643036 11346.49301197139 13.021400759272606 0.9982840172639722 0.9982957373804503 0.4977501774459973 34579.28601335476
1.625 0.04618300497531891 11312.727760136193 13.218603243341331 1.0002071716574903 0.9994099145781945 0.5102766072412009 35668.22932609897
1.6500000000000001 0.04454575479030609 11278.965995934584 13.415805727410056 1.002665965530796 0.9999068030912474 0.5228719310242628 36774.05118763392
1.675 0.042959894984960556 11245.207532217368 13.61300821147878 0.9993982840182036 0.9988635547169851 0.535533908696883 37896.751895110065
1.7000000000000002 0.04142595827579498 11211.454322020243 13.810210695547504 1.001176981989498 0.9993854367339652 0.5482604859066551 39036.33147684582
1.725 0.03994385153055191 11177.70342072127 14.00741317961623 0.9985984975839216 0.9975794055833828 0.5610497242102679 40192.79025054395
1.75 0.03851279243826866 11143.954515224199 14.204615663684953 0.997581949987411 0.9993441107838268 0.5738996821285302 41366.128502464686
1.7750000000000001 0.03713148459792137 11110.206814325273 14.401818147753676 0.998485901921472 0.9990379281829428 0.5868084251414106 42556.3460847131
1.8 0.035798463970422745 11076.45953967315 14.599020631822402 0.9982473435867069 0.9985402082545615 0.5997741015584929 43763.443470210696
1.8250000000000002 0.034513141959905624 11042.70843106887 14.796223115891127 1.0023450166160655 0.9999943699984102 0.6127949714801603 44987.41973232104
1.85 0.033274538815021515 11008.954405820712 14.99342559995985 1.0041950397145596 0.9989909544998816 0.6258692631743714 46228.274582806414
1.875 0.03208019956946373 10975.199107035987 nan nan nan 0.6389951187412197 47486.007863340135
1.9000000000000001 0.03092815726995468 10941.443741341876 nan nan nan 0.6521706595467479 48760.619446676224
1.925 0.02981768548488617 10907.691492438913 nan nan nan 0.6653941351382979 50052.10914692916
1.9500000000000002 0.02874724380671978 10873.937109339724 nan nan nan 0.678663818190707 51360.47712863194
1.975 0.02771495096385479 10840.178298805495 nan nan nan 0.6919779400799645 52685.72262188656
2.0 0.026719072833657265 10806.42261081564 nan nan nan 0.7053348399481625 54027.84514898134
2.025 0.025759568437933922 10772.662796387065 nan nan nan 0.7187330999962678 55386.844817361954
2.0500000000000003 0.02483516000211239 10738.905172273322 nan nan nan 0.7321715223594624 56762.72129404661
2.075 0.023945439606904984 10705.150681884841 nan nan nan 0.7456489818113623 58155.474822741206
2.1 0.023090235888957977 10671.3969988637 nan nan nan 0.7591644375570086 59565.1053774515
2.125 0.02226826176047325 10637.641350977166 nan nan nan 0.7727168428929919 60991.61262307812
2.15 0.021477846428751945 10603.883017024518 nan nan nan 0.7863050317576833 62434.99600824782
2.1750000000000003 0.020717188715934753 10570.121797433738 nan nan nan 0.7999278628072768 63895.25499523653
2.2 0.019985267892479897 10536.362184693719 nan nan nan 0.8135842827806887 65372.38944075748
2.225 0.019280852749943733 10502.602581781444 nan nan nan 0.8272732551176654 66866.39913138264
2.25 0.018602518364787102 10468.835179110638 nan nan nan 0.8409936587592794 68377.28368053367
2.275 0.017950084060430527 10435.067689363934 nan nan nan 0.8547443350431553 69905.04215974218
2.3000000000000003 0.017324892804026604 10401.301993865352 nan nan nan 0.8685242631804906 71449.67415837897
2.325 0.016726430505514145 10367.537782101974 nan nan nan 0.8823324040396625 73011.17943703601
2.35 0.016153458505868912 10333.771674179197 nan nan nan 0.8961677101998509 74589.55751734873
2.375 0.01560463011264801 10300.005297508857 nan nan nan 0.9100292268087494 76184.80850551251
2.4000000000000004 0.015078374184668064 10266.245237068935 nan nan nan 0.9239161133553592 77796.9322944383
2.4250000000000003 0.014573156833648682 10232.483407049693 nan nan nan 0.9378275790866427 79425.92877289533
2.45 0.01408702414482832 10198.72306706656 nan nan nan 0.9517628904439762 81071.79768892845
2.475 0.01361906062811613 10164.965400765655 nan nan nan 0.9657212097624267 82734.53917476532
2.5 0.01316939014941454 10131.208258703467 nan nan nan 0.9797015770492004 84414.15311125803
2.5250000000000004 0.012738200835883617 10097.454339515361 nan nan nan 0.9937029980634859 86110.63940990859
2.5500000000000003 0.012325233779847622 10063.698752860537 nan nan nan 1.007724721550113 87823.998134495
2.575 0.011929095722734928 10029.946052279567 nan nan nan 1.0217661381258252 89554.2296309976
2.6 0.011547579430043697 9996.192554545527 nan nan nan 1.035826737059629 91301.33296242302
2.625 0.011179293505847454 9962.438722554532 nan nan nan 1.0499059752924726 93065.30830578927
2.6500000000000004 0.010824238881468773 9928.684455062614 nan nan nan 1.0640031911681154 94846.15518708619
2.6750000000000003 0.010483326390385628 9894.933012747637 nan nan nan 1.0781177414696919 96643.87372986473
2.7 0.010156894102692604 9861.181321068016 nan nan nan 1.0922491264329905 98458.46387921208
2.725 0.009844246320426464 9827.430281438577 nan nan nan 1.1063970065518183 100289.92522140515
2.75 0.0095435855910182 9793.677653972058 nan nan nan 1.1205611132911095 102138.25755549631
2.7750000000000004 0.009253867901861668 9759.925750418794 nan nan nan 1.1347411350654848 104003.46108602334
2.8000000000000003 0.008974500931799412 9726.171101320231 nan nan nan 1.1489367685868097 105885.53480175325
2.825 0.008704687468707561 9692.417631233366 nan nan nan 1.1631476676170522 107784.4785852857
2.85 0.008443309925496578 9658.666364377048 nan nan nan 1.1773733465762717 109700.29182206801
2.875 0.008189954794943333 9624.91836605005 nan nan nan 1.1916131049790757 111632.97516977058
2.9000000000000004 0.007945068180561066 9591.17421607139 nan nan nan 1.205866325467419 113582.52849411863
2.9250000000000003 0.007709635887295008 9557.43565186097 nan nan nan 1.2201325664009244 115548.95269223621
2.95 0.007485354784876108 9523.695321561161 nan nan nan 1.2344115404802565 117532.24778884354
2.975 0.007273430470377207 9489.95546643141 nan nan nan 1.2487029816838315 119532.41404996553
3.0 0.007073851767927408 9456.216635387418 nan nan nan 1.2630065341926102 121549.45095339938
3.0250000000000004 0.006885796319693327 9422.474913085642 nan nan nan 1.277321841654657 123583.35817660083
3.0500000000000003 0.006707885768264532 9388.729902536033 nan nan nan 1.2916486356686756 125634.13497897559
3.075 0.006538905203342438 9354.990005768603 nan nan nan 1.3059868694681218 127701.78141075016
3.1 0.00637832609936595 9321.250011290782 nan nan nan 1.320336404640957 129786.29738540416
3.125 0.006226216908544302 9287.5115971977 nan nan nan 1.3346970850697941 131887.68255469465
3.1500000000000004 0.0060826740227639675 9253.776629477317 nan nan nan 1.3490687120200848 134005.9374720459
3.1750000000000003 0.005947499070316553 9220.042586606305 nan nan nan 1.363451024872723 136141.06211500982
3.2 0.005820238497108221 9186.307966918088 nan nan nan 1.3778435388655284 138293.05679289968
3.225 0.005700895097106695 9152.575008384712 nan nan nan 1.3922458514067266 140461.92104678266
3.25 0.005589223466813564 9118.843517970128 nan nan nan 1.4066576401274493 142647.65571215915
3.2750000000000004 0.005484186112880707 9085.11592200936 nan nan nan 1.4210786235562505 144850.2616419503
3.3000000000000003 0.005384974181652069 9051.386298680007 nan nan nan 1.4355086368234524 147069.73787465802
3.325 0.0052903941832482815 9017.65554129878 nan nan nan 1.4499475115189722 149306.08414712804
3.35 0.00519914273172617 8983.927468913527 nan nan nan 1.4643951904941126 151559.29933586644
3.375 0.005111565347760916 8950.198479727227 nan nan nan 1.4788516190733745 153829.38447397004
3.4000000000000004 0.005028764717280865 8916.469145412877 nan nan nan 1.4933168276649538 156116.3391004803
3.4250000000000003 0.004951683804392815 8882.740810893136 nan nan nan 1.5077905927725122 158420.1623998637
3.45 0.004881430882960558 8849.012718639435 nan nan nan 1.522272453841244 160740.85422682698
3.475 0.004818856716156006 8815.283973530306 nan nan nan 1.5367620526608692 163078.41422608294
3.5 0.004763998556882143 8781.550490828191 nan nan nan 1.5512591032549021 165432.84150963437
3.5250000000000004 0.004715843591839075 8747.81486188165 nan nan nan 1.5657634490284404 167804.13479333688
3.5500000000000003 0.004672902170568705 8714.079459694009 nan nan nan 1.580275082705411 170192.2932374914
3.575 0.004634735640138388 8680.341860835397 nan nan nan 1.5947940609061477 172597.31675256108
3.6 0.004601756576448679 8646.60469746867 nan nan nan 1.609320168817686 175019.20487117989
3.625 0.004573634825646877 8612.867221901724 nan nan nan 1.6238530409411893 177457.9563579241
3.6500000000000004 0.0045493366196751595 8579.129799344371 nan nan nan 1.6383924241289418 179913.5708510151
3.6750000000000003 0.0045277732424438 8545.393484075195 nan nan nan 1.65293806971632 182386.04877859307
3.7 0.004508207552134991 8511.663321776656 nan nan nan 1.6674897553787926 184875.39003136367
3.725 0.004491864237934351 8477.932075942494 nan nan nan 1.6820472272701659 187381.59571312065
3.75 0.00448025343939662 8444.202459450482 nan nan nan 1.6966102412127724 189904.66501015748
3.7750000000000004 0.004473211243748665 8410.4704011877 nan nan nan 1.711178694093161 192444.59737076084
3.8000000000000003 0.004469116684049368 8376.740782695148 nan nan nan 1.7257522977156663 195001.39199733915
3.825 0.004465877078473568 8343.010300035257 nan nan nan 1.7403307576058729 197575.04928383886
3.85 0.004462597891688347 8309.280518353355 nan nan nan 1.7549139805293543 200165.56878772602
3.875 0.0044588446617126465 8275.54901642145 nan nan nan 1.7695020772065073 202772.94967533497
3.9000000000000004 0.004454515408724546 8241.818196097947 nan nan nan 1.78409521232687 205397.191018795
3.9250000000000003 0.004449502099305391 8208.08971195083 nan nan nan 1.7986935387403193 208038.29307973027
3.95 0.004444565623998642 8174.363887608254 nan nan nan 1.8132970588667428 210696.25610330416
3.975 0.004440908785909414 8140.641333963353 nan nan nan 1.8279057663961253 213371.08139326383
4.0 0.004438404459506273 8106.9175047283225 nan nan nan 1.8425197231446047 216062.76878877933
4.025 0.0044362894259393215 8073.196528248922 nan nan nan 1.8571389169507952 218771.31708110904
4.05 0.004434866365045309 8039.476343691244 nan nan nan 1.8717633355427195 221496.72686535932
4.075 0.004434916656464338 8005.7565724109745 nan nan nan 1.8863932096299594 224238.99877461625
4.1000000000000005 0.004436670336872339 7972.037210325865 nan nan nan 1.9010286159926848 226998.1326726473
4.125 0.004440265707671642 7938.318271138916 nan nan nan 1.9156691850412524 229774.12864229997
4.15 0.00444464385509491 7904.596987277402 nan nan nan 1.9303143887800565 232566.98482321244
4.175 0.0044495947659015656 7870.876500188191 nan nan nan 1.9449639480068495 235376.70081623262
4.2 0.004457340110093355 7837.154730186834 nan nan nan 1.9596179466174786 238203.27681455284
4.2250000000000005 0.004469200968742371 7803.433644624791 nan nan nan 1.974276712243333 241046.71180136807
4.25 0.004485046956688166 7769.71554578052 nan nan nan 1.9889406930136542 243907.00614536347
4.275 0.004503955598920584 7735.998156129836 nan nan nan 2.0036102995420095 246784.16021253658
4.3 0.0045247990638017654 7702.279867722257 nan nan nan 2.018285784510664 249678.17223132186
4.325 0.004546259064227343 7668.563159551942 nan nan nan 2.0329676392707223 252589.04341421727
4.3500000000000005 0.0045682527124881744 7634.850922870632 nan nan nan 2.047656519174512 255516.7742759637
4.375 0.004591421689838171 7601.143545952601 nan nan nan 2.0623530091706543 258461.36575333064
4.4 0.0046160779893398285 7567.4339230498035 nan nan nan 2.0770576588329197 261422.8184112283
4.425 0.00464198412373662 7533.725716912817 nan nan nan 2.091771130710719 264401.13132346724
4.45 0.00466786278411746 7500.014989751026 nan nan nan 2.106494088624838 267396.3032552467
4.4750000000000005 0.0046924687922000885 7466.304034524311 nan nan nan 2.1212270096403656 270408.3338429732
4.5 0.004714755341410637 7432.59167847891 nan nan nan 2.1359701044336985 273437.22242234333
4.525 0.00473410077393055 7398.881731993772 nan nan nan 2.1507234334100933 276482.96768854
4.55 0.004751688335090876 7365.174914543961 nan nan nan 2.1654871744758966 279545.5708190643
4.575 0.004768809303641319 7331.467077290786 nan nan nan 2.1802617358419742 282625.03288979066
4.6000000000000005 0.004785588011145592 7297.758442534709 nan nan nan 2.195047597723226 285721.3520841192
4.625 0.004801096394658089 7264.051869168441 nan nan nan 2.2098453709955845 288834.52796643483
4.65 0.0048151942901313305 7230.345853105445 nan nan nan 2.224655383336299 291964.56037559116
4.675 0.004828294739127159 7196.642230164794 nan nan nan 2.2394781698167376 295111.44895408466
4.7 0.004841609857976437 7162.944814641222 nan nan nan 2.2543142868466672 298275.195526933
4.7250000000000005 0.004856697749346495 7129.251460604207 nan nan nan 2.2691646086645827 301455.80102750653
4.75 0.004872879944741726 7095.562147843902 nan nan nan 2.2840299887728595 304653.26853696903
4.775 0.004888725001364946 7061.870851585264 nan nan nan 2.298910982124782 307867.5976845414
4.800000000000001 0.004903925117105246 7028.177804225607 nan nan nan 2.3138080310194593 311098.7868178498
4.825 0.004918372258543968 6994.487310071053 nan nan nan 2.328721480207629 314346.8364675931
4.8500000000000005 0.004931968171149492 6960.799710903874 nan nan nan 2.3436513896114146 317611.7468849165
4.875 0.004944637417793274 6927.114923852782 nan nan nan 2.3585978750878964 320893.5187300925
4.9 0.00495578208938241 6893.431437798578 nan nan nan 2.373560903305928 324192.15279223176
4.925000000000001 0.004964546766132116 6859.751292852916 nan nan nan 2.3885405861605737 327507.65048457554
4.95 0.004969840869307518 6826.074386219745 nan nan nan 2.4035368982701484 330840.0118231059
4.9750000000000005 0.004971653688699007 6792.396659104816 nan nan nan 2.418549373407656 334189.2377956339
5.0 0.004971472546458244 6758.721016537889 nan nan nan 2.433577440254647 337555.3288688814
5.025 0.00497064646333456 6725.044164001417 nan nan nan 2.448620789447752 340938.2834590522
5.050000000000001 0.004968787543475628 6691.370087421455 nan nan nan 2.4636793381788658 344338.1017057685
5.075 0.00496488343924284 6657.6951679478 nan nan nan 2.478753150158472 347754.7853034142
5.1000000000000005 0.0049582840874791145 6624.021784556923 nan nan nan 2.493842322712376 351188.3338566462
5.125 0.004948921501636505 6590.346919357402 nan nan nan 2.5089467373007017 354638.7464482185
5.15 0.00493684783577919 6556.6702704184645 nan nan nan 2.52406608580752 358106.02312491275
5.175000000000001 0.004922032821923494 6522.994393862931 nan nan nan 2.539199783953092 361590.16244738543
5.2 0.004905030131340027 6489.317045132528 nan nan nan 2.554347186592864 365091.16370598273
5.2250000000000005 0.004885647911578417 6455.63862528972 nan nan nan 2.5695073060656513 368609.0260840013
5.25 0.004862958565354347 6421.958411585905 nan nan nan 2.5846792132430916 372143.749332829
5.275 0.004836716689169407 6388.2807180030595 nan nan nan 2.5998620829065384 375695.3323448323
5.300000000000001 0.004807987250387669 6354.606219277441 nan nan nan 2.6150553479306637 379263.7770833317
5.325 0.004777409601956606 6320.928027376713 nan nan nan 2.63025889905883 382849.08380699554
5.3500000000000005 0.004745617508888245 6287.247426876002 nan nan nan 2.6454727341214905 386451.2484521925
5.375 0.004712419118732214 6253.56236098674 nan nan nan 2.6606972249150256 390070.26937533444
5.4 0.004676976706832647 6219.875971835703 nan nan nan 2.6759327401500403 393706.14376904437
5.425000000000001 0.004639649763703346 6186.189940675127 nan nan nan 2.6911797726133484 397358.871529356
5.45 0.004601129796355963 6152.503552381896 nan nan nan 2.706438746339086 401028.4523690705
5.4750000000000005 0.0045627751387655735 6118.82050341562 nan nan nan 2.7217097906516403 404714.88668834354
5.5 0.004526340868324041 6085.139938283061 nan nan nan 2.736993111786724 408418.17666008236
5.525 0.004492247011512518 6051.457913588591 nan nan nan 2.7522892797527265 412138.3202387128
5.550000000000001 0.00446045957505703 6017.774467491449 nan nan nan 2.7675990277036107 415875.3150895117
5.575 0.004429997876286507 5984.094233779308 nan nan nan 2.7829228562571724 419629.1625662151
5.6000000000000005 0.0043999431654810905 5950.416357704974 nan nan nan 2.7982608455331803 423399.8633034988
5.625 0.0043692030012607574 5916.742061244872 nan nan nan 2.813613182570992 427187.41751576116
5.65 0.004337779711931944 5883.067674717794 nan nan nan 2.8289799845864008 430991.82677476155
5.675000000000001 0.004306612070649862 5849.397053217456 nan nan nan 2.8443615590415767 434813.0923138568
5.7 0.004276429768651724 5815.722534767545 nan nan nan 2.859757957207591 438651.21281590353
5.7250000000000005 0.004247285891324282 5782.045339019408 nan nan nan 2.8751692783794223 442506.18612789153
5.75 0.004218968562781811 5748.367442159997 nan nan nan 2.890595567740901 446378.0109331633
5.775 0.004190560895949602 5714.692483701186 nan nan nan 2.9060365857056674 450266.6842790039
5.800000000000001 0.004160952754318714 5681.018488751892 nan nan nan 2.9214924017399246 454172.2088772188
5.825 0.0041303993202745914 5647.342326377947 nan nan nan 2.936963108455565 458094.5833947763
5.8500000000000005 0.0040993522852659225 5613.665911578598 nan nan nan 2.9524489607801945 462033.80632940406
5.875 0.004067738074809313 5579.991847259781 nan nan nan 2.9679506726946983 465989.87872296595
5.9 0.004036139231175184 5546.319130178683 nan nan nan 2.983469256584068 469962.799326474
5.925000000000001 0.004003995563834906 5512.649927320668 nan nan nan 2.9990055092425845 473952.56836811115
5.95 0.003970270045101643 5478.9807214047105 nan nan nan 3.014560287548612 477959.18922932976
5.9750000000000005 0.003935117274522781 5445.312119346474 nan nan nan 3.0301345176419483 481982.66084342205
6.0 0.0038995735812932253 5411.644475331984 nan nan nan 3.045729049930855 486022.9829983853
6.025 0.003864612663164735 5377.976664603235 nan nan nan 3.0613448116497786 490080.15375051537
6.050000000000001 0.0038306540809571743 5344.307375894872 nan nan nan 3.0769822609204476 494154.1710148301
6.075 0.0037976994644850492 5310.640997972802 nan nan nan 3.0926414048811792 498245.0367101278
6.1000000000000005 0.0037654521875083447 5276.972991666974 nan nan nan 3.108322303891568 502352.75075162255
6.125 0.0037331401836127043 5243.30264482176 nan nan nan 3.1240251959224543 506477.309131303
6.15 0.0037004160694777966 5209.631262661875 nan nan nan 3.1397504609805074 510618.71007018804
6.175000000000001 0.0036672172136604786 5175.960885695185 nan nan nan 3.1554979201835303 514776.9521568984
6.2 0.0036329051945358515 5142.293281295693 nan nan nan 3.1712672738391983 518952.03659289016
6.2250000000000005 0.0035970446188002825 5108.626586381119 nan nan nan 3.187057986593012 523143.9646368159
6.25 0.003559935139492154 5074.961455230459 nan nan nan 3.2028696934592435 527352.7366107086
6.275 0.0035221069119870663 5041.2950614351985 nan nan nan 3.218702258635721 531578.3503317091
6.300000000000001 0.0034833939280360937 5007.631732705577 nan nan nan 3.2345557821405335 535820.8066769177
6.325 0.003443822031840682 4973.967060680518 nan nan nan 3.2504307881351533 540080.1059856465
6.3500000000000005 0.0034031053073704243 4940.305634729697 nan nan nan 3.26632803816252 544356.2498015568
6.375 0.00336074223741889 4906.6394121490175 nan nan nan 3.2822483398367166 548649.2343039021
6.4 0.0033160587772727013 4872.972796840562 nan nan nan 3.298192343073976 552959.0585617815
6.425000000000001 0.003268218133598566 4839.308014579015 nan nan nan 3.3141603943731406 557285.7200625101
6.45 0.0032175842206925154 4805.644607126682 nan nan nan 3.3301525777981014 561629.2189052743
6.4750000000000005 0.003165119793266058 4771.981644267149 nan nan nan 3.3461688842813584 565989.5577719922
6.5 0.0031114157754927874 4738.321350254706 nan nan nan 3.3622093365341383 570366.737270066
6.525 0.003056841902434826 4704.662491130535 nan nan nan 3.378273982527009 574760.7564467206
6.550000000000001 0.0030013322830200195 4671.007615109078 nan nan nan 3.3943626529310245 579171.6171779652
6.575 0.002944421488791704 4637.359000513395 nan nan nan 3.4104749532037233 583599.3234859884
6.6000000000000005 0.002885601483285427 4603.712089119768 nan nan nan 3.4266103551978517 588043.8778360995
6.625 0.002824018709361553 4570.0661352889665 nan nan nan 3.442768087254116 592505.2811124466
6.65 0.002759736031293869 4536.420385631777 nan nan nan 3.45894761204379 596983.5332383983
6.675000000000001 0.0026932242326438427 4502.776357623129 nan nan nan 3.4751484750594055 601478.6370645628
6.7 0.002625010209158063 4469.133871021879 nan nan nan 3.4913701413723306 605990.5939525721
6.7250000000000005 0.0025555891916155815 4435.49032872472 nan nan nan 3.507611799010206 610519.3993440099
6.75 0.0024856594391167164 4401.849117487644 nan nan nan 3.5238727233845912 615065.0574345641
6.775 0.0024154912680387497 4368.2109743167875 nan nan nan 3.54015255660979 619627.5688328929
6.800000000000001 0.002345076762139797 4334.569867933608 nan nan nan 3.5564506129291673 624206.9373230737
6.825 0.0022746226750314236 4300.927639662091 nan nan nan 3.572765715775361 628803.1586847587
6.8500000000000005 0.0022035371512174606 4267.284294251436 nan nan nan 3.5890964306180786 633416.2284040591
6.875 0.002132059307768941 4233.64275835025 nan nan nan 3.60544160633664 638046.1478148565
6.9 0.002061012666672468 4200.001422511405 nan nan nan 3.6218006469214186 642692.9147513073
6.925000000000001 0.0019912247080355883 4166.357863764385 nan nan nan 3.638172979846827 647356.5288371879
6.95 0.0019222950795665383 4132.714646447859 nan nan nan 3.6545578528864597 652036.9870972517
6.9750000000000005 0.0018536373972892761 4099.072472577809 nan nan nan 3.670954489606991 656734.2900374023
7.0 0.0017855764599516988 4065.4260086034283 nan nan nan 3.6873623210616975 661448.4368271795
7.025 0.0017192777013406157 4031.784102377211 nan nan nan 3.7037806721357183 666179.4263414241
7.050000000000001 0.0016552944434806705 3998.145669354768 nan nan nan 3.720209256187286 670927.2617836964
7.075 0.0015939424047246575 3964.507796250674 nan nan nan 3.736648194619432 675691.944294414
7.1000000000000005 0.0015343819977715611 3930.8706001149526 nan nan nan 3.753097696666223 680473.4761498661
7.125 0.0014760686317458749 3897.2359654402285 nan nan nan 3.7695571627478857 685271.855187268
7.15 0.0014196474803611636 3863.5973939249434 nan nan nan 3.786025532648015 690087.0804132535
7.175000000000001 0.0013660386903211474 3829.956558401682 nan nan nan 3.8025011922044114 694919.145203346
7.2 0.0013152890605852008 3796.3139551029344 nan nan nan 3.8189825259145627 699768.0490881469
7.2250000000000005 0.0012666116235777736 3762.6705187756907 nan nan nan 3.835468080309548 704633.7860702192
7.25 0.0012198601616546512 3729.0269010777724 nan nan nan 3.8519565332884182 709516.3586778548
7.275 0.0011760180350393057 3695.3867393716946 nan nan nan 3.8684470918661207 714415.7655475087
7.300000000000001 0.0011351886205375195 3661.7474262554774 nan nan nan 3.8849395380169254 719332.0119998312
7.325 0.0010967631824314594 3628.110709018489 nan nan nan 3.9014336484369876 724265.0948463421
7.3500000000000005 0.0010599656961858273 3594.4741326495696 nan nan nan 3.917929228364108 729215.013884708
7.375 0.001023890101350844 3560.838754731894 nan nan nan 3.934426459740187 734181.7703142564
7.4 0.0009877255652099848 3527.202057339289 nan nan nan 3.9509251134837005 739165.3630038609
7.425000000000001 0.0009521568426862359 3493.5664656662325 nan nan nan 3.967425011967829 744165.7890889051
7.45 0.0009189087431877851 3459.931850877569 nan nan nan 3.9839266710333314 749183.0507826273
7.4750000000000005 0.0008888732409104705 3426.299239355903 nan nan nan 4.000431939718194 754217.1446006123
7.5 0.0008611615630798042 3392.6640850110775 nan nan nan 4.016942461245428 759268.0766304133
7.525 0.000835214916151017 3359.031651409066 nan nan nan 4.033458677093459 764335.841776166
7.550000000000001 0.0008107947651296854 3325.3965796136868 nan nan nan 4.049981130026863 769420.4368717794
7.575 0.0007860710611566901 3291.7624254916955 nan nan nan 4.066510057952688 774521.859980364
7.6000000000000005 0.0007607072475366294 3258.1264687312664 nan nan nan 4.083045893058553 779640.1097767119
7.625 0.0007355153793469071 3224.490494168114 nan nan nan 4.099589827123953 784775.1822383365
7.65 0.0007097912020981312 3190.8572355016086 nan nan nan 4.116143128254223 789927.07685868
7.675000000000001 0.0006819019326940179 3157.218670997749 nan nan nan 4.132706314418745 795095.7913653121
7.7 0.0006517278379760683 3123.5812850149414 nan nan nan 4.149278389504134 800281.3232051068
7.7250000000000005 0.0006201657233759761 3089.948269523601 nan nan nan 4.165857735445508 805483.668252676
7.75 0.0005877791554667056 3056.3149451950703 nan nan nan 4.18244235512627 810702.8289423274
7.775 0.0005549045163206756 3022.681627235422 nan nan nan 4.199031187779244 815938.8049702886
7.800000000000001 0.0005215510027483106 2989.0488778499634 nan nan nan 4.215623646267657 821191.5966429807
7.825 0.00048771509318612516 2955.424967351261 nan nan nan 4.232219311954357 826461.2114550356
7.8500000000000005 0.00045408590813167393 2921.802475869338 nan nan nan 4.248817217654899 831747.6520405104
7.875 0.0004212485800962895 2888.179208617291 nan nan nan 4.2654170047111455 837050.9193813623
7.9 0.00038871547440066934 2854.5599362418975 nan nan nan 4.282018361123825 842371.0120366688
7.925000000000001 0.0003564604267012328 2820.944508422693 nan nan nan 4.2986211257093725 847707.9357022659
7.95 0.000325532368151471 2787.332488761949 nan nan nan 4.315225243284262 853061.6958840146
7.9750000000000005 0.00029733835253864527 2753.721160643039 nan nan nan 4.331829801687961 858432.295449354
8.0 0.00027269127895124257 2720.1079311559533 nan nan nan 4.348434001188507 863819.7336174605
8.025 0.00025167546118609607 2686.493471153788 nan nan nan 4.365037119578095 869224.0044851399
8.05 0.00023397528275381774 2652.8842769770977 nan nan nan 4.38163808472575 874645.1112357851
8.075000000000001 0.00021800404647365212 2619.2729048442943 nan nan nan 4.398235033289829 880083.0499893838
8.1 0.00020260685414541513 2585.667286845219 nan nan nan 4.414825536623673 885537.8267258756
8.125 0.0001879985793493688 2552.0642226776577 nan nan nan 4.431407872300926 891009.4535633746
8.15 0.00017463286349084228 2518.459914909731 nan nan nan 4.447981845172453 896497.9267507053
8.175 0.00016285789024550468 2484.85652572222 nan nan nan 4.464548543781188 902003.2485368204
8.200000000000001 0.00015208381228148937 2451.255492267542 nan nan nan 4.481109276780588 907525.4200932786
8.225 0.00014084733265917748 2417.658843857321 nan nan nan 4.497664655884796 913064.4434051234
8.25 0.0001287229242734611 2384.0672546085743 nan nan nan 4.514213528945364 918620.3244238175
8.275 0.00011630020890152082 2350.4758114732117 nan nan nan 4.530755084113065 924193.0832496617
8.3 0.00010481681965757161 2316.8844192036554 nan nan nan 4.54729001019524 929782.7100536394
8.325000000000001 9.463335300097242e-05 2283.2919242869584 nan nan nan 4.5638195524522045 935389.2094839986
8.35 8.560757123632357e-05 2249.6990050894206 nan nan nan 4.580343673100268 941012.5747059054
8.375 7.703632581979036e-05 2216.1023671057346 nan nan nan 4.59686145198905 946652.7978324745
8.4 6.807238969486207e-05 2182.5034541689465 nan nan nan 4.613370761643888 952309.8766509118
8.425 5.853856782778166e-05 2148.902119552768 nan nan nan 4.629869761510805 957983.8007874585
8.450000000000001 4.902905129711144e-05 2115.298688247391 nan nan nan 4.6463573484884915 963674.5617787269
8.475 3.974429637310095e-05 2081.6974210521685 nan nan nan 4.662832605793861 969382.1560419668
8.5 3.073659536312334e-05 2048.096906904018 nan nan nan 4.679294372449061 975106.5928546966
8.525 2.2666543372906744e-05 2014.5028027775227 nan nan nan 4.695741525935084 980847.8717321864
8.55 1.5929746950860135e-05 1980.9106420608623 nan nan nan 4.712174162201676 986606.0071498582
8.575000000000001 1.0428077075630426e-05 1947.3134290434803 nan nan nan 4.728593165517284 992380.9909102385
8.6 5.842673544975696e-06 1913.7139167972566 nan nan nan 4.744999251514417 998172.8103644016
8.625 2.1639018541463884e-06 1880.1168690732848 nan nan nan 4.76139274597891 1003981.4585639426
8.65 -8.805645279608143e-07 1846.5190394498186 nan nan nan 4.777773008688742 1009806.9440905185
8.675 -2.8304766601650044e-06 1812.9209896344883 nan nan nan 4.794139196142678 1015649.2581075678
8.700000000000001 -3.2084335543913767e-06 1779.3237357128148 nan nan nan 4.810491207767035 1021508.4052508974
8.725 -2.7435689844423905e-06 1745.7266558146516 nan nan nan 4.826829768893516 1027384.3720656999
8.75 -2.348237558180699e-06 1712.1266161743606 nan nan nan 4.843158060981796 1033277.1557083895
8.775 -2.226062633781112e-06 1678.5286510191545 nan nan nan 4.859479841248169 1039186.7545466282
8.8 -1.7188931451528333e-06 1644.928043490219 nan nan nan 4.8757981529788434 1045113.1710912792
8.825000000000001 -4.668262576501547e-08 1611.327849806594 nan nan nan 4.892113608767466 1051056.386224898
8.85 2.4191144802898634e-06 1577.727245276347 nan nan nan 4.908426069692697 1057016.3943906147
8.875 4.207522579235956e-06 1544.128852214933 nan nan nan 4.924735993069001 1062993.193067712
8.9 5.224181222729385e-06 1510.5298122730053 nan nan nan 4.941042818047943 1068986.77392799
8.925 6.795195986342151e-06 1476.9319293082754 nan nan nan 4.957346034532433 1074997.1471694729
8.950000000000001 9.083919394470286e-06 1443.3412656533922 nan nan nan 4.9736438823490845 1081024.3096986227
8.975 1.0828773156390525e-05 1409.7496919770501 nan nan nan 4.9899321069294 1087068.2744787645
9.0 1.080159745470155e-05 1376.1586057932693 nan nan nan 5.00620411468722 1093129.035362214
9.025 9.237423000740819e-06 1342.5708263536658 nan nan nan 5.022453222040079 1099206.588913818
9.05 6.8488079705275595e-06 1308.9835500955435 nan nan nan 5.038671721012927 1105300.9419897497
9.075000000000001 4.115335741516901e-06 1275.3972076047808 nan nan nan 5.054853128123796 1111412.095665821
9.1 1.7775635114958277e-06 1241.8114345098645 nan nan nan 5.070995133010842 1117540.0403341681
9.125 -8.115269167774386e-08 1208.22902125512 nan nan nan 5.087098529826309 1123684.7768677343
9.15 -1.8589514638733817e-06 1174.6493280304337 nan nan nan 5.1031613499919395 1129846.3186368528
9.175 -3.87334239349002e-06 1141.0751750144655 nan nan nan 5.11917920726083 1136024.6848844057
9.200000000000001 -6.195681635290384e-06 1107.4982243164357 nan nan nan 5.135146825813303 1142219.8631280228
9.225 -8.550577149435412e-06 1073.9209162223044 nan nan nan 5.151057920414542 1148431.8428052922
9.25 -1.099339897336904e-05 1040.3500427141864 nan nan nan 5.16690638685979 1154660.636769863
9.275 -1.3996714187669568e-05 1006.7798905154882 nan nan nan 5.18268858485369 1160906.249849024
9.3 -1.7891841707751155e-05 973.2105986058641 nan nan nan 5.198402153540194 1167168.6842498383
9.325000000000001 -2.2853708287584595e-05 939.6458663823305 nan nan nan 5.214046382338546 1173447.975885706
9.35 -2.9387269023573026e-05 906.0752258406571 nan nan nan 5.229623243534142 1179744.1020041222
9.375 -3.764011125895195e-05 872.5039631670123 nan nan nan 5.245132623356647 1186057.0331814813
9.4 -4.660198464989662e-05 838.9342868192487 nan nan nan 5.260575563893612 1192386.7662775682
9.425 -5.5002517910907045e-05 805.3669831436846 nan nan nan 5.275953572538085 1198733.3097178782
9.450000000000001 -6.202528311405331e-05 771.7993559645706 nan nan nan 5.291270050465781 1205096.6667768997
9.475 -6.729298183927312e-05 738.2361770701905 nan nan nan 5.306528798566059 1211476.850067381
9.5 -7.062508666422218e-05 704.6745575107749 nan nan nan 5.321734565548172 1217873.8795368809
9.525 -7.292898226296529e-05 671.1150646018453 nan nan nan 5.336890953524591 1224287.7570445293
9.55 -7.4115683673881e-05 637.5520580147811 nan nan nan 5.351999197218548 1230718.4770065732
9.575000000000001 -7.331596862059087e-05 603.9922946391376 nan nan nan 5.367059005408259 1237166.013832357
9.600000000000001 -6.963922351133078e-05 570.432320342063 nan nan nan 5.3820735460742375 1243630.4171413358
9.625 -6.32420924375765e-05 536.8734391692952 nan nan nan 5.397049950260296 1250111.6411265929
9.65 -5.526931636268273e-05 503.313684818078 nan nan nan 5.411993214568019 1256609.674505193
9.675 -4.692311995313503e-05 469.75585924423126 nan nan nan 5.426902460058209 1263124.5586008532
9.700000000000001 -3.887318234774284e-05 436.19940362923063 nan nan nan 5.4417740673101616 1269656.2938939761
9.725000000000001 -3.12494084937498e-05 402.63930137224077 nan nan nan 5.456607018195391 1276204.8491356887
9.75 -2.3885568225523457e-05 369.07840028713997 nan nan nan 5.471403542475582 1282770.1612799633
9.775 -1.715756116027478e-05 335.52433359968103 nan nan nan 5.486168015952467 1289352.2584219212
9.8 -1.133563000621507e-05 301.97300767031743 nan nan nan 5.500899662455873 1295951.1879185925
9.825000000000001 -5.877912371943239e-06 268.42261669501255 nan nan nan 5.515601431870671 1302567.0462758031
9.850000000000001 -1.1011546803274541e-06 234.87136564421206 nan nan nan 5.530283259145517 1309199.854664349
9.875 2.4252042294392595e-06 201.3187340608838 nan nan nan 5.544959870965305 1315849.5493865947
9.9 4.958802037435817e-06 167.76724101312337 nan nan nan 5.559639851260821 1322516.17688619
9.925 6.014268819853896e-06 134.2133981580936 nan nan nan 5.574331129818139 1329199.6947960379
9.950000000000001 6.23267123955884e-06 100.66082515851042 nan nan nan 5.589020046260659 1335900.1318177513
9.975000000000001 5.833794148202287e-06 67.10839591420343 nan nan nan 5.603699752774264 1342617.359194528
10.0 3.7512622839130927e-06 33.55407255750649 nan nan nan 5.618363225557803 1349351.600394763


==> plots/star_polymer2/star_polymer_51.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.05841529369354248 0.051686261425971984 0.8412825561333332 0.34900167416854544 0.31915508187938824 -6.80111043038778e-10 -5.574293027166277e-10
0.04 0.05789647623896599 0.05037386808383465 1.2555825083999999 0.322827643348996 0.3419171217492866 9.338513171731577e-05 8.269498647329243e-05
0.08 0.05686105042695999 0.04909820146000385 1.6698824606666667 0.3385815751491276 0.3350865434744672 0.0003723191356566016 0.00032689565833115354
0.12 0.05565451830625534 0.047855157120227816 2.084182412933333 0.33957745973606124 0.3323284991711414 0.0008339405822329003 0.0007288137467185933
0.16 0.05440637096762657 0.04664500063896179 2.4984823652 0.35658022619019825 0.36883155992273475 0.0014747761177078917 0.0012847524935600703
0.2 0.05315800756216049 0.04546593732392788 2.9127823174666667 0.3675515774716399 0.39414900319611307 0.0022911864655594575 0.0019910959319719835
0.24 0.051922135055065155 0.04432006093990803 3.3270822697333333 0.4069048372761233 0.4280499296934394 0.0032795080441883682 0.0028443175756892886
0.28 0.05070379003882408 0.04320406658923626 3.741382222 0.5257212958071328 0.5195168118883747 0.004436099686584196 0.003840985810465092
0.32 0.049504950642585754 0.0421150760461092 4.1556821742666665 0.7302736903800795 0.7413680782113412 0.005757364611917073 0.004977756980591856
0.36 0.04832714423537254 0.041053536678433415 4.569982126533334 1.0485284680389926 1.0719179108123487 0.007239751008891346 0.006251357863815685
0.4 0.04717038571834564 0.04001838545393944 4.9842820788 1.2546296679722513 1.246846497940755 0.008879751088564697 0.007658606936504263
0.44 0.04603546857833862 0.0390067175539732 5.398582031066667 1.300348155374743 1.256784025125467 0.010673909223495655 0.009196368516401755
0.48 0.04492325708270073 0.03802415351790189 5.812881983333334 1.2252114138211556 1.1778312832363582 0.012618836998749768 0.01086156712092494
0.52 0.04383400082588196 0.03706794636046887 6.2271819356 1.115252036781156 1.084229511453838 0.014711210851772741 0.012651214736022041
0.56 0.04276779294013977 0.03613557373379171 6.641481887866666 1.0289214404608884 1.0206515398144147 0.016947782044268875 0.014562404328399439
0.6 0.041723210364580154 0.03522651126741618 7.055781840133333 0.9443887144372722 0.9764429120854441 0.019325359324457173 0.016592316085715268
0.64 0.04069984331727028 0.0343424623781899 7.4700817924 0.8999068480746815 0.9465378853237121 0.02184079660166268 0.018738182981307944
0.68 0.039697445929050446 0.03348377938531339 7.884381744666666 0.8801640806189482 0.9424188024990775 0.024491006653528657 0.020997328873299744
0.72 0.03871549665927887 0.03264821082987636 8.298681696933333 0.9140088508187294 0.9528790275563056 0.027272963348990487 0.02336711228213426
0.76 0.03775281459093094 0.03183517333237454 8.7129816492 0.9498667875887172 0.9715117830064788 0.030183682877042803 0.025845008329266363
0.8 0.036809176206588745 0.031047313569229098 9.127281601466667 0.9913660184504621 0.9922859972785814 0.03322022581711978 0.02842850820427339
0.84 0.03588494285941124 0.030278384183038024 9.541581553733332 1.0292483927248033 1.000782412731666 0.0363797046010585 0.031115235464407334
0.88 0.03498048707842827 0.02952882315636054 9.955881505999999 1.0279685919026378 1.0213282288849952 0.03965929692689446 0.03390285240001669
0.92 0.034095343202352524 0.02879874825749028 10.370181458266666 1.0361751738839509 1.0255964401277762 0.043056255999989024 0.03678909205888378
0.96 0.033228859305381775 0.02808722666346934 10.784481410533333 1.0358646784384482 1.017417222768342 0.04656787177645316 0.039771806479445664
1.0 0.03238154575228691 0.02739468881569046 11.198781362799998 1.0151184251444714 0.9994651238461637 0.050191494025844934 0.04284880778003378
1.04 0.03155316412448883 0.02671779852612235 11.613081315066665 0.995008060985579 0.9963407976112206 0.05392453082619289 0.04601794951967614
1.08 0.030743271112442017 0.026058097301828443 12.027381267333332 1.0003598037862524 0.9924714637043641 0.05776442198158115 0.04927714578115712
1.12 0.029951678588986397 0.02541496823339141 12.4416812196 0.9934376162558329 0.9921467732831779 0.0617086655470953 0.05262432217644748
1.16 0.02917802892625332 0.024789198794225142 12.855981171866667 0.9857556922214192 0.9853852983146234 0.0657547968614061 0.056057476870330046
1.2 0.028421645984053612 0.024181102709479804 13.270281124133332 0.9831917190183036 0.9975284108020794 0.0699003996660257 0.059574737283541665
1.24 0.027682211250066757 0.023585950202306735 13.684581076399999 0.9882448202396393 0.9986889783264031 0.07414309228115383 0.06317421082879371
1.28 0.026959646493196487 0.02300730038021662 14.098881028666666 0.9963134170975206 1.0117285291830258 0.07848054120323576 0.06685405244267142
1.32 0.02625369094312191 0.02244241626889707 14.513180980933333 0.9989336186009112 1.0104608205454906 0.08291046594599928 0.07061242311266845
1.36 0.025564325973391533 0.021893734882871503 14.927480933199998 1.0145539418253233 1.0085942574282623 0.08743061853066035 0.07444754971304128
1.4000000000000001 0.024890804663300514 0.02135627393585234 15.341780885466665 1.0143214140686447 0.999932456541204 0.09203881115018092 0.0783577245522387
1.44 0.02423236146569252 0.020832508765763372 15.756080837733332 1.008998246135543 0.9935597217269518 0.09673290518294873 0.08234127203041772
1.48 0.023588677868247032 0.020322747696234846 16.17038079 1.0074185522514374 0.9959039407501582 0.10151080140542335 0.08639653810376142
1.52 0.02295982465147972 0.01982427828646463 16.584680742266666 1.007307622502192 0.9925647403051467 0.10637044065983468 0.09052196624360015
1.56 0.022345196455717087 0.01933756762521103 16.998980694533333 0.997464013442064 0.9976614828890971 0.11130982303685819 0.09471594016135744
1.6 0.021744251251220703 0.01886374583992199 17.4132806468 0.9974636878691996 1.0012659456934372 0.1163269724084329 0.09897692375439522
1.6400000000000001 0.021156955510377884 0.018403170382237644 17.827580599066664 0.9975618584359889 1.002691958960916 0.12141997398959681 0.10330339317851778
1.68 0.020582985132932663 0.017953841350460426 18.24188055133333 0.9855724896658368 1.007903101693697 0.1265869668210584 0.10769394749151139
1.72 0.020022552460432053 0.01751603534093476 18.656180503599998 0.9957916717954649 0.9994355969043649 0.131826105224816 0.11214709330266245
1.76 0.01947549544274807 0.017090875477401422 19.070480455866665 0.99720403845501 0.99868004778793 0.13713561213266415 0.11666134449291397
1.8 0.01894080825150013 0.016677162445942174 19.484780408133332 1.0000199161261227 0.9986150585393101 0.14251373419626032 0.12123538175178897
1.84 0.018417896702885628 0.016273890164921524 19.8990803604 1.0036007731534509 0.9966339591704165 0.1479587438726045 0.12586789594650843
1.8800000000000001 0.017906107008457184 0.015880636162265902 20.313380312666666 1.0117164159621637 1.0021691170250044 0.15346892930119901 0.13055760243433248
1.92 0.017404651269316673 0.015497984637972606 20.727680264933333 1.004075312439841 1.0032243245562942 0.15904259305430973 0.13530326616504917
1.96 0.01691325008869171 0.015124362399943173 21.1419802172 0.9962042565779592 0.9996273814262094 0.16467805898631846 0.1401035116033819
2.0 0.016432134434580803 0.014759289636331843 21.556280169466667 0.9964949175144796 1.002367477252957 0.1703736983017706 0.14495715290815098
2.04 0.015961550176143646 0.014402585663600824 21.97058012173333 1.0038119571186501 0.9923219857548481 0.17612793270053304 0.14986300823264276
2.08 0.01550162024796009 0.014054610793040134 22.384880073999998 1.0024536851521095 0.9975625488797752 0.1819392417405003 0.1548199307111065
2.12 0.015051896683871746 0.0137139770664693 22.799180026266665 0.9954779894026031 1.001041973226526 0.18780610419867724 0.15982689524558316
2.16 0.014611450955271721 0.013381597754886992 23.213479978533332 0.9967919577567861 0.9992501309338454 0.19372699495701184 0.16488283404984597
2.2 0.014179578050971031 0.013058257166790065 23.6277799308 1.0021013914073458 0.999697105193767 0.19970042137523303 0.16998671431771306
2.24 0.01375665795058012 0.012743441364710452 24.042079883066666 1.0050439277339553 1.0010830220668832 0.20572489738519986 0.17513750411297138
2.2800000000000002 0.013343539088964462 0.012435934685316287 24.456379835333333 1.004470781569492 0.9936492827759887 0.21179899599240462 0.18033420114166315
2.32 0.012940706685185432 0.012132380001238112 24.8706797876 1.0004428258655864 0.9964678680250195 0.2179213929109264 0.18557576144173202
2.36 0.012547919526696205 0.011834925159430073 25.284979739866664 1.0012138616040036 1.0019638767287422 0.22409077085697984 0.19086113357614576
2.4 0.012165158055722713 0.011544475523777976 25.69927969213333 0.9966212002642666 1.0033196279300183 0.23030583287142586 0.19618938563483204
2.44 0.01179212424904108 0.01126325045481167 26.113579644399998 1.00016507149433 1.0042185074116263 0.2365652657246421 0.2015595081310389
2.48 0.011428404599428177 0.010991507389613572 26.527879596666665 0.998077628816916 1.0024073798569917 0.2428677926548686 0.20697056528390453
2.52 0.011073554866015911 0.010726728827257611 26.942179548933332 1.0008614100981414 1.001262559398066 0.24921217817751512 0.21242165414509456
2.56 0.010726815089583397 0.01046859301131603 27.3564795012 1.003805373637623 0.9989292904977548 0.25559720748572634 0.21791185543840794
2.6 0.01038774661719799 0.010217691734576016 27.770779453466666 0.9977457248328488 0.9996020874563993 0.2620217157444539 0.22344029791825892
2.64 0.010056467726826668 0.009969584729183465 28.185079405733333 0.9976719054906688 0.9964153859996155 0.26848460120474676 0.22900608922030585
2.68 0.009732802398502827 0.009725192851979548 28.599379358 0.9981342018204444 0.9973413789051238 0.27498475607571593 0.23460835201010982
2.72 0.009416571818292141 0.009487672333564028 29.013679310266667 0.999787051880801 0.996858379531505 0.2815210313251942 0.24024628659415384
2.7600000000000002 0.009108152240514755 0.009256935865397914 29.42797926253333 0.9989751500429502 1.0000059155554255 0.288092292471784 0.24591914376587698
2.8000000000000003 0.008808204904198647 0.009031625740106087 29.842279214799998 1.003752761156404 1.0001977218962692 0.294697538900959 0.2516260435549766
2.84 0.008517108857631683 0.00881369340425833 30.256579167066665 1.003003678978633 1.0037091130126683 0.3013358005617377 0.2573663593899586
2.88 0.008234529756009579 0.008599638973161811 30.670879119333332 1.0028576274186476 1.0022784020479558 0.3080060819436259 0.26313942710398974
2.92 0.00795957911759615 0.008392414446433832 31.0851790716 0.997920715993355 1.0009541309572607 0.3147073585661602 0.2689446183061317
2.96 0.0076914201490581036 0.008191205065171932 31.499479023866666 0.9964255561530626 0.9990751323907987 0.3214385838690742 0.2747812451423355
3.0 0.007428854238241911 0.007995304907428682 nan nan nan 0.32819878532202656 0.2806483987610472
3.04 0.007171106059104204 0.007805389808924927 nan nan nan 0.33498703514543005 0.286545462300334
3.08 0.006918378174304962 0.007621550752027833 nan nan nan 0.341802376357451 0.29247165717999546
3.12 0.006671592127531767 0.00744008988938306 nan nan nan 0.3486438910557419 0.29842645744213064
3.16 0.006431217771023512 0.0072632936891629364 nan nan nan 0.35551071689058217 0.3044093880024326
3.2 0.006197351962327957 0.007091213626620651 nan nan nan 0.3624019615425147 0.3104196845167937
3.24 0.0059693343937397 0.006923993910920923 nan nan nan 0.36931679806005857 0.3164567986704793
3.2800000000000002 0.005746439564973116 0.00676286021339777 nan nan nan 0.376254429453673 0.32252031140656695
3.3200000000000003 0.005528625100851059 0.006606082455985888 nan nan nan 0.38321409913853816 0.3286096509854708
3.36 0.005316205322742462 0.006454092039025389 nan nan nan 0.3901950555270818 0.33472418669694043
3.4 0.0051092542707920074 0.0063056753223116975 nan nan nan 0.3971966065843396 0.3408634493134015
3.44 0.004907506052404642 0.00616333063688979 nan nan nan 0.4042181423121352 0.34702686621620066
3.48 0.004710664972662926 0.006024196566050174 nan nan nan 0.41125903672814507 0.3532139385274138
3.52 0.004518948029726744 0.005887824421701734 nan nan nan 0.4183186509621019 0.3594241434307518
3.56 0.004332659300416708 0.005755653992358071 nan nan nan 0.42539630158145186 0.36565710932418677
3.6 0.004151774570345879 0.005624702309234359 nan nan nan 0.43249132391523526 0.3719124933803152
3.64 0.003976544830948114 0.005494310266533924 nan nan nan 0.43960316671847066 0.3781897154743394
3.68 0.003806546563282609 0.005365607854282017 nan nan nan 0.44673123715796376 0.384488402030662
3.72 0.003641169983893633 0.005242567726285429 nan nan nan 0.45387490357276383 0.39080820837981445
3.7600000000000002 0.0034805904142558575 0.005123373659291508 nan nan nan 0.4610336153026983 0.39714878340835696
3.8000000000000003 0.0033246739767491817 0.0050060186605383646 nan nan nan 0.4682068538369235 0.4035095677209957
3.84 0.0031729538459330797 0.004890558102059935 nan nan nan 0.47539414615443915 0.40989024707678196
3.88 0.0030245869420468807 0.004780928192050429 nan nan nan 0.48259500069102845 0.41629044069626614
3.92 0.002879183040931821 0.004674808600193181 nan nan nan 0.48980890731816074 0.4227098420937567
3.96 0.0027371132746338844 0.004572223213416669 nan nan nan 0.49703534205434075 0.4291481776604518
4.0 0.0025990658905357122 0.004471248363481952 nan nan nan 0.5042737381386803 0.435605117278477
4.04 0.002465441357344389 0.004372141269466913 nan nan nan 0.5115235840187596 0.44208024287856823
4.08 0.002335313707590103 0.004274518818904587 nan nan nan 0.5187843126050075 0.4485733433453413
4.12 0.0022079329937696457 0.004179109779976264 nan nan nan 0.5260552645694593 0.4550840299224968
4.16 0.0020836994517594576 0.004086705984825734 nan nan nan 0.5333358269086588 0.46161201821527514
4.2 0.0019632037729024887 0.003998551800071553 nan nan nan 0.5406254984032725 0.468157065603973
4.24 0.0018472721567377448 0.003913894408569206 nan nan nan 0.5479239349763629 0.4747187943606598
4.28 0.0017360495403409004 0.0038305118052724646 nan nan nan 0.5552307398346206 0.48129687359309054
4.32 0.001629703096114099 0.003746897534281714 nan nan nan 0.5625455667495739 0.4878910406614729
4.36 0.0015279555227607489 0.0036665371661973186 nan nan nan 0.5698680648623969 0.4945008672661455
4.4 0.0014298362657427788 0.003586678031063639 nan nan nan 0.5771978336747742 0.5011262130913908
4.44 0.001334507716819644 0.0035078659400212204 nan nan nan 0.584534510848164 0.5077664842763294
4.48 0.00124201993457973 0.0034317107861941915 nan nan nan 0.5918777118809248 0.5144212479725861
4.5200000000000005 0.001151928212493658 0.0033568588495204894 nan nan nan 0.5992271259834085 0.521090306278018
4.5600000000000005 0.0010632119374349713 0.0032845060103718422 nan nan nan 0.6065824549693288 0.5277736392168059
4.6000000000000005 0.0009758854284882545 0.0032130923918141053 nan nan nan 0.6139433703259235 0.5344710720867265
4.64 0.0008908805320970714 0.003142024118253961 nan nan nan 0.6213095871484061 0.5411824305359139
4.68 0.000808937824331224 0.0030737683207641823 nan nan nan 0.6286808433448902 0.547907215600116
4.72 0.0007305538165383041 0.003004788907236405 nan nan nan 0.6360567948440325 0.5546452865629989
4.76 0.000655459938570857 0.0029389760856450013 nan nan nan 0.6434370214391021 0.5613963057833375
4.8 0.0005828290013596416 0.002876232474080636 nan nan nan 0.6508211768323965 0.5681599389258902
4.84 0.0005124274757690728 0.002815752533080944 nan nan nan 0.6582089121422445 0.5749361741567952
4.88 0.0004446323437150568 0.0027573453172557638 nan nan nan 0.6655998819651127 0.5817248138493971
4.92 0.0003795784432440996 0.0027012640766724944 nan nan nan 0.6729937421847488 0.5885256213489187
4.96 0.0003168307011947036 0.0026466803791208074 nan nan nan 0.6803902768794267 0.5953386832509833
5.0 0.00025536937755532563 0.0025909181878602684 nan nan nan 0.6877893248055652 0.6021639482534038
5.04 0.00019468468963168561 0.0025360936964526335 nan nan nan 0.6951906733525978 0.6090013735155876
5.08 0.00013459441834129393 0.0024826236744507914 nan nan nan 0.7025939532506552 0.6158507982045315
5.12 7.595679926453158e-05 0.0024301480294195554 nan nan nan 0.7099987373974659 0.6227119325457197
5.16 1.9267223251517862e-05 0.002379314838245191 nan nan nan 0.7174046454400059 0.6295844385476597
5.2 -3.512799958116375e-05 0.002328504195722635 nan nan nan 0.7248114175966661 0.6364681931654512
5.24 -8.762007200857624e-05 0.0022784480077815243 nan nan nan 0.7322188499169899 0.6433629086902362
5.28 -0.00013823578774463385 0.002231139176922006 nan nan nan 0.7396267297736847 0.6502684785403624
5.32 -0.00018716113117989153 0.0021870154049455325 nan nan nan 0.7470347940359294 0.6571848096583282
5.36 -0.0002343322557862848 0.0021454812547574984 nan nan nan 0.7544427764474497 0.6641119616281488
5.4 -0.00027968722861260176 0.0021031171824000775 nan nan nan 0.7618503185135123 0.6710494797660554
5.44 -0.0003232887829653919 0.002061681458615436 nan nan nan 0.7692570376613491 0.6779971011354731
5.48 -0.0003648028359748423 0.002022920702685282 nan nan nan 0.7766627273765441 0.6849548220841921
5.5200000000000005 -0.00040409975918009877 0.0019841661318141268 nan nan nan 0.7840672065889953 0.6919223385045643
5.5600000000000005 -0.0004412082489579916 0.001944723757139931 nan nan nan 0.7914703720559252 0.6988996439747667
5.6000000000000005 -0.00047607492888346314 0.0019053772732216603 nan nan nan 0.7988722108856986 0.7058867738637864
5.64 -0.0005083098658360541 0.0018692826499798684 nan nan nan 0.8062726620376998 0.712883844154417
5.68 -0.0005381476366892457 0.0018339357533043367 nan nan nan 0.8136715953164538 0.7198905348037841
5.72 -0.00056634028442204 0.0017967505710459845 nan nan nan 0.8210688438706091 0.7269066308589903
5.76 -0.0005930344923399389 0.0017599700813553062 nan nan nan 0.8284641947296332 0.7339315771400077
5.8 -0.0006185047095641494 0.0017236456779801518 nan nan nan 0.835857435833066 0.7409651114152211
5.84 -0.0006428484921343625 0.00168706137341226 nan nan nan 0.8432483128445765 0.7480068656225259
5.88 -0.0006656085606664419 0.001650979584598681 nan nan nan 0.8506365572901591 0.7550568001978323
5.92 -0.0006868909695185721 0.0016155759468814358 nan nan nan 0.8580219428486252 0.7621147986567491
5.96 -0.0007073208107613027 0.0015822803980541649 nan nan nan 0.8654042582714265 0.7691804931718155
6.0 -0.0007272007642313838 0.0015498250206000084 nan nan nan 0.872783310988244 0.776253810138545
6.04 -0.0007461205241270363 0.001518155389834312 nan nan nan 0.8801590385226342 0.7833347385296223
6.08 -0.0007637320086359978 0.001488116257386224 nan nan nan 0.8875312963734093 0.7904230457183296
6.12 -0.0007800047751516104 0.0014596966464117285 nan nan nan 0.894900041691355 0.7975187857130943
6.16 -0.0007951749721542001 0.001431231575158192 nan nan nan 0.9022652426262991 0.8046218927572196
6.2 -0.0008087795577012002 0.0014043484622008981 nan nan nan 0.9096268935438784 0.81173241778252
6.24 -0.0008207311038859189 0.0013797901212237776 nan nan nan 0.916985011202423 0.8188502043798906
6.28 -0.0008308144169859588 0.0013545890006905973 nan nan nan 0.9243397012177413 0.8259751565079475
6.32 -0.0008387741982005537 0.0013323278992167906 nan nan nan 0.9316910001001477 0.8331073473887461
6.36 -0.000845101720187813 0.0013123141915790618 nan nan nan 0.9390388521611889 0.840246323671709
6.4 -0.0008509339531883597 0.0012907114693074837 nan nan nan 0.9463831840044431 0.8473920364142065
6.44 -0.0008565993630327284 0.0012672547915825417 nan nan nan 0.953723839600951 0.8545446151934578
6.48 -0.0008620425942353904 0.001244303994174581 nan nan nan 0.9610608002600529 0.8617039989388473
6.5200000000000005 -0.000867202936206013 0.0012222297185932984 nan nan nan 0.9683941723609775 0.8688696412612713
6.5600000000000005 -0.0008720866171643138 0.0011997909473845502 nan nan nan 0.9757241360616791 0.8760415760715299
6.6000000000000005 -0.0008768182015046477 0.0011783572523690164 nan nan nan 0.9830508892335479 0.8832196921073675
6.640000000000001 -0.0008812696905806661 0.001155885873405321 nan nan nan 0.9903745884755736 0.8904036893981598
6.68 -0.0008855093037709594 0.0011323120296212728 nan nan nan 0.9976952502268264 0.897593127789349
6.72 -0.0008896510698832572 0.001109092406477197 nan nan nan 1.0050128896416832 0.9047879954466634
6.76 -0.0008933700155466795 0.0010866496002078056 nan nan nan 1.0123273985867047 0.9119885504625899
6.8 -0.0008966578752733767 0.0010639878393473336 nan nan nan 1.0196386149533139 0.9191947306624781
6.84 -0.0008996956748887897 0.001041006027418698 nan nan nan 1.0269465112492984 0.9264062962438065
6.88 -0.0009027842315845191 0.0010175837325392058 nan nan nan 1.0342511604524278 0.9336231329643795
6.92 -0.0009060794254764915 0.0009949766144405877 nan nan nan 1.041552657586703 0.9408451486080194
6.96 -0.0009097153088077903 0.0009742400606151205 nan nan nan 1.0488510246136618 0.9480723350555438
7.0 -0.0009134614956565201 0.0009540805424624704 nan nan nan 1.0561461712242644 0.9553045434765083
7.04 -0.00091717200120911 0.0009347788242793176 nan nan nan 1.0634379936993774 0.962541663626196
7.08 -0.000920822552870959 0.0009149858357809717 nan nan nan 1.0707262553000858 0.9697838214147406
7.12 -0.0009240343933925033 0.0008968781181231025 nan nan nan 1.0780106658710775 0.9770309204053753
7.16 -0.0009263649699278176 0.0008764892066846369 nan nan nan 1.085291056493351 0.9842827239895021
7.2 -0.0009281209786422551 0.0008553863416407257 nan nan nan 1.0925672728377054 0.9915387530294129
7.24 -0.0009300494566559792 0.0008365419070680946 nan nan nan 1.0998390640560645 0.9987989559652146
7.28 -0.0009329784079454839 0.0008181242326302454 nan nan nan 1.107106224531733 1.0060629814486743
7.32 -0.0009367653983645141 0.0008011354360216355 nan nan nan 1.114368564643014 1.0133309441830434
7.36 -0.0009410144994035363 0.0007830179472224118 nan nan nan 1.1216259774091422 1.0206025811190498
7.4 -0.0009449803619645536 0.0007669725671482156 nan nan nan 1.1288784315235472 1.0278773431536843
7.44 -0.0009481991874054074 0.0007499254338548053 nan nan nan 1.1361258760670325 1.035155160606304
7.48 -0.0009513887926004827 0.0007322223443461407 nan nan nan 1.1433680894134215 1.0424357962424806
7.5200000000000005 -0.0009551196708343923 0.0007135086680400418 nan nan nan 1.15060474661356 1.04971910617697
7.5600000000000005 -0.0009590878034941852 0.0006950257562738115 nan nan nan 1.1578356921162845 1.0570055076189415
7.6000000000000005 -0.000962920836172998 0.0006777028893241368 nan nan nan 1.1650609052052874 1.0642950587553683
7.640000000000001 -0.0009663435630500317 0.0006618005993170664 nan nan nan 1.172280453578709 1.0715877147820607
7.68 -0.0009692208841443062 0.0006465476304076147 nan nan nan 1.1794943279092813 1.0788839333392766
7.72 -0.000971366127487272 0.0006296619930219022 nan nan nan 1.1867024713386736 1.0861833848087208
7.76 -0.0009724432020448148 0.000613247059828369 nan nan nan 1.1939049252969123 1.0934860170098055
7.8 -0.0009730307501740754 0.0005965259950413602 nan nan nan 1.2011017369148027 1.1007916559507505
7.84 -0.0009739577071741223 0.0005829116096274811 nan nan nan 1.2082928862984403 1.1081001147806582
7.88 -0.0009752375772222877 0.0005679137662231806 nan nan nan 1.2154783002620657 1.1154111360039296
7.92 -0.0009765843860805035 0.000553202257162804 nan nan nan 1.2226579755561748 1.1227246384502487
7.96 -0.0009780932450667024 0.0005399538181942916 nan nan nan 1.2298317701453212 1.130040922161609
8.0 -0.0009793973295018077 0.0005270304207307054 nan nan nan 1.2369997043303889 1.1373601116613439
8.040000000000001 -0.0009803519351407886 0.0005139405875249822 nan nan nan 1.2441618259113147 1.1446822278501767
8.08 -0.0009813023498281837 0.0005007769647680397 nan nan nan 1.251317968576645 1.152007217620515
8.120000000000001 -0.0009828018955886364 0.0004878863177294552 nan nan nan 1.2584679084558523 1.1593351027157701
8.16 -0.0009845992317423224 0.000476645715919527 nan nan nan 1.265611361777418 1.1666656680983956
8.2 -0.0009857990080490708 0.0004661084444280132 nan nan nan 1.2727481788855848 1.173998998598954
8.24 -0.0009863900486379862 0.000455636478413071 nan nan nan 1.2798784615035539 1.1813351252766031
8.28 -0.0009864968014881015 0.0004449939639797085 nan nan nan 1.2870024592571996 1.188673708821397
8.32 -0.0009861207799986005 0.00043616361485922245 nan nan nan 1.2941204217686595 1.1960145573036043
8.36 -0.000985408085398376 0.0004281623619978782 nan nan nan 1.3012325245456402 1.203357791517986
8.4 -0.000984576647169888 0.00041850282632024027 nan nan nan 1.3083389542998611 1.2107035005875755
8.44 -0.0009834816446527839 0.00040797035173652696 nan nan nan 1.3154397627837844 1.218051648575452
8.48 -0.0009819610277190804 0.00039707035575574265 nan nan nan 1.3225350518787837 1.2254017577831768
8.52 -0.0009802301647141576 0.0003861075786087094 nan nan nan 1.3296249701657803 1.232753762975879
8.56 -0.0009777516825124621 0.0003753481666949374 nan nan nan 1.33670955666456 1.2401075066248721
8.6 -0.0009738957742229104 0.000364905678867086 nan nan nan 1.3437888526307873 1.2474626545178817
8.64 -0.0009688978316262364 0.0003540762540259893 nan nan nan 1.3508627520332743 1.2548191919721143
8.68 -0.0009631483699195087 0.0003426568614759017 nan nan nan 1.357931012881672 1.2621775286807857
8.72 -0.0009571557748131454 0.00033079948528142995 nan nan nan 1.3649936155741893 1.269537672432507
8.76 -0.0009510155068710446 0.00032009250325360335 nan nan nan 1.372050703482579 1.276899507361241
8.8 -0.0009446507319808006 0.00030885721739853033 nan nan nan 1.3791024124119218 1.2842625173076514
8.84 -0.0009376730304211378 0.00029840419892768845 nan nan nan 1.3861489655476353 1.2916265530509397
8.88 -0.0009300840320065618 0.00028817602060487844 nan nan nan 1.3931906553057916 1.298991514488899
8.92 -0.0009222944499924779 0.0002785781184415682 nan nan nan 1.4002276533974458 1.3063574567690144
8.96 -0.0009143707575276494 0.0002700550005773257 nan nan nan 1.407260013204168 1.3137245189869897
9.0 -0.0009058883879333735 0.0002613747555628652 nan nan nan 1.4142878815496869 1.3210927403813746
9.040000000000001 -0.0008969540358521044 0.0002523336253169182 nan nan nan 1.4213114326630352 1.328462028862616
9.08 -0.0008880426175892353 0.0002422451176099712 nan nan nan 1.428330689689703 1.3358322253878636
9.120000000000001 -0.0008795353933237493 0.00023365590213256655 nan nan nan 1.4353457014973878 1.3432033456695627
9.16 -0.0008712977869436145 0.00022495753068017075 nan nan nan 1.442356480432036 1.3505749725960818
9.200000000000001 -0.0008630367228761315 0.00021795862706773913 nan nan nan 1.4493631787480048 1.357946958466062
9.24 -0.0008550356142222881 0.00021134624438179887 nan nan nan 1.4563661801399446 1.3653195535671363
9.28 -0.000847392191644758 0.00020532301723124693 nan nan nan 1.4633658305173982 1.3726926942887758
9.32 -0.0008397833444178104 0.00019983330206514802 nan nan nan 1.4703622870781332 1.3800660362695376
9.36 -0.0008321816567331553 0.00019338541156428983 nan nan nan 1.4773555560244718 1.3874396958759607
9.4 -0.0008245599456131458 0.0001883176801399386 nan nan nan 1.4843455285538765 1.3948134426312777
9.44 -0.0008171027875505388 0.00018375994112389163 nan nan nan 1.4913321232628063 1.4021873528437667
9.48 -0.0008100485429167747 0.0001794915872369893 nan nan nan 1.4983153953652977 1.4095611137336663
9.52 -0.0008034459897316992 0.0001756436818598304 nan nan nan 1.5052954568918773 1.4169348169377618
9.56 -0.0007970192818902433 0.00017161020072939572 nan nan nan 1.5122722992215805 1.424308402459907
9.6 -0.0007902790675871074 0.00016928138430666878 nan nan nan 1.5192458902383688 1.4316814856246503
9.64 -0.000782996357884258 0.00016730149990873178 nan nan nan 1.5262162599175981 1.4390545981025833
9.68 -0.0007756598060950637 0.0001650869992520311 nan nan nan 1.5331836516189137 1.4464279098682513
9.72 -0.0007687393808737397 0.00016276271256356268 nan nan nan 1.5401482822070984 1.4538017807751198
9.76 -0.0007626126753166318 0.0001610185384619981 nan nan nan 1.547109936060379 1.4611759155974042
9.8 -0.0007571633905172348 0.00016157903361998615 nan nan nan 1.5540683367178343 1.468550482356755
9.84 -0.0007523047388531268 0.00016179064806846508 nan nan nan 1.561023387756064 1.4759257370612129
9.88 -0.0007481329957954586 0.00016278571319126059 nan nan nan 1.5679748812073981 1.4833017419750762
9.92 -0.0007446177769452333 0.00016427556747791822 nan nan nan 1.5749226388162267 1.490678437666931
9.96 -0.0007415952859446406 0.00016668028251442594 nan nan nan 1.5818667576809924 1.4980558914121023
10.0 -0.0007391382823698223 0.00016825444404482368 nan nan nan 1.5888073286806905 1.505433848173404
10.040000000000001 -0.0007373419357463717 0.00016971021471422866 nan nan nan 1.5957444749253091 1.5128128657330413
10.08 -0.0007363161421380937 0.00016947429347393336 nan nan nan 1.602678100868898 1.5201934705717612
10.120000000000001 -0.0007358022849075496 0.00016984741673734972 nan nan nan 1.6096080515102071 1.527575924398491
10.16 -0.0007350227679125965 0.00017087773095947342 nan nan nan 1.616534046991979 1.5349602716589084
10.200000000000001 -0.0007336944108828902 0.00017154897192360658 nan nan nan 1.623455748299108 1.5423465723693062
10.24 -0.0007314706454053521 0.00017361526542052162 nan nan nan 1.6303729258798365 1.549734310618206
10.28 -0.0007283255690708756 0.0001751870315435226 nan nan nan 1.6372854445222602 1.5571238993893646
10.32 -0.0007248374167829752 0.000175626507503388 nan nan nan 1.6441932516313043 1.5645150053914012
10.36 -0.0007214254001155496 0.0001770667708074616 nan nan nan 1.6510965714527297 1.571907883580495
10.4 -0.000718419614713639 0.0001766112249911821 nan nan nan 1.6579954855283163 1.5793028843455104
10.44 -0.0007156996871344745 0.0001750714789336489 nan nan nan 1.6648899980791008 1.5866992649874347
10.48 -0.0007126379059627652 0.00017449654735496734 nan nan nan 1.6717802426545334 1.5940971007788867
10.52 -0.0007088564452715218 0.00017445671158417827 nan nan nan 1.6786664931678192 1.601495936315103
10.56 -0.0007042498327791691 0.0001748897577400494 nan nan nan 1.6855486459222238 1.6088957060615638
10.6 -0.0006990670226514339 0.00017489927364286266 nan nan nan 1.6924263186577724 1.6162962824495566
10.64 -0.0006933156400918961 0.00017447140803819274 nan nan nan 1.6992994515728768 1.6236976463961086
10.68 -0.0006871787481941283 0.00017552001036041476 nan nan nan 1.7061680068750709 1.6311000857327627
10.72 -0.0006804597214795649 0.00017679984813387273 nan nan nan 1.713032016040647 1.6385032578232477
10.76 -0.0006728362641297281 0.00017821512013403118 nan nan nan 1.7198914772721774 1.645907478671496
10.8 -0.0006645996472798288 0.00017928308262478093 nan nan nan 1.7267463989319163 1.6533128391542402
10.84 -0.0006555098225362599 0.0001799353123391629 nan nan nan 1.7335970666701979 1.660718949582803
10.88 -0.0006458241841755807 0.00017954955077666092 nan nan nan 1.7404438312425086 1.6681254642637426
10.92 -0.000636342098005116 0.0001793065662685549 nan nan nan 1.7472871415165296 1.675531488622649
10.96 -0.0006269195000641048 0.0001788668465593364 nan nan nan 1.7541271034060273 1.682937085209948
11.0 -0.0006168817635625601 0.00017720023637579288 nan nan nan 1.7609637742735862 1.690341950322874
11.040000000000001 -0.0006064882618375123 0.00017640009283926338 nan nan nan 1.7677973005936092 1.697746159704146
11.08 -0.000596058729570359 0.00017709690307028358 nan nan nan 1.7746275972232428 1.705149764421636
11.120000000000001 -0.0005855106865055859 0.00017919666582765057 nan nan nan 1.7814544949271967 1.712553279864538
11.16 -0.0005744050140492618 0.00018019515519028938 nan nan nan 1.7882779303197203 1.719956752360239
11.200000000000001 -0.0005626998608931899 0.00018090269165090288 nan nan nan 1.7950979066200081 1.727360917226836
11.24 -0.0005505523877218366 0.00018100889110671413 nan nan nan 1.8019144583785764 1.7347652757520626
11.28 -0.0005382103263400495 0.00018285573774643127 nan nan nan 1.808727685417355 1.7421700207388024
11.32 -0.0005259699537418783 0.00018562078814877896 nan nan nan 1.8155376525656746 1.7495757290268688
11.36 -0.0005144361639395356 0.00018857105426221097 nan nan nan 1.8223444263362476 1.7569830257420316
11.4 -0.0005038999952375889 0.00019074228706432043 nan nan nan 1.829147656301678 1.7643913550934571
11.44 -0.0004944077809341252 0.00019286035386042205 nan nan nan 1.8359467011038753 1.7718013355985032
11.48 -0.0004854777653235942 0.00019423311769225984 nan nan nan 1.842741029120646 1.7792125878972747
11.52 -0.0004767679492942989 0.00019497069791344984 nan nan nan 1.8495304370092396 1.786625125421406
11.56 -0.00046867714263498783 0.00019549758195014147 nan nan nan 1.8563148424075926 1.7940388925896564
11.6 -0.0004612853517755866 0.00019449929716612677 nan nan nan 1.863094331047958 1.8014537440175282
11.64 -0.00045459260581992567 0.00019313476157165133 nan nan nan 1.8698690917419545 1.8088699948292246
11.68 -0.0004485892131924629 0.00019213923854369204 nan nan nan 1.8766390585584696 1.8162882926216641
11.72 -0.00044287581113167107 0.00019107391487940915 nan nan nan 1.8834044566878794 1.8237088556215768
11.76 -0.00043742568232119083 0.0001906330170899164 nan nan nan 1.8901657263787988 1.8311318418327913
11.8 -0.00043258024379611015 0.00018852481242775685 nan nan nan 1.8969234786564773 1.838557997935267
11.84 -0.00042834386113099754 0.000188505810076138 nan nan nan 1.9036781423951594 1.8459875590470043
11.88 -0.0004242103605065495 0.00018960261729281046 nan nan nan 1.9104300511651158 1.8534207274333494
11.92 -0.00042010951437987387 0.0001896305975475698 nan nan nan 1.9171791562265494 1.8608570599926142
11.96 -0.00041565066203475 0.0001893270935198525 nan nan nan 1.9239250608514176 1.8682970372916907
12.0 -0.00041081433300860226 0.00018829721722665998 nan nan nan 1.9306674723850608 1.8757407761383507
12.040000000000001 -0.0004059474158566445 0.00018843737770103325 nan nan nan 1.9374062808638222 1.8831877493127969
12.08 -0.0004011003766208887 0.00018753893565986074 nan nan nan 1.9441415647587765 1.8906374902629905
12.120000000000001 -0.0003959119785577059 0.00018596983743063175 nan nan nan 1.9508735399772867 1.8980903786201329
12.16 -0.00039007337181828916 0.0001832729811773752 nan nan nan 1.957602738557945 1.9055464816309546
12.200000000000001 -0.00038393697468563914 0.0001817284482633113 nan nan nan 1.964329798534483 1.9130064467512613
12.24 -0.00037799481651745737 0.00017918463022120705 nan nan nan 1.9710552804131845 1.9204708213755821
12.280000000000001 -0.00037167384289205074 0.00017659024598897668 nan nan nan 1.977779473109713 1.927938871129379
12.32 -0.0003653655876405537 0.00017377387138549239 nan nan nan 1.9845021070383957 1.9354106069376655
12.36 -0.0003592542780097574 0.0001711372418066021 nan nan nan 1.9912229668818908 1.9428867097239493
12.4 -0.0003526102809701115 0.00016871038817329098 nan nan nan 1.9979418774761522 1.9503665891814534
12.44 -0.00034562667133286595 0.00016697648987229333 nan nan nan 2.0046587270099367 1.9578499925030215
12.48 -0.00033874710788950324 0.00016465622982013157 nan nan nan 2.0113737395973192 1.9653369381467476
12.52 -0.00033205284853465855 0.00016249312093714253 nan nan nan 2.018087278528166 1.9728270764009646
12.56 -0.00032533452031202614 0.00016071305966906948 nan nan nan 2.0247998816013992 1.9803201473867267
12.6 -0.0003182191285304725 0.00015919791722843367 nan nan nan 2.0315117164208356 1.987815633688523
12.64 -0.00031061135814525187 0.00015817365827714095 nan nan nan 2.0382229211875456 1.9953136016913544
12.68 -0.00030259237973950803 0.00015735726936883294 nan nan nan 2.0449334845441087 2.0028146858175715
12.72 -0.00029376178281381726 0.0001555713600778763 nan nan nan 2.0516432284654975 2.010318870559709
12.76 -0.00028474919963628054 0.00015446048554807205 nan nan nan 2.05835186460122 2.0178263730409483
12.8 -0.0002756555622909218 0.0001550430261698784 nan nan nan 2.0650591234475315 2.0253371123850084
12.84 -0.000266198388999328 0.00015679300933163905 nan nan nan 2.0717650314941767 2.032852182418095
12.88 -0.0002567417686805129 0.0001594921583478863 nan nan nan 2.0784697650819823 2.040372441410088
12.92 -0.00024792758631519973 0.00016087247223927988 nan nan nan 2.085173219233917 2.047898020438638
12.96 -0.000239575732848607 0.00016246831047022714 nan nan nan 2.091875474583764 2.0554288069596574
13.0 -0.00023173291992861778 0.0001655087371073605 nan nan nan 2.098576352660948 2.0629644264003892
13.040000000000001 -0.00022450563847087324 0.00016901447421390913 nan nan nan 2.1052757409070684 2.070504950718078
13.08 -0.00021770330204162747 0.00017262682241169386 nan nan nan 2.1119735699778297 2.0780504086544953
13.120000000000001 -0.0002113344962708652 0.00017457061703520592 nan nan nan 2.1186697426390237 2.085600961163386
13.16 -0.00020537879026960582 0.00017479623992563577 nan nan nan 2.12536438798101 2.0931561729141985
13.200000000000001 -0.00020005190162919462 0.00017544658601889387 nan nan nan 2.1320573717442968 2.1007150826616696
13.24 -0.00019568558491300792 0.00017595762974834724 nan nan nan 2.1387482995662603 2.108277752386207
13.280000000000001 -0.0001922074588946998 0.00017531022057269002 nan nan nan 2.145437101685109 2.115844378108293
13.32 -0.00018969389202538878 0.00017452045646222542 nan nan nan 2.1521237187829922 2.1234145466672563
13.36 -0.00018804070714395493 0.00017342529974709032 nan nan nan 2.1588080039353934 2.130988045525517
13.4 -0.00018662848742678761 0.000172047519177082 nan nan nan 2.1654898409877616 2.1385643631641527
13.44 -0.00018513191025704145 0.00017058501015231015 nan nan nan 2.172168985211428 2.1461448736861195
13.48 -0.00018336690845899284 0.0001704693738402566 nan nan nan 2.178844914620234 2.1537294216999734
13.52 -0.0001813802809920162 0.000170858566972056 nan nan nan 2.185517018533289 2.161317475927484
13.56 -0.0001793408446246758 0.0001708954774601152 nan nan nan 2.19218519147507 2.1689085273077806
13.6 -0.00017766164091881365 0.0001710594312348403 nan nan nan 2.198849325578892 2.1765024623162197
13.64 -0.00017667269275989383 0.00016954872411473478 nan nan nan 2.205508780032521 2.1840986291665705
13.68 -0.00017582200234755874 0.0001664755511539406 nan nan nan 2.212162838438125 2.191696915608449
13.72 -0.0001748938811942935 0.00016431129212287487 nan nan nan 2.218810810970221 2.199297619889196
13.76 -0.00017369611305184662 0.00016293680220479294 nan nan nan 2.225452643770054 2.206901166247803
13.8 -0.00017214860417880118 0.0001623978947642972 nan nan nan 2.232089031483859 2.2145072843326314
13.84 -0.00017054109775926918 0.00016222916215252918 nan nan nan 2.2387206934373722 2.2221155276729125
13.88 -0.00016908944235183299 0.00016146900570837897 nan nan nan 2.245347764872875 2.2297267510855
13.92 -0.00016818891162984073 0.0001616457766507665 nan nan nan 2.2519705996635366 2.2373404931460237
13.96 -0.00016783393220975995 0.00016083629637392006 nan nan nan 2.258589667979744 2.2449559612969336
14.0 -0.0001676018873695284 0.00016068991797897616 nan nan nan 2.2652051210345645 2.2525727099018784
14.040000000000001 -0.00016720613348297775 0.0001621890620760969 nan nan nan 2.27181663727525 2.260191043164673
14.08 -0.00016661015979479998 0.00016334401595161763 nan nan nan 2.2784239327033804 2.2678107583991434
14.120000000000001 -0.0001659238914726302 0.00016376448942392017 nan nan nan 2.2850268622249463 2.2754305008686115
14.16 -0.00016506251995451748 0.00016402033907925943 nan nan nan 2.291625452241538 2.283050915298461
14.200000000000001 -0.00016381345631089061 0.00016383724994401564 nan nan nan 2.2982198576257953 2.2906715466029146
14.24 -0.00016194605268537998 0.0001645617635315284 nan nan nan 2.3048101709468756 2.298293190395589
14.280000000000001 -0.0001594107161508873 0.00016579789806716143 nan nan nan 2.3113960984439212 2.305916366304416
14.32 -0.00015633326256647706 0.00016556923447089502 nan nan nan 2.3179775404046454 2.3135409269296936
14.36 -0.00015323101251851767 0.00016616450360405725 nan nan nan 2.3245542635714447 2.3211676695593755
14.4 -0.00015011803770903498 0.00016842272605991458 nan nan nan 2.331126180001995 2.3287972525601695
14.44 -0.00014688237570226192 0.0001697715681438567 nan nan nan 2.3376935699425236 2.3364295923844325
14.48 -0.00014331437705550343 0.00016982183352780704 nan nan nan 2.3442568866975924 2.3440644727223616
14.52 -0.0001392914418829605 0.00016732159971282818 nan nan nan 2.350816593820051 2.351702337415634
14.56 -0.00013507751282304525 0.00016458677933548461 nan nan nan 2.3573731346896465 2.3593432051582837
14.6 -0.00013108507846482098 0.00016148620682688487 nan nan nan 2.3639266205812923 2.3669865128125904
14.64 -0.00012744269042741507 0.0001598358400745783 nan nan nan 2.370476599931003 2.374632862885276
14.68 -0.00012406510359141976 0.00015890003208629788 nan nan nan 2.377022122788277 2.3822805854818307
14.72 -0.00012047490599798039 0.0001578176132167573 nan nan nan 2.383562712784524 2.3899298708281007
14.76 -0.00011684225319186226 0.00015624599767208566 nan nan nan 2.3900984381207437 2.3975802696318778
14.8 -0.0001137015933636576 0.00015401222496147965 nan nan nan 2.3966291597332594 2.4052312951772783
14.84 -0.00011130519851576537 0.0001518899029919412 nan nan nan 2.4031552469409854 2.412882612547812
14.88 -0.0001094131512218155 0.00014881647819653155 nan nan nan 2.4096772341849224 2.4205342284246734
14.92 -0.00010786009806906804 0.0001453479384712846 nan nan nan 2.416194856053704 2.428185111399551
14.96 -0.00010646604641806334 0.00014348552330440727 nan nan nan 2.422706994950241 2.435835389427404
15.0 -0.00010473808652022853 0.00014167358198983128 nan nan nan 2.4292127151132576 2.4434848844291075
15.040000000000001 -0.00010281371942255646 0.00014150808016667724 nan nan nan 2.435711848861057 2.451133472539343
15.08 -0.00010074990859720856 0.0001414069048181991 nan nan nan 2.4422048354088597 2.4587818022075383
15.120000000000001 -9.87052044365555e-05 0.00014126324115294847 nan nan nan 2.4486921480162662 2.4664300435817568
15.16 -9.700740338303149e-05 0.0001411456455162479 nan nan nan 2.45517363291761 2.474076362028201
15.200000000000001 -9.592400601832196e-05 0.00014120009181028582 nan nan nan 2.4616493382043054 2.481720986950986
15.24 -9.573235001880676e-05 0.00014163038759191113 nan nan nan 2.468119951641264 2.489365034990511
15.280000000000001 -9.610884444555268e-05 0.00014184840609686761 nan nan nan 2.4745859608506233 2.4970083116770403
15.32 -9.666119876783341e-05 0.00014004323594884045 nan nan nan 2.4810475583220177 2.50465094678181
15.36 -9.732978651300073e-05 0.00013816773871876646 nan nan nan 2.48750490748167 2.512293428451355
15.4 -9.775538637768477e-05 0.00013610571107838769 nan nan nan 2.4939577709521425 2.5199358495302167
15.44 -9.750118624651805e-05 0.00013311494722861245 nan nan nan 2.5004064615547597 2.5275778271724176
15.48 -9.677674097474664e-05 0.00012924366328213364 nan nan nan 2.506851680264876 2.5352184016245247
15.52 -9.60340112214908e-05 0.00012556622190496272 nan nan nan 2.5132934357804024 2.5428580092848154
15.56 -9.543493069941178e-05 0.00012208708717650733 nan nan nan 2.51973180278093 2.5504967506134353
15.6 -9.554631833452731e-05 0.00011913722242438235 nan nan nan 2.526167040623174 2.5581353109527343
15.64 -9.61655387072824e-05 0.00011588141009042738 nan nan nan 2.5325989554222965 2.5657743233202392
15.68 -9.692560706753284e-05 0.00011108385954477126 nan nan nan 2.53902719591701 2.573413426641062
15.72 -9.79177639237605e-05 0.00010711000988190063 nan nan nan 2.545451885540096 2.581053640610821
15.76 -9.907705680234358e-05 0.00010202357658281107 nan nan nan 2.5518733425252185 2.5886950257795953
15.8 -0.00010068266419693828 9.69836392623256e-05 nan nan nan 2.5582913898567057 2.5963375360267236
15.84 -0.00010247130558127537 9.373630677867915e-05 nan nan nan 2.5647053300629574 2.603981850411672
15.88 -0.00010393793490948156 8.879636816252605e-05 nan nan nan 2.5711149636699493 2.6116277912937558
15.92 -0.00010520116484258324 8.411232504766668e-05 nan nan nan 2.5775205390011906 2.619276282555452
15.96 -0.00010635787475621328 8.037004712922499e-05 nan nan nan 2.583922089775589 2.6269274761318187
16.0 -0.00010707996261771768 7.637740072904853e-05 nan nan nan 2.590318928604858 2.634582532762904
16.04 -0.00010733924864325672 7.295525879127672e-05 nan nan nan 2.596710198683414 2.64224086487312
16.080000000000002 -0.00010731803922681138 6.878775165331899e-05 nan nan nan 2.6030945887502286 2.6499030332692435
16.12 -0.0001071363003575243 6.425864762102719e-05 nan nan nan 2.6094701370893407 2.657570016073424
16.16 -0.00010716375982156023 5.981575769768097e-05 nan nan nan 2.615835721217655 2.6652407335982478
16.2 -0.00010733531235018745 5.586748192647792e-05 nan nan nan 2.622190211006681 2.672915864056875
16.240000000000002 -0.00010761772864498198 5.244226139536477e-05 nan nan nan 2.628532594559429 2.6805943205728044
16.28 -0.00010841150651685894 4.9564868625981034e-05 nan nan nan 2.634862719041003 2.68827467440442
16.32 -0.00010974263568641618 4.659367491626472e-05 nan nan nan 2.641180511538422 2.6959552855022757
16.36 -0.0001116100320359692 4.377398304014059e-05 nan nan nan 2.6474857663375095 2.7036351395571305
16.4 -0.0001135987404268235 4.095324352425087e-05 nan nan nan 2.653779148170904 2.711312975405618
16.44 -0.00011573325173230842 3.8579014223869306e-05 nan nan nan 2.660061402992823 2.7189886473703346
16.48 -0.00011801721120718867 3.554301223240327e-05 nan nan nan 2.666331963021025 2.726663073432649
16.52 -0.00012010554928565398 3.248780328292924e-05 nan nan nan 2.672590265253038 2.7343361909344495
16.56 -0.00012195794988656417 2.9842921425180974e-05 nan nan nan 2.6788363061410565 2.74200668327848
16.6 -0.00012355452054180205 2.7869462167989697e-05 nan nan nan 2.685070684683068 2.749674626605988
16.64 -0.0001247172913281247 2.5225534624201825e-05 nan nan nan 2.6912940799067036 2.757340896841155
16.68 -0.00012557808076962829 2.2126552473026096e-05 nan nan nan 2.697506947069023 2.765004737769198
16.72 -0.0001263283920707181 1.8423868344307266e-05 nan nan nan 2.7037094430796453 2.772666073982517
16.76 -0.00012683878594543785 1.4003840295510599e-05 nan nan nan 2.7099020999209142 2.7803250273438063
16.8 -0.0001271764631383121 9.296993489675515e-06 nan nan nan 2.716085953527176 2.787980449412252
16.84 -0.0001277718401979655 4.4542785905941855e-06 nan nan nan 2.722261623588029 2.795632090004362
16.88 -0.00012851011706516147 3.439470005396288e-07 nan nan nan 2.728429579372703 2.8032808716811695
16.92 -0.0001291247026529163 -3.5928009673370983e-06 nan nan nan 2.734590486375005 2.8109267656666517
16.96 -0.00012957189755979925 -7.056818613025826e-06 nan nan nan 2.740745431416618 2.818571898238808
17.0 -0.00012960041931364685 -9.187040537857685e-06 nan nan nan 2.7468950923845217 2.826219414552408
17.04 -0.00012917110871057957 -1.0572365304338745e-05 nan nan nan 2.753040619708846 2.833868720243508
17.080000000000002 -0.00012854396481998265 -1.1100254791017505e-05 nan nan nan 2.7591829242709083 2.8415173021791325
17.12 -0.0001281325676245615 -1.2360442920951755e-05 nan nan nan 2.765322268155639 2.8491656267477037
17.16 -0.00012806421727873385 -1.3653123555748606e-05 nan nan nan 2.771458168018021 2.8568162358717992
17.2 -0.0001282921148231253 -1.567195632064795e-05 nan nan nan 2.7775907357939924 2.864468362368599
17.240000000000002 -0.00012885130126960576 -1.846316199643479e-05 nan nan nan 2.7837202784805033 2.8721244261002794
17.28 -0.00012959755258634686 -2.0911054552358108e-05 nan nan nan 2.789847239026589 2.8797835040716735
17.32 -0.00013016701268497854 -2.2610328914714047e-05 nan nan nan 2.7959715881432876 2.8874477773302245
17.36 -0.00013066567771602422 -2.4462422840064392e-05 nan nan nan 2.802092846583144 2.895116027377341
17.400000000000002 -0.00013157521607354283 -2.6036143444594926e-05 nan nan nan 2.8082113401237687 2.902786016656949
17.44 -0.00013295661483425647 -2.7703334157122297e-05 nan nan nan 2.8143279458689947 2.9104561798381177
17.48 -0.00013466172094922513 -2.827860103535204e-05 nan nan nan 2.8204431844241507 2.9181236597629754
17.52 -0.00013623737322632223 -2.9245968869436183e-05 nan nan nan 2.826557946853283 2.9257893006824007
17.56 -0.00013756001135334373 -2.9292829397345484e-05 nan nan nan 2.832674104359274 2.933454086502138
17.6 -0.00013864031643606722 -3.0328890103904996e-05 nan nan nan 2.838793417107688 2.941115823445961
17.64 -0.00013956545444671065 -3.1580063907706065e-05 nan nan nan 2.844916744035533 2.9487741389716517
17.68 -0.00013978176866658032 -3.3069637681117455e-05 nan nan nan 2.8510447409366853 2.9564296959602117
17.72 -0.00013914803275838494 -3.4464513883867765e-05 nan nan nan 2.857177046673898 2.9640800999941663
17.76 -0.00013784841576125473 -3.696832520022144e-05 nan nan nan 2.8633126611189526 2.971724257861244
17.8 -0.00013638558448292315 -3.8736986259827974e-05 nan nan nan 2.8694490548856653 2.9793626400694544
17.84 -0.00013519027561414987 -4.0372131404652464e-05 nan nan nan 2.875582918681158 2.986995149614595
17.88 -0.00013364804908633232 -4.280743144392909e-05 nan nan nan 2.8817120247752372 2.9946194320878696
17.92 -0.00013166156713850796 -4.532783767160071e-05 nan nan nan 2.8878356778976157 3.002233196991935
17.96 -0.00012922674068249762 -4.7870424175445806e-05 nan nan nan 2.8939538859882505 3.0098389555420098
18.0 -0.00012642295041587204 -4.9870941737215616e-05 nan nan nan 2.900065906436718 3.01743912178114
18.04 -0.00012356165098026395 -5.2385484273050684e-05 nan nan nan 2.906170364921687 3.025036492390789
18.080000000000002 -0.00012028312630718574 -5.417211226380459e-05 nan nan nan 2.912266992804554 3.03262988996013
18.12 -0.0001164339337265119 -5.5491655534839086e-05 nan nan nan 2.9183565068569126 3.0402221382627177
18.16 -0.00011260232713539153 -5.6505790890048956e-05 nan nan nan 2.924437508376685 3.047809072321253
18.2 -0.00010905395174631849 -5.794886461636634e-05 nan nan nan 2.9305090360321855 3.0553880707589465
18.240000000000002 -0.00010564105468802154 -5.8347537710127654e-05 nan nan nan 2.9365704481651416 3.062956485340269
18.28 -0.00010203541751252487 -5.828381600459397e-05 nan nan nan 2.9426237036456833 3.070516682501474
18.32 -9.795986989047378e-05 -5.8027139895013534e-05 nan nan nan 2.9486698481685387 3.0780662203168854
18.36 -9.339563985122368e-05 -5.7915754828631176e-05 nan nan nan 2.9547077194059095 3.0856054428584585
18.400000000000002 -8.837605855660513e-05 -5.764995442817599e-05 nan nan nan 2.960734320812805 3.093135673913215
18.44 -8.323680958710611e-05 -5.775945458685601e-05 nan nan nan 2.9667457606478638 3.1006535786247307
18.48 -7.843565254006535e-05 -5.748067077319138e-05 nan nan nan 2.9727388333283082 3.108159051467949
18.52 -7.410781108774245e-05 -5.787024095827655e-05 nan nan nan 2.978713631201781 3.1156525283895316
18.56 -7.018076576059684e-05 -5.85366903898248e-05 nan nan nan 2.9846706073609317 3.123134664544807
18.6 -6.663655221927911e-05 -5.8666379369766216e-05 nan nan nan 2.9906118163437263 3.1306049725373577
18.64 -6.321370892692357e-05 -5.797016919941234e-05 nan nan nan 2.996538516395388 3.1380623201898277
18.68 -5.9795220295200124e-05 -5.725358391407644e-05 nan nan nan 3.0024515827128253 3.1455092503145514
18.72 -5.62361856282223e-05 -5.6056902728916616e-05 nan nan nan 3.0083520239631465 3.152945735554542
18.76 -5.240786413196474e-05 -5.477957044015488e-05 nan nan nan 3.014241509703125 3.1603709335817776
18.8 -4.8397774662589654e-05 -5.288482561790079e-05 nan nan nan 3.020120549807105 3.167777719636986
18.84 -4.4203152356203645e-05 -5.103284914544565e-05 nan nan nan 3.0259903613004826 3.175163096352761
18.88 -4.039527630084194e-05 -4.8798086118664286e-05 nan nan nan 3.031852750543023 3.1825328573015588
18.92 -3.746981383301318e-05 -4.526735514749089e-05 nan nan nan 3.0377077430601904 3.189892131437616
18.96 -3.521956023178063e-05 -4.2759405710263306e-05 nan nan nan 3.04355311276062 3.197236813161845
19.0 -3.3362506655976176e-05 -3.950359451771328e-05 nan nan nan 3.0493862870219184 3.204567423365048
19.04 -3.1703038985142484e-05 -3.589138532253856e-05 nan nan nan 3.0552036644200617 3.2118875547206427
19.080000000000002 -3.001973709615413e-05 -3.2320695797337975e-05 nan nan nan 3.061004174347603 3.219199449563923
19.12 -2.8178679713164456e-05 -2.892861365418776e-05 nan nan nan 3.0667893128133987 3.2265119343021023
19.16 -2.639002923388034e-05 -2.543215865909224e-05 nan nan nan 3.072561041181452 3.233818802586809
19.2 -2.441852120682597e-05 -2.2397579503973246e-05 nan nan nan 3.0783218391394596 3.2411229473333862
19.240000000000002 -2.2611073291045614e-05 -1.98991609368386e-05 nan nan nan 3.084073506052683 3.2484219908688736
19.28 -2.1315749108907767e-05 -1.8117137829511194e-05 nan nan nan 3.0898167400614422 3.255715056616695
19.32 -2.041329389612656e-05 -1.6748383582671522e-05 nan nan nan 3.095553586464572 3.263004462942754
19.36 -1.9596860511228442e-05 -1.5693057266390496e-05 nan nan nan 3.1012857669131364 3.2702778850250263
19.400000000000002 -1.8713093595579267e-05 -1.4352365049286163e-05 nan nan nan 3.1070138586729956 3.277535929438123
19.44 -1.7778866094886325e-05 -1.2453143334641935e-05 nan nan nan 3.112736064659105 3.2847821959632757
19.48 -1.667549258854706e-05 -1.0250519623572472e-05 nan nan nan 3.1184498403183443 3.2920154598657883
19.52 -1.5362647900474258e-05 -8.860257000524144e-06 nan nan nan 3.1241520590164993 3.2992218161981466
19.56 -1.4113980796537362e-05 -6.7910814316655885e-06 nan nan nan 3.129840186868846 3.3063988444761385
19.6 -1.2935689483128954e-05 -5.087393481079289e-06 nan nan nan 3.1355111203284194 3.31356120131651
19.64 -1.160124611487845e-05 -3.214615255413264e-06 nan nan nan 3.1411728201313913 3.320720469932182
19.68 -9.962657713913359e-06 -2.306350019725869e-06 nan nan nan 3.1468397498357565 3.327874604033001
19.72 -8.417232493229676e-06 -1.4067652051635378e-06 nan nan nan 3.1525250363039463 3.334997192563669
19.76 -7.1805002335167956e-06 -3.6564806732349096e-07 nan nan nan 3.158235949001835 3.3420936878332683
19.8 -6.07456240686588e-06 1.8616421582964904e-07 nan nan nan 3.163975537506975 3.3491611192571216
19.84 -5.115601197758224e-06 1.905150748602864e-07 nan nan nan 3.1697427754927086 3.3562276768073933
19.88 -3.9613460103282705e-06 6.85425428127928e-08 nan nan nan 3.1755361939117583 3.363299570161776
19.92 -2.551235866121715e-06 1.2572440951544194e-07 nan nan nan 3.181353452722671 3.3704401758634828
19.96 -1.1494258842503768e-06 -6.418234581724392e-08 nan nan nan 3.1871850582653805 3.3775987987088785


==> plots/star_polymer2/star_polymer_51_dpd.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.05841529369354248 0.1429262205891609 0.8412825561333332 0.34900167416854544 0.059354026916995685 -6.80111043038778e-10 -5.971814971417188e-10
0.04 0.05789647623896599 0.14201640192472934 1.2555825083999999 0.322827643348996 0.12315790067511455 9.338513171731577e-05 0.00022869798015531727
0.08 0.05686105042695999 0.14111311889553071 1.6698824606666667 0.3385815751491276 0.23215774341894632 0.0003723191356566016 0.0009127978289498344
0.12 0.05565451830625534 0.14021788967192175 2.084182412933333 0.33957745973606124 0.33699256163837243 0.0008339405822329003 0.0020503264331987766
0.16 0.05440637096762657 0.13932892948287726 2.4984823652 0.35658022619019825 0.44261352855845104 0.0014747761177078917 0.00363933367029626
0.2 0.05315800756216049 0.13844593380206824 2.9127823174666667 0.3675515774716399 0.5664126924128383 0.0022911864655594575 0.00567786903875917
0.24 0.051922135055065155 0.13756614720737934 3.3270822697333333 0.4069048372761233 0.7273733384353493 0.0032795080441883682 0.008163993905422643
0.28 0.05070379003882408 0.1366928831821084 3.741382222 0.5257212958071328 0.8226454775029071 0.004436099686584196 0.011095763658485275
0.32 0.049504950642585754 0.13582412189036608 4.1556821742666665 0.7302736903800795 0.8996790607210466 0.005757364611917073 0.014471244792136169
0.36 0.04832714423537254 0.13496005110025405 4.569982126533334 1.0485284680389926 0.9731807660568981 0.007239751008891346 0.0182885125552869
0.4 0.04717038571834564 0.13410147642904519 4.9842820788 1.2546296679722513 1.0045628521447512 0.008879751088564697 0.02254564121179807
0.44 0.04603546857833862 0.13325092517501116 5.398582031066667 1.300348155374743 1.028406110054552 0.010673909223495655 0.02724071336466136
0.48 0.04492325708270073 0.13240609354996682 5.812881983333334 1.2252114138211556 1.0120080204410586 0.012618836998749768 0.032371840189334
0.52 0.04383400082588196 0.13156663881081343 6.2271819356 1.115252036781156 1.024570783684795 0.014711210851772741 0.037937150414371755
0.56 0.04276779294013977 0.13073363148891926 6.641481887866666 1.0289214404608884 1.0246255381531522 0.016947782044268875 0.043934756391289465
0.6 0.041723210364580154 0.12990749340415 7.055781840133333 0.9443887144372722 1.0232308118682776 0.019325359324457173 0.05036281683589235
0.64 0.04069984331727028 0.12908550392213464 7.4700817924 0.8999068480746815 1.0042913858916205 0.02184079660166268 0.0572194720668908
0.68 0.039697445929050446 0.12826978915455936 7.884381744666666 0.8801640806189482 1.0045435377254421 0.024491006653528657 0.06450286704770752
0.72 0.03871549665927887 0.12745923178616167 8.298681696933333 0.9140088508187294 1.0002001571036998 0.027272963348990487 0.07221117720617835
0.76 0.03775281459093094 0.1266542163682878 8.7129816492 0.9498667875887172 0.9944823653081233 0.030183682877042803 0.0803425547179039
0.8 0.036809176206588745 0.1258544942368865 9.127281601466667 0.9913660184504621 0.9925975516563647 0.03322022581711978 0.08889522330147136
0.84 0.03588494285941124 0.12505908773867785 9.541581553733332 1.0292483927248033 1.004227701457393 0.0363797046010585 0.09786741755995237
0.88 0.03498048707842827 0.12426886079457403 9.955881505999999 1.0279685919026378 0.9899025548902536 0.03965929692689446 0.10725738918779486
0.92 0.034095343202352524 0.12348393631018698 10.370181458266666 1.0361751738839509 0.99388069493094 0.043056255999989024 0.11706334288734752
0.96 0.033228859305381775 0.12270453088867664 10.784481410533333 1.0358646784384482 1.0057617580327005 0.04656787177645316 0.12728355481840273
1.0 0.03238154575228691 0.12193188921051473 11.198781362799998 1.0151184251444714 1.0030128437096264 0.050191494025844934 0.13791629881392192
1.04 0.03155316412448883 0.12116286752140522 11.613081315066665 0.995008060985579 0.9971814674220112 0.05392453082619289 0.14895987176091716
1.08 0.030743271112442017 0.12039966423761099 12.027381267333332 1.0003598037862524 1.0079113042978645 0.05776442198158115 0.1604125398188277
1.12 0.029951678588986397 0.11964214738535137 12.4416812196 0.9934376162558329 1.0029513532832164 0.0617086655470953 0.1722726413094548
1.16 0.02917802892625332 0.11888773177277669 12.855981171866667 0.9857556922214192 1.0001066943800931 0.0657547968614061 0.18453849569091132
1.2 0.028421645984053612 0.11813798913619668 13.270281124133332 0.9831917190183036 0.9937586009003367 0.0699003996660257 0.1972083650425629
1.24 0.027682211250066757 0.1173924210058106 13.684581076399999 0.9882448202396393 0.9930046532113302 0.07414309228115383 0.2102805451403063
1.28 0.026959646493196487 0.11665185848536902 14.098881028666666 0.9963134170975206 0.9946983727430487 0.07848054120323576 0.2237533783462397
1.32 0.02625369094312191 0.11591656085777655 14.513180980933333 0.9989336186009112 1.0006124263769687 0.08291046594599928 0.23762513833995402
1.36 0.025564325973391533 0.11518604363272898 14.927480933199998 1.0145539418253233 0.9979408743965205 0.08743061853066035 0.2518941354814792
1.4000000000000001 0.024890804663300514 0.11446006028285996 15.341780885466665 1.0143214140686447 1.0033647927831812 0.09203881115018092 0.26655874319026585
1.44 0.02423236146569252 0.11373748045127466 15.756080837733332 1.008998246135543 0.9991152668220452 0.09673290518294873 0.28161728892167553
1.48 0.023588677868247032 0.11302070355724916 16.17038079 1.0074185522514374 0.9992810641162184 0.10151080140542335 0.29706819650865157
1.52 0.02295982465147972 0.11230865404641814 16.584680742266666 1.007307622502192 1.0000995619890947 0.10637044065983468 0.31290987236857437
1.56 0.022345196455717087 0.11160264062057809 16.998980694533333 0.997464013442064 1.001442840587316 0.11130982303685819 0.3291407362801426
1.6 0.021744251251220703 0.11090181152441167 17.4132806468 0.9974636878691996 1.0042597703068459 0.1163269724084329 0.34575918972921044
1.6400000000000001 0.021156955510377884 0.11020503094738071 17.827580599066664 0.9975618584359889 0.9969130965441644 0.12141997398959681 0.36276363644529386
1.68 0.020582985132932663 0.10951310258338973 18.24188055133333 0.9855724896658368 0.9982317086346976 0.1265869668210584 0.3801525016296989
1.72 0.020022552460432053 0.10882605645290483 18.656180503599998 0.9957916717954649 0.9987411496120954 0.131826105224816 0.39792426072230286
1.76 0.01947549544274807 0.10814123303155229 19.070480455866665 0.99720403845501 1.000992354260025 0.13713561213266415 0.41607743257339347
1.8 0.01894080825150013 0.10746025078730938 19.484780408133332 1.0000199161261227 0.9985118541797472 0.14251373419626032 0.43461051985336835
1.84 0.018417896702885628 0.10678385189055652 19.8990803604 1.0036007731534509 0.998327890445986 0.1479587438726045 0.4535220022667266
1.8800000000000001 0.017906107008457184 0.10611090716645494 20.313380312666666 1.0117164159621637 0.9991750110295056 0.15346892930119901 0.47281031622011943
1.92 0.017404651269316673 0.10544314621886051 20.727680264933333 1.004075312439841 1.0014066165803284 0.15904259305430973 0.4924738841839591
1.96 0.01691325008869171 0.10477858997930492 21.1419802172 0.9962042565779592 1.0030943244352681 0.16467805898631846 0.512511167297438
2.0 0.016432134434580803 0.1041181036080271 21.556280169466667 0.9964949175144796 1.0016285997220304 0.1703736983017706 0.5329206249615122
2.04 0.015961550176143646 0.103460964848347 21.97058012173333 1.0038119571186501 1.0006969699524095 0.17612793270053304 0.5537007069907454
2.08 0.01550162024796009 0.10280632382718008 22.384880073999998 1.0024536851521095 0.9994177445263385 0.1819392417405003 0.5748498765643298
2.12 0.015051896683871746 0.1021545576437246 22.799180026266665 0.9954779894026031 1.0001218684382494 0.18780610419867724 0.5963666621206513
2.16 0.014611450955271721 0.1015056258654548 23.213479978533332 0.9967919577567861 0.9983934782536893 0.19372699495701184 0.61824962507932
2.2 0.014179578050971031 0.10085960676898062 23.6277799308 1.0021013914073458 1.002272480769998 0.19970042137523303 0.6404973050360853
2.24 0.01375665795058012 0.10021881064658704 24.042079883066666 1.0050439277339553 1.0005915615597378 0.20572489738519986 0.6631083019580944
2.2800000000000002 0.013343539088964462 0.09958258295379858 24.456379835333333 1.004470781569492 0.99868253399997 0.21179899599240462 0.6860812074832345
2.32 0.012940706685185432 0.09894923337453511 24.8706797876 1.0004428258655864 0.9986038203168196 0.2179213929109264 0.7094145812313373
2.36 0.012547919526696205 0.09831849118196312 25.284979739866664 1.0012138616040036 0.9995292386738556 0.22409077085697984 0.7331069755308323
2.4 0.012165158055722713 0.09769117596851196 25.69927969213333 0.9966212002642666 0.9981674281183919 0.23030583287142586 0.7571569901161254
2.44 0.01179212424904108 0.09706766259731958 26.113579644399998 1.00016507149433 1.0009975309544807 0.2365652657246421 0.7815631659583117
2.48 0.011428404599428177 0.09644667911155429 26.527879596666665 0.998077628816916 1.0015008559147034 0.2428677926548686 0.8063239913935741
2.52 0.011073554866015911 0.09582878976082476 26.942179548933332 1.0008614100981414 0.9986549967512321 0.24921217817751512 0.8314378554421883
2.56 0.010726815089583397 0.09521400545235258 27.3564795012 1.003805373637623 1.0025069259586048 0.25559720748572634 0.8569031501463414
2.6 0.01038774661719799 0.0946040328508378 27.770779453466666 0.9977457248328488 1.002759090633558 0.2620217157444539 0.8827184409898204
2.64 0.010056467726826668 0.09399778773036786 28.185079405733333 0.9976719054906688 0.9999787433071929 0.26848460120474676 0.9088822302747773
2.68 0.009732802398502827 0.09339608455639892 28.599379358 0.9981342018204444 1.0011878844791553 0.27498475607571593 0.9353929453023248
2.72 0.009416571818292141 0.09279879792138561 29.013679310266667 0.999787051880801 1.0022729686393768 0.2815210313251942 0.9622492314837879
2.7600000000000002 0.009108152240514755 0.09220543511377367 29.42797926253333 0.9989751500429502 1.000342996074027 0.288092292471784 0.9894497812669615
2.8000000000000003 0.008808204904198647 0.09161613983194344 29.842279214799998 1.003752761156404 0.9998671857440188 0.294697538900959 1.0169932645911481
2.84 0.008517108857631683 0.09103399058245075 30.256579167066665 1.003003678978633 0.9966524830160295 0.3013358005617377 1.0448782707238429
2.88 0.008234529756009579 0.09045517060300988 30.670879119333332 1.0028576274186476 0.995518899618174 0.3080060819436259 1.0731036784268166
2.92 0.00795957911759615 0.08988046260224236 31.0851790716 0.997920715993355 0.9985773864089366 0.3147073585661602 1.1016681787886333
2.96 0.0076914201490581036 0.08930849011310563 31.499479023866666 0.9964255561530626 0.9988922420963416 0.3214385838690742 1.130570279888887
3.0 0.007428854238241911 0.08874062884624395 nan nan nan 0.32819878532202656 1.159808650415091
3.04 0.007171106059104204 0.08817558660514094 nan nan nan 0.33498703514543005 1.1893821688416588
3.08 0.006918378174304962 0.08761500636917445 nan nan nan 0.341802376357451 1.2192896032490415
3.12 0.006671592127531767 0.08705854608108848 nan nan nan 0.3486438910557419 1.249529890293751
3.16 0.006431217771023512 0.08650388159817737 nan nan nan 0.35551071689058217 1.2801015888412395
3.2 0.006197351962327957 0.08595386249411292 nan nan nan 0.3624019615425147 1.311003378176133
3.24 0.0059693343937397 0.0854082537218486 nan nan nan 0.36931679806005857 1.3422339985406349
3.2800000000000002 0.005746439564973116 0.08486556636491978 nan nan nan 0.376254429453673 1.373792252413592
3.3200000000000003 0.005528625100851059 0.08432721175326872 nan nan nan 0.38321409913853816 1.4056767737643194
3.36 0.005316205322742462 0.08379016514969058 nan nan nan 0.3901950555270818 1.437886361625513
3.4 0.0051092542707920074 0.08325693604723736 nan nan nan 0.3971966065843396 1.470419537795016
3.44 0.004907506052404642 0.08272589339478315 nan nan nan 0.4042181423121352 1.5032751368030177
3.48 0.004710664972662926 0.08219764154861868 nan nan nan 0.41125903672814507 1.5364518069027076
3.52 0.004518948029726744 0.08167241533576416 nan nan nan 0.4183186509621019 1.5699484562899695
3.56 0.004332659300416708 0.08114992754993355 nan nan nan 0.42539630158145186 1.6037639725688013
3.6 0.004151774570345879 0.08063106100040861 nan nan nan 0.43249132391523526 1.6378969253062383
3.64 0.003976544830948114 0.08011692188283522 nan nan nan 0.43960316671847066 1.6723461728843325
3.68 0.003806546563282609 0.07960573260424379 nan nan nan 0.44673123715796376 1.7071105984585475
3.72 0.003641169983893633 0.07909653310371377 nan nan nan 0.45387490357276383 1.7421887300374828
3.7600000000000002 0.0034805904142558575 0.0785899546586047 nan nan nan 0.4610336153026983 1.77757937253083
3.8000000000000003 0.0033246739767491817 0.07808552568573691 nan nan nan 0.4682068538369235 1.8132813704421706
3.84 0.0031729538459330797 0.07758410282048071 nan nan nan 0.47539414615443915 1.8492933351623757
3.88 0.0030245869420468807 0.07708466149867697 nan nan nan 0.48259500069102845 1.8856142184743065
3.92 0.002879183040931821 0.07658946862862585 nan nan nan 0.48980890731816074 1.9222433171885838
3.96 0.0027371132746338844 0.07609484918554872 nan nan nan 0.49703534205434075 1.9591793965307993
4.0 0.0025990658905357122 0.07560368668580986 nan nan nan 0.5042737381386803 1.9964209568511089
4.04 0.002465441357344389 0.07511490417021048 nan nan nan 0.5115235840187596 2.03396689965041
4.08 0.002335313707590103 0.07462923411557823 nan nan nan 0.5187843126050075 2.071816147082213
4.12 0.0022079329937696457 0.07414568294874951 nan nan nan 0.5260552645694593 2.1099672093587705
4.16 0.0020836994517594576 0.07366412148079556 nan nan nan 0.5333358269086588 2.1484185668660585
4.2 0.0019632037729024887 0.07318642001516558 nan nan nan 0.5406254984032725 2.187169178431718
4.24 0.0018472721567377448 0.07271085000289604 nan nan nan 0.5479239349763629 2.226218011619547
4.28 0.0017360495403409004 0.07223654813047242 nan nan nan 0.5552307398346206 2.2655638135248246
4.32 0.001629703096114099 0.07176495748734288 nan nan nan 0.5625455667495739 2.3052053701773847
4.36 0.0015279555227607489 0.07129551290412248 nan nan nan 0.5698680648623969 2.345141464212137
4.4 0.0014298362657427788 0.07082884959820426 nan nan nan 0.5771978336747742 2.3853712212399043
4.44 0.001334507716819644 0.07036442914748751 nan nan nan 0.584534510848164 2.4258937600547013
4.48 0.00124201993457973 0.06990283990241401 nan nan nan 0.5918777118809248 2.466707640203066
4.5200000000000005 0.001151928212493658 0.06944425387359597 nan nan nan 0.5992271259834085 2.5078116342490566
4.5600000000000005 0.0010632119374349713 0.06898894486708008 nan nan nan 0.6065824549693288 2.5492044448339364
4.6000000000000005 0.0009758854284882545 0.06853660880265665 nan nan nan 0.6139433703259235 2.590884819340792
4.64 0.0008908805320970714 0.06808529564144089 nan nan nan 0.6213095871484061 2.632851757315369
4.68 0.000808937824331224 0.06763459665708617 nan nan nan 0.6286808433448902 2.6751036609318195
4.72 0.0007305538165383041 0.06718640571441269 nan nan nan 0.6360567948440325 2.7176394981896665
4.76 0.000655459938570857 0.06674044565056265 nan nan nan 0.6434370214391021 2.7604578787464353
4.8 0.0005828290013596416 0.06629624252215587 nan nan nan 0.6508211768323965 2.8035576794081685
4.84 0.0005124274757690728 0.06585468125029653 nan nan nan 0.6582089121422445 2.846938132726679
4.88 0.0004446323437150568 0.06541585808373708 nan nan nan 0.6655998819651127 2.890598176833331
4.92 0.0003795784432440996 0.06497968020634819 nan nan nan 0.6729937421847488 2.9345367670170655
4.96 0.0003168307011947036 0.06454551738409976 nan nan nan 0.6803902768794267 2.9787528264403265
5.0 0.00025536937755532563 0.0641151194578195 nan nan nan 0.6877893248055652 3.0232451332758306
5.04 0.00019468468963168561 0.06368686353359372 nan nan nan 0.6951906733525978 3.068012270879417
5.08 0.00013459441834129393 0.06326060848326795 nan nan nan 0.7025939532506552 3.1130532887489606
5.12 7.595679926453158e-05 0.06283563526404555 nan nan nan 0.7099987373974659 3.1583666852390317
5.16 1.9267223251517862e-05 0.0624128058874351 nan nan nan 0.7174046454400059 3.2039513488557994
5.2 -3.512799958116375e-05 0.061991473280343226 nan nan nan 0.7248114175966661 3.249806142916013
5.24 -8.762007200857624e-05 0.061572178623684685 nan nan nan 0.7322188499169899 3.295929897573027
5.28 -0.00013823578774463385 0.06115523393115867 nan nan nan 0.7396267297736847 3.3423216037284966
5.32 -0.00018716113117989153 0.06074200840422977 nan nan nan 0.7470347940359294 3.388979622745293
5.36 -0.0002343322557862848 0.060330917517950756 nan nan nan 0.7544427764474497 3.435903247360946
5.4 -0.00027968722861260176 0.05992223635472124 nan nan nan 0.7618503185135123 3.4830913324757606
5.44 -0.0003232887829653919 0.05951596443881607 nan nan nan 0.7692570376613491 3.530542809077191
5.48 -0.0003648028359748423 0.0591128075920036 nan nan nan 0.7766627273765441 3.578256857592914
5.5200000000000005 -0.00040409975918009877 0.05871187101196917 nan nan nan 0.7840672065889953 3.62623271842295
5.5600000000000005 -0.0004412082489579916 0.0583129558650963 nan nan nan 0.7914703720559252 3.6744690158746245
5.6000000000000005 -0.00047607492888346314 0.05791650549235195 nan nan nan 0.7988722108856986 3.722964644226857
5.64 -0.0005083098658360541 0.05752312122563366 nan nan nan 0.8062726620376998 3.7717185837047835
5.68 -0.0005381476366892457 0.05713126310397126 nan nan nan 0.8136715953164538 3.820729788205078
5.72 -0.00056634028442204 0.05674100481512025 nan nan nan 0.8210688438706091 3.869996678622353
5.76 -0.0005930344923399389 0.056352275789262725 nan nan nan 0.8284641947296332 3.9195186829228112
5.8 -0.0006185047095641494 0.05596688978409022 nan nan nan 0.835857435833066 3.9692943533198917
5.84 -0.0006428484921343625 0.055584754245408347 nan nan nan 0.8432483128445765 4.019323236041317
5.88 -0.0006656085606664419 0.055204037788319865 nan nan nan 0.8506365572901591 4.06960443323557
5.92 -0.0006868909695185721 0.054826309028297666 nan nan nan 0.8580219428486252 4.120136977419562
5.96 -0.0007073208107613027 0.05445123737576231 nan nan nan 0.8654042582714265 4.170919715984249
6.0 -0.0007272007642313838 0.05407895126260305 nan nan nan 0.872783310988244 4.221951708129565
6.04 -0.0007461205241270363 0.05370859514257172 nan nan nan 0.8801590385226342 4.273232079385187
6.08 -0.0007637320086359978 0.05334169374009734 nan nan nan 0.8875312963734093 4.32476031696639
6.12 -0.0007800047751516104 0.052977364019907075 nan nan nan 0.894900041691355 4.376535765377108
6.16 -0.0007951749721542001 0.052614633978369414 nan nan nan 0.9022652426262991 4.428557434019875
6.2 -0.0008087795577012002 0.052254427884630625 nan nan nan 0.9096268935438784 4.4808243715500655
6.24 -0.0008207311038859189 0.05189702709184308 nan nan nan 0.916985011202423 4.5333361056685355
6.28 -0.0008308144169859588 0.05154090110371541 nan nan nan 0.9243397012177413 4.58609121047593
6.32 -0.0008387741982005537 0.05118681370845157 nan nan nan 0.9316910001001477 4.639088272796004
6.36 -0.000845101720187813 0.05083589602353889 nan nan nan 0.9390388521611889 4.692326204712063
6.4 -0.0008509339531883597 0.050487650295953736 nan nan nan 0.9463831840044431 4.745804032254393
6.44 -0.0008565993630327284 0.05014127083908603 nan nan nan 0.953723839600951 4.799520907628868
6.48 -0.0008620425942353904 0.049797329807162755 nan nan nan 0.9610608002600529 4.8534760956659895
6.5200000000000005 -0.000867202936206013 0.049455403492090294 nan nan nan 0.9683941723609775 4.907668993333967
6.5600000000000005 -0.0008720866171643138 0.04911474442411773 nan nan nan 0.9757241360616791 4.96209819826393
6.6000000000000005 -0.0008768182015046477 0.04877657604497718 nan nan nan 0.9830508892335479 5.01676278351367
6.640000000000001 -0.0008812696905806661 0.048440608487675896 nan nan nan 0.9903745884755736 5.071662211475496
6.68 -0.0008855093037709594 0.048107421357399316 nan nan nan 0.9976952502268264 5.126795471197079
6.72 -0.0008896510698832572 0.04777729983145441 nan nan nan 1.0050128896416832 5.182161836263113
6.76 -0.0008933700155466795 0.04744749141733767 nan nan nan 1.0123273985867047 5.237760580700416
6.8 -0.0008966578752733767 0.047120293541996275 nan nan nan 1.0196386149533139 5.293590582117023
6.84 -0.0008996956748887897 0.04679515223518014 nan nan nan 1.0269465112492984 5.34965066786088
6.88 -0.0009027842315845191 0.04647265791082382 nan nan nan 1.0342511604524278 5.40594004574197
6.92 -0.0009060794254764915 0.04615133321091532 nan nan nan 1.041552657586703 5.462457510707705
6.96 -0.0009097153088077903 0.04583227552862605 nan nan nan 1.0488510246136618 5.519202427905507
7.0 -0.0009134614956565201 0.04551424698190368 nan nan nan 1.0561461712242644 5.576173854320722
7.04 -0.00091717200120911 0.04519728133353172 nan nan nan 1.0634379936993774 5.633370597010789
7.08 -0.000920822552870959 0.044883322629665955 nan nan nan 1.0707262553000858 5.690791921229633
7.12 -0.0009240343933925033 0.04457050072821509 nan nan nan 1.0780106658710775 5.7484362685186445
7.16 -0.0009263649699278176 0.044259417289527134 nan nan nan 1.085291056493351 5.806303106235368
7.2 -0.0009281209786422551 0.043949322616468646 nan nan nan 1.0925672728377054 5.864391176359802
7.24 -0.0009300494566559792 0.043640909916519185 nan nan nan 1.0998390640560645 5.9226999282251045
7.28 -0.0009329784079454839 0.0433339173069275 nan nan nan 1.107106224531733 5.981228441901151
7.32 -0.0009367653983645141 0.04302732173930435 nan nan nan 1.114368564643014 6.0399760096407595
7.36 -0.0009410144994035363 0.04272240640361793 nan nan nan 1.1216259774091422 6.098941660488743
7.4 -0.0009449803619645536 0.04241877744932566 nan nan nan 1.1288784315235472 6.158124592022459
7.44 -0.0009481991874054074 0.04211789732108405 nan nan nan 1.1361258760670325 6.217523936005978
7.48 -0.0009513887926004827 0.04181947954230336 nan nan nan 1.1433680894134215 6.277138885116077
7.5200000000000005 -0.0009551196708343923 0.041522971855351004 nan nan nan 1.15060474661356 6.336968402830242
7.5600000000000005 -0.0009590878034941852 0.041227186914870984 nan nan nan 1.1578356921162845 6.397012227216088
7.6000000000000005 -0.000962920836172998 0.04093297588285152 nan nan nan 1.1650609052052874 6.457269170100435
7.640000000000001 -0.0009663435630500317 0.040639621498306286 nan nan nan 1.172280453578709 6.517738709658221
7.68 -0.0009692208841443062 0.040348698671271555 nan nan nan 1.1794943279092813 6.578419549458051
7.72 -0.000971366127487272 0.04006026242431742 nan nan nan 1.1867024713386736 6.639310668604187
7.76 -0.0009724432020448148 0.03977476914417697 nan nan nan 1.1939049252969123 6.700411211445615
7.8 -0.0009730307501740754 0.039491350243978665 nan nan nan 1.2011017369148027 6.761720597192894
7.84 -0.0009739577071741223 0.03920937461043522 nan nan nan 1.2082928862984403 6.8232379921193935
7.88 -0.0009752375772222877 0.038928830280752856 nan nan nan 1.2154783002620657 6.884962282694984
7.92 -0.0009765843860805035 0.03865107297719317 nan nan nan 1.2226579755561748 6.946893709697488
7.96 -0.0009780932450667024 0.03837568358116178 nan nan nan 1.2298317701453212 7.009031686706605
8.0 -0.0009793973295018077 0.03810268194256909 nan nan nan 1.2369997043303889 7.0713756995972235
8.040000000000001 -0.0009803519351407886 0.037831596491320056 nan nan nan 1.2441618259113147 7.133924665928484
8.08 -0.0009813023498281837 0.03756262625296041 nan nan nan 1.251317968576645 7.196678234926412
8.120000000000001 -0.0009828018955886364 0.03729528720348514 nan nan nan 1.2584679084558523 7.259635201252813
8.16 -0.0009845992317423224 0.03703097131455503 nan nan nan 1.265611361777418 7.322794629301922
8.2 -0.0009857990080490708 0.03676913430405595 nan nan nan 1.2727481788855848 7.386155951880645
8.24 -0.0009863900486379862 0.03650774375628168 nan nan nan 1.2798784615035539 7.449717752681916
8.28 -0.0009864968014881015 0.03624669399573002 nan nan nan 1.2870024592571996 7.513478583729011
8.32 -0.0009861207799986005 0.03598682883913489 nan nan nan 1.2941204217686595 7.577437475503241
8.36 -0.000985408085398376 0.03572784947373532 nan nan nan 1.3012325245456402 7.641592757241167
8.4 -0.000984576647169888 0.035471503648395644 nan nan nan 1.3083389542998611 7.705944109101603
8.44 -0.0009834816446527839 0.03521581130478205 nan nan nan 1.3154397627837844 7.770490824963572
8.48 -0.0009819610277190804 0.034959499326219313 nan nan nan 1.3225350518787837 7.835231660179587
8.52 -0.0009802301647141576 0.03470418015666445 nan nan nan 1.3296249701657803 7.9001653757736605
8.56 -0.0009777516825124621 0.03444949886288028 nan nan nan 1.33670955666456 7.965291617113468
8.6 -0.0009738957742229104 0.03419540481414832 nan nan nan 1.3437888526307873 8.030609696786206
8.64 -0.0009688978316262364 0.03394168432613928 nan nan nan 1.3508627520332743 8.096118056025732
8.68 -0.0009631483699195087 0.033690194352406076 nan nan nan 1.357931012881672 8.161816073064996
8.72 -0.0009571557748131454 0.03344059222987946 nan nan nan 1.3649936155741893 8.227702825500328
8.76 -0.0009510155068710446 0.03319199582525389 nan nan nan 1.372050703482579 8.293777410827857
8.8 -0.0009446507319808006 0.032946654487006365 nan nan nan 1.3791024124119218 8.360039058855717
8.84 -0.0009376730304211378 0.032702221059193834 nan nan nan 1.3861489655476353 8.426486924656558
8.88 -0.0009300840320065618 0.032459812697063196 nan nan nan 1.3931906553057916 8.493119360666398
8.92 -0.0009222944499924779 0.03221898105889745 nan nan nan 1.4002276533974458 8.559936543808744
8.96 -0.0009143707575276494 0.0319799767603986 nan nan nan 1.407260013204168 8.626937780043969
9.0 -0.0009058883879333735 0.0317423789190338 nan nan nan 1.4142878815496869 8.69412206122138
9.040000000000001 -0.0008969540358521044 0.03150639892422548 nan nan nan 1.4213114326630352 8.761488990618087
9.08 -0.0008880426175892353 0.03127094911119947 nan nan nan 1.428330689689703 8.829037609540684
9.120000000000001 -0.0008795353933237493 0.03103670964803733 nan nan nan 1.4353457014973878 8.896767289501533
9.16 -0.0008712977869436145 0.03080426573187346 nan nan nan 1.442356480432036 8.964678381967696
9.200000000000001 -0.0008630367228761315 0.030573380891221576 nan nan nan 1.4493631787480048 9.032770840349734
9.24 -0.0008550356142222881 0.030346064779527483 nan nan nan 1.4563661801399446 9.101043863620347
9.28 -0.000847392191644758 0.03012030982032325 nan nan nan 1.4633658305173982 9.169496402226
9.32 -0.0008397833444178104 0.029896273155044763 nan nan nan 1.4703622870781332 9.238128515653905
9.36 -0.0008321816567331553 0.029671840374475345 nan nan nan 1.4773555560244718 9.306939420108481
9.4 -0.0008245599456131458 0.029448909256442453 nan nan nan 1.4843455285538765 9.375928747130823
9.44 -0.0008171027875505388 0.029226717047221025 nan nan nan 1.4913321232628063 9.4450959507497
9.48 -0.0008100485429167747 0.029006378876224162 nan nan nan 1.4983153953652977 9.514439541542812
9.52 -0.0008034459897316992 0.028788025340177117 nan nan nan 1.5052954568918773 9.583958047487625
9.56 -0.0007970192818902433 0.028570048626860606 nan nan nan 1.5122722992215805 9.653650377526075
9.6 -0.0007902790675871074 0.028353070037365893 nan nan nan 1.5192458902383688 9.723514010974695
9.64 -0.000782996357884258 0.028136512733306734 nan nan nan 1.5262162599175981 9.793548455975678
9.68 -0.0007756598060950637 0.027920886023048777 nan nan nan 1.5331836516189137 9.863752981804286
9.72 -0.0007687393808737397 0.027707901529495604 nan nan nan 1.5401482822070984 9.934126405396938
9.76 -0.0007626126753166318 0.027496325512273236 nan nan nan 1.547109936060379 10.004668504962604
9.8 -0.0007571633905172348 0.027285755618416705 nan nan nan 1.5540683367178343 10.075379250333441
9.84 -0.0007523047388531268 0.027075597127805464 nan nan nan 1.561023387756064 10.146257880428966
9.88 -0.0007481329957954586 0.02686797096150741 nan nan nan 1.5679748812073981 10.217304038811236
9.92 -0.0007446177769452333 0.02666123017346207 nan nan nan 1.5749226388162267 10.288518107556877
9.96 -0.0007415952859446406 0.02645653134883591 nan nan nan 1.5818667576809924 10.359898828397432
10.0 -0.0007391382823698223 0.026252438306079245 nan nan nan 1.5888073286806905 10.431447326372432
10.040000000000001 -0.0007373419357463717 0.02604958666916471 nan nan nan 1.5957444749253091 10.503162554482373
10.08 -0.0007363161421380937 0.02584835168188112 nan nan nan 1.602678100868898 10.575044923827678
10.120000000000001 -0.0007358022849075496 0.025648556262539698 nan nan nan 1.6096080515102071 10.647093163708405
10.16 -0.0007350227679125965 0.025450981101207436 nan nan nan 1.616534046991979 10.719307521758681
10.200000000000001 -0.0007336944108828902 0.02525486146580614 nan nan nan 1.623455748299108 10.791685701603438
10.24 -0.0007314706454053521 0.02505947557654604 nan nan nan 1.6303729258798365 10.864227574816853
10.28 -0.0007283255690708756 0.024864826838010456 nan nan nan 1.6372854445222602 10.936931912233632
10.32 -0.0007248374167829752 0.024671116929580225 nan nan nan 1.6441932516313043 11.00979708256162
10.36 -0.0007214254001155496 0.024476545125343835 nan nan nan 1.6510965714527297 11.082822332591899
10.4 -0.000718419614713639 0.02428254723662231 nan nan nan 1.6579954855283163 11.156006611578961
10.44 -0.0007156996871344745 0.024089664230254944 nan nan nan 1.6648899980791008 11.229349748108984
10.48 -0.0007126379059627652 0.023898353926604613 nan nan nan 1.6717802426545334 11.3028497749406
10.52 -0.0007088564452715218 0.023708742653090507 nan nan nan 1.6786664931678192 11.37650693135973
10.56 -0.0007042498327791691 0.02351989001379162 nan nan nan 1.6855486459222238 11.450321289908837
10.6 -0.0006990670226514339 0.023333233338895254 nan nan nan 1.6924263186577724 11.524293717332682
10.64 -0.0006933156400918961 0.0231493208950439 nan nan nan 1.6992994515728768 11.598424711355644
10.68 -0.0006871787481941283 0.022966954384180716 nan nan nan 1.7061680068750709 11.67271443612825
10.72 -0.0006804597214795649 0.0227858626074777 nan nan nan 1.713032016040647 11.747161955450089
10.76 -0.0006728362641297281 0.02260618593129609 nan nan nan 1.7198914772721774 11.821765787667418
10.8 -0.0006645996472798288 0.022426627149623353 nan nan nan 1.7267463989319163 11.896524638456366
10.84 -0.0006555098225362599 0.02224754669432994 nan nan nan 1.7335970666701979 11.97143827484566
10.88 -0.0006458241841755807 0.022068851774324664 nan nan nan 1.7404438312425086 12.046505785241578
10.92 -0.000636342098005116 0.021891615047298838 nan nan nan 1.7472871415165296 12.12172602061957
10.96 -0.0006269195000641048 0.02171527224266855 nan nan nan 1.7541271034060273 12.197097519720066
11.0 -0.0006168817635625601 0.02154054783789674 nan nan nan 1.7609637742735862 12.27261856295923
11.040000000000001 -0.0006064882618375123 0.02136787692845147 nan nan nan 1.7677973005936092 12.34828929414364
11.08 -0.000596058729570359 0.0211952720538266 nan nan nan 1.7746275972232428 12.424108348988462
11.120000000000001 -0.0005855106865055859 0.021023525263837536 nan nan nan 1.7814544949271967 12.500074512615273
11.16 -0.0005744050140492618 0.020852470802849625 nan nan nan 1.7882779303197203 12.576187520528006
11.200000000000001 -0.0005626998608931899 0.020682693307713607 nan nan nan 1.7950979066200081 12.652446279836838
11.24 -0.0005505523877218366 0.020514042473937382 nan nan nan 1.8019144583785764 12.728850800948463
11.28 -0.0005382103263400495 0.020345524150146174 nan nan nan 1.808727685417355 12.805401108822563
11.32 -0.0005259699537418783 0.020177676907215735 nan nan nan 1.8155376525656746 12.882095844118814
11.36 -0.0005144361639395356 0.02001058988221083 nan nan nan 1.8223444263362476 12.958934493628737
11.4 -0.0005038999952375889 0.019844385621161434 nan nan nan 1.829147656301678 13.035917616234538
11.44 -0.0004944077809341252 0.01968021926420182 nan nan nan 1.8359467011038753 13.11304504119045
11.48 -0.0004854777653235942 0.019517451479352545 nan nan nan 1.842741029120646 13.190316334015158
11.52 -0.0004767679492942989 0.01935588145878352 nan nan nan 1.8495304370092396 13.267731874528316
11.56 -0.00046867714263498783 0.01919593913818989 nan nan nan 1.8563148424075926 13.345290535216362
11.6 -0.0004612853517755866 0.019037211500809063 nan nan nan 1.863094331047958 13.42299204100409
11.64 -0.00045459260581992567 0.018879334899201988 nan nan nan 1.8698690917419545 13.500837153272979
11.68 -0.0004485892131924629 0.018721114036039915 nan nan nan 1.8766390585584696 13.578824672950791
11.72 -0.00044287581113167107 0.018564617161737754 nan nan nan 1.8834044566878794 13.656952667790437
11.76 -0.00043742568232119083 0.018409071490066126 nan nan nan 1.8901657263787988 13.735221240141199
11.8 -0.00043258024379611015 0.018254008523090743 nan nan nan 1.8969234786564773 13.813630294483636
11.84 -0.00042834386113099754 0.018099911558006426 nan nan nan 1.9036781423951594 13.892179762657968
11.88 -0.0004242103605065495 0.017947051571200134 nan nan nan 1.9104300511651158 13.970869181951054
11.92 -0.00042010951437987387 0.017794805912909797 nan nan nan 1.9171791562265494 14.049696437529613
11.96 -0.00041565066203475 0.017642908381697256 nan nan nan 1.9239250608514176 14.128661240592233
12.0 -0.00041081433300860226 0.017492775533647743 nan nan nan 1.9306674723850608 14.207762711312432
12.040000000000001 -0.0004059474158566445 0.017343079992042387 nan nan nan 1.9374062808638222 14.287000583393707
12.08 -0.0004011003766208887 0.01719321440645261 nan nan nan 1.9441415647587765 14.366374022061493
12.120000000000001 -0.0003959119785577059 0.01704439035835909 nan nan nan 1.9508735399772867 14.445882765798709
12.16 -0.00039007337181828916 0.016896200902718587 nan nan nan 1.957602738557945 14.52552564710937
12.200000000000001 -0.00038393697468563914 0.01674725008883979 nan nan nan 1.964329798534483 14.605299502800237
12.24 -0.00037799481651745737 0.016599405987758654 nan nan nan 1.9710552804131845 14.68520283324832
12.280000000000001 -0.00037167384289205074 0.01645286772325216 nan nan nan 1.977779473109713 14.765234961813013
12.32 -0.0003653655876405537 0.016306117185480428 nan nan nan 1.9845021070383957 14.845394067325302
12.36 -0.0003592542780097574 0.016160115297366166 nan nan nan 1.9912229668818908 14.925680214963675
12.4 -0.0003526102809701115 0.016016535997152095 nan nan nan 1.9979418774761522 15.006093845540713
12.44 -0.00034562667133286595 0.01587280125345802 nan nan nan 2.0046587270099367 15.086634912196049
12.48 -0.00033874710788950324 0.01573017676504096 nan nan nan 2.0113737395973192 15.167303146939922
12.52 -0.00033205284853465855 0.015588565618155524 nan nan nan 2.018087278528166 15.24809807802644
12.56 -0.00032533452031202614 0.015449799857945182 nan nan nan 2.0247998816013992 15.32902000690961
12.6 -0.0003182191285304725 0.01531205200198153 nan nan nan 2.0315117164208356 15.410069810853976
12.64 -0.00031061135814525187 0.015174001873013097 nan nan nan 2.0382229211875456 15.491246349980953
12.68 -0.00030259237973950803 0.015036811926847325 nan nan nan 2.0449334845441087 15.572547634774661
12.72 -0.00029376178281381726 0.01490161319513712 nan nan nan 2.0516432284654975 15.65397492170308
12.76 -0.00028474919963628054 0.014769055574025261 nan nan nan 2.05835186460122 15.735528009590254
12.8 -0.0002756555622909218 0.014637289277083706 nan nan nan 2.0650591234475315 15.817207467921705
12.84 -0.000266198388999328 0.014505540209747852 nan nan nan 2.0717650314941767 15.899013600502991
12.88 -0.0002567417686805129 0.014374846981967799 nan nan nan 2.0784697650819823 15.980945490580968
12.92 -0.00024792758631519973 0.014244615704420953 nan nan nan 2.085173219233917 16.063002829487917
12.96 -0.000239575732848607 0.014114899177271408 nan nan nan 2.091875474583764 16.14518430461438
13.0 -0.00023173291992861778 0.013986132879965472 nan nan nan 2.098576352660948 16.227488917172213
13.040000000000001 -0.00022450563847087324 0.013857744504150003 nan nan nan 2.1052757409070684 16.309915195633014
13.08 -0.00021770330204162747 0.01372975894587813 nan nan nan 2.1119735699778297 16.39246388499631
13.120000000000001 -0.0002113344962708652 0.013603156059722416 nan nan nan 2.1186697426390237 16.47513467436992
13.16 -0.00020537879026960582 0.013477514416006394 nan nan nan 2.12536438798101 16.55792839330073
13.200000000000001 -0.00020005190162919462 0.013353326821858063 nan nan nan 2.1320573717442968 16.640845913669196
13.24 -0.00019568558491300792 0.013230757898003329 nan nan nan 2.1387482995662603 16.72388563295897
13.280000000000001 -0.0001922074588946998 0.01310913224657625 nan nan nan 2.145437101685109 16.80704919565404
13.32 -0.00018969389202538878 0.012988340257575271 nan nan nan 2.1521237187829922 16.890336159633037
13.36 -0.00018804070714395493 0.012868956422548277 nan nan nan 2.1588080039353934 16.97374639966625
13.4 -0.00018662848742678761 0.012749437760029686 nan nan nan 2.1654898409877616 17.05728010742585
13.44 -0.00018513191025704145 0.012631621479510795 nan nan nan 2.172168985211428 17.140936191941844
13.48 -0.00018336690845899284 0.012515107178707607 nan nan nan 2.178844914620234 17.224712603365194
13.52 -0.0001813802809920162 0.012399837833503262 nan nan nan 2.185517018533289 17.308609501511405
13.56 -0.0001793408446246758 0.01228539140023105 nan nan nan 2.19218519147507 17.39262739961716
13.6 -0.00017766164091881365 0.01217118445378961 nan nan nan 2.198849325578892 17.476767128709696
13.64 -0.00017667269275989383 0.012058268516496289 nan nan nan 2.205508780032521 17.561027324352953
13.68 -0.00017582200234755874 0.011945229584269227 nan nan nan 2.212162838438125 17.645407490991257
13.72 -0.0001748938811942935 0.011832448934029323 nan nan nan 2.218810810970221 17.72990647540015
13.76 -0.00017369611305184662 0.011720440965721848 nan nan nan 2.225452643770054 17.814523269778256
13.8 -0.00017214860417880118 0.011608374412741512 nan nan nan 2.232089031483859 17.89925882677262
13.84 -0.00017054109775926918 0.011497801495537628 nan nan nan 2.2387206934373722 17.984116006876146
13.88 -0.00016908944235183299 0.011388586021435913 nan nan nan 2.245347764872875 18.069094156483104
13.92 -0.00016818891162984073 0.011279692576016766 nan nan nan 2.2519705996635366 18.15419422582133
13.96 -0.00016783393220975995 0.01117194821141148 nan nan nan 2.258589667979744 18.239415991014603
14.0 -0.0001676018873695284 0.011063591476195492 nan nan nan 2.2652051210345645 18.32475777130561
14.040000000000001 -0.00016720613348297775 0.010955225776568987 nan nan nan 2.27181663727525 18.4102164157183
14.08 -0.00016661015979479998 0.010847206825972535 nan nan nan 2.2784239327033804 18.49579096710388
14.120000000000001 -0.0001659238914726302 0.01074050773075968 nan nan nan 2.2850268622249463 18.581480872197467
14.16 -0.00016506251995451748 0.010634925861802884 nan nan nan 2.291625452241538 18.667287019073548
14.200000000000001 -0.00016381345631089061 0.010529813319512643 nan nan nan 2.2982198576257953 18.75320680464539
14.24 -0.00016194605268537998 0.010424735037091654 nan nan nan 2.3048101709468756 18.839239002991853
14.280000000000001 -0.0001594107161508873 0.01032096393235866 nan nan nan 2.3113960984439212 18.92538093416112
14.32 -0.00015633326256647706 0.010217586190648378 nan nan nan 2.3179775404046454 19.01163390281721
14.36 -0.00015323101251851767 0.010114296333304141 nan nan nan 2.3245542635714447 19.09799647812682
14.4 -0.00015011803770903498 0.010011694720057538 nan nan nan 2.331126180001995 19.18447180291541
14.44 -0.00014688237570226192 0.0099095529623474 nan nan nan 2.3376935699425236 19.271058051593844
14.48 -0.00014331437705550343 0.009808118205105422 nan nan nan 2.3442568866975924 19.357752320143295
14.52 -0.0001392914418829605 0.009706465933216968 nan nan nan 2.350816593820051 19.444556234913055
14.56 -0.00013507751282304525 0.009605854574244004 nan nan nan 2.3573731346896465 19.53147088950699
14.6 -0.00013108507846482098 0.009505314348148648 nan nan nan 2.3639266205812923 19.618495640089204
14.64 -0.00012744269042741507 0.00940483511671354 nan nan nan 2.370476599931003 19.70562690957874
14.68 -0.00012406510359141976 0.009305904485212173 nan nan nan 2.377022122788277 19.79286432012874
14.72 -0.00012047490599798039 0.009207707069468917 nan nan nan 2.383562712784524 19.880209379217916
14.76 -0.00011684225319186226 0.009110098217199323 nan nan nan 2.3900984381207437 19.967660076327306
14.8 -0.0001137015933636576 0.009012427882353308 nan nan nan 2.3966291597332594 20.055217103404676
14.84 -0.00011130519851576537 0.00891557205769024 nan nan nan 2.4031552469409854 20.142881629286705
14.88 -0.0001094131512218155 0.008820418050867739 nan nan nan 2.4096772341849224 20.230656457943574
14.92 -0.00010786009806906804 0.008725458024185617 nan nan nan 2.416194856053704 20.31854271507675
14.96 -0.00010646604641806334 0.008630965364591684 nan nan nan 2.422706994950241 20.406538714123283
15.0 -0.00010473808652022853 0.008535757408020785 nan nan nan 2.4292127151132576 20.494645280382052
15.040000000000001 -0.00010281371942255646 0.008441922681363068 nan nan nan 2.435711848861057 20.582862591507865
15.08 -0.00010074990859720856 0.00834869201086741 nan nan nan 2.4422048354088597 20.67119270782578
15.120000000000001 -9.87052044365555e-05 0.008255530600544998 nan nan nan 2.4486921480162662 20.759636905531014
15.16 -9.700740338303149e-05 0.00816329048001673 nan nan nan 2.45517363291761 20.848193175842948
15.200000000000001 -9.592400601832196e-05 0.008071595156393946 nan nan nan 2.4616493382043054 20.936863274032415
15.24 -9.573235001880676e-05 0.007979939715052023 nan nan nan 2.468119951641264 21.025643822669288
15.280000000000001 -9.610884444555268e-05 0.007889135973056197 nan nan nan 2.4745859608506233 21.114533424009984
15.32 -9.666119876783341e-05 0.0077983857097704895 nan nan nan 2.4810475583220177 21.203532680315277
15.36 -9.732978651300073e-05 0.007706891582918353 nan nan nan 2.48750490748167 21.29264212185625
15.4 -9.775538637768477e-05 0.007615415623860667 nan nan nan 2.4939577709521425 21.381859899552452
15.44 -9.750118624651805e-05 0.007524969658339862 nan nan nan 2.5004064615547597 21.471188160665196
15.48 -9.677674097474664e-05 0.007434205768749351 nan nan nan 2.506851680264876 21.5606259833116
15.52 -9.60340112214908e-05 0.007344291696757195 nan nan nan 2.5132934357804024 21.65017167227902
15.56 -9.543493069941178e-05 0.007253417692439631 nan nan nan 2.51973180278093 21.739825358098383
15.6 -9.554631833452731e-05 0.007163060385047691 nan nan nan 2.526167040623174 21.829587378216697
15.64 -9.61655387072824e-05 0.007072151908130152 nan nan nan 2.5325989554222965 21.91945842974223
15.68 -9.692560706753284e-05 0.006982136019964004 nan nan nan 2.53902719591701 22.00943544003499
15.72 -9.79177639237605e-05 0.006892860372048803 nan nan nan 2.545451885540096 22.09951498733385
15.76 -9.907705680234358e-05 0.006803935114602791 nan nan nan 2.5518733425252185 22.189694662002736
15.8 -0.00010068266419693828 0.006715381602724315 nan nan nan 2.5582913898567057 22.279971310585484
15.84 -0.00010247130558127537 0.0066260648861429655 nan nan nan 2.5647053300629574 22.37034657341834
15.88 -0.00010393793490948156 0.006537253637204412 nan nan nan 2.5711149636699493 22.460821940202788
15.92 -0.00010520116484258324 0.006448334603555733 nan nan nan 2.5775205390011906 22.551393956274282
15.96 -0.00010635787475621328 0.006360116088603857 nan nan nan 2.583922089775589 22.642066349930385
16.0 -0.00010707996261771768 0.0062727827280417555 nan nan nan 2.590318928604858 22.732840055697555
16.04 -0.00010733924864325672 0.006186269484273391 nan nan nan 2.596710198683414 22.82371381313114
16.080000000000002 -0.00010731803922681138 0.00610031379407714 nan nan nan 2.6030945887502286 22.914687331286153
16.12 -0.0001071363003575243 0.006015973731407896 nan nan nan 2.6094701370893407 23.0057641756661
16.16 -0.00010716375982156023 0.005931991562187439 nan nan nan 2.615835721217655 23.096949393921633
16.2 -0.00010733531235018745 0.005848599127791589 nan nan nan 2.622190211006681 23.18823970746876
16.240000000000002 -0.00010761772864498198 0.005765987031091354 nan nan nan 2.628532594559429 23.27963258414309
16.28 -0.00010841150651685894 0.0056847203142629 nan nan nan 2.634862719041003 23.371127263455428
16.32 -0.00010974263568641618 0.005604029393592617 nan nan nan 2.641180511538422 23.462724131943972
16.36 -0.0001116100320359692 0.005523075577355456 nan nan nan 2.6474857663375095 23.55442521982787
16.4 -0.0001135987404268235 0.005442274141566479 nan nan nan 2.653779148170904 23.646231134985968
16.44 -0.00011573325173230842 0.0053624071609037925 nan nan nan 2.660061402992823 23.738138027717635
16.48 -0.00011801721120718867 0.005283425171697629 nan nan nan 2.666331963021025 23.830143631051296
16.52 -0.00012010554928565398 0.005205129539457616 nan nan nan 2.672590265253038 23.922250774041895
16.56 -0.00012195794988656417 0.005127212899690843 nan nan nan 2.6788363061410565 24.014457881227383
16.6 -0.00012355452054180205 0.0050492839359459465 nan nan nan 2.685070684683068 24.10676503442352
16.64 -0.0001247172913281247 0.004972758525621496 nan nan nan 2.6912940799067036 24.19917480882678
16.68 -0.00012557808076962829 0.004897457605535165 nan nan nan 2.697506947069023 24.29168475872431
16.72 -0.0001263283920707181 0.004823121442895383 nan nan nan 2.7037094430796453 24.38429781584439
16.76 -0.00012683878594543785 0.0047490469778006085 nan nan nan 2.7099020999209142 24.4770143817538
16.8 -0.0001271764631383121 0.004675857428579009 nan nan nan 2.716085953527176 24.569831121236426
16.84 -0.0001277718401979655 0.004603096498848171 nan nan nan 2.722261623588029 24.66274561599187
16.88 -0.00012851011706516147 0.004530652869515587 nan nan nan 2.728429579372703 24.755758421166654
16.92 -0.0001291247026529163 0.004458612082639942 nan nan nan 2.734590486375005 24.848873734594186
16.96 -0.00012957189755979925 0.0043866910280580635 nan nan nan 2.740745431416618 24.942092680906423
17.0 -0.00012960041931364685 0.0043147212197454645 nan nan nan 2.7468950923845217 25.035413091396077
17.04 -0.00012917110871057957 0.004242948320829077 nan nan nan 2.753040619708846 25.12883091616733
17.080000000000002 -0.00012854396481998265 0.0041719521449288584 nan nan nan 2.7591829242709083 25.222346063077044
17.12 -0.0001281325676245615 0.004101783820396988 nan nan nan 2.765322268155639 25.31596001681525
17.16 -0.00012806421727873385 0.004031326091728174 nan nan nan 2.771458168018021 25.409669263424348
17.2 -0.0001282921148231253 0.003961987819875707 nan nan nan 2.7775907357939924 25.503477467015546
17.240000000000002 -0.00012885130126960576 0.0038920378140063256 nan nan nan 2.7837202784805033 25.597377131502682
17.28 -0.00012959755258634686 0.0038224421467441135 nan nan nan 2.789847239026589 25.691366693080607
17.32 -0.00013016701268497854 0.0037533107519496702 nan nan nan 2.7959715881432876 25.7854433967289
17.36 -0.00013066567771602422 0.0036844772336701863 nan nan nan 2.802092846583144 25.87960442636793
17.400000000000002 -0.00013157521607354283 0.0036159124842032905 nan nan nan 2.8082113401237687 25.97385281204316
17.44 -0.00013295661483425647 0.003547921144017135 nan nan nan 2.8143279458689947 26.06819227726402
17.48 -0.00013466172094922513 0.00348089484983962 nan nan nan 2.8204431844241507 26.162617560800456
17.52 -0.00013623737322632223 0.0034149861330282872 nan nan nan 2.826557946853283 26.25712950947853
17.56 -0.00013756001135334373 0.0033502122750827114 nan nan nan 2.832674104359274 26.351736230934208
17.6 -0.00013864031643606722 0.0032854373808525266 nan nan nan 2.838793417107688 26.446439997465983
17.64 -0.00013956545444671065 0.003221461525490973 nan nan nan 2.844916744035533 26.54124489734148
17.68 -0.00013978176866658032 0.003157276226477581 nan nan nan 2.8510447409366853 26.636144727182515
17.72 -0.00013914803275838494 0.0030932118392240954 nan nan nan 2.857177046673898 26.731137151256352
17.76 -0.00013784841576125473 0.0030291858061495007 nan nan nan 2.8633126611189526 26.826219898720694
17.8 -0.00013638558448292315 0.0029662427235681095 nan nan nan 2.8694490548856653 26.92139421889535
17.84 -0.00013519027561414987 0.0029034874137587614 nan nan nan 2.875582918681158 27.016654985872833
17.88 -0.00013364804908633232 0.002841020562726771 nan nan nan 2.8817120247752372 27.11199760879201
17.92 -0.00013166156713850796 0.0027788217720320684 nan nan nan 2.8878356778976157 27.207416259313103
17.96 -0.00012922674068249762 0.0027166968288273785 nan nan nan 2.8939538859882505 27.30290754076989
18.0 -0.00012642295041587204 0.002655004074072232 nan nan nan 2.900065906436718 27.398475245758465
18.04 -0.00012356165098026395 0.0025943424064032734 nan nan nan 2.906170364921687 27.4941190915551
18.080000000000002 -0.00012028312630718574 0.0025340193812218494 nan nan nan 2.912266992804554 27.589845453082212
18.12 -0.0001164339337265119 0.0024738768492531963 nan nan nan 2.9183565068569126 27.68566656416127
18.16 -0.00011260232713539153 0.002414328564694384 nan nan nan 2.924437508376685 27.78158658219551
18.2 -0.00010905395174631849 0.0023551883087161696 nan nan nan 2.9305090360321855 27.87760453472673
18.240000000000002 -0.00010564105468802154 0.002295304299862706 nan nan nan 2.9365704481651416 27.973713419926476
18.28 -0.00010203541751252487 0.0022355176433403977 nan nan nan 2.9426237036456833 28.069914023211837
18.32 -9.795986989047378e-05 0.002176082799323427 nan nan nan 2.9486698481685387 28.166209111022685
18.36 -9.339563985122368e-05 0.0021164092414564218 nan nan nan 2.9547077194059095 28.262595666117996
18.400000000000002 -8.837605855660513e-05 0.0020569361332062395 nan nan nan 2.960734320812805 28.35906416728917
18.44 -8.323680958710611e-05 0.0019981646819969175 nan nan nan 2.9667457606478638 28.455612637195056
18.48 -7.843565254006535e-05 0.0019407728228764609 nan nan nan 2.9727388333283082 28.552241471585727
18.52 -7.410781108774245e-05 0.0018822829141125548 nan nan nan 2.978713631201781 28.64894669187526
18.56 -7.018076576059684e-05 0.0018238004234085673 nan nan nan 2.9846706073609317 28.745728155983286
18.6 -6.663655221927911e-05 0.0017658451108298033 nan nan nan 2.9906118163437263 28.842572865560104
18.64 -6.321370892692357e-05 0.001709141296074493 nan nan nan 2.996538516395388 28.939486697255838
18.68 -5.9795220295200124e-05 0.00165249894737429 nan nan nan 3.0024515827128253 29.03647240757056
18.72 -5.62361856282223e-05 0.0015968576686754823 nan nan nan 3.0083520239631465 29.133524856022877
18.76 -5.240786413196474e-05 0.0015423179412293248 nan nan nan 3.014241509703125 29.230650025129005
18.8 -4.8397774662589654e-05 0.0014887632640535012 nan nan nan 3.020120549807105 29.327862689949914
18.84 -4.4203152356203645e-05 0.0014351946950717247 nan nan nan 3.0259903613004826 29.425150553750314
18.88 -4.039527630084194e-05 0.0013823346859808078 nan nan nan 3.031852750543023 29.522515591248055
18.92 -3.746981383301318e-05 0.0013302167611482726 nan nan nan 3.0377077430601904 29.61997313443677
18.96 -3.521956023178063e-05 0.0012783305503774609 nan nan nan 3.04355311276062 29.71752168798684
19.0 -3.3362506655976176e-05 0.0012273235382323619 nan nan nan 3.0493862870219184 29.815173759349157
19.04 -3.1703038985142484e-05 0.0011758679197630846 nan nan nan 3.0552036644200617 29.91294104817484
19.080000000000002 -3.001973709615413e-05 0.0011249888414064772 nan nan nan 3.061004174347603 30.010825230791024
19.12 -2.8178679713164456e-05 0.0010752134746616357 nan nan nan 3.0667893128133987 30.108836796553355
19.16 -2.639002923388034e-05 0.0010253603808293701 nan nan nan 3.072561041181452 30.206967708722733
19.2 -2.441852120682597e-05 0.0009751512130944174 nan nan nan 3.0783218391394596 30.30522050725073
19.240000000000002 -2.2611073291045614e-05 0.0009240364863008144 nan nan nan 3.084073506052683 30.40360058659582
19.28 -2.1315749108907767e-05 0.0008721390030507755 nan nan nan 3.0898167400614422 30.50207589242288
19.32 -2.041329389612656e-05 0.0008210168420153931 nan nan nan 3.095553586464572 30.600620446711808
19.36 -1.9596860511228442e-05 0.00076970686499367 nan nan nan 3.1012857669131364 30.699208731288724
19.400000000000002 -1.8713093595579267e-05 0.0007199799253928649 nan nan nan 3.1070138586729956 30.797852366835563
19.44 -1.7778866094886325e-05 0.0006702495835789887 nan nan nan 3.112736064659105 30.896562735297
19.48 -1.667549258854706e-05 0.0006198177202332882 nan nan nan 3.1184498403183443 30.995340584348913
19.52 -1.5362647900474258e-05 0.0005696238106679812 nan nan nan 3.1241520590164993 31.094154496479003
19.56 -1.4113980796537362e-05 0.0005200535053785134 nan nan nan 3.129840186868846 31.19301439362665
19.6 -1.2935689483128954e-05 0.00047086904303680053 nan nan nan 3.1355111203284194 31.29192714836162
19.64 -1.160124611487845e-05 0.0004216507664585952 nan nan nan 3.1411728201313913 31.39087277448586
19.68 -9.962657713913359e-06 0.00037301569902595656 nan nan nan 3.1468397498357565 31.489823321847755
19.72 -8.417232493229676e-06 0.00032493586650631184 nan nan nan 3.1525250363039463 31.58874961242634
19.76 -7.1805002335167956e-06 0.00027691683653378277 nan nan nan 3.158235949001835 31.687664772386682
19.8 -6.07456240686588e-06 0.00022991774919264206 nan nan nan 3.163975537506975 31.786578747256588
19.84 -5.115601197758224e-06 0.0001830095155637282 nan nan nan 3.1697427754927086 31.885501585436174
19.88 -3.9613460103282705e-06 0.00013674727801917105 nan nan nan 3.1755361939117583 31.984479702951823
19.92 -2.551235866121715e-06 9.06100631700665e-05 nan nan nan 3.181353452722671 32.083564986178594
19.96 -1.1494258842503768e-06 4.498371915568621e-05 nan nan nan 3.1871850582653805 32.18282450791206


==> plots/star_polymer2/star_polymer_51_gns.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.05841529369354248 0.4954407314481736 0.8412825561333332 0.34900167416854544 0.9537344210890965 -6.80111043038778e-10 -5.539768608286977e-10
0.04 0.05789647623896599 0.49408410240030287 1.2555825083999999 0.322827643348996 1.0151289963146317 9.338513171731577e-05 0.0007928086646618127
0.08 0.05686105042695999 0.4920915828535557 1.6698824606666667 0.3385815751491276 0.9337861512677001 0.0003723191356566016 0.003170144209297824
0.12 0.05565451830625534 0.4896167602834702 2.084182412933333 0.33957745973606124 0.9427025536176983 0.0008339405822329003 0.007128951263360051
0.16 0.05440637096762657 0.4867774120063782 2.4984823652 0.35658022619019825 0.9576782104032209 0.0014747761177078917 0.01266461244437786
0.2 0.05315800756216049 0.4836584422907829 2.9127823174666667 0.3675515774716399 0.9573054565856176 0.0022911864655594575 0.019771315237898223
0.24 0.051922135055065155 0.4803221431207657 3.3270822697333333 0.4069048372761233 1.0118487859552499 0.0032795080441883682 0.02844231855910911
0.28 0.05070379003882408 0.4768150054643154 3.741382222 0.5257212958071328 1.0510755778016811 0.004436099686584196 0.038670136975868845
0.32 0.049504950642585754 0.4731728699183464 4.1556821742666665 0.7302736903800795 1.0435659333054965 0.005757364611917073 0.050446685413874495
0.36 0.04832714423537254 0.46942435549545286 4.569982126533334 1.0485284680389926 1.0947800244389667 0.007239751008891346 0.06376340682163398
0.4 0.04717038571834564 0.4655924622762203 4.9842820788 1.2546296679722513 1.119231823900594 0.008879751088564697 0.07861137189732645
0.44 0.04603546857833862 0.46169487419021127 5.398582031066667 1.300348155374743 1.1057163008543376 0.010673909223495655 0.09498136041058063
0.48 0.04492325708270073 0.4577464245579243 5.812881983333334 1.2252114138211556 1.1026026248910226 0.012618836998749768 0.11286390323564956
0.52 0.04383400082588196 0.4537586891417503 6.2271819356 1.115252036781156 1.0861991964341493 0.014711210851772741 0.13224932533758
0.56 0.04276779294013977 0.4497416380436421 6.641481887866666 1.0289214404608884 1.044484429292821 0.016947782044268875 0.15312775510699378
0.6 0.041723210364580154 0.44570387697327135 7.055781840133333 0.9443887144372722 1.0413135433693788 0.019325359324457173 0.17548918181871534
0.64 0.04069984331727028 0.4416528084366321 7.4700817924 0.8999068480746815 1.031924261875567 0.02184079660166268 0.19932351165864795
0.68 0.039697445929050446 0.43759464803701636 7.884381744666666 0.8801640806189482 1.012058531373569 0.024491006653528657 0.22462055504552586
0.72 0.03871549665927887 0.4335345054920465 8.298681696933333 0.9140088508187294 1.0075560862572355 0.027272963348990487 0.2513700600294153
0.76 0.03775281459093094 0.42947715510565043 8.7129816492 0.9498667875887172 1.0088284970236125 0.030183682877042803 0.27956170119922585
0.8 0.036809176206588745 0.42542629682183264 9.127281601466667 0.9913660184504621 1.0069172962654234 0.03322022581711978 0.3091851241435643
0.84 0.03588494285941124 0.421384193600595 9.541581553733332 1.0292483927248033 1.0093297410457651 0.0363797046010585 0.34022993076532737
0.88 0.03498048707842827 0.41735399073916674 9.955881505999999 1.0279685919026378 1.0030671973490208 0.03965929692689446 0.3726856629416446
0.92 0.034095343202352524 0.41333853655582664 10.370181458266666 1.0361751738839509 1.0121305116983061 0.043056255999989024 0.4065419263835232
0.96 0.033228859305381775 0.40934076422837373 10.784481410533333 1.0358646784384482 1.0028373648755826 0.04656787177645316 0.4417884041820032
1.0 0.03238154575228691 0.40536302850840983 11.198781362799998 1.0151184251444714 0.9998400067376249 0.050191494025844934 0.4784148298444226
1.04 0.03155316412448883 0.401406843171753 11.613081315066665 0.995008060985579 1.0040175837019825 0.05392453082619289 0.516410981026369
1.08 0.030743271112442017 0.397473167513758 12.027381267333332 1.0003598037862524 1.0100645196508886 0.05776442198158115 0.5557666546186031
1.12 0.029951678588986397 0.3935627116426006 12.4416812196 0.9934376162558329 1.008641554492607 0.0617086655470953 0.5964716680362273
1.16 0.02917802892625332 0.38967639437755197 12.855981171866667 0.9857556922214192 0.9988754665086756 0.0657547968614061 0.638515857425054
1.2 0.028421645984053612 0.385815253684368 13.270281124133332 0.9831917190183036 0.99498090370507 0.0699003996660257 0.6818891016765015
1.24 0.027682211250066757 0.38198038519410044 13.684581076399999 0.9882448202396393 0.9898846164676992 0.07414309228115383 0.7265813220474778
1.28 0.026959646493196487 0.3781726219913364 14.098881028666666 0.9963134170975206 0.9917626911171471 0.07848054120323576 0.7725824677042421
1.32 0.02625369094312191 0.37439285286211227 14.513180980933333 0.9989336186009112 0.9978384600818331 0.08291046594599928 0.8198825252996089
1.36 0.025564325973391533 0.37064153288985047 14.927480933199998 1.0145539418253233 0.9973298489203859 0.08743061853066035 0.8684714722479199
1.4000000000000001 0.024890804663300514 0.3669189539687131 15.341780885466665 1.0143214140686447 0.9944796301561774 0.09203881115018092 0.9183393123661604
1.44 0.02423236146569252 0.3632249515948398 15.756080837733332 1.008998246135543 0.9979532582776525 0.09673290518294873 0.9694760784231395
1.48 0.023588677868247032 0.3595593465355989 16.17038079 1.0074185522514374 1.0027134426898765 0.10151080140542335 1.0218717660311976
1.52 0.02295982465147972 0.355922830817122 16.584680742266666 1.007307622502192 1.0003639885565214 0.10637044065983468 1.0755164721736423
1.56 0.022345196455717087 0.3523158083542492 16.998980694533333 0.997464013442064 0.9974538556734844 0.11130982303685819 1.1304003696775609
1.6 0.021744251251220703 0.3487383516932577 17.4132806468 0.9974636878691996 0.9955811516675988 0.1163269724084329 1.186513621192711
1.6400000000000001 0.021156955510377884 0.34519065233007634 17.827580599066664 0.9975618584359889 0.9971920229701463 0.12141997398959681 1.2438464775697007
1.68 0.020582985132932663 0.3416728210258335 18.24188055133333 0.9855724896658368 0.9945425674533892 0.1265869668210584 1.302389246975267
1.72 0.020022552460432053 0.3381847954516113 18.656180503599998 0.9957916717954649 0.9974507581895805 0.131826105224816 1.3621322462144085
1.76 0.01947549544274807 0.3347268736856915 19.070480455866665 0.99720403845501 0.9987116955468666 0.13713561213266415 1.4230658932573106
1.8 0.01894080825150013 0.3312988824565392 19.484780408133332 1.0000199161261227 1.00157121841354 0.14251373419626032 1.4851806338389302
1.84 0.018417896702885628 0.32790094958402594 19.8990803604 1.0036007731534509 0.9966537495321611 0.1479587438726045 1.5484670079060838
1.8800000000000001 0.017906107008457184 0.32453322490916586 20.313380312666666 1.0117164159621637 0.9940734579794941 0.15346892930119901 1.6129155991111357
1.92 0.017404651269316673 0.32119471781237424 20.727680264933333 1.004075312439841 0.989933795589348 0.15904259305430973 1.6785170054321545
1.96 0.01691325008869171 0.3178857925385572 21.1419802172 0.9962042565779592 0.9925346121159576 0.16467805898631846 1.7452618340073693
2.0 0.016432134434580803 0.3146063957375213 21.556280169466667 0.9964949175144796 0.9963194326417496 0.1703736983017706 1.8131408137336336
2.04 0.015961550176143646 0.3113567656943444 21.97058012173333 1.0038119571186501 0.9966221048521664 0.17612793270053304 1.8821446529027832
2.08 0.01550162024796009 0.30813663042477424 22.384880073999998 1.0024536851521095 0.9947694922095675 0.1819392417405003 1.9522641362965443
2.12 0.015051896683871746 0.30494600462396254 22.799180026266665 0.9954779894026031 0.9971561440950837 0.18780610419867724 2.023490122893432
2.16 0.014611450955271721 0.30178532329552066 23.213479978533332 0.9967919577567861 0.9993664720935908 0.19372699495701184 2.0958135397920556
2.2 0.014179578050971031 0.29865518962333726 23.6277799308 1.0021013914073458 0.9992189652894761 0.19970042137523303 2.16922544914039
2.24 0.01375665795058012 0.29555529292976485 24.042079883066666 1.0050439277339553 0.9995645785689444 0.20572489738519986 2.243716894932551
2.2800000000000002 0.013343539088964462 0.292485963955557 24.456379835333333 1.004470781569492 0.9996705137610914 0.21179899599240462 2.319279089321476
2.32 0.012940706685185432 0.2894466272132229 24.8706797876 1.0004428258655864 1.0004994532312104 0.2179213929109264 2.395903241915078
2.36 0.012547919526696205 0.28643697730693035 25.284979739866664 1.0012138616040036 0.9994970628405311 0.22409077085697984 2.4735805293319526
2.4 0.012165158055722713 0.2834564585136939 25.69927969213333 0.9966212002642666 1.0029636645029465 0.23030583287142586 2.5523021920598308
2.44 0.01179212424904108 0.2805048072805386 26.113579644399998 1.00016507149433 1.0000059916526436 0.2365652657246421 2.6320594695628943
2.48 0.011428404599428177 0.27758122838879007 26.527879596666665 0.998077628816916 0.9999512393638359 0.2428677926548686 2.712843655024485
2.52 0.011073554866015911 0.2746855729779434 26.942179548933332 1.0008614100981414 1.0023441800276103 0.24921217817751512 2.7946460735794774
2.56 0.010726815089583397 0.27181846768262985 27.3564795012 1.003805373637623 1.001938849935552 0.25559720748572634 2.8774580841883015
2.6 0.01038774661719799 0.26898017433384946 27.770779453466666 0.9977457248328488 0.999541119380558 0.2620217157444539 2.9612712156969985
2.64 0.010056467726826668 0.266171010141904 28.185079405733333 0.9976719054906688 1.0019054656164201 0.26848460120474676 3.046077169571275
2.68 0.009732802398502827 0.26339117028001513 28.599379358 0.9981342018204444 1.000140552300595 0.27498475607571593 3.131867740046723
2.72 0.009416571818292141 0.2606412009987719 29.013679310266667 0.999787051880801 0.9985102190412029 0.2815210313251942 3.2186348327714875
2.7600000000000002 0.009108152240514755 0.2579213842923902 29.42797926253333 0.9989751500429502 1.0005005076921976 0.288092292471784 3.3063704275499703
2.8000000000000003 0.008808204904198647 0.25523215213880734 29.842279214799998 1.003752761156404 0.9997725897071027 0.294697538900959 3.3950668330718163
2.84 0.008517108857631683 0.25257298509534915 30.256579167066665 1.003003678978633 0.9998216666685644 0.3013358005617377 3.484716501474178
2.88 0.008234529756009579 0.24994347906555048 30.670879119333332 1.0028576274186476 0.999804733952911 0.3080060819436259 3.575311873790516
2.92 0.00795957911759615 0.24734312827487662 31.0851790716 0.997920715993355 0.9985112390078796 0.3147073585661602 3.666845480339064
2.96 0.0076914201490581036 0.24477082082645688 31.499479023866666 0.9964255561530626 1.0002077687757696 0.3214385838690742 3.7593098871821367
3.0 0.007428854238241911 0.2422258966362998 nan nan nan 0.32819878532202656 3.852697824302937
3.04 0.007171106059104204 0.23970830194797832 nan nan nan 0.33498703514543005 3.9470020981880105
3.08 0.006918378174304962 0.23721766779056935 nan nan nan 0.341802376357451 4.04221566159275
3.12 0.006671592127531767 0.23475326486393808 nan nan nan 0.3486438910557419 4.13833145329587
3.16 0.006431217771023512 0.23231476696494407 nan nan nan 0.35551071689058217 4.235342297589977
3.2 0.006197351962327957 0.22990269297810273 nan nan nan 0.3624019615425147 4.333241058957296
3.24 0.0059693343937397 0.2275167098614443 nan nan nan 0.36931679806005857 4.432020669457285
3.2800000000000002 0.005746439564973116 0.22515662220912055 nan nan nan 0.376254429453673 4.531674041458389
3.3200000000000003 0.005528625100851059 0.22282174724237808 nan nan nan 0.38321409913853816 4.632194103046979
3.36 0.005316205322742462 0.22051194405828695 nan nan nan 0.3901950555270818 4.733573829153433
3.4 0.0051092542707920074 0.21822707614992373 nan nan nan 0.3971966065843396 4.835806318332375
3.44 0.004907506052404642 0.2159676052363962 nan nan nan 0.4042181423121352 4.938884960278701
3.48 0.004710664972662926 0.2137337081712196 nan nan nan 0.41125903672814507 5.042803393506656
3.52 0.004518948029726744 0.21152498624433858 nan nan nan 0.4183186509621019 5.147555208199098
3.56 0.004332659300416708 0.20934168809844225 nan nan nan 0.42539630158145186 5.2531341436613035
3.6 0.004151774570345879 0.2071833834691616 nan nan nan 0.43249132391523526 5.3595340232532225
3.64 0.003976544830948114 0.20505000967297332 nan nan nan 0.43960316671847066 5.466748771535348
3.68 0.003806546563282609 0.20294117914870197 nan nan nan 0.44673123715796376 5.574772372792677
3.72 0.003641169983893633 0.20085594832862355 nan nan nan 0.45387490357276383 5.683598765768769
3.7600000000000002 0.0034805904142558575 0.1987936601011865 nan nan nan 0.4610336153026983 5.793221802988818
3.8000000000000003 0.0033246739767491817 0.19675324261519872 nan nan nan 0.4682068538369235 5.9036352771584175
3.84 0.0031729538459330797 0.19473442122315057 nan nan nan 0.47539414615443915 6.0148328450312025
3.88 0.0030245869420468807 0.19273703328601643 nan nan nan 0.48259500069102845 6.126808299746699
3.92 0.002879183040931821 0.1907607273825053 nan nan nan 0.48980890731816074 6.239555694010861
3.96 0.0027371132746338844 0.18880571339481417 nan nan nan 0.49703534205434075 6.353069201512065
4.0 0.0025990658905357122 0.18687216194820405 nan nan nan 0.5042737381386803 6.467343343387327
4.04 0.002465441357344389 0.18495948241704516 nan nan nan 0.5115235840187596 6.582372924548708
4.08 0.002335313707590103 0.18306636488972697 nan nan nan 0.5187843126050075 6.698152578935142
4.12 0.0022079329937696457 0.18119283780872913 nan nan nan 0.5260552645694593 6.814676942189462
4.16 0.0020836994517594576 0.1793379984572865 nan nan nan 0.5333358269086588 6.931940635624922
4.2 0.0019632037729024887 0.17750090421132092 nan nan nan 0.5406254984032725 7.049938214778877
4.24 0.0018472721567377448 0.17568111902669445 nan nan nan 0.5479239349763629 7.168664099885297
4.28 0.0017360495403409004 0.1738789334481526 nan nan nan 0.5552307398346206 7.288112555330253
4.32 0.001629703096114099 0.17209447945499234 nan nan nan 0.5625455667495739 7.408278118194357
4.36 0.0015279555227607489 0.17032730282282457 nan nan nan 0.5698680648623969 7.529155405477772
4.4 0.0014298362657427788 0.16857607179443912 nan nan nan 0.5771978336747742 7.650738956519048
4.44 0.001334507716819644 0.1668400070355516 nan nan nan 0.584534510848164 7.773023116612816
4.48 0.00124201993457973 0.16511917097051815 nan nan nan 0.5918777118809248 7.896002249272273
4.5200000000000005 0.001151928212493658 0.16341307140061445 nan nan nan 0.5992271259834085 8.019670739846928
4.5600000000000005 0.0010632119374349713 0.16172124317380507 nan nan nan 0.6065824549693288 8.144022994388786
4.6000000000000005 0.0009758854284882545 0.16004443673406168 nan nan nan 0.6139433703259235 8.269053672782215
4.64 0.0008908805320970714 0.15838290039482528 nan nan nan 0.6213095871484061 8.394757323302295
4.68 0.000808937824331224 0.15673623022164218 nan nan nan 0.6286808433448902 8.521128611517216
4.72 0.0007305538165383041 0.15510435864582192 nan nan nan 0.6360567948440325 8.648162285171363
4.76 0.000655459938570857 0.15348675910053494 nan nan nan 0.6434370214391021 8.775852756015704
4.8 0.0005828290013596416 0.1518837220609393 nan nan nan 0.6508211768323965 8.904194758165184
4.84 0.0005124274757690728 0.15029484597297385 nan nan nan 0.6582089121422445 9.033183039106323
4.88 0.0004446323437150568 0.14872015180112516 nan nan nan 0.6655998819651127 9.162812196234103
4.92 0.0003795784432440996 0.14715974119279768 nan nan nan 0.6729937421847488 9.293076934994195
4.96 0.0003168307011947036 0.1456135894917026 nan nan nan 0.6803902768794267 9.423971905714739
5.0 0.00025536937755532563 0.14408170877887216 nan nan nan 0.6877893248055652 9.555491730071223
5.04 0.00019468468963168561 0.14256396754242384 nan nan nan 0.6951906733525978 9.687631015115887
5.08 0.00013459441834129393 0.14106058377801906 nan nan nan 0.7025939532506552 9.820384535350273
5.12 7.595679926453158e-05 0.1395718918921584 nan nan nan 0.7099987373974659 9.953747276335303
5.16 1.9267223251517862e-05 0.1380975931816753 nan nan nan 0.7174046454400059 10.087714244888252
5.2 -3.512799958116375e-05 0.13663794836999474 nan nan nan 0.7248114175966661 10.222280372083882
5.24 -8.762007200857624e-05 0.13519244211840445 nan nan nan 0.7322188499169899 10.357440576920698
5.28 -0.00013823578774463385 0.1337607353181415 nan nan nan 0.7396267297736847 10.493189775526965
5.32 -0.00018716113117989153 0.13234229159411415 nan nan nan 0.7470347940359294 10.629522812274153
5.36 -0.0002343322557862848 0.1309386567665441 nan nan nan 0.7544427764474497 10.766434783588178
5.4 -0.00027968722861260176 0.12954999227280078 nan nan nan 0.7618503185135123 10.903920706446542
5.44 -0.0003232887829653919 0.12817603425871907 nan nan nan 0.7692570376613491 11.041975395169272
5.48 -0.0003648028359748423 0.12681690082680155 nan nan nan 0.7766627273765441 11.180593611948476
5.5200000000000005 -0.00040409975918009877 0.12547293036997131 nan nan nan 0.7840672065889953 11.319770331266806
5.5600000000000005 -0.0004412082489579916 0.12414415669443644 nan nan nan 0.7914703720559252 11.45950076036631
5.6000000000000005 -0.00047607492888346314 0.12283067017564085 nan nan nan 0.7988722108856986 11.599780324987933
5.64 -0.0005083098658360541 0.12153238456169237 nan nan nan 0.8062726620376998 11.740604252114247
5.68 -0.0005381476366892457 0.12024913937883451 nan nan nan 0.8136715953164538 11.881967841051901
5.72 -0.00056634028442204 0.11898080965298788 nan nan nan 0.8210688438706091 12.023866472005157
5.76 -0.0005930344923399389 0.11772748659283575 nan nan nan 0.8284641947296332 12.166295653629813
5.8 -0.0006185047095641494 0.11648951030837837 nan nan nan 0.835857435833066 12.309250998864492
5.84 -0.0006428484921343625 0.11526642814059741 nan nan nan 0.8432483128445765 12.452728163301702
5.88 -0.0006656085606664419 0.11405883483330533 nan nan nan 0.8506365572901591 12.596722920898603
5.92 -0.0006868909695185721 0.11286713601124658 nan nan nan 0.8580219428486252 12.741231439806418
5.96 -0.0007073208107613027 0.11169104134546406 nan nan nan 0.8654042582714265 12.886250101687109
6.0 -0.0007272007642313838 0.11052948032586277 nan nan nan 0.872783310988244 13.031775306035566
6.04 -0.0007461205241270363 0.10938174540879857 nan nan nan 0.8801590385226342 13.177803644812599
6.08 -0.0007637320086359978 0.10824764190210683 nan nan nan 0.8875312963734093 13.324331741954435
6.12 -0.0007800047751516104 0.10712690071439558 nan nan nan 0.894900041691355 13.471356371164774
6.16 -0.0007951749721542001 0.1060196776000224 nan nan nan 0.9022652426262991 13.618874810177727
6.2 -0.0008087795577012002 0.104924455590263 nan nan nan 0.9096268935438784 13.766883821025091
6.24 -0.0008207311038859189 0.10384136193026788 nan nan nan 0.916985011202423 13.915380010453761
6.28 -0.0008308144169859588 0.10277035546848365 nan nan nan 0.9243397012177413 14.064359950920563
6.32 -0.0008387741982005537 0.10171144621572364 nan nan nan 0.9316910001001477 14.21382039061359
6.36 -0.000845101720187813 0.10066434560120292 nan nan nan 0.9390388521611889 14.363758200676326
6.4 -0.0008509339531883597 0.09962801987920794 nan nan nan 0.9463831840044431 14.514170375046058
6.44 -0.0008565993630327284 0.09860194383605755 nan nan nan 0.953723839600951 14.665053545455946
6.48 -0.0008620425942353904 0.09758601443223283 nan nan nan 0.9610608002600529 14.816404485977824
6.5200000000000005 -0.000867202936206013 0.09658070159982704 nan nan nan 0.9683941723609775 14.968220009974658
6.5600000000000005 -0.0008720866171643138 0.0955861130391648 nan nan nan 0.9757241360616791 15.120496859923186
6.6000000000000005 -0.0008768182015046477 0.0946023911575321 nan nan nan 0.9830508892335479 15.273231772252544
6.640000000000001 -0.0008812696905806661 0.09362934197149705 nan nan nan 0.9903745884755736 15.42642103891076
6.68 -0.0008855093037709594 0.09266673124554846 nan nan nan 0.9976952502268264 15.580060762145811
6.72 -0.0008896510698832572 0.09171481630339008 nan nan nan 1.0050128896416832 15.734147084727619
6.76 -0.0008933700155466795 0.09077411003715173 nan nan nan 1.0123273985867047 15.888676849596632
6.8 -0.0008966578752733767 0.08984404788415228 nan nan nan 1.0196386149533139 16.04364729411661
6.84 -0.0008996956748887897 0.08892442141473945 nan nan nan 1.0269465112492984 16.199055527180402
6.88 -0.0009027842315845191 0.088014826300669 nan nan nan 1.0342511604524278 16.354898264660473
6.92 -0.0009060794254764915 0.08711496254360117 nan nan nan 1.041552657586703 16.511172386809896
6.96 -0.0009097153088077903 0.08622456565985456 nan nan nan 1.0488510246136618 16.667874957802145
7.0 -0.0009134614956565201 0.08534333569473773 nan nan nan 1.0561461712242644 16.82500305212592
7.04 -0.00091717200120911 0.08446969138518069 nan nan nan 1.0634379936993774 16.982553205271763
7.08 -0.000920822552870959 0.08360420029993727 nan nan nan 1.0707262553000858 17.14052154694509
7.12 -0.0009240343933925033 0.08274741743126512 nan nan nan 1.0780106658710775 17.29890459257555
7.16 -0.0009263649699278176 0.08189895136165247 nan nan nan 1.085291056493351 17.45769913344991
7.2 -0.0009281209786422551 0.08105873606684617 nan nan nan 1.0925672728377054 17.616901921948593
7.24 -0.0009300494566559792 0.08022685637902469 nan nan nan 1.0998390640560645 17.776509681899014
7.28 -0.0009329784079454839 0.07940324616525508 nan nan nan 1.107106224531733 17.936519026604692
7.32 -0.0009367653983645141 0.07858727425197978 nan nan nan 1.114368564643014 18.096927000062102
7.36 -0.0009410144994035363 0.07777906724468991 nan nan nan 1.1216259774091422 18.257730726148043
7.4 -0.0009449803619645536 0.07697910781533876 nan nan nan 1.1288784315235472 18.41892768839209
7.44 -0.0009481991874054074 0.07618780705666636 nan nan nan 1.1361258760670325 18.5805154191653
7.48 -0.0009513887926004827 0.07540567256512214 nan nan nan 1.1433680894134215 18.742491384752757
7.5200000000000005 -0.0009551196708343923 0.07463292788918828 nan nan nan 1.15060474661356 18.904853030746256
7.5600000000000005 -0.0009590878034941852 0.07386859254122806 nan nan nan 1.1578356921162845 19.067597526341068
7.6000000000000005 -0.000962920836172998 0.07311284403000864 nan nan nan 1.1650609052052874 19.23072185396335
7.640000000000001 -0.0009663435630500317 0.07236566558582057 nan nan nan 1.172280453578709 19.394223384398206
7.68 -0.0009692208841443062 0.07162657958041224 nan nan nan 1.1794943279092813 19.55809946078003
7.72 -0.000971366127487272 0.07089483718986436 nan nan nan 1.1867024713386736 19.722347195883746
7.76 -0.0009724432020448148 0.07016975498068519 nan nan nan 1.1939049252969123 19.886963758588305
7.8 -0.0009730307501740754 0.06945108916346822 nan nan nan 1.2011017369148027 20.051946103922965
7.84 -0.0009739577071741223 0.06873914342516754 nan nan nan 1.2082928862984403 20.21729136098101
7.88 -0.0009752375772222877 0.06803344913815987 nan nan nan 1.2154783002620657 20.382996910699614
7.92 -0.0009765843860805035 0.06733380115593504 nan nan nan 1.2226579755561748 20.549059630678332
7.96 -0.0009780932450667024 0.06664002677664532 nan nan nan 1.2298317701453212 20.715476587122378
8.0 -0.0009793973295018077 0.06595202857451979 nan nan nan 1.2369997043303889 20.882244654534066
8.040000000000001 -0.0009803519351407886 0.06526944635462295 nan nan nan 1.2441618259113147 21.04936017442628
8.08 -0.0009813023498281837 0.06459240498993639 nan nan nan 1.251317968576645 21.2168196772547
8.120000000000001 -0.0009828018955886364 0.06392047137171682 nan nan nan 1.2584679084558523 21.38462001010632
8.16 -0.0009845992317423224 0.06325411952540093 nan nan nan 1.265611361777418 21.552758636998156
8.2 -0.0009857990080490708 0.06259365376519971 nan nan nan 1.2727481788855848 21.721233105521
8.24 -0.0009863900486379862 0.06193834613277577 nan nan nan 1.2798784615035539 21.890040700001403
8.28 -0.0009864968014881015 0.06128838144388981 nan nan nan 1.2870024592571996 22.059178412968677
8.32 -0.0009861207799986005 0.06064450255585648 nan nan nan 1.2941204217686595 22.22864335894386
8.36 -0.000985408085398376 0.06000670227708202 nan nan nan 1.3012325245456402 22.39843284507787
8.4 -0.000984576647169888 0.059375199201870704 nan nan nan 1.3083389542998611 22.568543789957978
8.44 -0.0009834816446527839 0.05874992184469383 nan nan nan 1.3154397627837844 22.738973729167117
8.48 -0.0009819610277190804 0.05813087977969832 nan nan nan 1.3225350518787837 22.909720302164573
8.52 -0.0009802301647141576 0.057518006914414464 nan nan nan 1.3296249701657803 23.080781633646122
8.56 -0.0009777516825124621 0.05691114944422618 nan nan nan 1.33670955666456 23.252155790646835
8.6 -0.0009738957742229104 0.05630987536953576 nan nan nan 1.3437888526307873 23.423840583602793
8.64 -0.0009688978316262364 0.05571428374894894 nan nan nan 1.3508627520332743 23.595833581367117
8.68 -0.0009631483699195087 0.05512412815783359 nan nan nan 1.357931012881672 23.76813188776005
8.72 -0.0009571557748131454 0.05453883961442578 nan nan nan 1.3649936155741893 23.940733234497113
8.76 -0.0009510155068710446 0.05395779693879839 nan nan nan 1.372050703482579 24.113635084904647
8.8 -0.0009446507319808006 0.05338066397365183 nan nan nan 1.3791024124119218 24.28683442738404
8.84 -0.0009376730304211378 0.052806756734196096 nan nan nan 1.3861489655476353 24.460327828667833
8.88 -0.0009300840320065618 0.05223650573062338 nan nan nan 1.3931906553057916 24.634112307074346
8.92 -0.0009222944499924779 0.05167059947461822 nan nan nan 1.4002276533974458 24.808185998826286
8.96 -0.0009143707575276494 0.05110929701134236 nan nan nan 1.407260013204168 24.982547889400312
9.0 -0.0009058883879333735 0.05055286259791255 nan nan nan 1.4142878815496869 25.157196817442554
9.040000000000001 -0.0008969540358521044 0.050001536832371726 nan nan nan 1.4213114326630352 25.332131977374253
9.08 -0.0008880426175892353 0.04945540151277091 nan nan nan 1.428330689689703 25.507352126240413
9.120000000000001 -0.0008795353933237493 0.048914428745777346 nan nan nan 1.4353457014973878 25.682855983810796
9.16 -0.0008712977869436145 0.04837893343706057 nan nan nan 1.442356480432036 25.858642848559317
9.200000000000001 -0.0008630367228761315 0.04784889761549234 nan nan nan 1.4493631787480048 26.034711928074735
9.24 -0.0008550356142222881 0.047323974583137786 nan nan nan 1.4563661801399446 26.21106264634857
9.28 -0.000847392191644758 0.0468048446970433 nan nan nan 1.4633658305173982 26.3876947210191
9.32 -0.0008397833444178104 0.04629180185185839 nan nan nan 1.4703622870781332 26.564607665293913
9.36 -0.0008321816567331553 0.04578475653258618 nan nan nan 1.4773555560244718 26.741800922266194
9.4 -0.0008245599456131458 0.04528335473619029 nan nan nan 1.4843455285538765 26.919274108189267
9.44 -0.0008171027875505388 0.04478761748878006 nan nan nan 1.4913321232628063 27.09702583599989
9.48 -0.0008100485429167747 0.04429770378904603 nan nan nan 1.4983153953652977 27.27505425777922
9.52 -0.0008034459897316992 0.04381312596831564 nan nan nan 1.5052954568918773 27.453357065806244
9.56 -0.0007970192818902433 0.04333339096465707 nan nan nan 1.5122722992215805 27.631931981429542
9.6 -0.0007902790675871074 0.04285812008636631 nan nan nan 1.5192458902383688 27.810776983977096
9.64 -0.000782996357884258 0.04238682065165276 nan nan nan 1.5262162599175981 27.989889425220188
9.68 -0.0007756598060950637 0.04191969775016885 nan nan nan 1.5331836516189137 28.169266539002585
9.72 -0.0007687393808737397 0.041456400354761634 nan nan nan 1.5401482822070984 28.348905502113126
9.76 -0.0007626126753166318 0.04099609397828766 nan nan nan 1.547109936060379 28.52880375851815
9.8 -0.0007571633905172348 0.04053925332523603 nan nan nan 1.5540683367178343 28.70895840404029
9.84 -0.0007523047388531268 0.04008656635410525 nan nan nan 1.561023387756064 28.889366320463633
9.88 -0.0007481329957954586 0.03963803293386102 nan nan nan 1.5679748812073981 29.070024701691423
9.92 -0.0007446177769452333 0.03919374690682534 nan nan nan 1.5749226388162267 29.25093037257742
9.96 -0.0007415952859446406 0.03875373190520518 nan nan nan 1.5818667576809924 29.43207990030786
10.0 -0.0007391382823698223 0.03831878683781531 nan nan nan 1.5888073286806905 29.613471508792035
10.040000000000001 -0.0007373419357463717 0.03788996979939984 nan nan nan 1.5957444749253091 29.79510404650984
10.08 -0.0007363161421380937 0.03746695983629115 nan nan nan 1.602678100868898 29.97697642853339
10.120000000000001 -0.0007358022849075496 0.03704920441085194 nan nan nan 1.6096080515102071 30.159087211516663
10.16 -0.0007350227679125965 0.03663732576275245 nan nan nan 1.616534046991979 30.341435368519523
10.200000000000001 -0.0007336944108828902 0.036231817503284657 nan nan nan 1.623455748299108 30.524021210394444
10.24 -0.0007314706454053521 0.03583259500932508 nan nan nan 1.6303729258798365 30.70684554857517
10.28 -0.0007283255690708756 0.03543920810388867 nan nan nan 1.6372854445222602 30.88990889749382
10.32 -0.0007248374167829752 0.03505198521025292 nan nan nan 1.6441932516313043 31.073211839831718
10.36 -0.0007214254001155496 0.03467092153618764 nan nan nan 1.6510965714527297 31.25675491520862
10.4 -0.000718419614713639 0.03429585792431794 nan nan nan 1.6579954855283163 31.44053817386415
10.44 -0.0007156996871344745 0.03392590564927738 nan nan nan 1.6648899980791008 31.624561144281603
10.48 -0.0007126379059627652 0.033561301259113475 nan nan nan 1.6717802426545334 31.80882335135826
10.52 -0.0007088564452715218 0.03320169423555955 nan nan nan 1.6786664931678192 31.993323782365394
10.56 -0.0007042498327791691 0.032846269746686335 nan nan nan 1.6855486459222238 32.17806142553478
10.6 -0.0006990670226514339 0.03249481772363186 nan nan nan 1.6924263186577724 32.363035699137285
10.64 -0.0006933156400918961 0.03214711996998265 nan nan nan 1.6992994515728768 32.54824611977516
10.68 -0.0006871787481941283 0.03180271651363466 nan nan nan 1.7061680068750709 32.73369196129538
10.72 -0.0006804597214795649 0.03146144229086209 nan nan nan 1.713032016040647 32.919372825554774
10.76 -0.0006728362641297281 0.031122854386347345 nan nan nan 1.7198914772721774 33.10528805616145
10.8 -0.0006645996472798288 0.03078596432349831 nan nan nan 1.7267463989319163 33.291436630045816
10.84 -0.0006555098225362599 0.030451203208461404 nan nan nan 1.7335970666701979 33.47781744618136
10.88 -0.0006458241841755807 0.03011799359021895 nan nan nan 1.7404438312425086 33.66442997786871
10.92 -0.000636342098005116 0.029787173883153127 nan nan nan 1.7472871415165296 33.8512732520771
10.96 -0.0006269195000641048 0.029459459060819822 nan nan nan 1.7541271034060273 34.03834665766899
11.0 -0.0006168817635625601 0.029134426917249337 nan nan nan 1.7609637742735862 34.22564980634414
11.040000000000001 -0.0006064882618375123 0.02881235023447592 nan nan nan 1.7677973005936092 34.41318102680451
11.08 -0.000596058729570359 0.028493604402789845 nan nan nan 1.7746275972232428 34.600938215555495
11.120000000000001 -0.0005855106865055859 0.028177132838928143 nan nan nan 1.7814544949271967 34.788918849356264
11.16 -0.0005744050140492618 0.027862923913465815 nan nan nan 1.7882779303197203 34.97712049773151
11.200000000000001 -0.0005626998608931899 0.027550816192235796 nan nan nan 1.7950979066200081 35.16554055671931
11.24 -0.0005505523877218366 0.02724131730996212 nan nan nan 1.8019144583785764 35.354176408260656
11.28 -0.0005382103263400495 0.026934322836721314 nan nan nan 1.808727685417355 35.543025756337684
11.32 -0.0005259699537418783 0.026630287409172393 nan nan nan 1.8155376525656746 35.73208637220004
11.36 -0.0005144361639395356 0.02633006629639631 nan nan nan 1.8223444263362476 35.921356600539895
11.4 -0.0005038999952375889 0.02603320433346834 nan nan nan 1.829147656301678 36.11083516099058
11.44 -0.0004944077809341252 0.025739762331601232 nan nan nan 1.8359467011038753 36.30052102896888
11.48 -0.0004854777653235942 0.025449224321640096 nan nan nan 1.842741029120646 36.490412610065334
11.52 -0.0004767679492942989 0.02516116315080598 nan nan nan 1.8495304370092396 36.68050710602925
11.56 -0.00046867714263498783 0.02487607194700744 nan nan nan 1.8563148424075926 36.870801231272594
11.6 -0.0004612853517755866 0.02459406893837452 nan nan nan 1.863094331047958 37.06129298283458
11.64 -0.00045459260581992567 0.0243150021030521 nan nan nan 1.8698690917419545 37.25198027735218
11.68 -0.0004485892131924629 0.02403879592560325 nan nan nan 1.8766390585584696 37.44286057479362
11.72 -0.00044287581113167107 0.023765431945302524 nan nan nan 1.8834044566878794 37.63393099779862
11.76 -0.00043742568232119083 0.023494775734786876 nan nan nan 1.8901657263787988 37.825188754680525
11.8 -0.00043258024379611015 0.023227517037576063 nan nan nan 1.8969234786564773 38.01663193228589
11.84 -0.00042834386113099754 0.02296446052739769 nan nan nan 1.9036781423951594 38.208259111967095
11.88 -0.0004242103605065495 0.022705987041103656 nan nan nan 1.9104300511651158 38.4000688866814
11.92 -0.00042010951437987387 0.02245175411596149 nan nan nan 1.9171791562265494 38.5920601560926
11.96 -0.00041565066203475 0.022201711830742658 nan nan nan 1.9239250608514176 38.784232114124
12.0 -0.00041081433300860226 0.021955031242717058 nan nan nan 1.9306674723850608 38.97658418049835
12.040000000000001 -0.0004059474158566445 0.02171191007312946 nan nan nan 1.9374062808638222 39.16911620469143
12.08 -0.0004011003766208887 0.02147277823283058 nan nan nan 1.9441415647587765 39.36182701087438
12.120000000000001 -0.0003959119785577059 0.021237064072163775 nan nan nan 1.9508735399772867 39.5547152068495
12.16 -0.00039007337181828916 0.02100413777092565 nan nan nan 1.957602738557945 39.74778022054976
12.200000000000001 -0.00038393697468563914 0.020773933482012247 nan nan nan 1.964329798534483 39.94101964620093
12.24 -0.00037799481651745737 0.020546412569408305 nan nan nan 1.9710552804131845 40.13443088178533
12.280000000000001 -0.00037167384289205074 0.020322123523061165 nan nan nan 1.977779473109713 40.32801119108737
12.32 -0.0003653655876405537 0.0201016383486134 nan nan nan 1.9845021070383957 40.52175799170645
12.36 -0.0003592542780097574 0.01988422617973108 nan nan nan 1.9912229668818908 40.71566981963873
12.4 -0.0003526102809701115 0.019669004617841913 nan nan nan 1.9979418774761522 40.909745352615836
12.44 -0.00034562667133286595 0.01945581065736152 nan nan nan 2.0046587270099367 41.103983159912055
12.48 -0.00033874710788950324 0.019245049401976168 nan nan nan 2.0113737395973192 41.298381208824665
12.52 -0.00033205284853465855 0.019036589574906976 nan nan nan 2.018087278528166 41.49293836965016
12.56 -0.00032533452031202614 0.018829953769047746 nan nan nan 2.0247998816013992 41.68765337241049
12.6 -0.0003182191285304725 0.018625406385770996 nan nan nan 2.0315117164208356 41.88252515720365
12.64 -0.00031061135814525187 0.018423175252737012 nan nan nan 2.0382229211875456 42.0775530268898
12.68 -0.00030259237973950803 0.018222850478471258 nan nan nan 2.0449334845441087 42.27273666440962
12.72 -0.00029376178281381726 0.018024845968424345 nan nan nan 2.0516432284654975 42.46807489923285
12.76 -0.00028474919963628054 0.017828507402263584 nan nan nan 2.05835186460122 42.6635658116838
12.8 -0.0002756555622909218 0.017633268366805278 nan nan nan 2.0650591234475315 42.85920758156147
12.84 -0.000266198388999328 0.0174392996553611 nan nan nan 2.0717650314941767 43.054999040146384
12.88 -0.0002567417686805129 0.017246963077263908 nan nan nan 2.0784697650819823 43.25093887467076
12.92 -0.00024792758631519973 0.01705578425364848 nan nan nan 2.085173219233917 43.447024206638204
12.96 -0.000239575732848607 0.01686585477896547 nan nan nan 2.091875474583764 43.643252595880604
13.0 -0.00023173291992861778 0.016677152234531006 nan nan nan 2.098576352660948 43.83962313013797
13.040000000000001 -0.00022450563847087324 0.0164893940829332 nan nan nan 2.1052757409070684 44.03613472322234
13.08 -0.00021770330204162747 0.01630335546828574 nan nan nan 2.1119735699778297 44.23278713191384
13.120000000000001 -0.0002113344962708652 0.01611924872971978 nan nan nan 2.1186697426390237 44.42958002245356
13.16 -0.00020537879026960582 0.015937238081638702 nan nan nan 2.12536438798101 44.62651237256621
13.200000000000001 -0.00020005190162919462 0.015757840120119975 nan nan nan 2.1320573717442968 44.823583194208034
13.24 -0.00019568558491300792 0.015581028302121908 nan nan nan 2.1387482995662603 45.020790872899624
13.280000000000001 -0.0001922074588946998 0.015407061743743717 nan nan nan 2.145437101685109 45.21813424062454
13.32 -0.00018969389202538878 0.015235695677488111 nan nan nan 2.1521237187829922 45.41561263212977
13.36 -0.00018804070714395493 0.015067702004616615 nan nan nan 2.1588080039353934 45.61322519122128
13.4 -0.00018662848742678761 0.014903235564211383 nan nan nan 2.1654898409877616 45.81097138284646
13.44 -0.00018513191025704145 0.014742480778639206 nan nan nan 2.172168985211428 46.00885152592913
13.48 -0.00018336690845899284 0.01458443001875514 nan nan nan 2.178844914620234 46.20686540795003
13.52 -0.0001813802809920162 0.014428764432818628 nan nan nan 2.185517018533289 46.40501154123302
13.56 -0.0001793408446246758 0.014275838759762701 nan nan nan 2.19218519147507 46.60328864725909
13.6 -0.00017766164091881365 0.014126333554276265 nan nan nan 2.198849325578892 46.801694444847435
13.64 -0.00017667269275989383 0.013979615657135843 nan nan nan 2.205508780032521 47.00022784245916
13.68 -0.00017582200234755874 0.013835523907570634 nan nan nan 2.212162838438125 47.19888783312858
13.72 -0.0001748938811942935 0.013693686682227067 nan nan nan 2.218810810970221 47.39767302512705
13.76 -0.00017369611305184662 0.013553999580987729 nan nan nan 2.225452643770054 47.59658260979246
13.8 -0.00017214860417880118 0.013415949485397897 nan nan nan 2.232089031483859 47.79561500947774
13.84 -0.00017054109775926918 0.013279360661722953 nan nan nan 2.2387206934373722 47.99476865436164
13.88 -0.00016908944235183299 0.01314366641272744 nan nan nan 2.245347764872875 48.19404121140288
13.92 -0.00016818891162984073 0.01300855333658727 nan nan nan 2.2519705996635366 48.39342944116037
13.96 -0.00016783393220975995 0.012874131909755058 nan nan nan 2.258589667979744 48.59292965419775
14.0 -0.0001676018873695284 0.012739866642111446 nan nan nan 2.2652051210345645 48.7925396583564
14.040000000000001 -0.00016720613348297775 0.012605701334312557 nan nan nan 2.27181663727525 48.99225737330859
14.08 -0.00016661015979479998 0.012471699977859855 nan nan nan 2.2784239327033804 49.192080527498405
14.120000000000001 -0.0001659238914726302 0.012338054499064572 nan nan nan 2.2850268622249463 49.39200689006175
14.16 -0.00016506251995451748 0.012205087914174888 nan nan nan 2.291625452241538 49.5920330135209
14.200000000000001 -0.00016381345631089061 0.01207321454337309 nan nan nan 2.2982198576257953 49.792155502704944
14.24 -0.00016194605268537998 0.01194298822581768 nan nan nan 2.3048101709468756 49.9923734819969
14.280000000000001 -0.0001594107161508873 0.011814577394447289 nan nan nan 2.3113960984439212 50.192686725108864
14.32 -0.00015633326256647706 0.011687385769731832 nan nan nan 2.3179775404046454 50.39309528232538
14.36 -0.00015323101251851767 0.011560897969491314 nan nan nan 2.3245542635714447 50.59359854999807
14.4 -0.00015011803770903498 0.011435057912820484 nan nan nan 2.331126180001995 50.794193506193956
14.44 -0.00014688237570226192 0.011309804771499708 nan nan nan 2.3376935699425236 50.99487790702982
14.48 -0.00014331437705550343 0.011185043745528906 nan nan nan 2.3442568866975924 51.19564948991104
14.52 -0.0001392914418829605 0.011060494617927819 nan nan nan 2.350816593820051 51.39650742440235
14.56 -0.00013507751282304525 0.010936433392052539 nan nan nan 2.3573731346896465 51.597450839494684
14.6 -0.00013108507846482098 0.010813200078771915 nan nan nan 2.3639266205812923 51.79847922123718
14.64 -0.00012744269042741507 0.01069118898690818 nan nan nan 2.370476599931003 51.999592282750235
14.68 -0.00012406510359141976 0.010570615844183602 nan nan nan 2.377022122788277 52.200791591144885
14.72 -0.00012047490599798039 0.010451496972803027 nan nan nan 2.383562712784524 52.40207743067615
14.76 -0.00011684225319186226 0.010333920032808091 nan nan nan 2.3900984381207437 52.60344790426429
14.8 -0.0001137015933636576 0.01021769109063223 nan nan nan 2.3966291597332594 52.80490200356464
14.84 -0.00011130519851576537 0.010102393772499635 nan nan nan 2.4031552469409854 53.00643944704454
14.88 -0.0001094131512218155 0.009987412921738811 nan nan nan 2.4096772341849224 53.20806052298
14.92 -0.00010786009806906804 0.009873255335807334 nan nan nan 2.416194856053704 53.40976723363859
14.96 -0.00010646604641806334 0.009759907367095352 nan nan nan 2.422706994950241 53.61156173661558
15.0 -0.00010473808652022853 0.009647229615430348 nan nan nan 2.4292127151132576 53.81344623954591
15.040000000000001 -0.00010281371942255646 0.009534564633199946 nan nan nan 2.435711848861057 54.01542252514557
15.08 -0.00010074990859720856 0.009422251250916627 nan nan nan 2.4422048354088597 54.217492307057135
15.120000000000001 -9.87052044365555e-05 0.009310620279849507 nan nan nan 2.4486921480162662 54.41965699990627
15.16 -9.700740338303149e-05 0.009199413636043667 nan nan nan 2.45517363291761 54.62191865648467
15.200000000000001 -9.592400601832196e-05 0.009089227925906423 nan nan nan 2.4616493382043054 54.824280785687876
15.24 -9.573235001880676e-05 0.008980290914619807 nan nan nan 2.468119951641264 55.02674810441913
15.280000000000001 -9.610884444555268e-05 0.008872855374511332 nan nan nan 2.4745859608506233 55.229324234597065
15.32 -9.666119876783341e-05 0.008767190823944752 nan nan nan 2.4810475583220177 55.432013934798306
15.36 -9.732978651300073e-05 0.008663456769415177 nan nan nan 2.48750490748167 55.634821788773536
15.4 -9.775538637768477e-05 0.00856098873218894 nan nan nan 2.4939577709521425 55.83775356991352
15.44 -9.750118624651805e-05 0.008459378236098216 nan nan nan 2.5004064615547597 56.04081362069258
15.48 -9.677674097474664e-05 0.008357601753543132 nan nan nan 2.506851680264876 56.24400399848143
15.52 -9.60340112214908e-05 0.008255378606691724 nan nan nan 2.5132934357804024 56.4473243793954
15.56 -9.543493069941178e-05 0.008152532196574379 nan nan nan 2.51973180278093 56.65077311322754
15.6 -9.554631833452731e-05 0.008048912101288327 nan nan nan 2.526167040623174 56.85434934291005
15.64 -9.61655387072824e-05 0.007944595033364836 nan nan nan 2.5325989554222965 57.05805192656946
15.68 -9.692560706753284e-05 0.007839262186709326 nan nan nan 2.53902719591701 57.26187890457093
15.72 -9.79177639237605e-05 0.0077323146614758295 nan nan nan 2.545451885540096 57.465826995437766
15.76 -9.907705680234358e-05 0.007624341368815629 nan nan nan 2.5518733425252185 57.66989282707232
15.8 -0.00010068266419693828 0.007515720496599563 nan nan nan 2.5582913898567057 57.87407203024
15.84 -0.00010247130558127537 0.00740636049838271 nan nan nan 2.5647053300629574 58.0783611476756
15.88 -0.00010393793490948156 0.007296874531864655 nan nan nan 2.5711149636699493 58.282754829965675
15.92 -0.00010520116484258324 0.007187655014123302 nan nan nan 2.5775205390011906 58.487250407998026
15.96 -0.00010635787475621328 0.007079270056017674 nan nan nan 2.583922089775589 58.691847691562884
16.0 -0.00010707996261771768 0.006971711217336124 nan nan nan 2.590318928604858 58.8965488905111
16.04 -0.00010733924864325672 0.006864974725364009 nan nan nan 2.596710198683414 59.10135314637722
16.080000000000002 -0.00010731803922681138 0.006758672201816459 nan nan nan 2.6030945887502286 59.30625732595834
16.12 -0.0001071363003575243 0.0066532372171101166 nan nan nan 2.6094701370893407 59.5112581988241
16.16 -0.00010716375982156023 0.0065496011033947575 nan nan nan 2.615835721217655 59.716356559267645
16.2 -0.00010733531235018745 0.00644792267124774 nan nan nan 2.622190211006681 59.921555211306696
16.240000000000002 -0.00010761772864498198 0.006347949496780522 nan nan nan 2.628532594559429 60.126856275923565
16.28 -0.00010841150651685894 0.006250365393006243 nan nan nan 2.634862719041003 60.33226103206379
16.32 -0.00010974263568641618 0.006155390019916464 nan nan nan 2.641180511538422 60.53777401155623
16.36 -0.0001116100320359692 0.006062487668254413 nan nan nan 2.6474857663375095 60.74339988282055
16.4 -0.0001135987404268235 0.005971073146781186 nan nan nan 2.653779148170904 60.94913701727633
16.44 -0.00011573325173230842 0.005880990693675354 nan nan nan 2.660061402992823 61.15498279685517
16.48 -0.00011801721120718867 0.005793098859300371 nan nan nan 2.666331963021025 61.36093598594938
16.52 -0.00012010554928565398 0.0057071326392819175 nan nan nan 2.672590265253038 61.56699795477582
16.56 -0.00012195794988656417 0.005623034316417994 nan nan nan 2.6788363061410565 61.7731681548184
16.6 -0.00012355452054180205 0.005540058782606152 nan nan nan 2.685070684683068 61.9794466465017
16.64 -0.0001247172913281247 0.005457900890671881 nan nan nan 2.6912940799067036 62.18582947783288
16.68 -0.00012557808076962829 0.0053764367012819276 nan nan nan 2.697506947069023 62.39231383791928
16.72 -0.0001263283920707181 0.005296045403633499 nan nan nan 2.7037094430796453 62.59889920482011
16.76 -0.00012683878594543785 0.0052163149910280475 nan nan nan 2.7099020999209142 62.80558518803968
16.8 -0.0001271764631383121 0.005137269749205793 nan nan nan 2.716085953527176 63.012372978012046
16.84 -0.0001277718401979655 0.005059305109169334 nan nan nan 2.722261623588029 63.21926149047192
16.88 -0.00012851011706516147 0.00498309156188881 nan nan nan 2.728429579372703 63.42625111530836
16.92 -0.0001291247026529163 0.0049085944275753576 nan nan nan 2.734590486375005 63.63334367296948
16.96 -0.00012957189755979925 0.00483561976002017 nan nan nan 2.740745431416618 63.84054117970759
17.0 -0.00012960041931364685 0.004764155258438783 nan nan nan 2.7468950923845217 64.04784306227207
17.04 -0.00012917110871057957 0.004693469705183991 nan nan nan 2.753040619708846 64.25524682274
17.080000000000002 -0.00012854396481998265 0.004623671120862942 nan nan nan 2.7591829242709083 64.46274864733013
17.12 -0.0001281325676245615 0.004554897210479714 nan nan nan 2.765322268155639 64.67034125462109
17.16 -0.00012806421727873385 0.004486797503023874 nan nan nan 2.771458168018021 64.87801821341488
17.2 -0.0001282921148231253 0.0044194110991577626 nan nan nan 2.7775907357939924 65.08577934069618
17.240000000000002 -0.00012885130126960576 0.004352689931774046 nan nan nan 2.7837202784805033 65.29362504065634
17.28 -0.00012959755258634686 0.004286419613590231 nan nan nan 2.789847239026589 65.50155530346689
17.32 -0.00013016701268497854 0.004219779522185679 nan nan nan 2.7959715881432876 65.70957138923134
17.36 -0.00013066567771602422 0.004153535887389211 nan nan nan 2.802092846583144 65.91767277857087
17.400000000000002 -0.00013157521607354283 0.004087249703405192 nan nan nan 2.8082113401237687 66.12585752852159
17.44 -0.00013295661483425647 0.004020848737214925 nan nan nan 2.8143279458689947 66.33412272969518
17.48 -0.00013466172094922513 0.0039546213571710976 nan nan nan 2.8204431844241507 66.54246479117265
17.52 -0.00013623737322632223 0.00388826240755897 nan nan nan 2.826557946853283 66.7508812049719
17.56 -0.00013756001135334373 0.0038215452564073498 nan nan nan 2.832674104359274 66.95936945144396
17.6 -0.00013864031643606722 0.0037545063754084985 nan nan nan 2.838793417107688 67.16792327963108
17.64 -0.00013956545444671065 0.003687027764591621 nan nan nan 2.844916744035533 67.37653796045953
17.68 -0.00013978176866658032 0.0036189056502820456 nan nan nan 2.8510447409366853 67.58521202757007
17.72 -0.00013914803275838494 0.0035499826381464373 nan nan nan 2.857177046673898 67.79393978261113
17.76 -0.00013784841576125473 0.0034802079832935706 nan nan nan 2.8633126611189526 68.00271442739663
17.8 -0.00013638558448292315 0.003409804921101313 nan nan nan 2.8694490548856653 68.21152934371874
17.84 -0.00013519027561414987 0.0033396454916647636 nan nan nan 2.875582918681158 68.420377532986
17.88 -0.00013364804908633232 0.003269583599964622 nan nan nan 2.8817120247752372 68.6292574887828
17.92 -0.00013166156713850796 0.003199217938550748 nan nan nan 2.8878356778976157 68.83816700946964
17.96 -0.00012922674068249762 0.003128494672525907 nan nan nan 2.8939538859882505 69.047102936389
18.0 -0.00012642295041587204 0.003056970323734684 nan nan nan 2.900065906436718 69.25606190740687
18.04 -0.00012356165098026395 0.0029847240719725375 nan nan nan 2.906170364921687 69.46504529108152
18.080000000000002 -0.00012028312630718574 0.0029125992456078527 nan nan nan 2.912266992804554 69.67405884010246
18.12 -0.0001164339337265119 0.0028403842665916308 nan nan nan 2.9183565068569126 69.88311311808148
18.16 -0.00011260232713539153 0.0027680570242863615 nan nan nan 2.924437508376685 70.09221710737629
18.2 -0.00010905395174631849 0.0026960990364747126 nan nan nan 2.9305090360321855 70.3013758419209
18.240000000000002 -0.00010564105468802154 0.0026253057126196804 nan nan nan 2.9365704481651416 70.51059082011221
18.28 -0.00010203541751252487 0.00255571405202779 nan nan nan 2.9426237036456833 70.71986162972388
18.32 -9.795986989047378e-05 0.0024871941213727698 nan nan nan 2.9486698481685387 70.92919382899075
18.36 -9.339563985122368e-05 0.002419260909579927 nan nan nan 2.9547077194059095 71.13859121129781
18.400000000000002 -8.837605855660513e-05 0.002351526519965846 nan nan nan 2.960734320812805 71.34805979299705
18.44 -8.323680958710611e-05 0.0022842259418341566 nan nan nan 2.9667457606478638 71.55760666984364
18.48 -7.843565254006535e-05 0.0022173454805668445 nan nan nan 2.9727388333283082 71.76723736541145
18.52 -7.410781108774245e-05 0.0021511239736001007 nan nan nan 2.978713631201781 71.97695835796576
18.56 -7.018076576059684e-05 0.0020856432666310574 nan nan nan 2.9846706073609317 72.18677853907661
18.6 -6.663655221927911e-05 0.002020880578488228 nan nan nan 2.9906118163437263 72.3967059247038
18.64 -6.321370892692357e-05 0.0019560431834002956 nan nan nan 2.996538516395388 72.60674759398887
18.68 -5.9795220295200124e-05 0.0018910613738440444 nan nan nan 3.0024515827128253 72.81689559035428
18.72 -5.62361856282223e-05 0.0018258188390569993 nan nan nan 3.0083520239631465 73.02714123402146
18.76 -5.240786413196474e-05 0.001760375632962794 nan nan nan 3.014241509703125 73.23746953964991
18.8 -4.8397774662589654e-05 0.0016949905691674213 nan nan nan 3.020120549807105 73.44787475557673
18.84 -4.4203152356203645e-05 0.0016296761581585744 nan nan nan 3.0259903613004826 73.65834867115196
18.88 -4.039527630084194e-05 0.0015651685206814437 nan nan nan 3.031852750543023 73.86888274673136
18.92 -3.746981383301318e-05 0.0015014745039946867 nan nan nan 3.0377077430601904 74.07946533331013
18.96 -3.521956023178063e-05 0.0014380416699283523 nan nan nan 3.04355311276062 74.29009131125638
19.0 -3.3362506655976176e-05 0.0013747990993185667 nan nan nan 3.0493862870219184 74.50074106624054
19.04 -3.1703038985142484e-05 0.0013122655665836066 nan nan nan 3.0552036644200617 74.71139438579557
19.080000000000002 -3.001973709615413e-05 0.0012503456212362507 nan nan nan 3.061004174347603 74.92203022203935
19.12 -2.8178679713164456e-05 0.0011888502144023077 nan nan nan 3.0667893128133987 75.13264439539283
19.16 -2.639002923388034e-05 0.0011279515894965734 nan nan nan 3.072561041181452 75.34323110517965
19.2 -2.441852120682597e-05 0.00106788246020925 nan nan nan 3.0783218391394596 75.55380755919916
19.240000000000002 -2.2611073291045614e-05 0.001008125800965732 nan nan nan 3.084073506052683 75.7643936446203
19.28 -2.1315749108907767e-05 0.0009482270079558948 nan nan nan 3.0898167400614422 75.97499317059838
19.32 -2.041329389612656e-05 0.0008888966399818891 nan nan nan 3.095553586464572 76.18560126893689
19.36 -1.9596860511228442e-05 0.000830631176494935 nan nan nan 3.1012857669131364 76.3962128020812
19.400000000000002 -1.8713093595579267e-05 0.0007736742219856533 nan nan nan 3.1070138586729956 76.60681596238383
19.44 -1.7778866094886325e-05 0.0007176853264333913 nan nan nan 3.112736064659105 76.81740132521873
19.48 -1.667549258854706e-05 0.0006623786818980007 nan nan nan 3.1184498403183443 77.0279665754199
19.52 -1.5362647900474258e-05 0.0006076427398137894 nan nan nan 3.1241520590164993 77.23851068992327
19.56 -1.4113980796537362e-05 0.0005531559593634956 nan nan nan 3.129840186868846 77.44903398906192
19.6 -1.2935689483128954e-05 0.0004993806638413807 nan nan nan 3.1355111203284194 77.65953797322834
19.64 -1.160124611487845e-05 0.00044607977026757726 nan nan nan 3.1411728201313913 77.870057917428
19.68 -9.962657713913359e-06 0.0003931457743008068 nan nan nan 3.1468397498357565 78.08061008853241
19.72 -8.417232493229676e-06 0.00034075640326886784 nan nan nan 3.1525250363039463 78.29116266084851
19.76 -7.1805002335167956e-06 0.0002887203057533115 nan nan nan 3.158235949001835 78.50168382668917
19.8 -6.07456240686588e-06 0.0002378397371969877 nan nan nan 3.163975537506975 78.71215150373779
19.84 -5.115601197758224e-06 0.00018846352236695385 nan nan nan 3.1697427754927086 78.92257045397884
19.88 -3.9613460103282705e-06 0.00014029460030737573 nan nan nan 3.1755361939117583 79.13295803819713
19.92 -2.551235866121715e-06 9.304995785541724e-05 nan nan nan 3.181353452722671 79.34334920730127
19.96 -1.1494258842503768e-06 4.650071978664482e-05 nan nan nan 3.1871850582653805 79.55377380333974


==> plots/star_polymer2/star_polymer_51_gns_sde.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.05841529369354248 154392.933950625 0.8412825561333332 0.34900167416854544 1.000878476754596 -6.80111043038778e-10 -0.0009765625
0.04 0.05789647623896599 154083.8953026875 1.2555825083999999 0.322827643348996 0.9835697842666336 9.338513171731577e-05 247.05010095584393
0.08 0.05686105042695999 153774.859575125 1.6698824606666667 0.3385815751491276 0.9957356582620671 0.0003723191356566016 988.1988472260236
0.12 0.05565451830625534 153465.824271125 2.084182412933333 0.33957745973606124 1.000076141317011 0.0008339405822329003 2223.4439791122677
0.16 0.05440637096762657 153156.79297918748 2.4984823652 0.35658022619019825 1.0021822413521915 0.0014747761177078917 3952.7833425887825
0.2 0.05315800756216049 152847.7622765 2.9127823174666667 0.3675515774716399 0.9953141227075414 0.0022911864655594575 6176.214702096224
0.24 0.051922135055065155 152538.727994625 3.3270822697333333 0.4069048372761233 0.9968240632901212 0.0032795080441883682 8893.735711948395
0.28 0.05070379003882408 152229.6912316875 3.741382222 0.5257212958071328 0.9985908347873568 0.004436099686584196 12105.344003904343
0.32 0.049504950642585754 151920.65259012498 4.1556821742666665 0.7302736903800795 1.0001519128624876 0.005757364611917073 15811.037412877678
0.36 0.04832714423537254 151611.61176325 4.569982126533334 1.0485284680389926 1.00010907826293 0.007239751008891346 20010.813537543894
0.4 0.04717038571834564 151302.578102875 4.9842820788 1.2546296679722513 1.0019323327308145 0.008879751088564697 24704.670147598863
0.44 0.04603546857833862 150993.54496650002 5.398582031066667 1.300348155374743 1.000043642446635 0.010673909223495655 29892.605283497454
0.48 0.04492325708270073 150684.513379375 5.812881983333334 1.2252114138211556 0.9983518165715519 0.012618836998749768 35574.61641863763
0.52 0.04383400082588196 150375.486769875 6.2271819356 1.115252036781156 1.0007325449487203 0.014711210851772741 41750.70145677185
0.56 0.04276779294013977 150066.46469475 6.641481887866666 1.0289214404608884 1.0018694024145713 0.016947782044268875 48420.85836854792
0.6 0.041723210364580154 149757.4513034375 7.055781840133333 0.9443887144372722 1.0014498986731788 0.019325359324457173 55585.08541443944
0.64 0.04069984331727028 149448.4431014375 7.4700817924 0.8999068480746815 0.9973590352954573 0.02184079660166268 63243.38067611885
0.68 0.039697445929050446 149139.43908706252 7.884381744666666 0.8801640806189482 0.9985370569532235 0.024491006653528657 71395.74227314294
0.72 0.03871549665927887 148830.43756 8.298681696933333 0.9140088508187294 1.0006410151100016 0.027272963348990487 80042.16878521538
0.76 0.03775281459093094 148521.44026475 8.7129816492 0.9498667875887172 1.001916680416982 0.030183682877042803 89182.65799825048
0.8 0.036809176206588745 148212.44542587502 9.127281601466667 0.9913660184504621 0.9986023214093012 0.03322022581711978 98817.20840423096
0.84 0.03588494285941124 147903.4457169375 9.541581553733332 1.0292483927248033 0.9996770156463624 0.0363797046010585 108945.81799992072
0.88 0.03498048707842827 147594.45211743753 9.955881505999999 1.0279685919026378 0.9979782194047423 0.03965929692689446 119568.48457074583
0.92 0.034095343202352524 147285.4597736875 10.370181458266666 1.0361751738839509 0.9957910625251782 0.043056255999989024 130685.20650687515
0.96 0.033228859305381775 146976.4675675 10.784481410533333 1.0358646784384482 1.0007003893144055 0.04656787177645316 142295.98219603693
1.0 0.03238154575228691 146667.475382 11.198781362799998 1.0151184251444714 0.9970615778076812 0.050191494025844934 154400.80926374948
1.04 0.03155316412448883 146358.481940375 11.613081315066665 0.995008060985579 0.9997506850942979 0.05392453082619289 166999.68612747348
1.08 0.030743271112442017 146049.49697 12.027381267333332 1.0003598037862524 0.9986534939474805 0.05776442198158115 180092.61086275877
1.12 0.029951678588986397 145740.51461618752 12.4416812196 0.9934376162558329 0.9999314494442598 0.0617086655470953 193679.58168389046
1.16 0.02917802892625332 145431.53470462502 12.855981171866667 0.9857556922214192 1.000038539768679 0.0657547968614061 207760.59775745345
1.2 0.028421645984053612 145122.55411125 13.270281124133332 0.9831917190183036 0.999258268241315 0.0699003996660257 222335.65690363751
1.24 0.027682211250066757 144813.5810768125 13.684581076399999 0.9882448202396393 0.999450026685495 0.07414309228115383 237404.75724285113
1.28 0.026959646493196487 144504.6122050625 14.098881028666666 0.9963134170975206 1.0001681278496386 0.07848054120323576 252967.89794490457
1.32 0.02625369094312191 144195.6388359375 14.513180980933333 0.9989336186009112 1.00114024728979 0.08291046594599928 269025.077142005
1.36 0.025564325973391533 143886.6731310625 14.927480933199998 1.0145539418253233 0.9998256022590578 0.08743061853066035 285576.2933779144
1.4000000000000001 0.024890804663300514 143577.70880443748 15.341780885466665 1.0143214140686447 0.9999896794855231 0.09203881115018092 302621.54523761355
1.44 0.02423236146569252 143268.75203562502 15.756080837733332 1.008998246135543 1.0022442066376767 0.09673290518294873 320160.8313564328
1.48 0.023588677868247032 142959.79751281248 16.17038079 1.0074185522514374 1.0003945970286547 0.10151080140542335 338194.1506602474
1.52 0.02295982465147972 142650.8403736875 16.584680742266666 1.007307622502192 0.999022268566245 0.10637044065983468 356721.50157397304
1.56 0.022345196455717087 142341.8796656875 16.998980694533333 0.997464013442064 0.9993826701336248 0.11130982303685819 375742.8824773581
1.6 0.021744251251220703 142032.9212763125 17.4132806468 0.9974636878691996 0.9995739946373026 0.1163269724084329 395258.29168427846
1.6400000000000001 0.021156955510377884 141723.9655285 17.827580599066664 0.9975618584359889 1.000617732610798 0.12141997398959681 415267.7278287262
1.68 0.020582985132932663 141415.00203025 18.24188055133333 0.9855724896658368 0.9991854542901885 0.1265869668210584 435771.18867042946
1.72 0.020022552460432053 141106.0419680625 18.656180503599998 0.9957916717954649 1.0000238015004512 0.131826105224816 456768.67191643966
1.76 0.01947549544274807 140797.0843195625 19.070480455866665 0.99720403845501 0.9994476742812871 0.13713561213266415 478260.1770513002
1.8 0.01894080825150013 140488.12317975 19.484780408133332 1.0000199161261227 0.9996832236607861 0.14251373419626032 500245.7021408596
1.84 0.018417896702885628 140179.15996168752 19.8990803604 1.0036007731534509 0.9996575553756955 0.1479587438726045 522725.2446974707
1.8800000000000001 0.017906107008457184 139870.1990511875 20.313380312666666 1.0117164159621637 0.9999239826382904 0.15346892930119901 545698.8037794173
1.92 0.017404651269316673 139561.23619912498 20.727680264933333 1.004075312439841 0.9999423043224872 0.15904259305430973 569166.3770402286
1.96 0.01691325008869171 139252.28297549998 21.1419802172 0.9962042565779592 1.0010019958398833 0.16467805898631846 593127.9635750918
2.0 0.016432134434580803 138943.33231225 21.556280169466667 0.9964949175144796 1.0001281829384727 0.1703736983017706 617583.561854667
2.04 0.015961550176143646 138634.380540875 21.97058012173333 1.0038119571186501 0.9984870456027259 0.17612793270053304 642533.1705801885
2.08 0.01550162024796009 138325.4311130625 22.384880073999998 1.0024536851521095 0.9993639849053896 0.1819392417405003 667976.7886568484
2.12 0.015051896683871746 138016.47993675 22.799180026266665 0.9954779894026031 0.9994853801796922 0.18780610419867724 693914.4139624428
2.16 0.014611450955271721 137707.538468375 23.213479978533332 0.9967919577567861 0.9997663948302153 0.19372699495701184 720346.0457931635
2.2 0.014179578050971031 137398.60192893748 23.6277799308 1.0021013914073458 0.9989575236537354 0.19970042137523303 747271.6841270699
2.24 0.01375665795058012 137089.66555681248 24.042079883066666 1.0050439277339553 0.9994874701100647 0.20572489738519986 774691.3274496796
2.2800000000000002 0.013343539088964462 136780.7296673125 24.456379835333333 1.004470781569492 0.9985891815815963 0.21179899599240462 802604.974102507
2.32 0.012940706685185432 136471.7952874375 24.8706797876 1.0004428258655864 0.9985559148066606 0.2179213929109264 831012.6235893759
2.36 0.012547919526696205 136162.8634995 25.284979739866664 1.0012138616040036 0.9987447612137536 0.22409077085697984 859914.2742455823
2.4 0.012165158055722713 135853.932624 25.69927969213333 0.9966212002642666 1.0001830710241855 0.23030583287142586 889309.9251638388
2.44 0.01179212424904108 135544.9959906875 26.113579644399998 1.00016507149433 0.9990446187040675 0.2365652657246421 919199.5739200754
2.48 0.011428404599428177 135236.062106625 26.527879596666665 0.998077628816916 0.9997636706863336 0.2428677926548686 949583.2183318251
2.52 0.011073554866015911 134927.139049375 26.942179548933332 1.0008614100981414 0.9995439769005926 0.24921217817751512 980460.8583880981
2.56 0.010726815089583397 134618.2243350625 27.3564795012 1.003805373637623 1.0001999351967834 0.25559720748572634 1011832.4958241858
2.6 0.01038774661719799 134309.31607293748 27.770779453466666 0.9977457248328488 0.999232786038673 0.2620217157444539 1043698.130478044
2.64 0.010056467726826668 134000.41863025 28.185079405733333 0.9976719054906688 0.9997894621075345 0.26848460120474676 1076057.764322112
2.68 0.009732802398502827 133691.51401825 28.599379358 0.9981342018204444 1.0001195936806697 0.27498475607571593 1108911.3947644648
2.72 0.009416571818292141 133382.6052666875 29.013679310266667 0.999787051880801 1.000054709347118 0.2815210313251942 1142259.0196953681
2.7600000000000002 0.009108152240514755 133073.69332312502 29.42797926253333 0.9989751500429502 1.0001733246720483 0.288092292471784 1176100.6370535556
2.8000000000000003 0.008808204904198647 132764.7760471875 29.842279214799998 1.003752761156404 0.9992022636008123 0.294697538900959 1210436.2446593728
2.84 0.008517108857631683 132455.8552843125 30.256579167066665 1.003003678978633 0.9994030144852085 0.3013358005617377 1245265.840922463
2.88 0.008234529756009579 132146.9393499375 30.670879119333332 1.0028576274186476 1.0004386406895376 0.3080060819436259 1280589.4236254948
2.92 0.00795957911759615 131838.01771375 31.0851790716 0.997920715993355 0.9997249551138643 0.3147073585661602 1316406.9928717713
2.96 0.0076914201490581036 131529.100632375 31.499479023866666 0.9964255561530626 0.9994868206649612 0.3214385838690742 1352718.5452545763
3.0 0.007428854238241911 131220.1923010625 nan nan nan 0.32819878532202656 1389524.081450031
3.04 0.007171106059104204 130911.2867746875 nan nan nan 0.33498703514543005 1426823.6031640584
3.08 0.006918378174304962 130602.37598593751 nan nan nan 0.341802376357451 1464617.1075220818
3.12 0.006671592127531767 130293.4728968125 nan nan nan 0.3486438910557419 1502904.593991356
3.16 0.006431217771023512 129984.57561993749 nan nan nan 0.35551071689058217 1541686.0635089607
3.2 0.006197351962327957 129675.671779375 nan nan nan 0.3624019615425147 1580961.514600409
3.24 0.0059693343937397 129366.769329 nan nan nan 0.36931679806005857 1620730.9446621847
3.2800000000000002 0.005746439564973116 129057.861121625 nan nan nan 0.376254429453673 1660994.3523110661
3.3200000000000003 0.005528625100851059 128748.9538054375 nan nan nan 0.38321409913853816 1701751.7351364125
3.36 0.005316205322742462 128440.0468525 nan nan nan 0.3901950555270818 1743003.0921852416
3.4 0.0051092542707920074 128131.14326225 nan nan nan 0.3971966065843396 1784748.420161377
3.44 0.004907506052404642 127822.2391443125 nan nan nan 0.4042181423121352 1826987.7209748002
3.48 0.004710664972662926 127513.34192325 nan nan nan 0.41125903672814507 1869720.993531441
3.52 0.004518948029726744 127204.4473143125 nan nan nan 0.4183186509621019 1912948.239558518
3.56 0.004332659300416708 126895.55328125 nan nan nan 0.42539630158145186 1956669.4570007382
3.6 0.004151774570345879 126586.66422275 nan nan nan 0.43249132391523526 2000884.646448841
3.64 0.003976544830948114 126277.76789856251 nan nan nan 0.43960316671847066 2045593.8073727407
3.68 0.003806546563282609 125968.870491625 nan nan nan 0.44673123715796376 2090796.9362407697
3.72 0.003641169983893633 125659.9750715625 nan nan nan 0.45387490357276383 2136494.0333824395
3.7600000000000002 0.0034805904142558575 125351.0765881875 nan nan nan 0.4610336153026983 2182685.0968611413
3.8000000000000003 0.0033246739767491817 125042.178126625 nan nan nan 0.4682068538369235 2229370.124941165
3.84 0.0031729538459330797 124733.2833685 nan nan nan 0.47539414615443915 2276549.115391191
3.88 0.0030245869420468807 124424.391098375 nan nan nan 0.48259500069102845 2324222.069642886
3.92 0.002879183040931821 124115.5085770625 nan nan nan 0.48980890731816074 2372388.9881854593
3.96 0.0027371132746338844 123806.6257163125 nan nan nan 0.49703534205434075 2421049.870976121
4.0 0.0025990658905357122 123497.7453043125 nan nan nan 0.5042737381386803 2470204.7169789057
4.04 0.002465441357344389 123188.859778625 nan nan nan 0.5115235840187596 2519853.525336954
4.08 0.002335313707590103 122879.9767038125 nan nan nan 0.5187843126050075 2569996.293971136
4.12 0.0022079329937696457 122571.099140875 nan nan nan 0.5260552645694593 2620633.0238147937
4.16 0.0020836994517594576 122262.217881125 nan nan nan 0.5333358269086588 2671763.7132889708
4.2 0.0019632037729024887 121953.340092375 nan nan nan 0.5406254984032725 2723388.36257701
4.24 0.0018472721567377448 121644.4579315 nan nan nan 0.5479239349763629 2775506.9705262915
4.28 0.0017360495403409004 121335.57328706249 nan nan nan 0.5552307398346206 2828119.53503384
4.32 0.001629703096114099 121026.6950566875 nan nan nan 0.5625455667495739 2881226.0545008774
4.36 0.0015279555227607489 120717.81402625001 nan nan nan 0.5698680648623969 2934826.5286355936
4.4 0.0014298362657427788 120408.9300505 nan nan nan 0.5771978336747742 2988920.956024589
4.44 0.001334507716819644 120100.0458159375 nan nan nan 0.584534510848164 3043509.3328604707
4.48 0.00124201993457973 119791.16831762501 nan nan nan 0.5918777118809248 3098591.6591890804
4.5200000000000005 0.001151928212493658 119482.300039625 nan nan nan 0.5992271259834085 3154167.9380890736
4.5600000000000005 0.0010632119374349713 119173.42921456251 nan nan nan 0.6065824549693288 3210238.1723283767
4.6000000000000005 0.0009758854284882545 118864.5539414375 nan nan nan 0.6139433703259235 3266802.355843899
4.64 0.0008908805320970714 118555.6843406875 nan nan nan 0.6213095871484061 3323860.490928507
4.68 0.000808937824331224 118246.8145315625 nan nan nan 0.6286808433448902 3381412.5766122057
4.72 0.0007305538165383041 117937.944728 nan nan nan 0.6360567948440325 3439458.612835286
4.76 0.000655459938570857 117629.077012125 nan nan nan 0.6434370214391021 3497998.598506824
4.8 0.0005828290013596416 117320.2106901875 nan nan nan 0.6508211768323965 3557032.5344802723
4.84 0.0005124274757690728 117011.3481720625 nan nan nan 0.6582089121422445 3616560.420312501
4.88 0.0004446323437150568 116702.4875555 nan nan nan 0.6655998819651127 3676582.2545280233
4.92 0.0003795784432440996 116393.632460375 nan nan nan 0.6729937421847488 3737098.0386638003
4.96 0.0003168307011947036 116084.778579375 nan nan nan 0.6803902768794267 3798107.7734121666
5.0 0.00025536937755532563 115775.924138125 nan nan nan 0.6877893248055652 3859611.4599460172
5.04 0.00019468468963168561 115467.07126375 nan nan nan 0.6951906733525978 3921609.097996951
5.08 0.00013459441834129393 115158.2183924375 nan nan nan 0.7025939532506552 3984100.683794115
5.12 7.595679926453158e-05 114849.36493762501 nan nan nan 0.7099987373974659 4047086.2189980526
5.16 1.9267223251517862e-05 114540.513590375 nan nan nan 0.7174046454400059 4110565.7004365707
5.2 -3.512799958116375e-05 114231.6678168125 nan nan nan 0.7248114175966661 4174539.1306901397
5.24 -8.762007200857624e-05 113922.8203633125 nan nan nan 0.7322188499169899 4239006.509453589
5.28 -0.00013823578774463385 113613.9707058125 nan nan nan 0.7396267297736847 4303967.838191391
5.32 -0.00018716113117989153 113305.12621025 nan nan nan 0.7470347940359294 4369423.117510476
5.36 -0.0002343322557862848 112996.28708096876 nan nan nan 0.7544427764474497 4435372.34832463
5.4 -0.00027968722861260176 112687.454796 nan nan nan 0.7618503185135123 4501815.531741956
5.44 -0.0003232887829653919 112378.62977062499 nan nan nan 0.7692570376613491 4568752.672438875
5.48 -0.0003648028359748423 112069.8008416875 nan nan nan 0.7766627273765441 4636183.769994184
5.5200000000000005 -0.00040409975918009877 111760.968818625 nan nan nan 0.7840672065889953 4704108.823307072
5.5600000000000005 -0.0004412082489579916 111452.14371475001 nan nan nan 0.7914703720559252 4772527.831941342
5.6000000000000005 -0.00047607492888346314 111143.31981256249 nan nan nan 0.7988722108856986 4841440.798432032
5.64 -0.0005083098658360541 110834.49454259375 nan nan nan 0.8062726620376998 4910847.723278259
5.68 -0.0005381476366892457 110525.668831375 nan nan nan 0.8136715953164538 4980748.603912809
5.72 -0.00056634028442204 110216.84260781249 nan nan nan 0.8210688438706091 5051143.437821552
5.76 -0.0005930344923399389 109908.01678271875 nan nan nan 0.8284641947296332 5122032.226728014
5.8 -0.0006185047095641494 109599.18901075 nan nan nan 0.835857435833066 5193414.971359507
5.84 -0.0006428484921343625 109290.36192315625 nan nan nan 0.8432483128445765 5265291.67062611
5.88 -0.0006656085606664419 108981.539464875 nan nan nan 0.8506365572901591 5337662.324237807
5.92 -0.0006868909695185721 108672.71776684375 nan nan nan 0.8580219428486252 5410526.930927579
5.96 -0.0007073208107613027 108363.90064149999 nan nan nan 0.8654042582714265 5483885.4963931
6.0 -0.0007272007642313838 108055.0832319375 nan nan nan 0.872783310988244 5557738.020874888
6.04 -0.0007461205241270363 107746.263264625 nan nan nan 0.8801590385226342 5632084.501437696
6.08 -0.0007637320086359978 107437.44198534376 nan nan nan 0.8875312963734093 5706924.937946953
6.12 -0.0007800047751516104 107128.6183614375 nan nan nan 0.894900041691355 5782259.327497908
6.16 -0.0007951749721542001 106819.7997163125 nan nan nan 0.9022652426262991 5858087.6711946195
6.2 -0.0008087795577012002 106510.97389793751 nan nan nan 0.9096268935438784 5934409.967663671
6.24 -0.0008207311038859189 106202.1568036875 nan nan nan 0.916985011202423 6011226.213268791
6.28 -0.0008308144169859588 105893.33787965626 nan nan nan 0.9243397012177413 6088536.412663489
6.32 -0.0008387741982005537 105584.5211833125 nan nan nan 0.9316910001001477 6166340.56913817
6.36 -0.000845101720187813 105275.70367821875 nan nan nan 0.9390388521611889 6244638.682907447
6.4 -0.0008509339531883597 104966.88631046875 nan nan nan 0.9463831840044431 6323430.751663046
6.44 -0.0008565993630327284 104658.07170190624 nan nan nan 0.953723839600951 6402716.776416222
6.48 -0.0008620425942353904 104349.25606568751 nan nan nan 0.9610608002600529 6482496.7559028985
6.5200000000000005 -0.000867202936206013 104040.4407175 nan nan nan 0.9683941723609775 6562770.691649872
6.5600000000000005 -0.0008720866171643138 103731.6267621875 nan nan nan 0.9757241360616791 6643538.586583049
6.6000000000000005 -0.0008768182015046477 103422.8161685625 nan nan nan 0.9830508892335479 6724800.434180364
6.640000000000001 -0.0008812696905806661 103114.00892125 nan nan nan 0.9903745884755736 6806556.243308624
6.68 -0.0008855093037709594 102805.20266996876 nan nan nan 0.9976952502268264 6888806.01580123
6.72 -0.0008896510698832572 102496.392193125 nan nan nan 1.0050128896416832 6971549.750852346
6.76 -0.0008933700155466795 102187.58234243751 nan nan nan 1.0123273985867047 7054787.444109081
6.8 -0.0008966578752733767 101878.77020565624 nan nan nan 1.0196386149533139 7138519.092805968
6.84 -0.0008996956748887897 101569.9592695625 nan nan nan 1.0269465112492984 7222744.699058803
6.88 -0.0009027842315845191 101261.14604062501 nan nan nan 1.0342511604524278 7307464.260610652
6.92 -0.0009060794254764915 100952.3308288125 nan nan nan 1.041552657586703 7392677.77587738
6.96 -0.0009097153088077903 100643.52568387499 nan nan nan 1.0488510246136618 7478385.247800387
7.0 -0.0009134614956565201 100334.7270553125 nan nan nan 1.0561461712242644 7564586.685926641
7.04 -0.00091717200120911 100025.9310731875 nan nan nan 1.0634379936993774 7651282.09461874
7.08 -0.000920822552870959 99717.1347836875 nan nan nan 1.0707262553000858 7738471.4728199
7.12 -0.0009240343933925033 99408.33525728124 nan nan nan 1.0780106658710775 7826154.817468037
7.16 -0.0009263649699278176 99099.540560875 nan nan nan 1.085291056493351 7914332.129831574
7.2 -0.0009281209786422551 98790.75559546874 nan nan nan 1.0925672728377054 8003003.412857938
7.24 -0.0009300494566559792 98481.97613809376 nan nan nan 1.0998390640560645 8092168.675897667
7.28 -0.0009329784079454839 98173.18994890625 nan nan nan 1.107106224531733 8181827.919383081
7.32 -0.0009367653983645141 97864.408302875 nan nan nan 1.114368564643014 8271981.141951557
7.36 -0.0009410144994035363 97555.6324418125 nan nan nan 1.1216259774091422 8362628.349216822
7.4 -0.0009449803619645536 97246.8640874375 nan nan nan 1.1288784315235472 8453769.5484674
7.44 -0.0009481991874054074 96938.0994869375 nan nan nan 1.1361258760670325 8545404.744744694
7.48 -0.0009513887926004827 96629.335128875 nan nan nan 1.1433680894134215 8637533.937905435
7.5200000000000005 -0.0009551196708343923 96320.5622674375 nan nan nan 1.15060474661356 8730157.128464779
7.5600000000000005 -0.0009590878034941852 96011.7800984375 nan nan nan 1.1578356921162845 8823274.30789297
7.6000000000000005 -0.000962920836172998 95702.9918760625 nan nan nan 1.1650609052052874 8916885.471702943
7.640000000000001 -0.0009663435630500317 95394.19724921875 nan nan nan 1.172280453578709 9010990.613324828
7.68 -0.0009692208841443062 95085.40119356249 nan nan nan 1.1794943279092813 9105589.728138832
7.72 -0.000971366127487272 94776.60674753124 nan nan nan 1.1867024713386736 9200682.817994492
7.76 -0.0009724432020448148 94467.80701425 nan nan nan 1.1939049252969123 9296269.879099235
7.8 -0.0009730307501740754 94159.006753125 nan nan nan 1.2011017369148027 9392350.905503467
7.84 -0.0009739577071741223 93850.201774 nan nan nan 1.2082928862984403 9488925.896786205
7.88 -0.0009752375772222877 93541.39482331251 nan nan nan 1.2154783002620657 9585994.850530082
7.92 -0.0009765843860805035 93232.58578025 nan nan nan 1.2226579755561748 9683557.764145248
7.96 -0.0009780932450667024 92923.781680625 nan nan nan 1.2298317701453212 9781614.641835036
8.0 -0.0009793973295018077 92614.96946525 nan nan nan 1.2369997043303889 9880165.470633153
8.040000000000001 -0.0009803519351407886 92306.1691580625 nan nan nan 1.2441618259113147 9979210.26082085
8.08 -0.0009813023498281837 91997.371148 nan nan nan 1.251317968576645 10078749.019819304
8.120000000000001 -0.0009828018955886364 91688.5769574375 nan nan nan 1.2584679084558523 10178781.749177093
8.16 -0.0009845992317423224 91379.7877356875 nan nan nan 1.265611361777418 10279308.457601838
8.2 -0.0009857990080490708 91070.9943349375 nan nan nan 1.2727481788855848 10380329.139153576
8.24 -0.0009863900486379862 90762.20406875 nan nan nan 1.2798784615035539 10481843.79148082
8.28 -0.0009864968014881015 90453.41516565626 nan nan nan 1.2870024592571996 10583852.416443577
8.32 -0.0009861207799986005 90144.622654 nan nan nan 1.2941204217686595 10686355.013827622
8.36 -0.000985408085398376 89835.82396737499 nan nan nan 1.3012325245456402 10789351.576045355
8.4 -0.000984576647169888 89527.03105684374 nan nan nan 1.3083389542998611 10892842.10394202
8.44 -0.0009834816446527839 89218.237373375 nan nan nan 1.3154397627837844 10996826.603675613
8.48 -0.0009819610277190804 88909.44929456251 nan nan nan 1.3225350518787837 11101305.077056143
8.52 -0.0009802301647141576 88600.6568355 nan nan nan 1.3296249701657803 11206277.521353988
8.56 -0.0009777516825124621 88291.86893762501 nan nan nan 1.33670955666456 11311743.939421067
8.6 -0.0009738957742229104 87983.07460871876 nan nan nan 1.3437888526307873 11417704.333475916
8.64 -0.0009688978316262364 87674.28436725 nan nan nan 1.3508627520332743 11524158.701498104
8.68 -0.0009631483699195087 87365.5017026875 nan nan nan 1.357931012881672 11631107.049926689
8.72 -0.0009571557748131454 87056.71497778124 nan nan nan 1.3649936155741893 11738549.382231403
8.76 -0.0009510155068710446 86747.9155415625 nan nan nan 1.372050703482579 11846485.67875518
8.8 -0.0009446507319808006 86439.1081565625 nan nan nan 1.3791024124119218 11954915.933541939
8.84 -0.0009376730304211378 86130.3000068125 nan nan nan 1.3861489655476353 12063840.13261707
8.88 -0.0009300840320065618 85821.48950481249 nan nan nan 1.3931906553057916 12173258.282473885
8.92 -0.0009222944499924779 85512.67601578125 nan nan nan 1.4002276533974458 12283170.37484574
8.96 -0.0009143707575276494 85203.86430024999 nan nan nan 1.407260013204168 12393576.409803646
9.0 -0.0009058883879333735 84895.0606945 nan nan nan 1.4142878815496869 12504476.395702332
9.040000000000001 -0.0008969540358521044 84586.25353831249 nan nan nan 1.4213114326630352 12615870.332676763
9.08 -0.0008880426175892353 84277.43864421874 nan nan nan 1.428330689689703 12727758.212737767
9.120000000000001 -0.0008795353933237493 83968.62943796875 nan nan nan 1.4353457014973878 12840140.033396255
9.16 -0.0008712977869436145 83659.8261119375 nan nan nan 1.442356480432036 12953015.794072013
9.200000000000001 -0.0008630367228761315 83351.0085375625 nan nan nan 1.4493631787480048 13066385.4997482
9.24 -0.0008550356142222881 83042.17961275 nan nan nan 1.4563661801399446 13180249.12235813
9.28 -0.000847392191644758 82733.350618 nan nan nan 1.4633658305173982 13294606.652479485
9.32 -0.0008397833444178104 82424.51993159375 nan nan nan 1.4703622870781332 13409458.095175449
9.36 -0.0008321816567331553 82115.6889650625 nan nan nan 1.4773555560244718 13524803.441526806
9.4 -0.0008245599456131458 81806.858394 nan nan nan 1.4843455285538765 13640642.693507746
9.44 -0.0008171027875505388 81498.0217825625 nan nan nan 1.4913321232628063 13756975.842550403
9.48 -0.0008100485429167747 81189.18469178125 nan nan nan 1.4983153953652977 13873802.875886371
9.52 -0.0008034459897316992 80880.34304384375 nan nan nan 1.5052954568918773 13991123.786027046
9.56 -0.0007970192818902433 80571.49421690626 nan nan nan 1.5122722992215805 14108938.56919619
9.6 -0.0007902790675871074 80262.6421171875 nan nan nan 1.5192458902383688 14227247.214122241
9.64 -0.000782996357884258 79953.79016665625 nan nan nan 1.5262162599175981 14346049.718842536
9.68 -0.0007756598060950637 79644.934753125 nan nan nan 1.5331836516189137 14465346.070772076
9.72 -0.0007687393808737397 79336.07725578125 nan nan nan 1.5401482822070984 14585136.26807802
9.76 -0.0007626126753166318 79027.22504940625 nan nan nan 1.547109936060379 14705420.311145859
9.8 -0.0007571633905172348 78718.3797083125 nan nan nan 1.5540683367178343 14826198.20165707
9.84 -0.0007523047388531268 78409.53576078125 nan nan nan 1.561023387756064 14947469.942424363
9.88 -0.0007481329957954586 78100.6831086875 nan nan nan 1.5679748812073981 15069235.533659404
9.92 -0.0007446177769452333 77791.8345300625 nan nan nan 1.5749226388162267 15191494.96353903
9.96 -0.0007415952859446406 77482.98602440626 nan nan nan 1.5818667576809924 15314248.229929404
10.0 -0.0007391382823698223 77174.14133421876 nan nan nan 1.5888073286806905 15437495.342058739
10.040000000000001 -0.0007373419357463717 76865.29745484375 nan nan nan 1.5957444749253091 15561236.283330565
10.08 -0.0007363161421380937 76556.4510615 nan nan nan 1.602678100868898 15685471.066027047
10.120000000000001 -0.0007358022849075496 76247.605570875 nan nan nan 1.6096080515102071 15810199.676168304
10.16 -0.0007350227679125965 75938.75750971875 nan nan nan 1.616534046991979 15935422.111242365
10.200000000000001 -0.0007336944108828902 75629.919147625 nan nan nan 1.623455748299108 16061138.378687624
10.24 -0.0007314706454053521 75321.08074981249 nan nan nan 1.6303729258798365 16187348.473844483
10.28 -0.0007283255690708756 75012.23708574999 nan nan nan 1.6372854445222602 16314052.389310129
10.32 -0.0007248374167829752 74703.3894881875 nan nan nan 1.6441932516313043 16441250.118240185
10.36 -0.0007214254001155496 74394.5456475 nan nan nan 1.6510965714527297 16568941.65507032
10.4 -0.000718419614713639 74085.70688337501 nan nan nan 1.6579954855283163 16697126.996864475
10.44 -0.0007156996871344745 73776.86940840624 nan nan nan 1.6648899980791008 16825806.1535
10.48 -0.0007126379059627652 73468.03696940625 nan nan nan 1.6717802426545334 16954979.12248038
10.52 -0.0007088564452715218 73159.2129938125 nan nan nan 1.6786664931678192 17084645.912911728
10.56 -0.0007042498327791691 72850.39512625 nan nan nan 1.6855486459222238 17214806.525354967
10.6 -0.0006990670226514339 72541.57926 nan nan nan 1.6924263186577724 17345460.965586513
10.64 -0.0006933156400918961 72232.77079715625 nan nan nan 1.6992994515728768 17476609.245908823
10.68 -0.0006871787481941283 71923.96372521874 nan nan nan 1.7061680068750709 17608251.374757674
10.72 -0.0006804597214795649 71615.15784778126 nan nan nan 1.713032016040647 17740387.346747812
10.76 -0.0006728362641297281 71306.35481528126 nan nan nan 1.7198914772721774 17873017.170521077
10.8 -0.0006645996472798288 70997.55341325 nan nan nan 1.7267463989319163 18006140.83658718
10.84 -0.0006555098225362599 70688.764812375 nan nan nan 1.7335970666701979 18139758.355041128
10.88 -0.0006458241841755807 70379.9917218125 nan nan nan 1.7404438312425086 18273869.763332002
10.92 -0.000636342098005116 70071.21474278125 nan nan nan 1.7472871415165296 18408475.0541706
10.96 -0.0006269195000641048 69762.43336200001 nan nan nan 1.7541271034060273 18543574.227639172
11.0 -0.0006168817635625601 69453.66085678125 nan nan nan 1.7609637742735862 18679167.28619539
11.040000000000001 -0.0006064882618375123 69144.8930473125 nan nan nan 1.7677973005936092 18815254.241186902
11.08 -0.000596058729570359 68836.1186630625 nan nan nan 1.7746275972232428 18951835.092494294
11.120000000000001 -0.0005855106865055859 68527.34414615625 nan nan nan 1.7814544949271967 19088909.82688152
11.16 -0.0005744050140492618 68218.57430028125 nan nan nan 1.7882779303197203 19226478.44350474
11.200000000000001 -0.0005626998608931899 67909.80777009376 nan nan nan 1.7950979066200081 19364540.954981964
11.24 -0.0005505523877218366 67601.04373212499 nan nan nan 1.8019144583785764 19503097.35007696
11.28 -0.0005382103263400495 67292.28896593749 nan nan nan 1.808727685417355 19642147.65137079
11.32 -0.0005259699537418783 66983.548687125 nan nan nan 1.8155376525656746 19781691.86913784
11.36 -0.0005144361639395356 66674.81317096874 nan nan nan 1.8223444263362476 19921730.038464066
11.4 -0.0005038999952375889 66366.07168453126 nan nan nan 1.829147656301678 20062262.155828793
11.44 -0.0004944077809341252 66057.32751546874 nan nan nan 1.8359467011038753 20203288.212152567
11.48 -0.0004854777653235942 65748.59098762501 nan nan nan 1.842741029120646 20344808.212500952
11.52 -0.0004767679492942989 65439.851317062494 nan nan nan 1.8495304370092396 20486822.155207727
11.56 -0.00046867714263498783 65131.117781093744 nan nan nan 1.8563148424075926 20629330.036992118
11.6 -0.0004612853517755866 64822.3800038125 nan nan nan 1.863094331047958 20772331.865115654
11.64 -0.00045459260581992567 64513.644741625 nan nan nan 1.8698690917419545 20915827.63839504
11.68 -0.0004485892131924629 64204.905026249995 nan nan nan 1.8766390585584696 21059817.34702765
11.72 -0.00044287581113167107 63896.17313271875 nan nan nan 1.8834044566878794 21204300.990502026
11.76 -0.00043742568232119083 63587.446283125 nan nan nan 1.8901657263787988 21349278.585894328
11.8 -0.00043258024379611015 63278.71985921875 nan nan nan 1.8969234786564773 21494750.136344846
11.84 -0.00042834386113099754 62969.9921849375 nan nan nan 1.9036781423951594 21640715.640789453
11.88 -0.0004242103605065495 62661.270106625 nan nan nan 1.9104300511651158 21787175.10642652
11.92 -0.00042010951437987387 62352.5443950625 nan nan nan 1.9171791562265494 21934128.548903458
11.96 -0.00041565066203475 62043.8163671875 nan nan nan 1.9239250608514176 22081575.952378668
12.0 -0.00041081433300860226 61735.087475 nan nan nan 1.9306674723850608 22229517.315838967
12.040000000000001 -0.0004059474158566445 61426.347889 nan nan nan 1.9374062808638222 22377952.624574378
12.08 -0.0004011003766208887 61117.617840750005 nan nan nan 1.9441415647587765 22526881.85590496
12.120000000000001 -0.0003959119785577059 60808.88475853125 nan nan nan 1.9508735399772867 22676305.04125196
12.16 -0.00039007337181828916 60500.15492453125 nan nan nan 1.957602738557945 22826222.171996772
12.200000000000001 -0.00038393697468563914 60191.428037 nan nan nan 1.964329798534483 22976633.25612959
12.24 -0.00037799481651745737 59882.70716065625 nan nan nan 1.9710552804131845 23127538.301266205
12.280000000000001 -0.00037167384289205074 59573.988736468746 nan nan nan 1.977779473109713 23278937.31067238
12.32 -0.0003653655876405537 59265.276935625 nan nan nan 1.9845021070383957 23430830.30192802
12.36 -0.0003592542780097574 58956.564484437506 nan nan nan 1.9912229668818908 23583217.288011413
12.4 -0.0003526102809701115 58647.85497109375 nan nan nan 1.9979418774761522 23736098.26744117
12.44 -0.00034562667133286595 58339.15319396875 nan nan nan 2.0046587270099367 23889473.25593883
12.48 -0.00033874710788950324 58030.45874534375 nan nan nan 2.0113737395973192 24043342.275603358
12.52 -0.00033205284853465855 57721.77474496875 nan nan nan 2.018087278528166 24197705.34444807
12.56 -0.00032533452031202614 57413.1010300625 nan nan nan 2.0247998816013992 24352562.49271435
12.6 -0.0003182191285304725 57104.42832353125 nan nan nan 2.0315117164208356 24507913.727195404
12.64 -0.00031061135814525187 56795.75369117188 nan nan nan 2.0382229211875456 24663759.056403894
12.68 -0.00030259237973950803 56487.072782093746 nan nan nan 2.0449334845441087 24820098.473618712
12.72 -0.00029376178281381726 56178.387479000005 nan nan nan 2.0516432284654975 24976931.963912833
12.76 -0.00028474919963628054 55869.69881253125 nan nan nan 2.05835186460122 25134259.516410466
12.8 -0.0002756555622909218 55561.01796870313 nan nan nan 2.0650591234475315 25292081.141006928
12.84 -0.000266198388999328 55252.333090578126 nan nan nan 2.0717650314941767 25450396.843027018
12.88 -0.0002567417686805129 54943.640289265626 nan nan nan 2.0784697650819823 25609206.598741204
12.92 -0.00024792758631519973 54634.944015421876 nan nan nan 2.085173219233917 25768510.403499108
12.96 -0.000239575732848607 54326.2525810625 nan nan nan 2.091875474583764 25928308.257529557
13.0 -0.00023173291992861778 54017.56298473437 nan nan nan 2.098576352660948 26088600.176380485
13.040000000000001 -0.00022450563847087324 53708.87186704688 nan nan nan 2.1052757409070684 26249386.16895891
13.08 -0.00021770330204162747 53400.175835390626 nan nan nan 2.1119735699778297 26410666.225222517
13.120000000000001 -0.0002113344962708652 53091.47096521875 nan nan nan 2.1186697426390237 26572440.315510627
13.16 -0.00020537879026960582 52782.769652218754 nan nan nan 2.12536438798101 26734708.432061512
13.200000000000001 -0.00020005190162919462 52474.072078375 nan nan nan 2.1320573717442968 26897470.58366891
13.24 -0.00019568558491300792 52165.37448046875 nan nan nan 2.1387482995662603 27060726.78201931
13.280000000000001 -0.0001922074588946998 51856.680510671875 nan nan nan 2.145437101685109 27224477.02217088
13.32 -0.00018969389202538878 51547.98730015625 nan nan nan 2.1521237187829922 27388721.318563346
13.36 -0.00018804070714395493 51239.299406125 nan nan nan 2.1588080039353934 27553459.692224868
13.4 -0.00018662848742678761 50930.611888375 nan nan nan 2.1654898409877616 27718692.151246157
13.44 -0.00018513191025704145 50621.92244125 nan nan nan 2.172168985211428 27884418.69344964
13.48 -0.00018336690845899284 50313.231566109374 nan nan nan 2.178844914620234 28050639.286025256
13.52 -0.0001813802809920162 50004.539966250006 nan nan nan 2.185517018533289 28217353.96043511
13.56 -0.0001793408446246758 49695.84942303125 nan nan nan 2.19218519147507 28384562.707812354
13.6 -0.00017766164091881365 49387.16153678125 nan nan nan 2.198849325578892 28552265.52515957
13.64 -0.00017667269275989383 49078.47211117187 nan nan nan 2.205508780032521 28720462.422560714
13.68 -0.00017582200234755874 48769.78395582812 nan nan nan 2.212162838438125 28889153.399115156
13.72 -0.0001748938811942935 48461.098114500004 nan nan nan 2.218810810970221 29058338.46990171
13.76 -0.00017369611305184662 48152.411594718746 nan nan nan 2.225452643770054 29228017.638552826
13.8 -0.00017214860417880118 47843.728426562506 nan nan nan 2.232089031483859 29398190.89357266
13.84 -0.00017054109775926918 47535.037816749995 nan nan nan 2.2387206934373722 29568858.216031935
13.88 -0.00016908944235183299 47226.35617515625 nan nan nan 2.245347764872875 29740019.626330946
13.92 -0.00016818891162984073 46917.67043482813 nan nan nan 2.2519705996635366 29911675.13517888
13.96 -0.00016783393220975995 46608.9890236875 nan nan nan 2.258589667979744 30083824.740620576
14.0 -0.0001676018873695284 46300.309843171875 nan nan nan 2.2652051210345645 30256468.46213928
14.040000000000001 -0.00016720613348297775 45991.63499009375 nan nan nan 2.27181663727525 30429606.304917663
14.08 -0.00016661015979479998 45682.96169525 nan nan nan 2.2784239327033804 30603238.290220845
14.120000000000001 -0.0001659238914726302 45374.28500284375 nan nan nan 2.2850268622249463 30777364.422710143
14.16 -0.00016506251995451748 45065.609405375 nan nan nan 2.291625452241538 30951984.674615633
14.200000000000001 -0.00016381345631089061 44756.93039964063 nan nan nan 2.2982198576257953 31127099.057709534
14.24 -0.00016194605268537998 44448.25261132813 nan nan nan 2.3048101709468756 31302707.578364305
14.280000000000001 -0.0001594107161508873 44139.57769259375 nan nan nan 2.3113960984439212 31478810.247440945
14.32 -0.00015633326256647706 43830.90388501562 nan nan nan 2.3179775404046454 31655407.065328613
14.36 -0.00015323101251851767 43522.232290375 nan nan nan 2.3245542635714447 31832498.025393996
14.4 -0.00015011803770903498 43213.562454750005 nan nan nan 2.331126180001995 32010083.14856499
14.44 -0.00014688237570226192 42904.89559498437 nan nan nan 2.3376935699425236 32188162.4569576
14.48 -0.00014331437705550343 42596.2290975 nan nan nan 2.3442568866975924 32366735.953625266
14.52 -0.0001392914418829605 42287.557093062496 nan nan nan 2.350816593820051 32545803.62710625
14.56 -0.00013507751282304525 41978.889574625 nan nan nan 2.3573731346896465 32725365.4851514
14.6 -0.00013108507846482098 41670.22768596875 nan nan nan 2.3639266205812923 32905421.540999234
14.64 -0.00012744269042741507 41361.55980723438 nan nan nan 2.370476599931003 33085971.80433735
14.68 -0.00012406510359141976 41052.8864790625 nan nan nan 2.377022122788277 33267016.244943537
14.72 -0.00012047490599798039 40744.2091695 nan nan nan 2.383562712784524 33448554.857918635
14.76 -0.00011684225319186226 40435.52785414062 nan nan nan 2.3900984381207437 33630587.63839385
14.8 -0.0001137015933636576 40126.85013101563 nan nan nan 2.3966291597332594 33813114.58284264
14.84 -0.00011130519851576537 39818.175666921874 nan nan nan 2.4031552469409854 33996135.68140393
14.88 -0.0001094131512218155 39509.496556796876 nan nan nan 2.4096772341849224 34179650.938301586
14.92 -0.00010786009806906804 39200.81757892188 nan nan nan 2.416194856053704 34363660.33191972
14.96 -0.00010646604641806334 38892.1402606875 nan nan nan 2.422706994950241 34548163.88971581
15.0 -0.00010473808652022853 38583.465217734374 nan nan nan 2.4292127151132576 34733161.59802563
15.040000000000001 -0.00010281371942255646 38274.78994545312 nan nan nan 2.435711848861057 34918653.4912953
15.08 -0.00010074990859720856 37966.11666 nan nan nan 2.4422048354088597 35104639.572786056
15.120000000000001 -9.87052044365555e-05 37657.443755531254 nan nan nan 2.4486921480162662 35291119.83318582
15.16 -9.700740338303149e-05 37348.766746312496 nan nan nan 2.45517363291761 35478094.26652095
15.200000000000001 -9.592400601832196e-05 37040.089322625 nan nan nan 2.4616493382043054 35665562.85656116
15.24 -9.573235001880676e-05 36731.409584562505 nan nan nan 2.468119951641264 35853525.616284326
15.280000000000001 -9.610884444555268e-05 36422.7298805 nan nan nan 2.4745859608506233 36041982.54813614
15.32 -9.666119876783341e-05 36114.0494109375 nan nan nan 2.4810475583220177 36230933.64124785
15.36 -9.732978651300073e-05 35805.37047970313 nan nan nan 2.48750490748167 36420378.90405616
15.4 -9.775538637768477e-05 35496.6929045625 nan nan nan 2.4939577709521425 36610318.33436362
15.44 -9.750118624651805e-05 35188.010912859376 nan nan nan 2.5004064615547597 36800751.94001172
15.48 -9.677674097474664e-05 34879.3349526875 nan nan nan 2.506851680264876 36991679.689480655
15.52 -9.60340112214908e-05 34570.662432703124 nan nan nan 2.5132934357804024 37183101.64983774
15.56 -9.543493069941178e-05 34261.982711796874 nan nan nan 2.51973180278093 37375017.785938956
15.6 -9.554631833452731e-05 33953.297989781255 nan nan nan 2.526167040623174 37567428.05480422
15.64 -9.61655387072824e-05 33644.61503746875 nan nan nan 2.5325989554222965 37760332.44771259
15.68 -9.692560706753284e-05 33335.936820203126 nan nan nan 2.53902719591701 37953731.00493232
15.72 -9.79177639237605e-05 33027.262845624995 nan nan nan 2.545451885540096 38147623.73772829
15.76 -9.907705680234358e-05 32718.583808734376 nan nan nan 2.5518733425252185 38342010.64396752
15.8 -0.00010068266419693828 32409.90846425 nan nan nan 2.5582913898567057 38536891.7381273
15.84 -0.00010247130558127537 32101.239170203124 nan nan nan 2.5647053300629574 38732267.042376354
15.88 -0.00010393793490948156 31792.567405015627 nan nan nan 2.5711149636699493 38928136.56832603
15.92 -0.00010520116484258324 31483.900828578127 nan nan nan 2.5775205390011906 39124500.307066336
15.96 -0.00010635787475621328 31175.230200921873 nan nan nan 2.583922089775589 39321358.276396744
16.0 -0.00010707996261771768 30866.558579453125 nan nan nan 2.590318928604858 39518710.455176786
16.04 -0.00010733924864325672 30557.89349884375 nan nan nan 2.596710198683414 39716556.86802854
16.080000000000002 -0.00010731803922681138 30249.227367453124 nan nan nan 2.6030945887502286 39914897.52159079
16.12 -0.0001071363003575243 29940.562902515623 nan nan nan 2.6094701370893407 40113732.426294275
16.16 -0.00010716375982156023 29631.890329609374 nan nan nan 2.615835721217655 40313061.57534931
16.2 -0.00010733531235018745 29323.216127046875 nan nan nan 2.622190211006681 40512884.950138636
16.240000000000002 -0.00010761772864498198 29014.539823546875 nan nan nan 2.628532594559429 40713202.51236427
16.28 -0.00010841150651685894 28705.86476171875 nan nan nan 2.634862719041003 40914014.288824655
16.32 -0.00010974263568641618 28397.193762140625 nan nan nan 2.641180511538422 41115320.297666
16.36 -0.0001116100320359692 28088.521587859374 nan nan nan 2.6474857663375095 41317120.56349388
16.4 -0.0001135987404268235 27779.852150875 nan nan nan 2.653779148170904 41519415.0657556
16.44 -0.00011573325173230842 27471.191230742188 nan nan nan 2.660061402992823 41722203.8643166
16.48 -0.00011801721120718867 27162.52694015625 nan nan nan 2.666331963021025 41925486.96047584
16.52 -0.00012010554928565398 26853.863682046875 nan nan nan 2.672590265253038 42129264.32959254
16.56 -0.00012195794988656417 26545.19858147656 nan nan nan 2.6788363061410565 42333536.00357059
16.6 -0.00012355452054180205 26236.528655929687 nan nan nan 2.685070684683068 42538301.927620254
16.64 -0.0001247172913281247 25927.860168000003 nan nan nan 2.6912940799067036 42743562.10859603
16.68 -0.00012557808076962829 25619.19064684375 nan nan nan 2.697506947069023 42949316.47945182
16.72 -0.0001263283920707181 25310.522169609376 nan nan nan 2.7037094430796453 43155565.1002564
16.76 -0.00012683878594543785 25001.854326234374 nan nan nan 2.7099020999209142 43362307.9733329
16.8 -0.0001271764631383121 24693.193641609374 nan nan nan 2.716085953527176 43569545.14072201
16.84 -0.0001277718401979655 24384.533447460937 nan nan nan 2.722261623588029 43777276.61987555
16.88 -0.00012851011706516147 24075.881261453127 nan nan nan 2.728429579372703 43985502.46565804
16.92 -0.0001291247026529163 23767.22403871875 nan nan nan 2.734590486375005 44194222.70363559
16.96 -0.00012957189755979925 23458.560577632812 nan nan nan 2.740745431416618 44403437.28642696
17.0 -0.00012960041931364685 23149.904125125 nan nan nan 2.7468950923845217 44613146.206408784
17.04 -0.00012917110871057957 22841.246149773437 nan nan nan 2.753040619708846 44823349.53211077
17.080000000000002 -0.00012854396481998265 22532.580993585936 nan nan nan 2.7591829242709083 45034047.18234531
17.12 -0.0001281325676245615 22223.912751140626 nan nan nan 2.765322268155639 45245239.10116461
17.16 -0.00012806421727873385 21915.251233359373 nan nan nan 2.771458168018021 45456925.371986255
17.2 -0.0001282921148231253 21606.58681442969 nan nan nan 2.7775907357939924 45669105.958415516
17.240000000000002 -0.00012885130126960576 21297.92707196875 nan nan nan 2.7837202784805033 45881780.90684115
17.28 -0.00012959755258634686 20989.273737 nan nan nan 2.789847239026589 46094950.2432976
17.32 -0.00013016701268497854 20680.625420781253 nan nan nan 2.7959715881432876 46308614.02310231
17.36 -0.00013066567771602422 20371.982959875 nan nan nan 2.802092846583144 46522772.30220345
17.400000000000002 -0.00013157521607354283 20063.349426937497 nan nan nan 2.8082113401237687 46737425.14534262
17.44 -0.00013295661483425647 19754.705899632812 nan nan nan 2.8143279458689947 46952572.64811835
17.48 -0.00013466172094922513 19446.057533343752 nan nan nan 2.8204431844241507 47168214.69716951
17.52 -0.00013623737322632223 19137.4026481875 nan nan nan 2.826557946853283 47384351.26596573
17.56 -0.00013756001135334373 18828.738227242186 nan nan nan 2.832674104359274 47600982.22292173
17.6 -0.00013864031643606722 18520.072649054688 nan nan nan 2.838793417107688 47818107.508236066
17.64 -0.00013956545444671065 18211.41455135156 nan nan nan 2.844916744035533 48035727.173034586
17.68 -0.00013978176866658032 17902.756752820314 nan nan nan 2.8510447409366853 48253841.28815445
17.72 -0.00013914803275838494 17594.098107054688 nan nan nan 2.857177046673898 48472449.84287097
17.76 -0.00013784841576125473 17285.439059898436 nan nan nan 2.8633126611189526 48691552.87202136
17.8 -0.00013638558448292315 16976.78114978125 nan nan nan 2.8694490548856653 48911150.335913606
17.84 -0.00013519027561414987 16668.124614375 nan nan nan 2.875582918681158 49131242.26481481
17.88 -0.00013364804908633232 16359.464449234376 nan nan nan 2.8817120247752372 49351828.68488025
17.92 -0.00013166156713850796 16050.79653475 nan nan nan 2.8878356778976157 49572909.513188094
17.96 -0.00012922674068249762 15742.131576101561 nan nan nan 2.8939538859882505 49794484.7006886
18.0 -0.00012642295041587204 15433.466087976562 nan nan nan 2.900065906436718 50016554.30349109
18.04 -0.00012356165098026395 15124.80289469531 nan nan nan 2.906170364921687 50239118.29756224
18.080000000000002 -0.00012028312630718574 14816.138882007814 nan nan nan 2.912266992804554 50462176.67569659
18.12 -0.0001164339337265119 14507.466658476564 nan nan nan 2.9183565068569126 50685729.44750898
18.16 -0.00011260232713539153 14198.798090285156 nan nan nan 2.924437508376685 50909776.556741394
18.2 -0.00010905395174631849 13890.128333765624 nan nan nan 2.9305090360321855 51134318.083509505
18.240000000000002 -0.00010564105468802154 13581.461974585938 nan nan nan 2.9365704481651416 51359353.972692624
18.28 -0.00010203541751252487 13272.800257742187 nan nan nan 2.9426237036456833 51584884.32876021
18.32 -9.795986989047378e-05 12964.13736896875 nan nan nan 2.9486698481685387 51810909.21076926
18.36 -9.339563985122368e-05 12655.472613242187 nan nan nan 2.9547077194059095 52037428.50845832
18.400000000000002 -8.837605855660513e-05 12346.816783929688 nan nan nan 2.960734320812805 52264442.320287935
18.44 -8.323680958710611e-05 12038.159816929687 nan nan nan 2.9667457606478638 52491950.75937738
18.48 -7.843565254006535e-05 11729.502098796875 nan nan nan 2.9727388333283082 52719953.83086266
18.52 -7.410781108774245e-05 11420.84941446875 nan nan nan 2.978713631201781 52948451.584868394
18.56 -7.018076576059684e-05 11112.2008508125 nan nan nan 2.9846706073609317 53177444.07097641
18.6 -6.663655221927911e-05 10803.551752679687 nan nan nan 2.9906118163437263 53406931.33752858
18.64 -6.321370892692357e-05 10494.896873988282 nan nan nan 2.996538516395388 53636913.344798416
18.68 -5.9795220295200124e-05 10186.24165609375 nan nan nan 3.0024515827128253 53867390.08611075
18.72 -5.62361856282223e-05 9877.580318652343 nan nan nan 3.0083520239631465 54098361.55976538
18.76 -5.240786413196474e-05 9568.92482401172 nan nan nan 3.014241509703125 54329827.75746254
18.8 -4.8397774662589654e-05 9260.266996929688 nan nan nan 3.020120549807105 54561788.76902918
18.84 -4.4203152356203645e-05 8951.603114039062 nan nan nan 3.0259903613004826 54794244.42654804
18.88 -4.039527630084194e-05 8642.941756570313 nan nan nan 3.031852750543023 55027194.79212849
18.92 -3.746981383301318e-05 8334.278843355469 nan nan nan 3.0377077430601904 55260640.033482485
18.96 -3.521956023178063e-05 8025.6148310781255 nan nan nan 3.04355311276062 55494579.91630471
19.0 -3.3362506655976176e-05 7716.944059601562 nan nan nan 3.0493862870219184 55729014.457557335
19.04 -3.1703038985142484e-05 7408.275540378906 nan nan nan 3.0552036644200617 55963943.71833792
19.080000000000002 -3.001973709615413e-05 7099.608490818359 nan nan nan 3.061004174347603 56199367.62415357
19.12 -2.8178679713164456e-05 6790.942370207032 nan nan nan 3.0667893128133987 56435286.43613507
19.16 -2.639002923388034e-05 6482.2764015312505 nan nan nan 3.072561041181452 56671700.10952619
19.2 -2.441852120682597e-05 6173.606178035156 nan nan nan 3.0783218391394596 56908608.56827277
19.240000000000002 -2.2611073291045614e-05 5864.941781195313 nan nan nan 3.084073506052683 57146012.05480671
19.28 -2.1315749108907767e-05 5556.276213621094 nan nan nan 3.0898167400614422 57383910.759395696
19.32 -2.041329389612656e-05 5247.608319562501 nan nan nan 3.095553586464572 57622304.53610416
19.36 -1.9596860511228442e-05 4938.939307449219 nan nan nan 3.1012857669131364 57861193.75246929
19.400000000000002 -1.8713093595579267e-05 4630.267197146484 nan nan nan 3.1070138586729956 58100578.113362364
19.44 -1.7778866094886325e-05 4321.591311263672 nan nan nan 3.112736064659105 58340457.6192443
19.48 -1.667549258854706e-05 4012.9081917226563 nan nan nan 3.1184498403183443 58580832.25431693
19.52 -1.5362647900474258e-05 3704.2219587812497 nan nan nan 3.1241520590164993 58821701.62326502
19.56 -1.4113980796537362e-05 3395.5323360996094 nan nan nan 3.129840186868846 59063065.51445804
19.6 -1.2935689483128954e-05 3086.8426108085937 nan nan nan 3.1355111203284194 59304923.6498495
19.64 -1.160124611487845e-05 2778.1536883808594 nan nan nan 3.1411728201313913 59547276.72377083
19.68 -9.962657713913359e-06 2469.4593501376953 nan nan nan 3.1468397498357565 59790124.06222695
19.72 -8.417232493229676e-06 2160.768338551758 nan nan nan 3.1525250363039463 60033465.341185614
19.76 -7.1805002335167956e-06 1852.0805142548827 nan nan nan 3.158235949001835 60277300.98252076
19.8 -6.07456240686588e-06 1543.396838456543 nan nan nan 3.163975537506975 60521630.04890605
19.84 -5.115601197758224e-06 1234.7188124970703 nan nan nan 3.1697427754927086 60766452.65949141
19.88 -3.9613460103282705e-06 926.0413217016602 nan nan nan 3.1755361939117583 61011769.80167812
19.92 -2.551235866121715e-06 617.3609179709472 nan nan nan 3.181353452722671 61257583.1723537
19.96 -1.1494258842503768e-06 308.68116876940917 nan nan nan 3.1871850582653805 61503891.744941756


==> plots/star_polymer_11/star_polymer_11.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.2680462896823883 0.23756830223242836 0.40044177887424637 0.0 0.0 -1.5236173567245716e-10 -1.8105311028193682e-10
0.025 0.26681074500083923 0.23647126691864612 0.5976442629429708 0.0 0.0 0.00016748015040554253 0.0001484961569592329
0.05 0.2646257281303406 0.23518696457043547 0.7948467470116951 0.0 0.0 0.0006692454199393812 0.0005933626122388134
0.07500000000000001 0.2618626058101654 0.23372561113584664 0.9920492310804195 0.0 0.0 0.0015034725782391192 0.0013337522681321516
0.1 0.25874996185302734 0.2320876669969939 1.189251715149144 0.0 0.0 0.002667572152482512 0.002368592712014319
0.125 0.2553744316101074 0.23028120981547007 1.3864541992178683 0.0 0.0 0.00415847831094245 0.003696575352573454
0.15000000000000002 0.2517533302307129 0.22831411958424527 1.5836566832865926 0.0 0.0 0.005972767751499646 0.005316177782000921
0.17500000000000002 0.24788789451122284 0.22619362870802606 1.7808591673553171 0.0 0.0 0.00810668362019954 0.007225687668597466
0.2 0.243793785572052 0.22392494669995106 1.9780616514240412 0.0 0.0 0.010556130733684997 0.009423160093267775
0.225 0.23951074481010437 0.22151718091370162 2.1752641354927658 0.0010673959603654773 0.002830919880837026 0.013316711571171386 0.011906456104525695
0.25 0.23509041965007782 0.2189768506550135 2.37246661956149 0.12220546072746871 0.19684756838651682 0.016383774627712143 0.014673253013031833
0.275 0.23057624697685242 0.21631344748673 2.5696691036302144 0.9502690850008736 1.0918665247576098 0.019752458971925728 0.01772104930502533
0.30000000000000004 0.22599244117736816 0.21353654466513683 2.766871587698939 1.8756953643963248 1.8541479545159925 0.023417759855868032 0.021047151437265852
0.325 0.22135016322135925 0.21065339396422048 2.9640740717676635 1.8733258954426297 1.7774419928150806 0.027374583590576863 0.02464871818771335
0.35000000000000003 0.21665969491004944 0.20767245891326086 3.1612765558363876 1.5698161402201938 1.5092357773366323 0.03161775660268335 0.028522741861868865
0.375 0.2119337022304535 0.20460264138628417 3.3584790399051117 1.2821908092230265 1.2659475508503018 0.03614202530291873 0.03266606721292593
0.4 0.20719052851200104 0.20145083998652763 3.555681523973836 1.1094367217451602 1.0935025426742193 0.04094207223533523 0.03707541004124763
0.42500000000000004 0.2024449110031128 0.1982252424940504 3.7528840080425607 0.9543918522715225 0.9635327543801316 0.046012552669495506 0.04174734316753502
0.45 0.19771075248718262 0.19493528819976005 3.9500864921112853 0.8639746648018046 0.872972103455055 0.05134810016201284 0.04667838101271763
0.47500000000000003 0.1929982751607895 0.19158717992329538 4.147288976180009 0.8334812155948539 0.8334812626632081 0.05694331872094526 0.05186492462806451
0.5 0.18831636011600494 0.18818887402975648 4.344491460248733 0.8154192155887445 0.8151282524931798 0.06279280784837106 0.057303213568024015
0.525 0.1836690753698349 0.1847457106764477 4.541693944317458 0.8280771706776009 0.8289080427727823 0.06889118437216228 0.062989454084716
0.55 0.17905813455581665 0.18126401905407039 4.738896428386182 0.8792391833987213 0.8861465070366817 0.07523306113184935 0.06891973691501724
0.5750000000000001 0.1744868904352188 0.17775025674217657 4.9360989124549075 0.9396486147889503 0.9517142902324944 0.0818130404713922 0.07509009280164819
0.6000000000000001 0.16996243596076965 0.17421293344536326 5.133301396523631 0.9909946471883144 1.0206953605571243 0.08862575334426279 0.08149646275740034
0.625 0.16549041867256165 0.17065415310844814 5.330503880592355 1.0526027819514536 1.067480620070991 0.09566583963029092 0.0881347586479116
0.65 0.16107800602912903 0.16708216972883205 5.52770636466108 1.09115390668696 1.0913553134349063 0.10292797997379932 0.09500082660495315
0.675 0.1567290872335434 0.16350655935894223 5.724908848729804 1.0955936009876592 1.0850481498201567 0.11040690334158978 0.10209050050238236
0.7000000000000001 0.15244629979133606 0.15993056458019259 5.922111332798529 1.0773974938041024 1.0555700562001478 0.11809735609721567 0.10939960182182276
0.7250000000000001 0.14823228120803833 0.15636187157517953 6.119313816867253 1.046365436186325 1.0272129632051923 0.12599407369261684 0.1169239008672088
0.75 0.14408928155899048 0.1528007420313979 6.316516300935977 1.0136828925756118 1.0087099743458279 0.1340918138238439 0.12465915079082891
0.775 0.1400211602449417 0.14925133974550345 6.513718785004702 0.9781947983239335 0.9746784583739918 0.14238542871871313 0.13260107020763934
0.8 0.13603225350379944 0.1457200028637466 6.710921269073426 0.9698947518816949 0.9659965509277118 0.15086994163561396 0.1407454240773181
0.8250000000000001 0.1321243792772293 0.1422098637071538 6.908123753142151 0.9643097044063249 0.968039291339311 0.15954049782170232 0.14908794549373647
0.8500000000000001 0.1282973736524582 0.13872421474223887 7.105326237210875 0.9671515961621321 0.9772969633965322 0.16839232351185843 0.15762439100284018
0.875 0.12455198913812637 0.13526578489547256 7.302528721279598 0.9674643353547392 0.9809465488260172 0.1774207018229192 0.16635051915060137
0.9 0.12088833749294281 0.13183894435345764 7.499731205348324 0.9814634674821537 0.9859131784126489 0.18662101765500638 0.17526206327713742
0.925 0.1173054575920105 0.12844831851493577 7.6969336894170475 0.996533538252003 0.9950907835490457 0.19598872070661444 0.18435498168004938
0.9500000000000001 0.11380203068256378 0.12509530505124117 7.894136173485773 1.0077422614384453 1.0126012018839998 0.20551930412089167 0.19362511265569754
0.9750000000000001 0.11037590354681015 0.1217803334857098 8.091338657554497 1.015741351292224 1.010475421770494 0.21520831834018395 0.20306829021064168
1.0 0.10702618956565857 0.11850705216625447 8.288541141623222 1.0201042555449424 1.0184027266390487 0.22505140089398082 0.2126803026941179
1.0250000000000001 0.10375386476516724 0.11527495721481888 8.485743625691946 1.0218523816323615 1.0170218441968824 0.23504429066930085 0.22245699773064104
1.05 0.10055997967720032 0.11208687196908856 8.682946109760671 1.0081625326838388 1.009783059621592 0.2451828618595024 0.23239422810415505
1.075 0.09744574874639511 0.10894690204192037 8.880148593829395 1.0055960520159926 1.001703352862991 0.2554631355752898 0.2424879981023023
1.1 0.0944092646241188 0.1058569864622431 9.077351077898118 0.9980344266258871 0.9998025440749934 0.26588125550244746 0.2527344026884325
1.125 0.09144709259271622 0.10281724178753421 9.274553561966844 0.9918832863531094 0.9953779851683379 0.27643336363415494 0.2631295234771251
1.1500000000000001 0.08855880796909332 0.09983013874999923 9.47175604603557 0.9855575469304453 0.9889915243947489 0.2871156751383629 0.27366946395560615
1.175 0.08574261516332626 0.09689601099248882 9.668958530104293 0.9930974820959144 0.9904298166363543 0.29792453641065647 0.28435040589821164
1.2000000000000002 0.08299784362316132 0.09401558218258863 9.866161014173016 0.9902348742976529 0.9986685709240135 0.3088563771789237 0.2951685108439417
1.225 0.08032328635454178 0.09119144999682254 10.063363498241742 1.000892033356172 1.004608950099077 0.3199077072685879 0.3061200176316027
1.25 0.07771673053503036 0.088423897179689 10.260565982310466 1.0047235624391977 0.9984557718065865 0.3310750303563614 0.3172013385132316
1.2750000000000001 0.07517559826374054 0.08571355003009996 10.45776846637919 1.0038339408774932 0.996952408332612 0.34235482560922775 0.32840881055788373
1.3 0.07269930094480515 0.0830598249704707 10.654970950447915 1.009051130147729 1.004858807532384 0.35374362037429585 0.33973887662228874
1.3250000000000002 0.07028719037771225 0.0804635723567708 10.85217343451664 1.0020868415616462 0.9969110665473467 0.36523800538962803 0.35118805900447964
1.35 0.0679391399025917 0.07792529968136312 11.049375918585362 1.003912240042035 0.9983184177425761 0.3768345902586989 0.3627528894851532
1.375 0.06565520167350769 0.07544602890683343 11.246578402654087 0.9999912189747338 1.0077203862249937 0.38853001303958745 0.37443007166434167
1.4000000000000001 0.06343495845794678 0.07302293588900985 11.443780886722813 0.9955791657059685 1.003678504813536 0.40032105452084876 0.38621621650324117
1.425 0.06127781793475151 0.07065745156932567 11.640983370791536 1.0004145697158482 1.0007227200128597 0.4122046666823811 0.39810799909168715
1.4500000000000002 0.05918257310986519 0.06835038453262494 11.83818585486026 0.9923170941414076 0.9992021220478964 0.4241779554719825 0.4101022175331442
1.475 0.057148274034261703 0.0660979812727124 12.035388338928986 0.998178980135724 0.9988450049801322 0.43623816321055253 0.42219582012640317
1.5 0.05517515167593956 0.0639026155533917 12.23259082299771 0.9986374601070735 1.0028726590855939 0.4483825998582896 0.43438572324039126
1.5250000000000001 0.053263306617736816 0.06176673890994525 12.429793307066433 0.9997436492043185 0.9992245769794343 0.4606086420590476 0.44666900383597796
1.55 0.05141042172908783 0.059687564428644806 12.626995791135158 1.003866412882976 1.0039905069848218 0.47291368146893314 0.45904286484120965
1.5750000000000002 0.04961380362510681 0.057663250081431576 12.824198275203884 1.0003355539893792 1.0002287197449948 0.4852950525970548 0.47150455383631623
1.6 0.047871820628643036 0.05569343719552236 13.021400759272606 0.9982840172639722 0.9979756324779465 0.4977501774459973 0.4840510739176215
1.625 0.04618300497531891 0.053779735049592825 13.218603243341331 1.0002071716574903 0.9937520065024688 0.5102766072412009 0.49667992219573537
1.6500000000000001 0.04454575479030609 0.051921126489370174 13.415805727410056 1.002665965530796 0.9980290690569489 0.5228719310242628 0.5093886484639625
1.675 0.042959894984960556 0.05011724227725265 13.61300821147878 0.9993982840182036 0.9981722463223366 0.535533908696883 0.5221747709785047
1.7000000000000002 0.04142595827579498 0.0483662449712251 13.810210695547504 1.001176981989498 1.0025146910571123 0.5482604859066551 0.5350358022818335
1.725 0.03994385153055191 0.04666659411698802 14.00741317961623 0.9985984975839216 0.9998170522756935 0.5610497242102679 0.5479693432426204
1.75 0.03851279243826866 0.04501938106977855 14.204615663684953 0.997581949987411 0.9975384437898493 0.5738996821285302 0.5609729438816662
1.7750000000000001 0.03713148459792137 0.043421817516974236 14.401818147753676 0.998485901921472 1.0039113666184216 0.5868084251414106 0.5740444362491316
1.8 0.035798463970422745 0.04187369409537273 14.599020631822402 0.9982473435867069 1.0050407586024648 0.5997741015584929 0.5871815728644381
1.8250000000000002 0.034513141959905624 0.04037656662514679 14.796223115891127 1.0023450166160655 1.003848640012416 0.6127949714801603 0.6003823662786749
1.85 0.033274538815021515 0.038928612543626784 14.99342559995985 1.0041950397145596 1.0023681728218146 0.6258692631743714 0.6136448334508817
1.875 0.03208019956946373 0.03752834172505821 nan nan nan 0.6389951187412197 0.6269669563843793
1.9000000000000001 0.03092815726995468 0.03617498517702531 nan nan nan 0.6521706595467479 0.6403467908538971
1.925 0.02981768548488617 0.034866355101492004 nan nan nan 0.6653941351382979 0.6537824438526788
1.9500000000000002 0.02874724380671978 0.033601661644680404 nan nan nan 0.678663818190707 0.6672720587354539
1.975 0.02771495096385479 0.03238148986395597 nan nan nan 0.6919779400799645 0.6808138784047909
2.0 0.026719072833657265 0.031205593049981425 nan nan nan 0.7053348399481625 0.6944062830071712
2.025 0.025759568437933922 0.030072647901098627 nan nan nan 0.7187330999962678 0.7080477248502323
2.0500000000000003 0.02483516000211239 0.028980890754203865 nan nan nan 0.7321715223594624 0.7217366316946066
2.075 0.023945439606904984 0.02793037833179618 nan nan nan 0.7456489818113623 0.7354714939923389
2.1 0.023090235888957977 0.026920328913177558 nan nan nan 0.7591644375570086 0.7492508396081337
2.125 0.02226826176047325 0.025949564516833494 nan nan nan 0.7727168428929919 0.7630734843430715
2.15 0.021477846428751945 0.025016980936281626 nan nan nan 0.7863050317576833 0.7769380626132124
2.1750000000000003 0.020717188715934753 0.02412128727145242 nan nan nan 0.7999278628072768 0.7908434274588608
2.2 0.019985267892479897 0.02326319513900642 nan nan nan 0.8135842827806887 0.8047884015225122
2.225 0.019280852749943733 0.022438672156750453 nan nan nan 0.8272732551176654 0.8187717840468084
2.25 0.018602518364787102 0.02164903144842476 nan nan nan 0.8409936587592794 0.8327925066505157
2.275 0.017950084060430527 0.02089112099174174 nan nan nan 0.8547443350431553 0.8468495176142743
2.3000000000000003 0.017324892804026604 0.02016702001481294 nan nan nan 0.8685242631804906 0.860941727163304
2.325 0.016726430505514145 0.01947448455257268 nan nan nan 0.8823324040396625 0.875068176928275
2.35 0.016153458505868912 0.018811564509922923 nan nan nan 0.8961677101998509 0.8892280324886151
2.375 0.01560463011264801 0.0181784767752108 nan nan nan 0.9100292268087494 0.9034203242654653
2.4000000000000004 0.015078374184668064 0.017575880854366174 nan nan nan 0.9239161133553592 0.9176443280874346
2.4250000000000003 0.014573156833648682 0.017002064250311477 nan nan nan 0.9378275790866427 0.9318992412693555
2.45 0.01408702414482832 0.016453701349352708 nan nan nan 0.9517628904439762 0.9461842018821744
2.475 0.01361906062811613 0.01593186782728567 nan nan nan 0.9657212097624267 0.9604982377450738
2.5 0.01316939014941454 0.015434373557788235 nan nan nan 0.9797015770492004 0.9748404928155318
2.5250000000000004 0.012738200835883617 0.014960644738270235 nan nan nan 0.9937029980634859 0.9892100384245547
2.5500000000000003 0.012325233779847622 0.014509622012688593 nan nan nan 1.007724721550113 1.003606076513401
2.575 0.011929095722734928 0.014080117540018276 nan nan nan 1.0217661381258252 1.018027819402689
2.6 0.011547579430043697 0.013671026774614752 nan nan nan 1.035826737059629 1.0324743623064445
2.625 0.011179293505847454 0.013283733235672116 nan nan nan 1.0499059752924726 1.0469450484567673
2.6500000000000004 0.010824238881468773 0.012914044447664747 nan nan nan 1.0640031911681154 1.0614390657058812
2.6750000000000003 0.010483326390385628 0.01256349572489628 nan nan nan 1.0781177414696919 1.0759557168544427
2.7 0.010156894102692604 0.01223171870993448 nan nan nan 1.0922491264329905 1.0904939931292157
2.725 0.009844246320426464 0.01191599231462071 nan nan nan 1.1063970065518183 1.1050530943124763
2.75 0.0095435855910182 0.011617318490199615 nan nan nan 1.1205611132911095 1.1196323493048825
2.7750000000000004 0.009253867901861668 0.011334642648370587 nan nan nan 1.1347411350654848 1.1342309301272275
2.8000000000000003 0.008974500931799412 0.01106717713401964 nan nan nan 1.1489367685868097 1.1488481959761325
2.825 0.008704687468707561 0.010815879600851836 nan nan nan 1.1631476676170522 1.163483779614947
2.85 0.008443309925496578 0.010580411131790738 nan nan nan 1.1773733465762717 1.1781371987606066
2.875 0.008189954794943333 0.010360367405855391 nan nan nan 1.1916131049790757 1.1928079434925571
2.9000000000000004 0.007945068180561066 0.01015309266124543 nan nan nan 1.205866325467419 1.207495667014764
2.9250000000000003 0.007709635887295008 0.009958235104840035 nan nan nan 1.2201325664009244 1.2221997817388979
2.95 0.007485354784876108 0.009773632750103825 nan nan nan 1.2344115404802565 1.236919761215807
2.975 0.007273430470377207 0.009599260048500664 nan nan nan 1.2487029816838315 1.251655167959828
3.0 0.007073851767927408 0.009436588382542637 nan nan nan 1.2630065341926102 1.2664054183680575
3.0250000000000004 0.006885796319693327 0.009282259892718461 nan nan nan 1.277321841654657 1.2811700628171303
3.0500000000000003 0.006707885768264532 0.00913827307666524 nan nan nan 1.2916486356686756 1.2959487422856164
3.075 0.006538905203342438 0.00900291382815884 nan nan nan 1.3059868694681218 1.3107410236296841
3.1 0.00637832609936595 0.008876247857852916 nan nan nan 1.320336404640957 1.3255465867290144
3.125 0.006226216908544302 0.008758075034180818 nan nan nan 1.3346970850697941 1.34036535511884
3.1500000000000004 0.0060826740227639675 0.008648239710451826 nan nan nan 1.3490687120200848 1.3551970627852934
3.1750000000000003 0.005947499070316553 0.008544549884070222 nan nan nan 1.363451024872723 1.3700417645743324
3.2 0.005820238497108221 0.008446875897389617 nan nan nan 1.3778435388655284 1.3848994419635063
3.225 0.005700895097106695 0.00835401666403906 nan nan nan 1.3922458514067266 1.3997698038374278
3.25 0.005589223466813564 0.00826837323453484 nan nan nan 1.4066576401274493 1.4146526643367505
3.2750000000000004 0.005484186112880707 0.008188857911884184 nan nan nan 1.4210786235562505 1.4295480349135288
3.3000000000000003 0.005384974181652069 0.008116089339203148 nan nan nan 1.4355086368234524 1.4444564326858909
3.325 0.0052903941832482815 0.008047909186012633 nan nan nan 1.4499475115189722 1.4593779872677461
3.35 0.00519914273172617 0.007982076758558297 nan nan nan 1.4643951904941126 1.474312602768491
3.375 0.005111565347760916 0.007918462649396529 nan nan nan 1.4788516190733745 1.489260259235521
3.4000000000000004 0.005028764717280865 0.007858558183609093 nan nan nan 1.4933168276649538 1.5042209484542033
3.4250000000000003 0.004951683804392815 0.007801826026913085 nan nan nan 1.5077905927725122 1.5191944893736218
3.45 0.004881430882960558 0.00774783962522343 nan nan nan 1.522272453841244 1.5341808248902336
3.475 0.004818856716156006 0.007696246563807649 nan nan nan 1.5367620526608692 1.5491802737446811
3.5 0.004763998556882143 0.007648641176711062 nan nan nan 1.5512591032549021 1.564192931658425
3.5250000000000004 0.004715843591839075 0.007601877848305937 nan nan nan 1.5657634490284404 1.5792189256337201
3.5500000000000003 0.004672902170568705 0.007556661289300975 nan nan nan 1.580275082705411 1.5942579991700698
3.575 0.004634735640138388 0.007511543805009576 nan nan nan 1.5947940609061477 1.6093099637940178
3.6 0.004601756576448679 0.0074676747984459575 nan nan nan 1.609320168817686 1.6243751079971225
3.625 0.004573634825646877 0.007422004961438867 nan nan nan 1.6238530409411893 1.6394529176792958
3.6500000000000004 0.0045493366196751595 0.0073765871802631165 nan nan nan 1.6383924241289418 1.6545431174000076
3.6750000000000003 0.0045277732424438 0.007333122106754986 nan nan nan 1.65293806971632 1.669645631769335
3.7 0.004508207552134991 0.007290555106939288 nan nan nan 1.6674897553787926 1.6847605239856769
3.725 0.004491864237934351 0.007248151407296076 nan nan nan 1.6820472272701659 1.6998872833419183
3.75 0.00448025343939662 0.007205632961301733 nan nan nan 1.6966102412127724 1.7150259218910646
3.7750000000000004 0.004473211243748665 0.0071620820969282364 nan nan nan 1.711178694093161 1.730176150148336
3.8000000000000003 0.004469116684049368 0.00711719073252195 nan nan nan 1.7257522977156663 1.7453378840596043
3.825 0.004465877078473568 0.007073304188807038 nan nan nan 1.7403307576058729 1.760511024283271
3.85 0.004462597891688347 0.007032062640721373 nan nan nan 1.7549139805293543 1.775695500103972
3.875 0.0044588446617126465 0.006990199131336634 nan nan nan 1.7695020772065073 1.790891698251685
3.9000000000000004 0.004454515408724546 0.0069468591922102 nan nan nan 1.78409521232687 1.8060995046084376
3.9250000000000003 0.004449502099305391 0.006904801135053602 nan nan nan 1.7986935387403193 1.8213192496946071
3.95 0.004444565623998642 0.006863788159340597 nan nan nan 1.8132970588667428 1.836551224048526
3.975 0.004440908785909414 0.006822648052763115 nan nan nan 1.8279057663961253 1.8517954436276942
4.0 0.004438404459506273 0.00678116078594667 nan nan nan 1.8425197231446047 1.867052257020113
4.025 0.0044362894259393215 0.006738676127153182 nan nan nan 1.8571389169507952 1.8823220751598095
4.05 0.004434866365045309 0.006697449022634338 nan nan nan 1.8717633355427195 1.8976050885182054
4.075 0.004434916656464338 0.0066567471777832146 nan nan nan 1.8863932096299594 1.9129015855945906
4.1000000000000005 0.004436670336872339 0.006617064351280988 nan nan nan 1.9010286159926848 1.9282115937746875
4.125 0.004440265707671642 0.006575638174574632 nan nan nan 1.9156691850412524 1.9435353827085993
4.15 0.00444464385509491 0.006535441200334975 nan nan nan 1.9303143887800565 1.9588729300552052
4.175 0.0044495947659015656 0.006496386185627515 nan nan nan 1.9449639480068495 1.9742245435505832
4.2 0.004457340110093355 0.006456090042514476 nan nan nan 1.9596179466174786 1.9895904198200929
4.2250000000000005 0.004469200968742371 0.006414912062819043 nan nan nan 1.974276712243333 2.0049708238522697
4.25 0.004485046956688166 0.006371551362273603 nan nan nan 1.9889406930136542 2.020365967135728
4.275 0.004503955598920584 0.006327124847993928 nan nan nan 2.0036102995420095 2.035775793737457
4.3 0.0045247990638017654 0.00628098797530837 nan nan nan 2.018285784510664 2.0512002453771583
4.325 0.004546259064227343 0.006235332384765929 nan nan nan 2.0329676392707223 2.066639381977172
4.3500000000000005 0.0045682527124881744 0.006189042043684055 nan nan nan 2.047656519174512 2.082093473059216
4.375 0.004591421689838171 0.006143171053867499 nan nan nan 2.0623530091706543 2.0975627668750803
4.4 0.0046160779893398285 0.006097378117596717 nan nan nan 2.0770576588329197 2.113047522923759
4.425 0.00464198412373662 0.0060508495589492945 nan nan nan 2.091771130710719 2.1285476123207556
4.45 0.00466786278411746 0.006002303783376551 nan nan nan 2.106494088624838 2.1440630608031883
4.4750000000000005 0.0046924687922000885 0.005953007517264055 nan nan nan 2.1212270096403656 2.1595937971340806
4.5 0.004714755341410637 0.005901961458229069 nan nan nan 2.1359701044336985 2.1751396841694923
4.525 0.00473410077393055 0.005851235432575859 nan nan nan 2.1507234334100933 2.1907011814046307
4.55 0.004751688335090876 0.005800905866101338 nan nan nan 2.1654871744758966 2.206278099708452
4.575 0.004768809303641319 0.005750078911247996 nan nan nan 2.1802617358419742 2.2218703518871625
4.6000000000000005 0.004785588011145592 0.005698726810869107 nan nan nan 2.195047597723226 2.2374779910399356
4.625 0.004801096394658089 0.005646377758018468 nan nan nan 2.2098453709955845 2.253101100625239
4.65 0.0048151942901313305 0.0055935391868022506 nan nan nan 2.224655383336299 2.268739930337938
4.675 0.004828294739127159 0.005540024052422838 nan nan nan 2.2394781698167376 2.2843947134880054
4.7 0.004841609857976437 0.0054869562476963975 nan nan nan 2.2543142868466672 2.3000651813548947
4.7250000000000005 0.004856697749346495 0.0054345776480146475 nan nan nan 2.2691646086645827 2.315751430922685
4.75 0.004872879944741726 0.005381919732770217 nan nan nan 2.2840299887728595 2.3314529754359294
4.775 0.004888725001364946 0.0053293211317012685 nan nan nan 2.298910982124782 2.3471699134524013
4.800000000000001 0.004903925117105246 0.005276050254272905 nan nan nan 2.3138080310194593 2.3629018263877724
4.825 0.004918372258543968 0.005220938062413766 nan nan nan 2.328721480207629 2.3786487056933985
4.8500000000000005 0.004931968171149492 0.005166500430223195 nan nan nan 2.3436513896114146 2.3944105245363785
4.875 0.004944637417793274 0.005111313861650774 nan nan nan 2.3585978750878964 2.4101872021889412
4.9 0.00495578208938241 0.005057259715225797 nan nan nan 2.373560903305928 2.425978432676983
4.925000000000001 0.004964546766132116 0.0050039792158318675 nan nan nan 2.3885405861605737 2.441784386868643
4.95 0.004969840869307518 0.004952280175365261 nan nan nan 2.4035368982701484 2.45760490272463
4.9750000000000005 0.004971653688699007 0.004899788428941031 nan nan nan 2.418549373407656 2.473439925069287
5.0 0.004971472546458244 0.0048486617909346075 nan nan nan 2.433577440254647 2.489289778354997
5.025 0.00497064646333456 0.004797471801734105 nan nan nan 2.448620789447752 2.5051543532488068
5.050000000000001 0.004968787543475628 0.004746739296542197 nan nan nan 2.4636793381788658 2.521033455923577
5.075 0.00496488343924284 0.004697855978505105 nan nan nan 2.478753150158472 2.536926871481157
5.1000000000000005 0.0049582840874791145 0.004647996734654731 nan nan nan 2.493842322712376 2.552834564797262
5.125 0.004948921501636505 0.004599824067976261 nan nan nan 2.5089467373007017 2.568756442834332
5.15 0.00493684783577919 0.004554308626662006 nan nan nan 2.52406608580752 2.584692336490073
5.175000000000001 0.004922032821923494 0.004507001874501587 nan nan nan 2.539199783953092 2.600641752355079
5.2 0.004905030131340027 0.004458793445264437 nan nan nan 2.554347186592864 2.616604048606673
5.2250000000000005 0.004885647911578417 0.00441433815475544 nan nan nan 2.5695073060656513 2.63257911260433
5.25 0.004862958565354347 0.004373176297914943 nan nan nan 2.5846792132430916 2.648567160722315
5.275 0.004836716689169407 0.004331843796457882 nan nan nan 2.5998620829065384 2.664567544109562
5.300000000000001 0.004807987250387669 0.004293000124819911 nan nan nan 2.6150553479306637 2.6805794273940227
5.325 0.004777409601956606 0.004255659526611732 nan nan nan 2.63025889905883 2.696602271182028
5.3500000000000005 0.004745617508888245 0.004218534798407811 nan nan nan 2.6454727341214905 2.712635429884944
5.375 0.004712419118732214 0.004181591236733941 nan nan nan 2.6606972249150256 2.7286788587630753
5.4 0.004676976706832647 0.004143921226811156 nan nan nan 2.6759327401500403 2.7447324003789713
5.425000000000001 0.004639649763703346 0.004107829839484406 nan nan nan 2.6911797726133484 2.760795748952117
5.45 0.004601129796355963 0.004073605304521199 nan nan nan 2.706438746339086 2.7768683066309676
5.4750000000000005 0.0045627751387655735 0.004040333353777293 nan nan nan 2.7217097906516403 2.7929502285714944
5.5 0.004526340868324041 0.004008618322526223 nan nan nan 2.736993111786724 2.8090416002180096
5.525 0.004492247011512518 0.0039791564258777 nan nan nan 2.7522892797527265 2.8251423247082568
5.550000000000001 0.00446045957505703 0.0039511603166530965 nan nan nan 2.7675990277036107 2.8412521317100943
5.575 0.004429997876286507 0.003924048996190227 nan nan nan 2.7829228562571724 2.857370341906594
5.6000000000000005 0.0043999431654810905 0.0038976574898711954 nan nan nan 2.7982608455331803 2.873497095253184
5.625 0.0043692030012607574 0.0038713216861092164 nan nan nan 2.813613182570992 2.8896324559704327
5.65 0.004337779711931944 0.003848186835741271 nan nan nan 2.8289799845864008 2.905776625203836
5.675000000000001 0.004306612070649862 0.003828265985270917 nan nan nan 2.8443615590415767 2.921930224026917
5.7 0.004276429768651724 0.0038107100239608838 nan nan nan 2.859757957207591 2.9380929884690525
5.7250000000000005 0.004247285891324282 0.0037928035126933994 nan nan nan 2.8751692783794223 2.954264974404148
5.75 0.004218968562781811 0.0037752299758889007 nan nan nan 2.890595567740901 2.970446653510508
5.775 0.004190560895949602 0.0037586561431516043 nan nan nan 2.9060365857056674 2.9866387002265986
5.800000000000001 0.004160952754318714 0.003744589241165181 nan nan nan 2.9214924017399246 3.0028421169267348
5.825 0.0041303993202745914 0.0037334751684399803 nan nan nan 2.936963108455565 3.0190576427104574
5.8500000000000005 0.0040993522852659225 0.0037231421244082194 nan nan nan 2.9524489607801945 3.035285986191582
5.875 0.004067738074809313 0.0037128466845947573 nan nan nan 2.9679506726946983 3.051527383931245
5.9 0.004036139231175184 0.0037039251245716194 nan nan nan 2.983469256584068 3.067781544295689
5.925000000000001 0.004003995563834906 0.003696637726611832 nan nan nan 2.9990055092425845 3.084049180398691
5.95 0.003970270045101643 0.003690471298346616 nan nan nan 3.014560287548612 3.1003304184709304
5.9750000000000005 0.003935117274522781 0.003686053054026349 nan nan nan 3.0301345176419483 3.1166259627261965
6.0 0.0038995735812932253 0.0036811529048737385 nan nan nan 3.045729049930855 3.132935546907285
6.025 0.003864612663164735 0.003676265347330945 nan nan nan 3.0613448116497786 3.1492592912623323
6.050000000000001 0.0038306540809571743 0.003671999879774784 nan nan nan 3.0769822609204476 3.165598311344889
6.075 0.0037976994644850492 0.0036687458494220606 nan nan nan 3.0926414048811792 3.181952487756743
6.1000000000000005 0.0037654521875083447 0.0036653620286779642 nan nan nan 3.108322303891568 3.198322391159992
6.125 0.0037331401836127043 0.00366153370455358 nan nan nan 3.1240251959224543 3.2147078826299227
6.15 0.0037004160694777966 0.0036598782978070543 nan nan nan 3.1397504609805074 3.2311095084045984
6.175000000000001 0.0036672172136604786 0.003657404441083085 nan nan nan 3.1554979201835303 3.2475277315181175
6.2 0.0036329051945358515 0.0036554495027623234 nan nan nan 3.1712672738391983 3.2639629097243583
6.2250000000000005 0.0035970446188002825 0.003652995868995925 nan nan nan 3.187057986593012 3.2804158194257225
6.25 0.003559935139492154 0.0036490692354354337 nan nan nan 3.2028696934592435 3.296885562369998
6.275 0.0035221069119870663 0.0036449042718550958 nan nan nan 3.218702258635721 3.313372691125536
6.300000000000001 0.0034833939280360937 0.003640539250569418 nan nan nan 3.2345557821405335 3.329877589448279
6.325 0.003443822031840682 0.003636673062195551 nan nan nan 3.2504307881351533 3.34640083499736
6.3500000000000005 0.0034031053073704243 0.0036332970323593255 nan nan nan 3.26632803816252 3.3629424669482852
6.375 0.00336074223741889 0.0036308387600816204 nan nan nan 3.2822483398367166 3.379502170062559
6.4 0.0033160587772727013 0.003627718334504289 nan nan nan 3.298192343073976 3.3960805165832473
6.425000000000001 0.003268218133598566 0.0036250691485303532 nan nan nan 3.3141603943731406 3.4126772718155616
6.45 0.0032175842206925154 0.003620734325680357 nan nan nan 3.3301525777981014 3.4292927737524375
6.4750000000000005 0.003165119793266058 0.0036149281930141245 nan nan nan 3.3461688842813584 3.445927446817779
6.5 0.0031114157754927874 0.0036088457080393917 nan nan nan 3.3622093365341383 3.462580854610054
6.525 0.003056841902434826 0.003601639828389799 nan nan nan 3.378273982527009 3.479252873301085
6.550000000000001 0.0030013322830200195 0.003594266626513575 nan nan nan 3.3943626529310245 3.4959441046981663
6.575 0.002944421488791704 0.0035860233961864654 nan nan nan 3.4104749532037233 3.5126545532649414
6.6000000000000005 0.002885601483285427 0.0035758694276826785 nan nan nan 3.4266103551978517 3.5293845682786102
6.625 0.002824018709361553 0.003563976986816372 nan nan nan 3.442768087254116 3.5461347874879365
6.65 0.002759736031293869 0.003551733936442113 nan nan nan 3.45894761204379 3.562904638760084
6.675000000000001 0.0026932242326438427 0.0035387228083497194 nan nan nan 3.4751484750594055 3.579694775699044
6.7 0.002625010209158063 0.0035230784862141993 nan nan nan 3.4913701413723306 3.5965059173995724
6.7250000000000005 0.0025555891916155815 0.003506952113229224 nan nan nan 3.507611799010206 3.6133387081703963
6.75 0.0024856594391167164 0.0034916600244354334 nan nan nan 3.5238727233845912 3.630193267513109
6.775 0.0024154912680387497 0.0034752501575343025 nan nan nan 3.54015255660979 3.6470700419067112
6.800000000000001 0.002345076762139797 0.003458320371343283 nan nan nan 3.5564506129291673 3.663968504855995
6.825 0.0022746226750314236 0.003438735571858866 nan nan nan 3.572765715775361 3.6808884142038467
6.8500000000000005 0.0022035371512174606 0.003415775224558984 nan nan nan 3.5890964306180786 3.697829762910607
6.875 0.002132059307768941 0.0033913704767291985 nan nan nan 3.60544160633664 3.714791934724793
6.9 0.002061012666672468 0.0033676420966804285 nan nan nan 3.6218006469214186 3.7317760441899144
6.925000000000001 0.0019912247080355883 0.003342662288457796 nan nan nan 3.638172979846827 3.748783265804922
6.95 0.0019222950795665383 0.003317754104895752 nan nan nan 3.6545578528864597 3.7658133183091262
6.9750000000000005 0.0018536373972892761 0.0032918269059015784 nan nan nan 3.670954489606991 3.782865700597697
7.0 0.0017855764599516988 0.003263632567843859 nan nan nan 3.6873623210616975 3.79994026590738
7.025 0.0017192777013406157 0.0032340709179613106 nan nan nan 3.7037806721357183 3.8170369125953796
7.050000000000001 0.0016552944434806705 0.0032025331462490455 nan nan nan 3.720209256187286 3.834155194472362
7.075 0.0015939424047246575 0.0031703986975821917 nan nan nan 3.736648194619432 3.851294293476818
7.1000000000000005 0.0015343819977715611 0.003138262198364202 nan nan nan 3.753097696666223 3.8684537812583724
7.125 0.0014760686317458749 0.003106147066176175 nan nan nan 3.7695571627478857 3.885634041594017
7.15 0.0014196474803611636 0.003072784920952032 nan nan nan 3.786025532648015 3.902834419862097
7.175000000000001 0.0013660386903211474 0.0030381329863437014 nan nan nan 3.8025011922044114 3.920054093780921
7.2 0.0013152890605852008 0.0030032436019962216 nan nan nan 3.8189825259145627 3.9372924949910084
7.2250000000000005 0.0012666116235777736 0.002968208273029956 nan nan nan 3.835468080309548 3.9545491573419294
7.25 0.0012198601616546512 0.0029320015774963147 nan nan nan 3.8519565332884182 3.971824143481903
7.275 0.0011760180350393057 0.002895514263663478 nan nan nan 3.8684470918661207 3.9891164414879206
7.300000000000001 0.0011351886205375195 0.002857940885302799 nan nan nan 3.8849395380169254 4.006426018838486
7.325 0.0010967631824314594 0.0028191986033098393 nan nan nan 3.9014336484369876 4.023753050873674
7.3500000000000005 0.0010599656961858273 0.002779948861378842 nan nan nan 3.917929228364108 4.04109650185488
7.375 0.001023890101350844 0.002740347338521457 nan nan nan 3.934426459740187 4.058455115315944
7.4 0.0009877255652099848 0.002700891397261128 nan nan nan 3.9509251134837005 4.075827908056201
7.425000000000001 0.0009521568426862359 0.002660975167201484 nan nan nan 3.967425011967829 4.093213943683296
7.45 0.0009189087431877851 0.0026212991421184087 nan nan nan 3.9839266710333314 4.11061276440061
7.4750000000000005 0.0008888732409104705 0.0025819795814602917 nan nan nan 4.000431939718194 4.128024589985059
7.5 0.0008611615630798042 0.002542046715899085 nan nan nan 4.016942461245428 4.14544917388369
7.525 0.000835214916151017 0.002500973224501559 nan nan nan 4.033458677093459 4.162887118279739
7.550000000000001 0.0008107947651296854 0.002459157767202798 nan nan nan 4.049981130026863 4.180336298923203
7.575 0.0007860710611566901 0.0024189342156010784 nan nan nan 4.066510057952688 4.197795902149635
7.6000000000000005 0.0007607072475366294 0.002379063950677372 nan nan nan 4.083045893058553 4.215265172632612
7.625 0.0007355153793469071 0.0023369935449942055 nan nan nan 4.099589827123953 4.232743786127074
7.65 0.0007097912020981312 0.0022940158376727423 nan nan nan 4.116143128254223 4.250230713041223
7.675000000000001 0.0006819019326940179 0.00225081449915583 nan nan nan 4.132706314418745 4.26772574469901
7.7 0.0006517278379760683 0.0022052577737869204 nan nan nan 4.149278389504134 4.2852288025808445
7.7250000000000005 0.0006201657233759761 0.002158575480494955 nan nan nan 4.165857735445508 4.3027378106397975
7.75 0.0005877791554667056 0.0021122948432636176 nan nan nan 4.18244235512627 4.320251843884598
7.775 0.0005549045163206756 0.002065561576888077 nan nan nan 4.199031187779244 4.337770451238496
7.800000000000001 0.0005215510027483106 0.002019291723463475 nan nan nan 4.215623646267657 4.35529362045892
7.825 0.00048771509318612516 0.001974161015804323 nan nan nan 4.232219311954357 4.3728210600888975
7.8500000000000005 0.00045408590813167393 0.0019287609940402306 nan nan nan 4.248817217654899 4.3903523433011475
7.875 0.0004212485800962895 0.0018837534005642215 nan nan nan 4.2654170047111455 4.40788849500099
7.9 0.00038871547440066934 0.0018391448561515266 nan nan nan 4.282018361123825 4.425428542197181
7.925000000000001 0.0003564604267012328 0.0017973174033941992 nan nan nan 4.2986211257093725 4.442972396268029
7.95 0.000325532368151471 0.0017553984811242108 nan nan nan 4.315225243284262 4.460520173156519
7.9750000000000005 0.00029733835253864527 0.0017136209728666571 nan nan nan 4.331829801687961 4.478071029611202
8.0 0.00027269127895124257 0.0016725936590974333 nan nan nan 4.348434001188507 4.495624543992148
8.025 0.00025167546118609607 0.0016328194318696314 nan nan nan 4.365037119578095 4.513179252209062
8.05 0.00023397528275381774 0.0015932579477796068 nan nan nan 4.38163808472575 4.530734228083738
8.075000000000001 0.00021800404647365212 0.0015550387402075549 nan nan nan 4.398235033289829 4.548289033034804
8.1 0.00020260685414541513 0.0015179177530091304 nan nan nan 4.414825536623673 4.565844467214546
8.125 0.0001879985793493688 0.0014816723661611546 nan nan nan 4.431407872300926 4.583399472105815
8.15 0.00017463286349084228 0.0014459403579424083 nan nan nan 4.447981845172453 4.600954710518492
8.175 0.00016285789024550468 0.001412574673998181 nan nan nan 4.464548543781188 4.618509678919064
8.200000000000001 0.00015208381228148937 0.0013802155779315825 nan nan nan 4.481109276780588 4.636064740451915
8.225 0.00014084733265917748 0.0013478153725459527 nan nan nan 4.497664655884796 4.653620376603252
8.25 0.0001287229242734611 0.0013154979507860917 nan nan nan 4.514213528945364 4.671176664315158
8.275 0.00011630020890152082 0.0012827429617375168 nan nan nan 4.530755084113065 4.6887352960514255
8.3 0.00010481681965757161 0.0012499511306002234 nan nan nan 4.54729001019524 4.706295578465228
8.325000000000001 9.463335300097242e-05 0.0012179241948203647 nan nan nan 4.5638195524522045 4.723857965406804
8.35 8.560757123632357e-05 0.001184824060267209 nan nan nan 4.580343673100268 4.741422571562863
8.375 7.703632581979036e-05 0.00115114776820741 nan nan nan 4.59686145198905 4.758990285313022
8.4 6.807238969486207e-05 0.0011185598531151491 nan nan nan 4.613370761643888 4.7765610799137415
8.425 5.853856782778166e-05 0.0010872925752158419 nan nan nan 4.629869761510805 4.794133907517051
8.450000000000001 4.902905129711144e-05 0.0010564514901520953 nan nan nan 4.6463573484884915 4.811709005888591
8.475 3.974429637310095e-05 0.0010242230080590965 nan nan nan 4.662832605793861 4.829286230103053
8.5 3.073659536312334e-05 0.0009927929316698445 nan nan nan 4.679294372449061 4.84686349207801
8.525 2.2666543372906744e-05 0.0009614249428651734 nan nan nan 4.695741525935084 4.864439390238252
8.55 1.5929746950860135e-05 0.0009294292925545793 nan nan nan 4.712174162201676 4.882011469981376
8.575000000000001 1.0428077075630426e-05 0.0008980319620202414 nan nan nan 4.728593165517284 4.899580511407018
8.6 5.842673544975696e-06 0.0008660934958609861 nan nan nan 4.744999251514417 4.91714679155347
8.625 2.1639018541463884e-06 0.0008347092884332664 nan nan nan 4.76139274597891 4.934707145516171
8.65 -8.805645279608143e-07 0.0008019718213267119 nan nan nan 4.777773008688742 4.952260113902419
8.675 -2.8304766601650044e-06 0.0007684705716211168 nan nan nan 4.794139196142678 4.969804069236999
8.700000000000001 -3.2084335543913767e-06 0.0007359622756111481 nan nan nan 4.810491207767035 4.987339476307054
8.725 -2.7435689844423905e-06 0.0007047339094380194 nan nan nan 4.826829768893516 5.004867325648918
8.75 -2.348237558180699e-06 0.0006729876954274536 nan nan nan 4.843158060981796 5.022385817516397
8.775 -2.226062633781112e-06 0.0006425285655592901 nan nan nan 4.859479841248169 5.039893284927941
8.8 -1.7188931451528333e-06 0.0006146101011857483 nan nan nan 4.8757981529788434 5.057388195895819
8.825000000000001 -4.668262576501547e-08 0.000587655557018613 nan nan nan 4.892113608767466 5.074873121608936
8.85 2.4191144802898634e-06 0.0005601185601427594 nan nan nan 4.908426069692697 5.0923482078948314
8.875 4.207522579235956e-06 0.000530912423050534 nan nan nan 4.924735993069001 5.109813279702914
8.9 5.224181222729385e-06 0.0005016627184649816 nan nan nan 4.941042818047943 5.127267155761516
8.925 6.795195986342151e-06 0.00047240048019503455 nan nan nan 4.957346034532433 5.144707895541964
8.950000000000001 9.083919394470286e-06 0.00044325339624064826 nan nan nan 4.9736438823490845 5.162133793388254
8.975 1.0828773156390525e-05 0.00041382838405817956 nan nan nan 4.9899321069294 5.179547940567395
9.0 1.080159745470155e-05 0.0003843460007442366 nan nan nan 5.00620411468722 5.196953142603627
9.025 9.237423000740819e-06 0.0003554659771510607 nan nan nan 5.022453222040079 5.214350865110688
9.05 6.8488079705275595e-06 0.0003295916321471408 nan nan nan 5.038671721012927 5.231743296289998
9.075000000000001 4.115335741516901e-06 0.00030331194802010145 nan nan nan 5.054853128123796 5.249132710213864
9.1 1.7775635114958277e-06 0.00027747626677564836 nan nan nan 5.070995133010842 5.266520855681361
9.125 -8.115269167774386e-08 0.0002542425503336216 nan nan nan 5.087098529826309 5.283908138305181
9.15 -1.8589514638733817e-06 0.00023252616729068384 nan nan nan 5.1031613499919395 5.301295740568348
9.175 -3.87334239349002e-06 0.00021061181813127774 nan nan nan 5.11917920726083 5.318683798989531
9.200000000000001 -6.195681635290384e-06 0.00018975329979530715 nan nan nan 5.135146825813303 5.336072137826199
9.225 -8.550577149435412e-06 0.00016987763312233014 nan nan nan 5.151057920414542 5.3534631444716165
9.25 -1.099339897336904e-05 0.00015140841701128223 nan nan nan 5.16690638685979 5.370857582430512
9.275 -1.3996714187669568e-05 0.0001351810756805434 nan nan nan 5.18268858485369 5.38825671259685
9.3 -1.7891841707751155e-05 0.00011867681535535975 nan nan nan 5.198402153540194 5.4056587413739905
9.325000000000001 -2.2853708287584595e-05 0.00010404784369909934 nan nan nan 5.214046382338546 5.423059438431091
9.35 -2.9387269023573026e-05 9.163833328251227e-05 nan nan nan 5.229623243534142 5.440460659201686
9.375 -3.764011125895195e-05 7.959466154772458e-05 nan nan nan 5.245132623356647 5.457860601850254
9.4 -4.660198464989662e-05 6.672501994450484e-05 nan nan nan 5.260575563893612 5.475254481217366
9.425 -5.5002517910907045e-05 5.45902779082561e-05 nan nan nan 5.275953572538085 5.49263790544402
9.450000000000001 -6.202528311405331e-05 4.539392815167685e-05 nan nan nan 5.291270050465781 5.510010562105988
9.475 -6.729298183927312e-05 3.719113098183546e-05 nan nan nan 5.306528798566059 5.527377235351429
9.5 -7.062508666422218e-05 3.038400246889767e-05 nan nan nan 5.321734565548172 5.54473755536559
9.525 -7.292898226296529e-05 2.6395322755632334e-05 nan nan nan 5.336890953524591 5.562092861614653
9.55 -7.4115683673881e-05 2.303912410501825e-05 nan nan nan 5.351999197218548 5.579441888282194
9.575000000000001 -7.331596862059087e-05 2.0388967410775662e-05 nan nan nan 5.367059005408259 5.596788706314898
9.600000000000001 -6.963922351133078e-05 1.6410024054085736e-05 nan nan nan 5.3820735460742375 5.614127326268836
9.625 -6.32420924375765e-05 1.2766580401107705e-05 nan nan nan 5.397049950260296 5.631448945427208
9.65 -5.526931636268273e-05 1.1575884589773866e-05 nan nan nan 5.411993214568019 5.648754558643365
9.675 -4.692311995313503e-05 1.0838797257076153e-05 nan nan nan 5.426902460058209 5.666043720531958
9.700000000000001 -3.887318234774284e-05 1.0273090392793006e-05 nan nan nan 5.4417740673101616 5.683315529544963
9.725000000000001 -3.12494084937498e-05 8.930455926337461e-06 nan nan nan 5.456607018195391 5.7005714744914044
9.75 -2.3885568225523457e-05 8.875703953786148e-06 nan nan nan 5.471403542475582 5.717805506418994
9.775 -1.715756116027478e-05 1.060287551876458e-05 nan nan nan 5.486168015952467 5.73503307144338
9.8 -1.133563000621507e-05 1.2627775631672262e-05 nan nan nan 5.500899662455873 5.752248329928663
9.825000000000001 -5.877912371943239e-06 1.3371597735000303e-05 nan nan nan 5.515601431870671 5.769453314180051
9.850000000000001 -1.1011546803274541e-06 1.29236877892764e-05 nan nan nan 5.530283259145517 5.78665370857402
9.875 2.4252042294392595e-06 1.0813766683122255e-05 nan nan nan 5.544959870965305 5.803845417859395
9.9 4.958802037435817e-06 9.528184581606473e-06 nan nan nan 5.559639851260821 5.821020150162554
9.925 6.014268819853896e-06 8.926329388607128e-06 nan nan nan 5.574331129818139 5.838178209670002
9.950000000000001 6.23267123955884e-06 6.924436445765615e-06 nan nan nan 5.589020046260659 5.855343128247572
9.975000000000001 5.833794148202287e-06 4.3181169978896e-06 nan nan nan 5.603699752774264 5.872488181369805
10.0 3.7512622839130927e-06 2.280780006847345e-06 nan nan nan 5.618363225557803 5.88961075784477


==> plots/star_polymer_11/star_polymer_11_gns.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.2680462896823883 31699.162662070714 0.40044177887424637 0.0 0.9308592293791177 -1.5236173567245716e-10 -4.4464111328125e-05
0.025 0.26681074500083923 31620.086519933076 0.5976442629429708 0.0 0.9425847603674106 0.00016748015040554253 19.814097609877585
0.05 0.2646257281303406 31541.008107511676 0.7948467470116951 0.0 0.9789560634485317 0.0006692454199393812 79.2563293788433
0.07500000000000001 0.2618626058101654 31461.928925827215 0.9920492310804195 0.0 0.984332533330987 0.0015034725782391192 178.32660437119006
0.1 0.25874996185302734 31382.84828120982 1.189251715149144 0.0 0.966837000105689 0.002667572152482512 317.0248276950121
0.125 0.2553744316101074 31303.768102736627 1.3864541992178683 0.0 0.9877420417190479 0.00415847831094245 495.35090477347376
0.15000000000000002 0.2517533302307129 31224.687177955988 1.5836566832865926 0.0 1.0065777012669037 0.005972767751499646 713.304744355917
0.17500000000000002 0.24788789451122284 31145.605616829507 1.7808591673553171 0.0 0.9950026332277893 0.00810668362019954 970.8862560776472
0.2 0.243793785572052 31066.52381724004 1.9780616514240412 0.0 0.992732549828951 0.010556130733684997 1268.0953347452878
0.225 0.23951074481010437 30987.44142858674 2.1752641354927658 0.0010673959603654773 0.9898473793175889 0.013316711571171386 1604.9318744592667
0.25 0.23509041965007782 30908.358584025777 2.37246661956149 0.12220546072746871 0.9930559887027234 0.016383774627712143 1981.3957736296654
0.275 0.23057624697685242 30829.27489644663 2.5696691036302144 0.9502690850008736 1.0020917197152412 0.019752458971925728 2397.486933716774
0.30000000000000004 0.22599244117736816 30750.19051004082 2.766871587698939 1.8756953643963248 0.9882878587082519 0.023417759855868032 2853.2052424840927
0.325 0.22135016322135925 30671.10642303756 2.9640740717676635 1.8733258954426297 0.9975687227824745 0.027374583590576863 3348.5505853669642
0.35000000000000003 0.21665969491004944 30592.022126296197 3.1612765558363876 1.5698161402201938 0.9937963694897536 0.03161775660268335 3883.5228707079887
0.375 0.2119337022304535 30512.937793815632 3.3584790399051117 1.2821908092230265 0.9997244232241417 0.03614202530291873 4458.121989295006
0.4 0.20719052851200104 30433.853097735093 3.555681523973836 1.1094367217451602 0.9995652354169997 0.04094207223533523 5072.347824295521
0.42500000000000004 0.2024449110031128 30354.76898259539 3.7528840080425607 0.9543918522715225 0.9997373767359077 0.046012552669495506 5726.2002895145415
0.45 0.19771075248718262 30275.686033184553 3.9500864921112853 0.8639746648018046 1.0013151529073498 0.05134810016201284 6419.679293075323
0.47500000000000003 0.1929982751607895 30196.60276376198 4.147288976180009 0.8334812155948539 1.0013884395295836 0.05694331872094526 7152.784732401728
0.5 0.18831636011600494 30117.519048228736 4.344491460248733 0.8154192155887445 1.0000471029074067 0.06279280784837106 7925.516532346725
0.525 0.1836690753698349 30038.43518415905 4.541693944317458 0.8280771706776009 0.9988863844146232 0.06889118437216228 8737.8745792377
0.55 0.17905813455581665 29959.351684598925 4.738896428386182 0.8792391833987213 0.9932777395322286 0.07523306113184935 9589.858777538539
0.5750000000000001 0.1744868904352188 29880.26850773609 4.9360989124549075 0.9396486147889503 0.9982724429577464 0.0818130404713922 10481.469057334185
0.6000000000000001 0.16996243596076965 29801.185833324707 5.133301396523631 0.9909946471883144 0.9963811783577926 0.08862575334426279 11412.70532989657
0.625 0.16549041867256165 29722.10451029287 5.330503880592355 1.0526027819514536 0.9946846697254689 0.09566583963029092 12383.567505784154
0.65 0.16107800602912903 29643.02317414746 5.52770636466108 1.09115390668696 0.9977370196752516 0.10292797997379932 13394.055470054627
0.675 0.1567290872335434 29563.942259238076 5.724908848729804 1.0955936009876592 0.9987800876641609 0.11040690334158978 14444.169183716178
0.7000000000000001 0.15244629979133606 29484.86204339676 5.922111332798529 1.0773974938041024 0.9934456375440023 0.11809735609721567 15533.90858275926
0.7250000000000001 0.14823228120803833 29405.7820877095 6.119313816867253 1.046365436186325 1.0013065817420803 0.12599407369261684 16663.273581440568
0.75 0.14408928155899048 29326.70167312828 6.316516300935977 1.0136828925756118 1.0006529830732023 0.1340918138238439 17832.264061757447
0.775 0.1400211602449417 29247.620294765104 6.513718785004702 0.9781947983239335 0.9986976644032288 0.14238542871871313 19040.879922011733
0.8 0.13603225350379944 29168.53795592775 6.710921269073426 0.9698947518816949 0.9984950257589161 0.15086994163561396 20289.121036188008
0.8250000000000001 0.1321243792772293 29089.4546228557 6.908123753142151 0.9643097044063249 0.9975256197089051 0.15954049782170232 21576.98728974259
0.8500000000000001 0.1282973736524582 29010.370043766623 7.105326237210875 0.9671515961621321 1.0039202483732477 0.16839232351185843 22904.478493349074
0.875 0.12455198913812637 28931.28396117981 7.302528721279598 0.9674643353547392 0.9968597815359941 0.1774207018229192 24271.594530751943
0.9 0.12088833749294281 28852.19715287526 7.499731205348324 0.9814634674821537 0.999398877099415 0.18662101765500638 25678.335226738454
0.925 0.1173054575920105 28773.110151653033 7.6969336894170475 0.996533538252003 0.999026059767398 0.19598872070661444 27124.700394074203
0.9500000000000001 0.11380203068256378 28694.022851676047 7.894136173485773 1.0077422614384453 0.9998721963933241 0.20551930412089167 28610.689985580564
0.9750000000000001 0.11037590354681015 28614.935819961815 8.091338657554497 1.015741351292224 0.9989801986518146 0.21520831834018395 30136.303881438733
1.0 0.10702618956565857 28535.84891747803 8.288541141623222 1.0201042555449424 1.0030052877768507 0.22505140089398082 31701.54192900121
1.0250000000000001 0.10375386476516724 28456.76153962445 8.485743625691946 1.0218523816323615 0.9990665556228129 0.23504429066930085 33306.40396653569
1.05 0.10055997967720032 28377.673072493024 8.682946109760671 1.0081625326838388 0.9978597812230376 0.2451828618595024 34950.889888960126
1.075 0.09744574874639511 28298.586064371237 8.880148593829395 1.0055960520159926 1.000937062323418 0.2554631355752898 36634.999601740004
1.1 0.0944092646241188 28219.500258792108 9.077351077898118 0.9980344266258871 0.9999545493269112 0.26588125550244746 38358.732983183385
1.125 0.09144709259271622 28140.415380608843 9.274553561966844 0.9918832863531094 1.0010414523402094 0.27643336363415494 40122.089999718904
1.1500000000000001 0.08855880796909332 28061.33070584464 9.47175604603557 0.9855575469304453 0.9994990312106373 0.2871156751383629 41925.07057066667
1.175 0.08574261516332626 27982.246606863882 9.668958530104293 0.9930974820959144 0.999359044951082 0.29792453641065647 43767.67465929306
1.2000000000000002 0.08299784362316132 27903.164080946928 9.866161014173016 0.9902348742976529 1.0000613857836198 0.3088563771789237 45649.902258974194
1.225 0.08032328635454178 27824.082549171202 10.063363498241742 1.000892033356172 1.0000089829843655 0.3199077072685879 47571.75342542505
1.25 0.07771673053503036 27745.001396387266 10.260565982310466 1.0047235624391977 1.0005492286542323 0.3310750303563614 49533.22809738124
1.2750000000000001 0.07517559826374054 27665.921032129147 10.45776846637919 1.0038339408774932 0.9999240493475577 0.34235482560922775 51534.326186164144
1.3 0.07269930094480515 27586.83983263612 10.654970950447915 1.009051130147729 0.9982528095777804 0.35374362037429585 53575.04765698517
1.3250000000000002 0.07028719037771225 27507.759289892336 10.85217343451664 1.0020868415616462 1.0005830335974428 0.36523800538962803 55655.39233448338
1.35 0.0679391399025917 27428.679115505 11.049375918585362 1.003912240042035 0.9990077535386135 0.3768345902586989 57775.36017328191
1.375 0.06565520167350769 27349.598379821626 11.246578402654087 0.9999912189747338 0.9980594320688767 0.38853001303958745 59934.95104812181
1.4000000000000001 0.06343495845794678 27270.51827775836 11.443780886722813 0.9955791657059685 0.9988092031908078 0.40032105452084876 62134.1648740263
1.425 0.06127781793475151 27191.43800427733 11.640983370791536 1.0004145697158482 1.0002897671443198 0.4122046666823811 64373.001617494585
1.4500000000000002 0.05918257310986519 27112.357705986193 11.83818585486026 0.9923170941414076 0.9989669260150443 0.4241779554719825 66651.46125025654
1.475 0.057148274034261703 27033.27773164988 12.035388338928986 0.998178980135724 0.9989329917035129 0.43623816321055253 68969.5435703578
1.5 0.05517515167593956 26954.196862439545 12.23259082299771 0.9986374601070735 0.9966374248937319 0.4483825998582896 71327.24849226832
1.5250000000000001 0.053263306617736816 26875.116738355224 12.429793307066433 0.9997436492043185 0.9975889660622599 0.4606086420590476 73724.57587131011
1.55 0.05141042172908783 26796.03717684031 12.626995791135158 1.003866412882976 0.9953285610829963 0.47291368146893314 76161.5257396146
1.5750000000000002 0.04961380362510681 26716.958041218975 12.824198275203884 1.0003355539893792 0.997914535325034 0.4852950525970548 78638.09806053698
1.6 0.047871820628643036 26637.879220776795 13.021400759272606 0.9982840172639722 0.9983385044322018 0.4977501774459973 81154.29275221276
1.625 0.04618300497531891 26558.799987104994 13.218603243341331 1.0002071716574903 0.999101804447376 0.5102766072412009 83710.1097327528
1.6500000000000001 0.04454575479030609 26479.720107413046 13.415805727410056 1.002665965530796 0.9978874454236728 0.5228719310242628 86305.54880318439
1.675 0.042959894984960556 26400.639790582445 13.61300821147878 0.9993982840182036 0.9995679066662495 0.535533908696883 88940.60989260614
1.7000000000000002 0.04142595827579498 26321.560072085413 13.810210695547504 1.001176981989498 1.000423528834538 0.5482604859066551 91615.29289613641
1.725 0.03994385153055191 26242.481015305977 14.00741317961623 0.9985984975839216 0.9999928833721363 0.5610497242102679 94329.59779823339
1.75 0.03851279243826866 26163.401964877237 14.204615663684953 0.997581949987411 0.9975428000431521 0.5738996821285302 97083.52444550848
1.7750000000000001 0.03713148459792137 26084.321713619393 14.401818147753676 0.998485901921472 0.9991629424732442 0.5868084251414106 99877.07285251153
1.8 0.035798463970422745 26005.24220459502 14.599020631822402 0.9982473435867069 0.9977793190940931 0.5997741015584929 102710.2427692603
1.8250000000000002 0.034513141959905624 25926.163572532598 14.796223115891127 1.0023450166160655 0.9975161948253424 0.6127949714801603 105583.0342421962
1.85 0.033274538815021515 25847.085441896663 14.99342559995985 1.0041950397145596 0.9973507309559733 0.6258692631743714 108495.44733597315
1.875 0.03208019956946373 25768.007649641764 nan nan nan 0.6389951187412197 111447.48197063124
1.9000000000000001 0.03092815726995468 25688.93025810352 nan nan nan 0.6521706595467479 114439.13812211252
1.925 0.02981768548488617 25609.853395983006 nan nan nan 0.6653941351382979 117470.41574752462
1.9500000000000002 0.02874724380671978 25530.776828797756 nan nan nan 0.678663818190707 120541.31457014811
1.975 0.02771495096385479 25451.70040484269 nan nan nan 0.6919779400799645 123651.83473659409
2.0 0.026719072833657265 25372.624276784238 nan nan nan 0.7053348399481625 126801.97632740725
2.025 0.025759568437933922 25293.54954831458 nan nan nan 0.7187330999962678 129991.73925111377
2.0500000000000003 0.02483516000211239 25214.475505659375 nan nan nan 0.7321715223594624 133221.12350793838
2.075 0.023945439606904984 25135.401886216463 nan nan nan 0.7456489818113623 136490.12920088423
2.1 0.023090235888957977 25056.32721496643 nan nan nan 0.7591644375570086 139798.75613886942
2.125 0.02226826176047325 24977.251918986713 nan nan nan 0.7727168428929919 143147.00417367983
2.15 0.021477846428751945 24898.177089131423 nan nan nan 0.7863050317576833 146534.87316503024
2.1750000000000003 0.020717188715934753 24819.10330545767 nan nan nan 0.7999278628072768 149962.3631742393
2.2 0.019985267892479897 24740.02902824512 nan nan nan 0.8135842827806887 153429.47424985122
2.225 0.019280852749943733 24660.953897155607 nan nan nan 0.8272732551176654 156936.20610406887
2.25 0.018602518364787102 24581.878011246143 nan nan nan 0.8409936587592794 160482.55853065895
2.275 0.017950084060430527 24502.80158180005 nan nan nan 0.8547443350431553 164068.53153410257
2.3000000000000003 0.017324892804026604 24423.724908917284 nan nan nan 0.8685242631804906 167694.12491699375
2.325 0.016726430505514145 24344.648174488095 nan nan nan 0.8823324040396625 171359.33849532687
2.35 0.016153458505868912 24265.571562499088 nan nan nan 0.8961677101998509 175064.17228029345
2.375 0.01560463011264801 24186.494314444448 nan nan nan 0.9100292268087494 178808.62597967542
2.4000000000000004 0.015078374184668064 24107.417415967833 nan nan nan 0.9239161133553592 182592.69947924532
2.4250000000000003 0.014573156833648682 24028.34096945487 nan nan nan 0.9378275790866427 186416.3928418528
2.45 0.01408702414482832 23949.265621652354 nan nan nan 0.9517628904439762 190279.70633165597
2.475 0.01361906062811613 23870.190316923297 nan nan nan 0.9657212097624267 194182.63974170352
2.5 0.01316939014941454 23791.1150305879 nan nan nan 0.9797015770492004 198125.19292292238
2.5250000000000004 0.012738200835883617 23712.039367837122 nan nan nan 0.9937029980634859 202107.3658266238
2.5500000000000003 0.012325233779847622 23632.9637281587 nan nan nan 1.007724721550113 206129.15845936525
2.575 0.011929095722734928 23553.887907239954 nan nan nan 1.0217661381258252 210190.57064294314
2.6 0.011547579430043697 23474.81189437508 nan nan nan 1.035826737059629 214291.60214082277
2.625 0.011179293505847454 23395.736697895456 nan nan nan 1.0499059752924726 218432.25297746467
2.6500000000000004 0.010824238881468773 23316.66209250616 nan nan nan 1.0640031911681154 222612.52318467462
2.6750000000000003 0.010483326390385628 23237.58698822311 nan nan nan 1.0781177414696919 226832.41259045768
2.7 0.010156894102692604 23158.511622999536 nan nan nan 1.0922491264329905 231091.92104715167
2.725 0.009844246320426464 23079.436415813645 nan nan nan 1.1063970065518183 235391.04839631938
2.75 0.0095435855910182 23000.36095367995 nan nan nan 1.1205611132911095 239729.7945878401
2.7750000000000004 0.009253867901861668 22921.285584879657 nan nan nan 1.1347411350654848 244108.1595474473
2.8000000000000003 0.008974500931799412 22842.210998814306 nan nan nan 1.1489367685868097 248526.14337738443
2.825 0.008704687468707561 22763.13677794862 nan nan nan 1.1631476676170522 252983.74589053143
2.85 0.008443309925496578 22684.061720921392 nan nan nan 1.1773733465762717 257480.96691325092
2.875 0.008189954794943333 22604.986270894875 nan nan nan 1.1916131049790757 262017.8062296735
2.9000000000000004 0.007945068180561066 22525.911292660378 nan nan nan 1.205866325467419 266594.26385250804
2.9250000000000003 0.007709635887295008 22446.836424150195 nan nan nan 1.2201325664009244 271210.33982728136
2.95 0.007485354784876108 22367.76258725866 nan nan nan 1.2344115404802565 275866.03398061654
2.975 0.007273430470377207 22288.689229116997 nan nan nan 1.2487029816838315 280561.3462209115
3.0 0.007073851767927408 22209.61505221459 nan nan nan 1.2630065341926102 285296.2766564925
3.0250000000000004 0.006885796319693327 22130.542187054947 nan nan nan 1.277321841654657 290070.8253046936
3.0500000000000003 0.006707885768264532 22051.46879793482 nan nan nan 1.2916486356686756 294884.9922308104
3.075 0.006538905203342438 21972.395600988373 nan nan nan 1.3059868694681218 299738.77720430697
3.1 0.00637832609936595 21893.322499562404 nan nan nan 1.320336404640957 304632.1800063157
3.125 0.006226216908544302 21814.250126244904 nan nan nan 1.3346970850697941 309565.200637115
3.1500000000000004 0.0060826740227639675 21735.17875529423 nan nan nan 1.3490687120200848 314537.8392357527
3.1750000000000003 0.005947499070316553 21656.10780206253 nan nan nan 1.363451024872723 319550.0958991945
3.2 0.005820238497108221 21577.037924665114 nan nan nan 1.3778435388655284 324601.9707135053
3.225 0.005700895097106695 21497.96864187234 nan nan nan 1.3922458514067266 329693.4636883509
3.25 0.005589223466813564 21418.900582665043 nan nan nan 1.4066576401274493 334824.57510790136
3.2750000000000004 0.005484186112880707 21339.833241176384 nan nan nan 1.4210786235562505 339995.3050375425
3.3000000000000003 0.005384974181652069 21260.766279188654 nan nan nan 1.4355086368234524 345205.6534959494
3.325 0.0052903941832482815 21181.699459031406 nan nan nan 1.4499475115189722 350455.6204126464
3.35 0.00519914273172617 21102.63273840408 nan nan nan 1.4643951904941126 355745.206048514
3.375 0.005111565347760916 21023.566715470693 nan nan nan 1.4788516190733745 361074.41026144003
3.4000000000000004 0.005028764717280865 20944.500811420698 nan nan nan 1.4933168276649538 366443.2328289225
3.4250000000000003 0.004951683804392815 20865.436094752742 nan nan nan 1.5077905927725122 371851.6740080681
3.45 0.004881430882960558 20786.371870434537 nan nan nan 1.522272453841244 377299.73393863084
3.475 0.004818856716156006 20707.30864557174 nan nan nan 1.5367620526608692 382787.4132045221
3.5 0.004763998556882143 20628.244722770407 nan nan nan 1.5512591032549021 388314.7115544463
3.5250000000000004 0.004715843591839075 20549.181847326872 nan nan nan 1.5657634490284404 393881.628856866
3.5500000000000003 0.004672902170568705 20470.119174720974 nan nan nan 1.580275082705411 399488.1653947331
3.575 0.004634735640138388 20391.05692609708 nan nan nan 1.5947940609061477 405134.32124531874
3.6 0.004601756576448679 20311.995575059696 nan nan nan 1.609320168817686 410820.0966043304
3.625 0.004573634825646877 20232.93435706099 nan nan nan 1.6238530409411893 416545.4915763533
3.6500000000000004 0.0045493366196751595 20153.874913491418 nan nan nan 1.6383924241289418 422310.50618029106
3.6750000000000003 0.0045277732424438 20074.815745080963 nan nan nan 1.65293806971632 428115.1406236829
3.7 0.004508207552134991 19995.75628706919 nan nan nan 1.6674897553787926 433959.3951245748
3.725 0.004491864237934351 19916.697019075236 nan nan nan 1.6820472272701659 439843.26942851435
3.75 0.00448025343939662 19837.637429171824 nan nan nan 1.6966102412127724 445766.7636208109
3.7750000000000004 0.004473211243748665 19758.577928793282 nan nan nan 1.711178694093161 451729.8777536596
3.8000000000000003 0.004469116684049368 19679.518732018525 nan nan nan 1.7257522977156663 457732.61180709186
3.825 0.004465877078473568 19600.460845244826 nan nan nan 1.7403307576058729 463774.9659304668
3.85 0.004462597891688347 19521.403038809683 nan nan nan 1.7549139805293543 469856.9404086727
3.875 0.0044588446617126465 19442.344685254942 nan nan nan 1.7695020772065073 475978.5352014492
3.9000000000000004 0.004454515408724546 19363.285179314895 nan nan nan 1.78409521232687 482139.75006535114
3.9250000000000003 0.004449502099305391 19284.225791210756 nan nan nan 1.7986935387403193 488340.58496987546
3.95 0.004444565623998642 19205.16548289661 nan nan nan 1.8132970588667428 494581.03967347776
3.975 0.004440908785909414 19126.105206059256 nan nan nan 1.8279057663961253 500861.1141478698
4.0 0.004438404459506273 19047.045262133364 nan nan nan 1.8425197231446047 507180.8080503764
4.025 0.0044362894259393215 18967.98626454372 nan nan nan 1.8571389169507952 513540.12149306166
4.05 0.004434866365045309 18888.926568046892 nan nan nan 1.8717633355427195 519939.0548761698
4.075 0.004434916656464338 18809.866779500833 nan nan nan 1.8863932096299594 526377.6076565129
4.1000000000000005 0.004436670336872339 18730.806215153036 nan nan nan 1.9010286159926848 532855.7794969538
4.125 0.004440265707671642 18651.744987969527 nan nan nan 1.9156691850412524 539373.5700709418
4.15 0.00444464385509491 18572.68445779335 nan nan nan 1.9303143887800565 545930.9791321353
4.175 0.0044495947659015656 18493.623993679892 nan nan nan 1.9449639480068495 552528.0070168382
4.2 0.004457340110093355 18414.56447058334 nan nan nan 1.9596179466174786 559164.6538069925
4.2250000000000005 0.004469200968742371 18335.506021412075 nan nan nan 1.974276712243333 565840.9198185158
4.25 0.004485046956688166 18256.447899192906 nan nan nan 1.9889406930136542 572556.8054719187
4.275 0.004503955598920584 18177.3892911001 nan nan nan 2.0036102995420095 579312.3104734257
4.3 0.0045247990638017654 18098.330758639746 nan nan nan 2.018285784510664 586107.4351240715
4.325 0.004546259064227343 18019.270776504934 nan nan nan 2.0329676392707223 592942.1788752197
4.3500000000000005 0.0045682527124881744 17940.21006852939 nan nan nan 2.047656519174512 599816.5410646368
4.375 0.004591421689838171 17861.147774983776 nan nan nan 2.0623530091706543 606730.5212865422
4.4 0.0046160779893398285 17782.085840330816 nan nan nan 2.0770576588329197 613684.1191006186
4.425 0.00464198412373662 17703.02311942647 nan nan nan 2.091771130710719 620677.3347009192
4.45 0.00466786278411746 17623.9589911671 nan nan nan 2.106494088624838 627710.1675672467
4.4750000000000005 0.0046924687922000885 17544.893714439488 nan nan nan 2.1212270096403656 634782.6164719589
4.5 0.004714755341410637 17465.827552976687 nan nan nan 2.1359701044336985 641894.6812821649
4.525 0.00473410077393055 17386.761247756614 nan nan nan 2.1507234334100933 649046.3618156152
4.55 0.004751688335090876 17307.694493377458 nan nan nan 2.1654871744758966 656237.6575069291
4.575 0.004768809303641319 17228.629742773042 nan nan nan 2.1802617358419742 663468.5682612243
4.6000000000000005 0.004785588011145592 17149.566017600802 nan nan nan 2.195047597723226 670739.0947448738
4.625 0.004801096394658089 17070.50324626133 nan nan nan 2.2098453709955845 678049.2372220863
4.65 0.0048151942901313305 16991.439866959492 nan nan nan 2.224655383336299 685398.9959211268
4.675 0.004828294739127159 16912.376270492896 nan nan nan 2.2394781698167376 692788.37060629
4.7 0.004841609857976437 16833.31235131851 nan nan nan 2.2543142868466672 700217.3607027981
4.7250000000000005 0.004856697749346495 16754.247416211365 nan nan nan 2.2691646086645827 707685.9660882042
4.75 0.004872879944741726 16675.18294842377 nan nan nan 2.2840299887728595 715194.1858711757
4.775 0.004888725001364946 16596.118946361512 nan nan nan 2.298910982124782 722742.0198997456
4.800000000000001 0.004903925117105246 16517.055773388336 nan nan nan 2.3138080310194593 730329.4688658861
4.825 0.004918372258543968 16437.993594643 nan nan nan 2.328721480207629 737956.5328401568
4.8500000000000005 0.004931968171149492 16358.932655874809 nan nan nan 2.3436513896114146 745623.2122348818
4.875 0.004944637417793274 16279.870829674166 nan nan nan 2.3585978750878964 753329.506821812
4.9 0.00495578208938241 16200.80939557935 nan nan nan 2.373560903305928 761075.4163201951
4.925000000000001 0.004964546766132116 16121.74742366998 nan nan nan 2.3885405861605737 768860.9410710058
4.95 0.004969840869307518 16042.684428078668 nan nan nan 2.4035368982701484 776686.0807834247
4.9750000000000005 0.004971653688699007 15963.621707835971 nan nan nan 2.418549373407656 784550.8344621065
5.0 0.004971472546458244 15884.558909283798 nan nan nan 2.433577440254647 792455.2021177848
5.025 0.00497064646333456 15805.495998858443 nan nan nan 2.448620789447752 800399.1829091357
5.050000000000001 0.004968787543475628 15726.433616043205 nan nan nan 2.4636793381788658 808382.7767245427
5.075 0.00496488343924284 15647.371821103523 nan nan nan 2.478753150158472 816405.9841913717
5.1000000000000005 0.0049582840874791145 15568.310141043266 nan nan nan 2.493842322712376 824468.805108732
5.125 0.004948921501636505 15489.24984738829 nan nan nan 2.5089467373007017 832571.2403254717
5.15 0.00493684783577919 15410.190545431693 nan nan nan 2.52406608580752 840713.2900039466
5.175000000000001 0.004922032821923494 15331.131274534155 nan nan nan 2.539199783953092 848894.9536172379
5.2 0.004905030131340027 15252.07330397905 nan nan nan 2.554347186592864 857116.2313146037
5.2250000000000005 0.004885647911578417 15173.014568917672 nan nan nan 2.5695073060656513 865377.1232091154
5.25 0.004862958565354347 15093.955316840042 nan nan nan 2.5846792132430916 873677.6286679683
5.275 0.004836716689169407 15014.895650979592 nan nan nan 2.5998620829065384 882017.7474252604
5.300000000000001 0.004807987250387669 14935.836007804737 nan nan nan 2.6150553479306637 890397.4784018592
5.325 0.004777409601956606 14856.776306432328 nan nan nan 2.63025889905883 898816.8215344929
5.3500000000000005 0.004745617508888245 14777.718077823552 nan nan nan 2.6454727341214905 907275.7777156957
5.375 0.004712419118732214 14698.660602346901 nan nan nan 2.6606972249150256 915774.3469003013
5.4 0.004676976706832647 14619.603736786497 nan nan nan 2.6759327401500403 924312.5296780146
5.425000000000001 0.004639649763703346 14540.547922412445 nan nan nan 2.6911797726133484 932890.3262039804
5.45 0.004601129796355963 14461.491566611427 nan nan nan 2.706438746339086 941507.7360079137
5.4750000000000005 0.0045627751387655735 14382.434767477593 nan nan nan 2.7217097906516403 950164.7585227414
5.5 0.004526340868324041 14303.376392867396 nan nan nan 2.736993111786724 958861.392576318
5.525 0.004492247011512518 14224.31896451932 nan nan nan 2.7522892797527265 967597.6380235893
5.550000000000001 0.00446045957505703 14145.262160937682 nan nan nan 2.7675990277036107 976373.4954604452
5.575 0.004429997876286507 14066.20665337153 nan nan nan 2.7829228562571724 985188.9649297905
5.6000000000000005 0.0043999431654810905 13987.152748532264 nan nan nan 2.7982608455331803 994044.046410859
5.625 0.0043692030012607574 13908.100718367046 nan nan nan 2.813613182570992 1002938.7416790801
5.65 0.004337779711931944 13829.05000704819 nan nan nan 2.8289799845864008 1011873.0514922175
5.675000000000001 0.004306612070649862 13749.999288382742 nan nan nan 2.8443615590415767 1020846.9754839414
5.7 0.004276429768651724 13670.95069954729 nan nan nan 2.859757957207591 1029860.5143130345
5.7250000000000005 0.004247285891324282 13591.903373293831 nan nan nan 2.8751692783794223 1038913.6686752934
5.75 0.004218968562781811 13512.857977708469 nan nan nan 2.890595567740901 1048006.4397619264
5.775 0.004190560895949602 13433.812854677957 nan nan nan 2.9060365857056674 1057138.8286700037
5.800000000000001 0.004160952754318714 13354.768644234142 nan nan nan 2.9214924017399246 1066310.8349446289
5.825 0.0041303993202745914 13275.724664198802 nan nan nan 2.936963108455565 1075522.4592710296
5.8500000000000005 0.0040993522852659225 13196.680073279706 nan nan nan 2.9524489607801945 1084773.7009728935
5.875 0.004067738074809313 13117.635057098389 nan nan nan 2.9679506726946983 1094064.5595223634
5.9 0.004036139231175184 13038.590459786432 nan nan nan 2.983469256584068 1103395.0348307085
5.925000000000001 0.004003995563834906 12959.545744370458 nan nan nan 2.9990055092425845 1112765.1262649794
5.95 0.003970270045101643 12880.50219982286 nan nan nan 3.014560287548612 1122174.8343638764
5.9750000000000005 0.003935117274522781 12801.459916623236 nan nan nan 3.0301345176419483 1131624.1599118127
6.0 0.0038995735812932253 12722.41817935995 nan nan nan 3.045729049930855 1141113.1037619857
6.025 0.003864612663164735 12643.377646688486 nan nan nan 3.0613448116497786 1150641.6672706367
6.050000000000001 0.0038306540809571743 12564.336561481734 nan nan nan 3.0769822609204476 1160209.8497082975
6.075 0.0037976994644850492 12485.295597871851 nan nan nan 3.0926414048811792 1169817.6509482723
6.1000000000000005 0.0037654521875083447 12406.254919708785 nan nan nan 3.108322303891568 1179465.0719423844
6.125 0.0037331401836127043 12327.215514771118 nan nan nan 3.1240251959224543 1189152.1129314336
6.15 0.0037004160694777966 12248.176496804559 nan nan nan 3.1397504609805074 1198878.7747252698
6.175000000000001 0.0036672172136604786 12169.139100359911 nan nan nan 3.1554979201835303 1208645.0576488904
6.2 0.0036329051945358515 12090.102730381535 nan nan nan 3.1712672738391983 1218450.9626154266
6.2250000000000005 0.0035970446188002825 12011.066664666003 nan nan nan 3.187057986593012 1228296.4900701696
6.25 0.003559935139492154 11932.029696830845 nan nan nan 3.2028696934592435 1238181.6395859295
6.275 0.0035221069119870663 11852.992917735111 nan nan nan 3.218702258635721 1248106.4110245432
6.300000000000001 0.0034833939280360937 11773.956440393995 nan nan nan 3.2345557821405335 1258070.804719777
6.325 0.003443822031840682 11694.920846121162 nan nan nan 3.2504307881351533 1268074.8208262639
6.3500000000000005 0.0034031053073704243 11615.885516111226 nan nan nan 3.26632803816252 1278118.4594070278
6.375 0.00336074223741889 11536.850881276348 nan nan nan 3.2822483398367166 1288201.7215249133
6.4 0.0033160587772727013 11457.81642763696 nan nan nan 3.298192343073976 1298324.6068558856
6.425000000000001 0.003268218133598566 11378.78073962836 nan nan nan 3.3141603943731406 1308487.1150812365
6.45 0.0032175842206925154 11299.745291890742 nan nan nan 3.3301525777981014 1318689.2464064378
6.4750000000000005 0.003165119793266058 11220.70927504633 nan nan nan 3.3461688842813584 1328931.000783483
6.5 0.0031114157754927874 11141.673377877403 nan nan nan 3.3622093365341383 1339212.3777772365
6.525 0.003056841902434826 11062.637625504569 nan nan nan 3.378273982527009 1349533.377325735
6.550000000000001 0.0030013322830200195 10983.601335760786 nan nan nan 3.3943626529310245 1359893.9986775685
6.575 0.002944421488791704 10904.566246898548 nan nan nan 3.4104749532037233 1370294.2424602497
6.6000000000000005 0.002885601483285427 10825.5305959376 nan nan nan 3.4266103551978517 1380734.1098078543
6.625 0.002824018709361553 10746.49494315557 nan nan nan 3.442768087254116 1391213.5987635537
6.65 0.002759736031293869 10667.458657175572 nan nan nan 3.45894761204379 1401732.708941999
6.675000000000001 0.0026932242326438427 10588.422769645405 nan nan nan 3.4751484750594055 1412291.43940179
6.7 0.002625010209158063 10509.386597620254 nan nan nan 3.4913701413723306 1422889.7910968652
6.7250000000000005 0.0025555891916155815 10430.350988843884 nan nan nan 3.507611799010206 1433527.7646871423
6.75 0.0024856594391167164 10351.315639893719 nan nan nan 3.5238727233845912 1444205.3591506088
6.775 0.0024154912680387497 10272.280319786243 nan nan nan 3.54015255660979 1454922.5748053875
6.800000000000001 0.002345076762139797 10193.244753097115 nan nan nan 3.5564506129291673 1465679.4115759023
6.825 0.0022746226750314236 10114.208399802876 nan nan nan 3.572765715775361 1476475.8691300082
6.8500000000000005 0.0022035371512174606 10035.171888480703 nan nan nan 3.5890964306180786 1487311.9460954657
6.875 0.002132059307768941 9956.134776161784 nan nan nan 3.60544160633664 1498187.64226499
6.9 0.002061012666672468 9877.097607741664 nan nan nan 3.6218006469214186 1509102.956998093
6.925000000000001 0.0019912247080355883 9798.059910600923 nan nan nan 3.638172979846827 1520057.889549703
6.95 0.0019222950795665383 9719.02189703004 nan nan nan 3.6545578528864597 1531052.4389327378
6.9750000000000005 0.0018536373972892761 9639.984200607414 nan nan nan 3.670954489606991 1542086.6047541357
7.0 0.0017855764599516988 9560.946784156476 nan nan nan 3.6873623210616975 1553160.3877731087
7.025 0.0017192777013406157 9481.91033312014 nan nan nan 3.7037806721357183 1564273.7888387828
7.050000000000001 0.0016552944434806705 9402.872883248498 nan nan nan 3.720209256187286 1575426.8072701574
7.075 0.0015939424047246575 9323.83682837561 nan nan nan 3.736648194619432 1586619.4425514778
7.1000000000000005 0.0015343819977715611 9244.800646145142 nan nan nan 3.753097696666223 1597851.6936445865
7.125 0.0014760686317458749 9165.76396409664 nan nan nan 3.7695571627478857 1609123.560612073
7.15 0.0014196474803611636 9086.727608187783 nan nan nan 3.786025532648015 1620435.0440181212
7.175000000000001 0.0013660386903211474 9007.691213391616 nan nan nan 3.8025011922044114 1631786.1430937161
7.2 0.0013152890605852008 8928.65572512551 nan nan nan 3.8189825259145627 1643176.8571901326
7.2250000000000005 0.0012666116235777736 8849.621512363425 nan nan nan 3.835468080309548 1654607.1871830553
7.25 0.0012198601616546512 8770.587417294966 nan nan nan 3.8519565332884182 1666077.1337336078
7.275 0.0011760180350393057 8691.552973422615 nan nan nan 3.8684470918661207 1677586.69765524
7.300000000000001 0.0011351886205375195 8612.518922571348 nan nan nan 3.8849395380169254 1689135.8777586527
7.325 0.0010967631824314594 8533.485545952168 nan nan nan 3.9014336484369876 1700724.6739942923
7.3500000000000005 0.0010599656961858273 8454.452511601321 nan nan nan 3.917929228364108 1712353.0861263585
7.375 0.001023890101350844 8375.420086761551 nan nan nan 3.934426459740187 1724021.1147381905
7.4 0.0009877255652099848 8296.388758145302 nan nan nan 3.9509251134837005 1735728.7604357642
7.425000000000001 0.0009521568426862359 8217.357309964264 nan nan nan 3.967425011967829 1747476.024094927
7.45 0.0009189087431877851 8138.3254793666165 nan nan nan 3.9839266710333314 1759262.904945401
7.4750000000000005 0.0008888732409104705 8059.294256586166 nan nan nan 4.000431939718194 1771089.4021510328
7.5 0.0008611615630798042 7980.26367712018 nan nan nan 4.016942461245428 1782955.517130386
7.525 0.000835214916151017 7901.233507697356 nan nan nan 4.033458677093459 1794861.2508901916
7.550000000000001 0.0008107947651296854 7822.20417630081 nan nan nan 4.049981130026863 1806806.602848159
7.575 0.0007860710611566901 7743.175287022122 nan nan nan 4.066510057952688 1818791.57286208
7.6000000000000005 0.0007607072475366294 7664.146867778292 nan nan nan 4.083045893058553 1830816.161743669
7.625 0.0007355153793469071 7585.117764196343 nan nan nan 4.099589827123953 1842880.371031054
7.65 0.0007097912020981312 7506.088695265772 nan nan nan 4.116143128254223 1854984.1974813875
7.675000000000001 0.0006819019326940179 7427.059796953501 nan nan nan 4.132706314418745 1867127.6396548417
7.7 0.0006517278379760683 7348.032025933549 nan nan nan 4.149278389504134 1879310.6978539529
7.7250000000000005 0.0006201657233759761 7269.004535730756 nan nan nan 4.165857735445508 1891533.3745132594
7.75 0.0005877791554667056 7189.977645232051 nan nan nan 4.18244235512627 1903795.6687279548
7.775 0.0005549045163206756 7110.951364563711 nan nan nan 4.199031187779244 1916097.5818515788
7.800000000000001 0.0005215510027483106 7031.926074001056 nan nan nan 4.215623646267657 1928439.11550384
7.825 0.00048771509318612516 6952.9019529395355 nan nan nan 4.232219311954357 1940820.268987641
7.8500000000000005 0.00045408590813167393 6873.879229416388 nan nan nan 4.248817217654899 1953241.0442231023
7.875 0.0004212485800962895 6794.857395953932 nan nan nan 4.2654170047111455 1965701.4444664887
7.9 0.00038871547440066934 6715.835002631514 nan nan nan 4.282018361123825 1978201.4687075377
7.925000000000001 0.0003564604267012328 6636.812628780869 nan nan nan 4.2986211257093725 1990741.1155912133
7.95 0.000325532368151471 6557.791364741985 nan nan nan 4.315225243284262 2003320.3864497277
7.9750000000000005 0.00029733835253864527 6478.771596201908 nan nan nan 4.331829801687961 2015939.2829360424
8.0 0.00027269127895124257 6399.751892352858 nan nan nan 4.348434001188507 2028597.8075526448
8.025 0.00025167546118609607 6320.7319232142345 nan nan nan 4.365037119578095 2041295.9583652944
8.05 0.00023397528275381774 6241.711084553478 nan nan nan 4.38163808472575 2054033.734821401
8.075000000000001 0.00021800404647365212 6162.690305535333 nan nan nan 4.398235033289829 2066811.137788332
8.1 0.00020260685414541513 6083.669821619353 nan nan nan 4.414825536623673 2079628.1652027585
8.125 0.0001879985793493688 6004.64955033083 nan nan nan 4.431407872300926 2092484.8134500661
8.15 0.00017463286349084228 5925.629161007393 nan nan nan 4.447981845172453 2105381.0864327573
8.175 0.00016285789024550468 5846.60883752822 nan nan nan 4.464548543781188 2118316.983950482
8.200000000000001 0.00015208381228148937 5767.588652324305 nan nan nan 4.481109276780588 2131292.505401135
8.225 0.00014084733265917748 5688.568425755603 nan nan nan 4.497664655884796 2144307.6512077427
8.25 0.0001287229242734611 5609.547728015205 nan nan nan 4.514213528945364 2157362.4187367046
8.275 0.00011630020890152082 5530.526730453834 nan nan nan 4.530755084113065 2170456.8053247165
8.3 0.00010481681965757161 5451.507335038982 nan nan nan 4.54729001019524 2183590.814700051
8.325000000000001 9.463335300097242e-05 5372.48844832495 nan nan nan 4.5638195524522045 2196764.444866564
8.35 8.560757123632357e-05 5293.469390883982 nan nan nan 4.580343673100268 2209977.697674614
8.375 7.703632581979036e-05 5214.450100682532 nan nan nan 4.59686145198905 2223230.571732611
8.4 6.807238969486207e-05 5135.431623156845 nan nan nan 4.613370761643888 2236523.0676149004
8.425 5.853856782778166e-05 5056.414399001618 nan nan nan 4.629869761510805 2249855.1851154035
8.450000000000001 4.902905129711144e-05 4977.3978847777635 nan nan nan 4.6463573484884915 2263226.927699644
8.475 3.974429637310095e-05 4898.381565795841 nan nan nan 4.662832605793861 2276638.2958307182
8.5 3.073659536312334e-05 4819.365299085374 nan nan nan 4.679294372449061 2290089.290083219
8.525 2.2666543372906744e-05 4740.348864908728 nan nan nan 4.695741525935084 2303579.9095987515
8.55 1.5929746950860135e-05 4661.33221073712 nan nan nan 4.712174162201676 2317110.150929264
8.575000000000001 1.0428077075630426e-05 4582.316783102535 nan nan nan 4.728593165517284 2330680.016148097
8.6 5.842673544975696e-06 4503.301491971879 nan nan nan 4.744999251514417 2344289.505601311
8.625 2.1639018541463884e-06 4424.28675520416 nan nan nan 4.76139274597891 2357938.6240601065
8.65 -8.805645279608143e-07 4345.272510634938 nan nan nan 4.777773008688742 2371627.370134714
8.675 -2.8304766601650044e-06 4266.258123475415 nan nan nan 4.794139196142678 2385355.7424681326
8.700000000000001 -3.2084335543913767e-06 4187.244894660189 nan nan nan 4.810491207767035 2399123.741456928
8.725 -2.7435689844423905e-06 4108.23167811067 nan nan nan 4.826829768893516 2412931.3693239293
8.75 -2.348237558180699e-06 4029.218118024355 nan nan nan 4.843158060981796 2426778.6249981374
8.775 -2.226062633781112e-06 3950.2059185535686 nan nan nan 4.859479841248169 2440665.5133251087
8.8 -1.7188931451528333e-06 3871.1933736329115 nan nan nan 4.8757981529788434 2454592.032890319
8.825000000000001 -4.668262576501547e-08 3792.1807929381184 nan nan nan 4.892113608767466 2468558.184613682
8.85 2.4191144802898634e-06 3713.1674830511383 nan nan nan 4.908426069692697 2482563.9679459427
8.875 4.207522579235956e-06 3634.153154052734 nan nan nan 4.924735993069001 2496609.3752492126
8.9 5.224181222729385e-06 3555.1385787926383 nan nan nan 4.941042818047943 2510694.401199441
8.925 6.795195986342151e-06 3476.1243849510515 nan nan nan 4.957346034532433 2524819.0413834075
8.950000000000001 9.083919394470286e-06 3397.1098012570124 nan nan nan 4.9736438823490845 2538983.29359196
8.975 1.0828773156390525e-05 3318.0944299983266 nan nan nan 4.9899321069294 2553187.151616309
9.0 1.080159745470155e-05 3239.078168595768 nan nan nan 5.00620411468722 2567430.6146799354
9.025 9.237423000740819e-06 3160.0632543601514 nan nan nan 5.022453222040079 2581713.679625394
9.05 6.8488079705275595e-06 3081.049411193981 nan nan nan 5.038671721012927 2596036.3439834323
9.075000000000001 4.115335741516901e-06 3002.035804765354 nan nan nan 5.054853128123796 2610398.6098472956
9.1 1.7775635114958277e-06 2923.0224040021917 nan nan nan 5.070995133010842 2624800.47924178
9.125 -8.115269167774386e-08 2844.009649051343 nan nan nan 5.087098529826309 2639241.9513082313
9.15 -1.8589514638733817e-06 2764.997617561122 nan nan nan 5.1031613499919395 2653723.017391883
9.175 -3.87334239349002e-06 2685.9867974202352 nan nan nan 5.11917920726083 2668243.683154412
9.200000000000001 -6.195681635290384e-06 2606.9778147526404 nan nan nan 5.135146825813303 2682803.954501931
9.225 -8.550577149435412e-06 2527.9705371587856 nan nan nan 5.151057920414542 2697403.8314702893
9.25 -1.099339897336904e-05 2448.9646808703415 nan nan nan 5.16690638685979 2712043.32482785
9.275 -1.3996714187669568e-05 2369.960283595392 nan nan nan 5.18268858485369 2726722.437382838
9.3 -1.7891841707751155e-05 2290.9573720011153 nan nan nan 5.198402153540194 2741441.1746418756
9.325000000000001 -2.2853708287584595e-05 2211.9554053726292 nan nan nan 5.214046382338546 2756199.539768115
9.35 -2.9387269023573026e-05 2132.953619171323 nan nan nan 5.229623243534142 2770997.539714755
9.375 -3.764011125895195e-05 2053.9517343235634 nan nan nan 5.245132623356647 2785835.176741496
9.4 -4.660198464989662e-05 1974.9497250344618 nan nan nan 5.260575563893612 2800712.448265874
9.425 -5.5002517910907045e-05 1895.9481563304228 nan nan nan 5.275953572538085 2815629.343929533
9.450000000000001 -6.202528311405331e-05 1816.9458439014275 nan nan nan 5.291270050465781 2830585.8696654555
9.475 -6.729298183927312e-05 1737.943218398363 nan nan nan 5.306528798566059 2845582.0256680287
9.5 -7.062508666422218e-05 1658.940717597267 nan nan nan 5.321734565548172 2860617.8114994075
9.525 -7.292898226296529e-05 1579.9382440901777 nan nan nan 5.336890953524591 2875693.219679315
9.55 -7.4115683673881e-05 1500.9362040894716 nan nan nan 5.351999197218548 2890808.249096842
9.575000000000001 -7.331596862059087e-05 1421.935176477166 nan nan nan 5.367059005408259 2905962.9064120264
9.600000000000001 -6.963922351133078e-05 1342.9347488230233 nan nan nan 5.3820735460742375 2921157.18214895
9.625 -6.32420924375765e-05 1263.933718420937 nan nan nan 5.397049950260296 2936391.077527382
9.65 -5.526931636268273e-05 1184.9325345380407 nan nan nan 5.411993214568019 2951664.586651378
9.675 -4.692311995313503e-05 1105.9321475226195 nan nan nan 5.426902460058209 2966977.6959510115
9.700000000000001 -3.887318234774284e-05 1026.9321899215383 nan nan nan 5.4417740673101616 2982330.40994075
9.725000000000001 -3.12494084937498e-05 947.9328023225542 nan nan nan 5.456607018195391 2997722.730513893
9.75 -2.3885568225523457e-05 868.9338152248545 nan nan nan 5.471403542475582 3013154.6405718364
9.775 -1.715756116027478e-05 789.9357973915323 nan nan nan 5.486168015952467 3028626.14475554
9.8 -1.133563000621507e-05 710.9391858820428 nan nan nan 5.500899662455873 3044137.251652071
9.825000000000001 -5.877912371943239e-06 631.9431917069356 nan nan nan 5.515601431870671 3059687.952554085
9.850000000000001 -1.1011546803274541e-06 552.9481678233777 nan nan nan 5.530283259145517 3075278.2401676383
9.875 2.4252042294392595e-06 473.95385785826306 nan nan nan 5.544959870965305 3090908.124654315
9.9 4.958802037435817e-06 394.96048071061944 nan nan nan 5.559639851260821 3106577.6433873195
9.925 6.014268819853896e-06 315.96788732535225 nan nan nan 5.574331129818139 3122286.7926270347
9.950000000000001 6.23267123955884e-06 236.97501857436504 nan nan nan 5.589020046260659 3138035.551696305
9.975000000000001 5.833794148202287e-06 157.98305090673784 nan nan nan 5.603699752774264 3153823.905402118
10.0 3.7512622839130927e-06 78.9912862183914 nan nan nan 5.618363225557803 3169651.8936888557


==> plots/star_polymer_11/star_polymer_11_gns_sde.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.2680462896823883 137.50874839703994 0.40044177887424637 0.0 0.9724993969271014 -1.5236173567245716e-10 -1.3052485883235931e-09
0.025 0.26681074500083923 137.12381843428957 0.5976442629429708 0.0 0.9346587565609575 0.00016748015040554253 0.08606957649410334
0.05 0.2646257281303406 136.73849297563692 0.7948467470116951 0.0 0.9685747690323224 0.0006692454199393812 0.3441880834651656
0.07500000000000001 0.2618626058101654 136.3528518238472 0.9920492310804195 0.0 0.9678639356672988 0.0015034725782391192 0.7742277677104207
0.1 0.25874996185302734 135.96682178935862 1.189251715149144 0.0 0.9615664440685567 0.002667572152482512 1.3760609752662312
0.125 0.2553744316101074 135.58048311970538 1.3864541992178683 0.0 0.9746177973750051 0.00415847831094245 2.1495601840475627
0.15000000000000002 0.2517533302307129 135.19368651473076 1.5836566832865926 0.0 0.986276386245264 0.005972767751499646 3.094597522722939
0.17500000000000002 0.24788789451122284 134.8065555495217 1.7808591673553171 0.0 0.9756909299463594 0.00810668362019954 4.211044582732554
0.2 0.243793785572052 134.41917750907956 1.9780616514240412 0.0 0.9842591670340738 0.010556130733684997 5.498772050634949
0.225 0.23951074481010437 134.0315741212588 2.1752641354927658 0.0010673959603654773 0.9704022083328231 0.013316711571171386 6.957651078571845
0.25 0.23509041965007782 133.64365140530356 2.37246661956149 0.12220546072746871 0.9958262914490946 0.016383774627712143 8.58755265360344
0.275 0.23057624697685242 133.2555118889452 2.5696691036302144 0.9502690850008736 1.0002290338751625 0.019752458971925728 10.388347197419023
0.30000000000000004 0.22599244117736816 132.86725617183177 2.766871587698939 1.8756953643963248 1.004383939089594 0.023417759855868032 12.359905835830837
0.325 0.22135016322135925 132.47885529109902 2.9640740717676635 1.8733258954426297 1.000944039897581 0.027374583590576863 14.502100141311578
0.35000000000000003 0.21665969491004944 132.0903685944015 3.1612765558363876 1.5698161402201938 1.0022591684159785 0.03161775660268335 16.81480020547556
0.375 0.2119337022304535 131.70185222662238 3.3584790399051117 1.2821908092230265 0.9936477814932644 0.03614202530291873 19.297876603507017
0.4 0.20719052851200104 131.31349237635487 3.555681523973836 1.1094367217451602 0.9948562065108386 0.04094207223533523 21.95120495832521
0.42500000000000004 0.2024449110031128 130.92507222176548 3.7528840080425607 0.9543918522715225 0.9978967281198018 0.046012552669495506 24.774659843914815
0.45 0.19771075248718262 130.5366050489264 3.9500864921112853 0.8639746648018046 0.99127581179276 0.05134810016201284 27.76811416920965
0.47500000000000003 0.1929982751607895 130.14810416370912 4.147288976180009 0.8334812155948539 0.9930984617596119 0.05694331872094526 30.931442192706513
0.5 0.18831636011600494 129.75961186396987 4.344491460248733 0.8154192155887445 1.0030735980042025 0.06279280784837106 34.264516163756795
0.525 0.1836690753698349 129.3714045006985 4.541693944317458 0.8280771706776009 1.000686505967291 0.06889118437216228 37.76721168230721
0.55 0.17905813455581665 128.9833246044173 4.738896428386182 0.8792391833987213 1.0051062016406411 0.07523306113184935 41.4394089530952
0.5750000000000001 0.1744868904352188 128.5951789673136 4.9360989124549075 0.9396486147889503 1.0131425560400513 0.0818130404713922 45.28098278383509
0.6000000000000001 0.16996243596076965 128.20721349321457 5.133301396523631 0.9909946471883144 1.0092220016043532 0.08862575334426279 49.291807871501035
0.625 0.16549041867256165 127.81953230091284 5.330503880592355 1.0526027819514536 1.007814850699199 0.09566583963029092 53.471763949121105
0.65 0.16107800602912903 127.43193529034733 5.52770636466108 1.09115390668696 1.008314829808169 0.10292797997379932 57.82073339204375
0.675 0.1567290872335434 127.04455243843273 5.724908848729804 1.0955936009876592 1.0006103006707343 0.11040690334158978 62.338595390688
0.7000000000000001 0.15244629979133606 126.65717012967433 5.922111332798529 1.0773974938041024 1.0025926374671539 0.11809735609721567 67.02522963894963
0.7250000000000001 0.14823228120803833 126.26989989370003 6.119313816867253 1.046365436186325 0.996043156108465 0.12599407369261684 71.8805156194071
0.75 0.14408928155899048 125.88287275952533 6.316516300935977 1.0136828925756118 1.0016167380101193 0.1340918138238439 76.90433531042581
0.775 0.1400211602449417 125.49595603464458 6.513718785004702 0.9781947983239335 1.0021363778149177 0.14238542871871313 82.09657212042552
0.8 0.13603225350379944 125.10927242035075 6.710921269073426 0.9698947518816949 0.9999489434138777 0.15086994163561396 87.45711031749207
0.8250000000000001 0.1321243792772293 124.72275891775055 6.908123753142151 0.9643097044063249 1.000997307964788 0.15954049782170232 92.98583964218403
0.8500000000000001 0.1282973736524582 124.33633946505955 7.105326237210875 0.9671515961621321 0.9983013729596562 0.16839232351185843 98.68264122610584
0.875 0.12455198913812637 123.94999961378568 7.302528721279598 0.9674643353547392 0.9966043127560825 0.1774207018229192 104.54740092235973
0.9 0.12088833749294281 123.56375663994496 7.499731205348324 0.9814634674821537 1.0009302774137872 0.18662101765500638 110.57999929847774
0.925 0.1173054575920105 123.17751785752482 7.6969336894170475 0.996533538252003 1.0035992883981506 0.19598872070661444 116.78032005634141
0.9500000000000001 0.11380203068256378 122.79159005160714 7.894136173485773 1.0077422614384453 1.0018749872849317 0.20551930412089167 123.1482539176388
0.9750000000000001 0.11037590354681015 122.40583853578048 8.091338657554497 1.015741351292224 0.9988090289061059 0.21520831834018395 129.68368946713835
1.0 0.10702618956565857 122.02018414845638 8.288541141623222 1.0201042555449424 0.9971073074565573 0.22505140089398082 136.38651235640165
1.0250000000000001 0.10375386476516724 121.63475153276435 8.485743625691946 1.0218523816323615 0.9985264322241708 0.23504429066930085 143.25661167123536
1.05 0.10055997967720032 121.24953872956957 8.682946109760671 1.0081625326838388 1.000462442579652 0.2451828618595024 150.29388471233466
1.075 0.09744574874639511 120.86458147160207 8.880148593829395 1.0055960520159926 0.9994295598437489 0.2554631355752898 157.49822604536476
1.1 0.0944092646241188 120.4797441077355 9.077351077898118 0.9980344266258871 0.9977784741415611 0.26588125550244746 164.86953340084932
1.125 0.09144709259271622 120.09503460240416 9.274553561966844 0.9918832863531094 0.9982314325436109 0.27643336363415494 172.4076965297128
1.1500000000000001 0.08855880796909332 119.7105613361331 9.47175604603557 0.9855575469304453 0.997407327056612 0.2871156751383629 180.11260990774136
1.175 0.08574261516332626 119.32620237824187 9.668958530104293 0.9930974820959144 0.9966325630229209 0.29792453641065647 187.98416749159946
1.2000000000000002 0.08299784362316132 118.94199039228523 9.866161014173016 0.9902348742976529 0.998548928804793 0.3088563771789237 196.02225816223415
1.225 0.08032328635454178 118.5579589419891 10.063363498241742 1.000892033356172 0.9997160605501739 0.3199077072685879 204.2267762556231
1.25 0.07771673053503036 118.17403560819827 10.260565982310466 1.0047235624391977 0.9971429259868765 0.3310750303563614 212.59761764922092
1.2750000000000001 0.07517559826374054 117.79012743306606 10.45776846637919 1.0038339408774932 1.0004223366847496 0.34235482560922775 221.13467158325668
1.3 0.07269930094480515 117.40639354142317 10.654970950447915 1.009051130147729 1.0006722345538293 0.35374362037429585 229.83782948079187
1.3250000000000002 0.07028719037771225 117.02275127113727 10.85217343451664 1.0020868415616462 0.9996109325643635 0.36523800538962803 238.70699072017433
1.35 0.0679391399025917 116.63914797775942 11.049375918585362 1.003912240042035 1.001435727399852 0.3768345902586989 247.74204308202522
1.375 0.06565520167350769 116.25567497802524 11.246578402654087 0.9999912189747338 0.9983200224525159 0.38853001303958745 256.94287815615417
1.4000000000000001 0.06343495845794678 115.87228079395283 11.443780886722813 0.9955791657059685 1.0012824459860874 0.40032105452084876 266.3093909200821
1.425 0.06127781793475151 115.48901352915978 11.640983370791536 1.0004145697158482 0.9990671212159346 0.4122046666823811 275.84147149331784
1.4500000000000002 0.05918257310986519 115.10593567039813 11.83818585486026 0.9923170941414076 0.9997352330556943 0.4241779554719825 285.53901363263026
1.475 0.057148274034261703 114.72309803618725 12.035388338928986 0.998178980135724 0.9989602979280104 0.43623816321055253 295.4019194843905
1.5 0.05517515167593956 114.34040954757808 12.23259082299771 0.9986374601070735 1.0003850267914314 0.4483825998582896 305.4300932348238
1.5250000000000001 0.053263306617736816 113.95796318151945 12.429793307066433 0.9997436492043185 0.9981237397186579 0.4606086420590476 315.6234279663155
1.55 0.05141042172908783 113.57584973624635 12.626995791135158 1.003866412882976 0.9982048508359175 0.47291368146893314 325.9818306080303
1.5750000000000002 0.04961380362510681 113.19390462943444 12.824198275203884 1.0003355539893792 0.9965583591204957 0.4852950525970548 336.5052099722007
1.6 0.047871820628643036 112.81195812367048 13.021400759272606 0.9982840172639722 0.9987298877542915 0.4977501774459973 347.1934528643083
1.625 0.04618300497531891 112.4301927250193 13.218603243341331 1.0002071716574903 1.000666249356512 0.5102766072412009 358.04645453914105
1.6500000000000001 0.04454575479030609 112.04870195721055 13.415805727410056 1.002665965530796 0.9993647264259493 0.5228719310242628 369.06412171759877
1.675 0.042959894984960556 111.66751668938169 13.61300821147878 0.9993982840182036 1.000201111953972 0.535533908696883 380.2463634048695
1.7000000000000002 0.04142595827579498 111.28655739558636 13.810210695547504 1.001176981989498 1.0016908998785223 0.5482604859066551 391.5930965480745
1.725 0.03994385153055191 110.90583905339643 14.00741317961623 0.9985984975839216 1.0005976527484366 0.5610497242102679 403.1042246939086
1.75 0.03851279243826866 110.52526294720217 14.204615663684953 0.997581949987411 0.9984151397670218 0.5738996821285302 414.7796512353373
1.7750000000000001 0.03713148459792137 110.14494633725515 14.401818147753676 0.998485901921472 0.9994945481754844 0.5868084251414106 426.6192839204896
1.8 0.035798463970422745 109.76476744066139 14.599020631822402 0.9982473435867069 0.9958636929963288 0.5997741015584929 438.6230299431827
1.8250000000000002 0.034513141959905624 109.38475306229788 14.796223115891127 1.0023450166160655 0.9968196158176028 0.6127949714801603 450.7907943212326
1.85 0.033274538815021515 109.00484605351576 14.99342559995985 1.0041950397145596 0.9977954876380223 0.6258692631743714 463.122486174406
1.875 0.03208019956946373 108.62513251903309 nan nan nan 0.6389951187412197 475.61800628483786
1.9000000000000001 0.03092815726995468 108.24552839725244 nan nan nan 0.6521706595467479 488.27726294396956
1.925 0.02981768548488617 107.86602253557159 nan nan nan 0.6653941351382979 501.1001561749032
1.9500000000000002 0.02874724380671978 107.48671975391152 nan nan nan 0.678663818190707 514.0865886712119
1.975 0.02771495096385479 107.10769605154127 nan nan nan 0.6919779400799645 527.2364781531672
2.0 0.026719072833657265 106.72882499846972 nan nan nan 0.7053348399481625 540.5497407394113
2.025 0.025759568437933922 106.35014224030608 nan nan nan 0.7187330999962678 554.026284314587
2.0500000000000003 0.02483516000211239 105.9716775993458 nan nan nan 0.7321715223594624 567.6660179506122
2.075 0.023945439606904984 105.59338587023507 nan nan nan 0.7456489818113623 581.4688537414535
2.1 0.023090235888957977 105.21526697595621 nan nan nan 0.7591644375570086 595.4347046000394
2.125 0.02226826176047325 104.8374110152543 nan nan nan 0.7727168428929919 609.5634686706716
2.15 0.021477846428751945 104.45970861180929 nan nan nan 0.7863050317576833 623.8550721839559
2.1750000000000003 0.020717188715934753 104.08213202712705 nan nan nan 0.7999278628072768 638.3094254599946
2.2 0.019985267892479897 103.70482178109914 nan nan nan 0.8135842827806887 652.9264378151563
2.225 0.019280852749943733 103.32773192485969 nan nan nan 0.8272732551176654 667.7060395305217
2.25 0.018602518364787102 102.95083027960568 nan nan nan 0.8409936587592794 682.6481597364929
2.275 0.017950084060430527 102.57419495000784 nan nan nan 0.8547443350431553 697.7527241643372
2.3000000000000003 0.017324892804026604 102.19774872249893 nan nan nan 0.8685242631804906 713.0196609176566
2.325 0.016726430505514145 101.82150659556642 nan nan nan 0.8823324040396625 728.4488852788936
2.35 0.016153458505868912 101.44547104790234 nan nan nan 0.8961677101998509 744.0403133634995
2.375 0.01560463011264801 101.06953585128133 nan nan nan 0.9100292268087494 759.7938734145087
2.4000000000000004 0.015078374184668064 100.69366407652359 nan nan nan 0.9239161133553592 775.7094717209093
2.4250000000000003 0.014573156833648682 100.31784499638405 nan nan nan 0.9378275790866427 791.7870080716368
2.45 0.01408702414482832 99.94214002338906 nan nan nan 0.9517628904439762 808.0263873580203
2.475 0.01361906062811613 99.56654344910899 nan nan nan 0.9657212097624267 824.4275315628133
2.5 0.01316939014941454 99.19114150625086 nan nan nan 0.9797015770492004 840.9903336094225
2.5250000000000004 0.012738200835883617 98.81582214468577 nan nan nan 0.9937029980634859 857.7147098420617
2.5500000000000003 0.012325233779847622 98.44076528684312 nan nan nan 1.007724721550113 874.6005699905103
2.575 0.011929095722734928 98.0658796380975 nan nan nan 1.0217661381258252 891.647838951757
2.6 0.011547579430043697 97.69121435449898 nan nan nan 1.035826737059629 908.8564262811816
2.625 0.011179293505847454 97.31684610004183 nan nan nan 1.0499059752924726 926.2262553836931
2.6500000000000004 0.010824238881468773 96.9427604393829 nan nan nan 1.0640031911681154 943.7572717194922
2.6750000000000003 0.010483326390385628 96.56891325373208 nan nan nan 1.0781177414696919 961.4494063465474
2.7 0.010156894102692604 96.19532707613655 nan nan nan 1.0922491264329905 979.3025883535358
2.725 0.009844246320426464 95.82203498298524 nan nan nan 1.1063970065518183 997.3167442561863
2.75 0.0095435855910182 95.44895510381957 nan nan nan 1.1205611132911095 1015.4918257258419
2.7750000000000004 0.009253867901861668 95.07599957828354 nan nan nan 1.1347411350654848 1033.8277678869451
2.8000000000000003 0.008974500931799412 94.70327474384739 nan nan nan 1.1489367685868097 1052.324471479321
2.825 0.008704687468707561 94.33062702302486 nan nan nan 1.1631476676170522 1070.98185024615
2.85 0.008443309925496578 93.95824674591867 nan nan nan 1.1773733465762717 1089.799829448345
2.875 0.008189954794943333 93.58615771977908 nan nan nan 1.1916131049790757 1108.7783566644778
2.9000000000000004 0.007945068180561066 93.21434422384615 nan nan nan 1.205866325467419 1127.917364268221
2.9250000000000003 0.007709635887295008 92.84271995775102 nan nan nan 1.2201325664009244 1147.2167853959827
2.95 0.007485354784876108 92.4712738757517 nan nan nan 1.2344115404802565 1166.6765393061085
2.975 0.007273430470377207 92.1001185707694 nan nan nan 1.2487029816838315 1186.2965636354213
3.0 0.007073851767927408 91.72917687349457 nan nan nan 1.2630065341926102 1206.076796702489
3.0250000000000004 0.006885796319693327 91.35863459326427 nan nan nan 1.277321841654657 1226.0171804139302
3.0500000000000003 0.006707885768264532 90.98838405392146 nan nan nan 1.2916486356686756 1246.1176961788633
3.075 0.006538905203342438 90.6185178007983 nan nan nan 1.3059868694681218 1266.3782904373593
3.1 0.00637832609936595 90.24901096575122 nan nan nan 1.320336404640957 1286.79892899282
3.125 0.006226216908544302 89.87981573811992 nan nan nan 1.3346970850697941 1307.3795688131895
3.1500000000000004 0.0060826740227639675 89.51092719298006 nan nan nan 1.3490687120200848 1328.1201548060778
3.1750000000000003 0.005947499070316553 89.1423251916919 nan nan nan 1.363451024872723 1349.0206363378904
3.2 0.005820238497108221 88.77399220365183 nan nan nan 1.3778435388655284 1370.0809962490691
3.225 0.005700895097106695 88.40593250562046 nan nan nan 1.3922458514067266 1391.3011600637683
3.25 0.005589223466813564 88.03819277767916 nan nan nan 1.4066576401274493 1412.681073457069
3.2750000000000004 0.005484186112880707 87.6706250131641 nan nan nan 1.4210786235562505 1434.2207164289875
3.3000000000000003 0.005384974181652069 87.30338714692263 nan nan nan 1.4355086368234524 1455.9200116209188
3.325 0.0052903941832482815 86.93622810104422 nan nan nan 1.4499475115189722 1477.7789318116056
3.35 0.00519914273172617 86.56931122000385 nan nan nan 1.4643951904941126 1499.7973969350116
3.375 0.005111565347760916 86.20256375056958 nan nan nan 1.4788516190733745 1521.9753375615355
3.4000000000000004 0.005028764717280865 85.8360859506406 nan nan nan 1.4933168276649538 1544.312700010319
3.4250000000000003 0.004951683804392815 85.46985349222683 nan nan nan 1.5077905927725122 1566.8094280843766
3.45 0.004881430882960558 85.10386873548079 nan nan nan 1.522272453841244 1589.465488498844
3.475 0.004818856716156006 84.73818724489956 nan nan nan 1.5367620526608692 1612.2808496002415
3.5 0.004763998556882143 84.37278190299371 nan nan nan 1.5512591032549021 1635.2554662031666
3.5250000000000004 0.004715843591839075 84.00773051283443 nan nan nan 1.5657634490284404 1658.3893130744555
3.5500000000000003 0.004672902170568705 83.64296619094631 nan nan nan 1.580275082705411 1681.6823566054175
3.575 0.004634735640138388 83.27853327831203 nan nan nan 1.5947940609061477 1705.1345601968715
3.6 0.004601756576448679 82.91444521423531 nan nan nan 1.609320168817686 1728.7458947962925
3.625 0.004573634825646877 82.55063555310741 nan nan nan 1.6238530409411893 1752.5163394586707
3.6500000000000004 0.0045493366196751595 82.1871186171159 nan nan nan 1.6383924241289418 1776.4458592627002
3.6750000000000003 0.0045277732424438 81.8238372923388 nan nan nan 1.65293806971632 1800.534407902308
3.7 0.004508207552134991 81.46063828352027 nan nan nan 1.6674897553787926 1824.7819343760218
3.725 0.004491864237934351 81.09761190022168 nan nan nan 1.6820472272701659 1849.1883630746315
3.75 0.00448025343939662 80.73468025632721 nan nan nan 1.6966102412127724 1873.7536426751312
3.7750000000000004 0.004473211243748665 80.37200821225616 nan nan nan 1.711178694093161 1898.4776933431392
3.8000000000000003 0.004469116684049368 80.00955974220197 nan nan nan 1.7257522977156663 1923.3604781317244
3.825 0.004465877078473568 79.64742766109697 nan nan nan 1.7403307576058729 1948.4019755530037
3.85 0.004462597891688347 79.28543848540474 nan nan nan 1.7549139805293543 1973.6021182730742
3.875 0.0044588446617126465 78.92370132874575 nan nan nan 1.7695020772065073 1998.9608426144387
3.9000000000000004 0.004454515408724546 78.56230592996789 nan nan nan 1.78409521232687 2024.4781395753416
3.9250000000000003 0.004449502099305391 78.20097922186758 nan nan nan 1.7986935387403193 2050.15395438749
3.95 0.004444565623998642 77.83979477309913 nan nan nan 1.8132970588667428 2075.9882118457326
3.975 0.004440908785909414 77.47888323949309 nan nan nan 1.8279057663961253 2101.9808436274266
4.0 0.004438404459506273 77.11830344548396 nan nan nan 1.8425197231446047 2128.1318236190527
4.025 0.0044362894259393215 76.75779118408163 nan nan nan 1.8571389169507952 2154.4411024376163
4.05 0.004434866365045309 76.39760679608044 nan nan nan 1.8717633355427195 2180.9086263211193
4.075 0.004434916656464338 76.03757022349905 nan nan nan 1.8863932096299594 2207.534350810147
4.1000000000000005 0.004436670336872339 75.67776956945524 nan nan nan 1.9010286159926848 2234.3182108464175
4.125 0.004440265707671642 75.3182884876358 nan nan nan 1.9156691850412524 2261.260154246971
4.15 0.00444464385509491 74.95905187653446 nan nan nan 1.9303143887800565 2288.360156715813
4.175 0.0044495947659015656 74.60018178573934 nan nan nan 1.9449639480068495 2315.618195577074
4.2 0.004457340110093355 74.241546722233 nan nan nan 1.9596179466174786 2343.0342249268488
4.2250000000000005 0.004469200968742371 73.88312192941603 nan nan nan 1.974276712243333 2370.6081788087777
4.25 0.004485046956688166 73.52488611782667 nan nan nan 1.9889406930136542 2398.3399989140303
4.275 0.004503955598920584 73.16701911772873 nan nan nan 2.0036102995420095 2426.2296353788383
4.3 0.0045247990638017654 72.80936161188146 nan nan nan 2.018285784510664 2454.2770788205326
4.325 0.004546259064227343 72.45202585266237 nan nan nan 2.0329676392707223 2482.482290241931
4.3500000000000005 0.0045682527124881744 72.09494845697269 nan nan nan 2.047656519174512 2510.8452270454673
4.375 0.004591421689838171 71.73811040720453 nan nan nan 2.0623530091706543 2539.3658584934615
4.4 0.0046160779893398285 71.38148497857416 nan nan nan 2.0770576588329197 2568.044157421984
4.425 0.00464198412373662 71.02508799962841 nan nan nan 2.091771130710719 2596.88005090526
4.45 0.00466786278411746 70.66883352367769 nan nan nan 2.106494088624838 2625.873487866316
4.4750000000000005 0.0046924687922000885 70.31273714940878 nan nan nan 2.1212270096403656 2655.0243994799907
4.5 0.004714755341410637 69.95675310490049 nan nan nan 2.1359701044336985 2684.3326972164605
4.525 0.00473410077393055 69.6011824249876 nan nan nan 2.1507234334100933 2713.798303957088
4.55 0.004751688335090876 69.24593922876758 nan nan nan 2.1654871744758966 2743.4212157812035
4.575 0.004768809303641319 68.89099486073617 nan nan nan 2.1802617358419742 2773.201417407663
4.6000000000000005 0.004785588011145592 68.53637158100467 nan nan nan 2.195047597723226 2803.138867890505
4.625 0.004801096394658089 68.18213436892192 nan nan nan 2.2098453709955845 2833.233550493531
4.65 0.0048151942901313305 67.82824246109199 nan nan nan 2.224655383336299 2863.485455296253
4.675 0.004828294739127159 67.47463078037597 nan nan nan 2.2394781698167376 2893.8945942856844
4.7 0.004841609857976437 67.12135287602946 nan nan nan 2.2543142868466672 2924.4609511151853
4.7250000000000005 0.004856697749346495 66.76842184367764 nan nan nan 2.2691646086645827 2955.1844734031456
4.75 0.004872879944741726 66.41583725379405 nan nan nan 2.2840299887728595 2986.065181541438
4.775 0.004888725001364946 66.06353945104804 nan nan nan 2.298910982124782 3017.1030352036787
4.800000000000001 0.004903925117105246 65.7115155529586 nan nan nan 2.3138080310194593 3048.2980159738504
4.825 0.004918372258543968 65.35984180692631 nan nan nan 2.328721480207629 3079.6501254985264
4.8500000000000005 0.004931968171149492 65.00853378934829 nan nan nan 2.3436513896114146 3111.159324888686
4.875 0.004944637417793274 64.65756669919196 nan nan nan 2.3585978750878964 3142.825621656009
4.9 0.00495578208938241 64.30688398072512 nan nan nan 2.373560903305928 3174.649046888598
4.925000000000001 0.004964546766132116 63.956600254975875 nan nan nan 2.3885405861605737 3206.62958355037
4.95 0.004969840869307518 63.60664227663945 nan nan nan 2.4035368982701484 3238.7672628663117
4.9750000000000005 0.004971653688699007 63.25708690781342 nan nan nan 2.418549373407656 3271.0620955138306
5.0 0.004971472546458244 62.90777521070694 nan nan nan 2.433577440254647 3303.514069705767
5.025 0.00497064646333456 62.55872654385147 nan nan nan 2.448620789447752 3336.1231569728548
5.050000000000001 0.004968787543475628 62.21003554315846 nan nan nan 2.4636793381788658 3368.889335379214
5.075 0.00496488343924284 61.86181280783454 nan nan nan 2.478753150158472 3401.8126320636775
5.1000000000000005 0.0049582840874791145 61.51382553303138 nan nan nan 2.493842322712376 3434.8930638163583
5.125 0.004948921501636505 61.16613955091979 nan nan nan 2.5089467373007017 3468.1305973136564
5.15 0.00493684783577919 60.81869088668125 nan nan nan 2.52406608580752 3501.52517980987
5.175000000000001 0.004922032821923494 60.47162282174241 nan nan nan 2.539199783953092 3535.076804637528
5.2 0.004905030131340027 60.12486541086866 nan nan nan 2.554347186592864 3568.7854322342314
5.2250000000000005 0.004885647911578417 59.778392496235 nan nan nan 2.5695073060656513 3602.65103839705
5.25 0.004862958565354347 59.432228002753874 nan nan nan 2.5846792132430916 3636.6736589173224
5.275 0.004836716689169407 59.08648270020816 nan nan nan 2.5998620829065384 3670.853266736105
5.300000000000001 0.004807987250387669 58.74110031358924 nan nan nan 2.6150553479306637 3705.189878766456
5.325 0.004777409601956606 58.39599813878455 nan nan nan 2.63025889905883 3739.6835006623137
5.3500000000000005 0.004745617508888245 58.05122330626697 nan nan nan 2.6454727341214905 3774.3340998821113
5.375 0.004712419118732214 57.7068377882357 nan nan nan 2.6606972249150256 3809.1417049780916
5.4 0.004676976706832647 57.36278163802508 nan nan nan 2.6759327401500403 3844.106327185859
5.425000000000001 0.004639649763703346 57.01912699628679 nan nan nan 2.6911797726133484 3879.2279280178604
5.45 0.004601129796355963 56.67579273355613 nan nan nan 2.706438746339086 3914.5065332128684
5.4750000000000005 0.0045627751387655735 56.33279992149774 nan nan nan 2.7217097906516403 3949.9421475180443
5.5 0.004526340868324041 55.99015552545032 nan nan nan 2.736993111786724 3985.5347736703493
5.525 0.004492247011512518 55.647816472913114 nan nan nan 2.7522892797527265 4021.2844162049314
5.550000000000001 0.00446045957505703 55.30578655502741 nan nan nan 2.7675990277036107 4057.191031964262
5.575 0.004429997876286507 54.9641315816458 nan nan nan 2.7829228562571724 4093.2546624743486
5.6000000000000005 0.0043999431654810905 54.6228545475434 nan nan nan 2.7982608455331803 4129.475371684735
5.625 0.0043692030012607574 54.28191818797589 nan nan nan 2.813613182570992 4165.853199959908
5.65 0.004337779711931944 53.9413333599369 nan nan nan 2.8289799845864008 4202.3881637101595
5.675000000000001 0.004306612070649862 53.60111192145482 nan nan nan 2.8443615590415767 4239.080329383178
5.7 0.004276429768651724 53.26117152602897 nan nan nan 2.859757957207591 4275.929683055462
5.7250000000000005 0.004247285891324282 52.92152544466081 nan nan nan 2.8751692783794223 4312.936228851971
5.75 0.004218968562781811 52.582176336022165 nan nan nan 2.890595567740901 4350.099993101769
5.775 0.004190560895949602 52.243218753550096 nan nan nan 2.9060365857056674 4387.420981677155
5.800000000000001 0.004160952754318714 51.90457434046845 nan nan nan 2.9214924017399246 4424.899175969319
5.825 0.0041303993202745914 51.56629380742248 nan nan nan 2.936963108455565 4462.534587688987
5.8500000000000005 0.0040993522852659225 51.22833055263819 nan nan nan 2.9524489607801945 4500.327264797936
5.875 0.004067738074809313 50.89079128797111 nan nan nan 2.9679506726946983 4538.277237806054
5.9 0.004036139231175184 50.553381798407976 nan nan nan 2.983469256584068 4576.38455186913
5.925000000000001 0.004003995563834906 50.21622783907371 nan nan nan 2.9990055092425845 4614.649168714265
5.95 0.003970270045101643 49.879304318609485 nan nan nan 3.014560287548612 4653.071047074672
5.9750000000000005 0.003935117274522781 49.54281572245767 nan nan nan 3.0301345176419483 4691.650195256343
6.0 0.0038995735812932253 49.20666182764719 nan nan nan 3.045729049930855 4730.386694623417
6.025 0.003864612663164735 48.87072611624308 nan nan nan 3.0613448116497786 4769.280545388443
6.050000000000001 0.0038306540809571743 48.535232193975716 nan nan nan 3.0769822609204476 4808.331733706739
6.075 0.0037976994644850492 48.199994505811176 nan nan nan 3.0926414048811792 4847.54031613322
6.1000000000000005 0.0037654521875083447 47.86508207141084 nan nan nan 3.108322303891568 4886.90626846519
6.125 0.0037331401836127043 47.53058031458207 nan nan nan 3.1240251959224543 4926.4296530053225
6.15 0.0037004160694777966 47.19657749649329 nan nan nan 3.1397504609805074 4966.110568377824
6.175000000000001 0.0036672172136604786 46.86282494954609 nan nan nan 3.1554979201835303 5005.9490669201
6.2 0.0036329051945358515 46.52938651062743 nan nan nan 3.1712672738391983 5045.9450855363875
6.2250000000000005 0.0035970446188002825 46.19626378315234 nan nan nan 3.187057986593012 5086.098697506703
6.25 0.003559935139492154 45.8633646923452 nan nan nan 3.2028696934592435 5126.409936362535
6.275 0.0035221069119870663 45.530745091274454 nan nan nan 3.218702258635721 5166.878740720926
6.300000000000001 0.0034833939280360937 45.19842162889381 nan nan nan 3.2345557821405335 5207.505125640058
6.325 0.003443822031840682 44.866513050141734 nan nan nan 3.2504307881351533 5248.289192238664
6.3500000000000005 0.0034031053073704243 44.53499017202966 nan nan nan 3.26632803816252 5289.231030971308
6.375 0.00336074223741889 44.203956878049134 nan nan nan 3.2822483398367166 5330.330734540587
6.4 0.0033160587772727013 43.873270892685916 nan nan nan 3.298192343073976 5371.58840827818
6.425000000000001 0.003268218133598566 43.542869769486295 nan nan nan 3.3141603943731406 5413.004109946663
6.45 0.0032175842206925154 43.21278631142463 nan nan nan 3.3301525777981014 5454.57785164111
6.4750000000000005 0.003165119793266058 42.882969254515594 nan nan nan 3.3461688842813584 5496.309585584158
6.5 0.0031114157754927874 42.55340459909732 nan nan nan 3.3622093365341383 5538.199280984943
6.525 0.003056841902434826 42.22415943814476 nan nan nan 3.378273982527009 5580.246920598871
6.550000000000001 0.0030013322830200195 41.89516532388754 nan nan nan 3.3943626529310245 5622.452496109676
6.575 0.002944421488791704 41.566492387055156 nan nan nan 3.4104749532037233 5664.815947953658
6.6000000000000005 0.002885601483285427 41.2380817407071 nan nan nan 3.4266103551978517 5707.337265566937
6.625 0.002824018709361553 40.90992407087492 nan nan nan 3.442768087254116 5750.016367628811
6.65 0.002759736031293869 40.58204914836525 nan nan nan 3.45894761204379 5792.853211492262
6.675000000000001 0.0026932242326438427 40.25445152184597 nan nan nan 3.4751484750594055 5835.847806046157
6.7 0.002625010209158063 39.927284772449916 nan nan nan 3.4913701413723306 5879.000154142742
6.7250000000000005 0.0025555891916155815 39.600574320759094 nan nan nan 3.507611799010206 5922.310374500011
6.75 0.0024856594391167164 39.2742834820865 nan nan nan 3.5238727233845912 5965.778611117578
6.775 0.0024154912680387497 38.948420813237675 nan nan nan 3.54015255660979 6009.40484518652
6.800000000000001 0.002345076762139797 38.62297634272779 nan nan nan 3.5564506129291673 6053.189212393631
6.825 0.0022746226750314236 38.297752919793126 nan nan nan 3.572765715775361 6097.131630008319
6.8500000000000005 0.0022035371512174606 37.97290869252475 nan nan nan 3.5890964306180786 6141.232062107905
6.875 0.002132059307768941 37.6482603385043 nan nan nan 3.60544160633664 6185.490591691209
6.9 0.002061012666672468 37.32391675883496 nan nan nan 3.6218006469214186 6229.907043619316
6.925000000000001 0.0019912247080355883 36.9999291844269 nan nan nan 3.638172979846827 6274.481398241237
6.95 0.0019222950795665383 36.67629654553923 nan nan nan 3.6545578528864597 6319.213689933296
6.9750000000000005 0.0018536373972892761 36.35308213675535 nan nan nan 3.670954489606991 6364.103940737343
7.0 0.0017855764599516988 36.03014084680316 nan nan nan 3.6873623210616975 6409.152164050769
7.025 0.0017192777013406157 35.70756811410527 nan nan nan 3.7037806721357183 6454.358366262071
7.050000000000001 0.0016552944434806705 35.38525295603097 nan nan nan 3.720209256187286 6499.722378709071
7.075 0.0015939424047246575 35.06333967619354 nan nan nan 3.736648194619432 6545.244177255831
7.1000000000000005 0.0015343819977715611 34.74174368618782 nan nan nan 3.753097696666223 6590.923740111206
7.125 0.0014760686317458749 34.420577615984136 nan nan nan 3.7695571627478857 6636.761077543915
7.15 0.0014196474803611636 34.09985238363529 nan nan nan 3.786025532648015 6682.756273271589
7.175000000000001 0.0013660386903211474 33.779467928413666 nan nan nan 3.8025011922044114 6728.909334459573
7.2 0.0013152890605852008 33.45942158372026 nan nan nan 3.8189825259145627 6775.220331397912
7.2250000000000005 0.0012666116235777736 33.13977049277929 nan nan nan 3.835468080309548 6821.6891828543485
7.25 0.0012198601616546512 32.82054158710935 nan nan nan 3.8519565332884182 6868.315894407993
7.275 0.0011760180350393057 32.50169668126274 nan nan nan 3.8684470918661207 6915.100571228919
7.300000000000001 0.0011351886205375195 32.183121271211014 nan nan nan 3.8849395380169254 6962.043349673612
7.325 0.0010967631824314594 31.864811865460023 nan nan nan 3.9014336484369876 7009.144148998003
7.3500000000000005 0.0010599656961858273 31.54697141361021 nan nan nan 3.917929228364108 7056.402839142515
7.375 0.001023890101350844 31.229503166920747 nan nan nan 3.934426459740187 7103.819492137248
7.4 0.0009877255652099848 30.91241049229467 nan nan nan 3.9509251134837005 7151.394096382341
7.425000000000001 0.0009521568426862359 30.59573538641717 nan nan nan 3.967425011967829 7199.126592016408
7.45 0.0009189087431877851 30.279486721235397 nan nan nan 3.9839266710333314 7247.016875620052
7.4750000000000005 0.0008888732409104705 29.963656962384867 nan nan nan 4.000431939718194 7295.065077838755
7.5 0.0008611615630798042 29.648334681760065 nan nan nan 4.016942461245428 7343.271340226678
7.525 0.000835214916151017 29.33345440798578 nan nan nan 4.033458677093459 7391.635743575394
7.550000000000001 0.0008107947651296854 29.018981970398464 nan nan nan 4.049981130026863 7440.15839127702
7.575 0.0007860710611566901 28.704990917501714 nan nan nan 4.066510057952688 7488.839366052778
7.6000000000000005 0.0007607072475366294 28.39134227031774 nan nan nan 4.083045893058553 7537.679035450852
7.625 0.0007355153793469071 28.078138440061238 nan nan nan 4.099589827123953 7586.677334524853
7.65 0.0007097912020981312 27.76534048547973 nan nan nan 4.116143128254223 7635.834423353912
7.675000000000001 0.0006819019326940179 27.452987027219557 nan nan nan 4.132706314418745 7685.150505714109
7.7 0.0006517278379760683 27.141049631065002 nan nan nan 4.149278389504134 7734.625693432441
7.7250000000000005 0.0006201657233759761 26.829490450914495 nan nan nan 4.165857735445508 7784.260014726961
7.75 0.0005877791554667056 26.51821196078537 nan nan nan 4.18244235512627 7834.053483020816
7.775 0.0005549045163206756 26.20741748292692 nan nan nan 4.199031187779244 7884.006197317927
7.800000000000001 0.0005215510027483106 25.897000811272466 nan nan nan 4.215623646267657 7934.118191747876
7.825 0.00048771509318612516 25.58681244630625 nan nan nan 4.232219311954357 7984.389441435562
7.8500000000000005 0.00045408590813167393 25.277032004898178 nan nan nan 4.248817217654899 8034.819781515522
7.875 0.0004212485800962895 24.96747523810341 nan nan nan 4.2654170047111455 8085.409103250865
7.9 0.00038871547440066934 24.658406140861015 nan nan nan 4.282018361123825 8136.157366992339
7.925000000000001 0.0003564604267012328 24.349795346898905 nan nan nan 4.2986211257093725 8187.064679918338
7.95 0.000325532368151471 24.041482053707607 nan nan nan 4.315225243284262 8238.13098218239
7.9750000000000005 0.00029733835253864527 23.733631872029044 nan nan nan 4.331829801687961 8289.356414600925
8.0 0.00027269127895124257 23.426278437670383 nan nan nan 4.348434001188507 8340.741054277258
8.025 0.00025167546118609607 23.119379447765333 nan nan nan 4.365037119578095 8392.285059390082
8.05 0.00023397528275381774 22.813046689378723 nan nan nan 4.38163808472575 8443.988637066928
8.075000000000001 0.00021800404647365212 22.507072752434162 nan nan nan 4.398235033289829 8495.851929050552
8.1 0.00020260685414541513 22.201496986937492 nan nan nan 4.414825536623673 8547.87489272554
8.125 0.0001879985793493688 21.896323986602802 nan nan nan 4.431407872300926 8600.05752133419
8.15 0.00017463286349084228 21.59162741090466 nan nan nan 4.447981845172453 8652.399995858936
8.175 0.00016285789024550468 21.287360164598223 nan nan nan 4.464548543781188 8704.90247490619
8.200000000000001 0.00015208381228148937 20.98339498785729 nan nan nan 4.481109276780588 8757.565032735673
8.225 0.00014084733265917748 20.679855395658485 nan nan nan 4.497664655884796 8810.387756204957
8.25 0.0001287229242734611 20.37659882442094 nan nan nan 4.514213528945364 8863.37064061575
8.275 0.00011630020890152082 20.073725832865637 nan nan nan 4.530755084113065 8916.513589632861
8.3 0.00010481681965757161 19.771340916872745 nan nan nan 4.54729001019524 8969.816699155193
8.325000000000001 9.463335300097242e-05 19.469403320875948 nan nan nan 4.5638195524522045 9023.280067373782
8.35 8.560757123632357e-05 19.167913850866203 nan nan nan 4.580343673100268 9076.90380333744
8.375 7.703632581979036e-05 18.866738497798917 nan nan nan 4.59686145198905 9130.687974371609
8.4 6.807238969486207e-05 18.56584022530581 nan nan nan 4.613370761643888 9184.632312264586
8.425 5.853856782778166e-05 18.26530003678821 nan nan nan 4.629869761510805 9238.736661832698
8.450000000000001 4.902905129711144e-05 17.96512820025487 nan nan nan 4.6463573484884915 9293.000968180355
8.475 3.974429637310095e-05 17.665507116054954 nan nan nan 4.662832605793861 9347.425146332118
8.5 3.073659536312334e-05 17.36633102307582 nan nan nan 4.679294372449061 9402.009600611269
8.525 2.2666543372906744e-05 17.06751365681223 nan nan nan 4.695741525935084 9456.754201086702
8.55 1.5929746950860135e-05 16.76921953133328 nan nan nan 4.712174162201676 9511.658933526154
8.575000000000001 1.0428077075630426e-05 16.47146948364152 nan nan nan 4.728593165517284 9566.72416478864
8.6 5.842673544975696e-06 16.17418265175143 nan nan nan 4.744999251514417 9621.949876794908
8.625 2.1639018541463884e-06 15.877351608767993 nan nan nan 4.76139274597891 9677.33602348969
8.65 -8.805645279608143e-07 15.580929123790929 nan nan nan 4.777773008688742 9732.882732617672
8.675 -2.8304766601650044e-06 15.285097831417275 nan nan nan 4.794139196142678 9788.590194754637
8.700000000000001 -3.2084335543913767e-06 14.989759053016467 nan nan nan 4.810491207767035 9844.458586981384
8.725 -2.7435689844423905e-06 14.694956529392641 nan nan nan 4.826829768893516 9900.488288832714
8.75 -2.348237558180699e-06 14.40059703677863 nan nan nan 4.843158060981796 9956.67980911291
8.775 -2.226062633781112e-06 14.106730619050635 nan nan nan 4.859479841248169 10013.032997436034
8.8 -1.7188931451528333e-06 13.813430029589227 nan nan nan 4.8757981529788434 10069.548097546398
8.825000000000001 -4.668262576501547e-08 13.520589726648984 nan nan nan 4.892113608767466 10126.225582662524
8.85 2.4191144802898634e-06 13.228265466845473 nan nan nan 4.908426069692697 10183.065645033867
8.875 4.207522579235956e-06 12.936373913176254 nan nan nan 4.924735993069001 10240.068425543983
8.9 5.224181222729385e-06 12.644984839830185 nan nan nan 4.941042818047943 10297.234265925134
8.925 6.795195986342151e-06 12.354006419719186 nan nan nan 4.957346034532433 10354.563467523616
8.950000000000001 9.083919394470286e-06 12.06348165219789 nan nan nan 4.9736438823490845 10412.056128083093
8.975 1.0828773156390525e-05 11.773409886027244 nan nan nan 4.9899321069294 10469.71256828579
9.0 1.080159745470155e-05 11.483746470799359 nan nan nan 5.00620411468722 10527.532502002377
9.025 9.237423000740819e-06 11.194453937969424 nan nan nan 5.022453222040079 10585.516160204941
9.05 6.8488079705275595e-06 10.905579810841218 nan nan nan 5.038671721012927 10643.663199302711
9.075000000000001 4.115335741516901e-06 10.61721552311366 nan nan nan 5.054853128123796 10701.973660391923
9.1 1.7775635114958277e-06 10.329328036976253 nan nan nan 5.070995133010842 10760.448025358211
9.125 -8.115269167774386e-08 10.041699536873246 nan nan nan 5.087098529826309 10819.086330661607
9.15 -1.8589514638733817e-06 9.754582049089217 nan nan nan 5.1031613499919395 10877.888063083805
9.175 -3.87334239349002e-06 9.467972760415917 nan nan nan 5.11917920726083 10936.85358040687
9.200000000000001 -6.195681635290384e-06 9.181782987213008 nan nan nan 5.135146825813303 10995.983374017553
9.225 -8.550577149435412e-06 8.896080709529729 nan nan nan 5.151057920414542 11055.277226364478
9.25 -1.099339897336904e-05 8.610823219778839 nan nan nan 5.16690638685979 11114.735748737237
9.275 -1.3996714187669568e-05 8.3259019500901 nan nan nan 5.18268858485369 11174.358327485668
9.3 -1.7891841707751155e-05 8.041433277743957 nan nan nan 5.198402153540194 11234.144756409163
9.325000000000001 -2.2853708287584595e-05 7.7573481333705026 nan nan nan 5.214046382338546 11294.094925227399
9.35 -2.9387269023573026e-05 7.473737100046073 nan nan nan 5.229623243534142 11354.20871976379
9.375 -3.764011125895195e-05 7.190699453249012 nan nan nan 5.245132623356647 11414.48630301353
9.4 -4.660198464989662e-05 6.90803627853115 nan nan nan 5.260575563893612 11474.927944417674
9.425 -5.5002517910907045e-05 6.625866144884155 nan nan nan 5.275953572538085 11535.53349253114
9.450000000000001 -6.202528311405331e-05 6.344122044752074 nan nan nan 5.291270050465781 11596.302563361585
9.475 -6.729298183927312e-05 6.062798329851277 nan nan nan 5.306528798566059 11657.23454676749
9.5 -7.062508666422218e-05 5.782091784470606 nan nan nan 5.321734565548172 11718.330049389884
9.525 -7.292898226296529e-05 5.50185609055658 nan nan nan 5.336890953524591 11779.589903771322
9.55 -7.4115683673881e-05 5.221982830628177 nan nan nan 5.351999197218548 11841.013003192269
9.575000000000001 -7.331596862059087e-05 4.942659499679077 nan nan nan 5.367059005408259 11902.598835691515
9.600000000000001 -6.963922351133078e-05 4.663763537885393 nan nan nan 5.3820735460742375 11964.348514499778
9.625 -6.32420924375765e-05 4.385356050704641 nan nan nan 5.397049950260296 12026.261622435562
9.65 -5.526931636268273e-05 4.107555646001229 nan nan nan 5.411993214568019 12088.338517263215
9.675 -4.692311995313503e-05 3.8301203020323213 nan nan nan 5.426902460058209 12150.578704065256
9.700000000000001 -3.887318234774284e-05 3.553182174903536 nan nan nan 5.4417740673101616 12212.980018312523
9.725000000000001 -3.12494084937498e-05 3.276750988069232 nan nan nan 5.456607018195391 12275.542806611402
9.75 -2.3885568225523457e-05 3.000878379696397 nan nan nan 5.471403542475582 12338.267704335096
9.775 -1.715756116027478e-05 2.725468210808673 nan nan nan 5.486168015952467 12401.153766079984
9.8 -1.133563000621507e-05 2.450632576052731 nan nan nan 5.500899662455873 12464.201249736414
9.825000000000001 -5.877912371943239e-06 2.17639114141427 nan nan nan 5.515601431870671 12527.411014485322
9.850000000000001 -1.1011546803274541e-06 1.9026542133433053 nan nan nan 5.530283259145517 12590.782729905124
9.875 2.4252042294392595e-06 1.6294498488529228 nan nan nan 5.544959870965305 12654.316402216282
9.9 4.958802037435817e-06 1.356675056969353 nan nan nan 5.559639851260821 12718.015970998938
9.925 6.014268819853896e-06 1.0844103984469988 nan nan nan 5.574331129818139 12781.880217271364
9.950000000000001 6.23267123955884e-06 0.8126470136237095 nan nan nan 5.589020046260659 12845.912513533507
9.975000000000001 5.833794148202287e-06 0.5413690617195136 nan nan nan 5.603699752774264 12910.114559673057
10.0 3.7512622839130927e-06 0.2704622212253082 nan nan nan 5.618363225557803 12974.492006372848


==> plots/star_polymer_51/star_polymer_51.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.05841529369354248 0.051686261425971984 0.8412825561333332 0.34900167416854544 0.31915508187938824 -6.80111043038778e-10 -5.574293027166277e-10
0.04 0.05789647623896599 0.05037386808383465 1.2555825083999999 0.322827643348996 0.3419171217492866 9.338513171731577e-05 8.269498647329243e-05
0.08 0.05686105042695999 0.04909820146000385 1.6698824606666667 0.3385815751491276 0.3350865434744672 0.0003723191356566016 0.00032689565833115354
0.12 0.05565451830625534 0.047855157120227816 2.084182412933333 0.33957745973606124 0.3323284991711414 0.0008339405822329003 0.0007288137467185933
0.16 0.05440637096762657 0.04664500063896179 2.4984823652 0.35658022619019825 0.36883155992273475 0.0014747761177078917 0.0012847524935600703
0.2 0.05315800756216049 0.04546593732392788 2.9127823174666667 0.3675515774716399 0.39414900319611307 0.0022911864655594575 0.0019910959319719835
0.24 0.051922135055065155 0.04432006093990803 3.3270822697333333 0.4069048372761233 0.4280499296934394 0.0032795080441883682 0.0028443175756892886
0.28 0.05070379003882408 0.04320406658923626 3.741382222 0.5257212958071328 0.5195168118883747 0.004436099686584196 0.003840985810465092
0.32 0.049504950642585754 0.0421150760461092 4.1556821742666665 0.7302736903800795 0.7413680782113412 0.005757364611917073 0.004977756980591856
0.36 0.04832714423537254 0.041053536678433415 4.569982126533334 1.0485284680389926 1.0719179108123487 0.007239751008891346 0.006251357863815685
0.4 0.04717038571834564 0.04001838545393944 4.9842820788 1.2546296679722513 1.246846497940755 0.008879751088564697 0.007658606936504263
0.44 0.04603546857833862 0.0390067175539732 5.398582031066667 1.300348155374743 1.256784025125467 0.010673909223495655 0.009196368516401755
0.48 0.04492325708270073 0.03802415351790189 5.812881983333334 1.2252114138211556 1.1778312832363582 0.012618836998749768 0.01086156712092494
0.52 0.04383400082588196 0.03706794636046887 6.2271819356 1.115252036781156 1.084229511453838 0.014711210851772741 0.012651214736022041
0.56 0.04276779294013977 0.03613557373379171 6.641481887866666 1.0289214404608884 1.0206515398144147 0.016947782044268875 0.014562404328399439
0.6 0.041723210364580154 0.03522651126741618 7.055781840133333 0.9443887144372722 0.9764429120854441 0.019325359324457173 0.016592316085715268
0.64 0.04069984331727028 0.0343424623781899 7.4700817924 0.8999068480746815 0.9465378853237121 0.02184079660166268 0.018738182981307944
0.68 0.039697445929050446 0.03348377938531339 7.884381744666666 0.8801640806189482 0.9424188024990775 0.024491006653528657 0.020997328873299744
0.72 0.03871549665927887 0.03264821082987636 8.298681696933333 0.9140088508187294 0.9528790275563056 0.027272963348990487 0.02336711228213426
0.76 0.03775281459093094 0.03183517333237454 8.7129816492 0.9498667875887172 0.9715117830064788 0.030183682877042803 0.025845008329266363
0.8 0.036809176206588745 0.031047313569229098 9.127281601466667 0.9913660184504621 0.9922859972785814 0.03322022581711978 0.02842850820427339
0.84 0.03588494285941124 0.030278384183038024 9.541581553733332 1.0292483927248033 1.000782412731666 0.0363797046010585 0.031115235464407334
0.88 0.03498048707842827 0.02952882315636054 9.955881505999999 1.0279685919026378 1.0213282288849952 0.03965929692689446 0.03390285240001669
0.92 0.034095343202352524 0.02879874825749028 10.370181458266666 1.0361751738839509 1.0255964401277762 0.043056255999989024 0.03678909205888378
0.96 0.033228859305381775 0.02808722666346934 10.784481410533333 1.0358646784384482 1.017417222768342 0.04656787177645316 0.039771806479445664
1.0 0.03238154575228691 0.02739468881569046 11.198781362799998 1.0151184251444714 0.9994651238461637 0.050191494025844934 0.04284880778003378
1.04 0.03155316412448883 0.02671779852612235 11.613081315066665 0.995008060985579 0.9963407976112206 0.05392453082619289 0.04601794951967614
1.08 0.030743271112442017 0.026058097301828443 12.027381267333332 1.0003598037862524 0.9924714637043641 0.05776442198158115 0.04927714578115712
1.12 0.029951678588986397 0.02541496823339141 12.4416812196 0.9934376162558329 0.9921467732831779 0.0617086655470953 0.05262432217644748
1.16 0.02917802892625332 0.024789198794225142 12.855981171866667 0.9857556922214192 0.9853852983146234 0.0657547968614061 0.056057476870330046
1.2 0.028421645984053612 0.024181102709479804 13.270281124133332 0.9831917190183036 0.9975284108020794 0.0699003996660257 0.059574737283541665
1.24 0.027682211250066757 0.023585950202306735 13.684581076399999 0.9882448202396393 0.9986889783264031 0.07414309228115383 0.06317421082879371
1.28 0.026959646493196487 0.02300730038021662 14.098881028666666 0.9963134170975206 1.0117285291830258 0.07848054120323576 0.06685405244267142
1.32 0.02625369094312191 0.02244241626889707 14.513180980933333 0.9989336186009112 1.0104608205454906 0.08291046594599928 0.07061242311266845
1.36 0.025564325973391533 0.021893734882871503 14.927480933199998 1.0145539418253233 1.0085942574282623 0.08743061853066035 0.07444754971304128
1.4000000000000001 0.024890804663300514 0.02135627393585234 15.341780885466665 1.0143214140686447 0.999932456541204 0.09203881115018092 0.0783577245522387
1.44 0.02423236146569252 0.020832508765763372 15.756080837733332 1.008998246135543 0.9935597217269518 0.09673290518294873 0.08234127203041772
1.48 0.023588677868247032 0.020322747696234846 16.17038079 1.0074185522514374 0.9959039407501582 0.10151080140542335 0.08639653810376142
1.52 0.02295982465147972 0.01982427828646463 16.584680742266666 1.007307622502192 0.9925647403051467 0.10637044065983468 0.09052196624360015
1.56 0.022345196455717087 0.01933756762521103 16.998980694533333 0.997464013442064 0.9976614828890971 0.11130982303685819 0.09471594016135744
1.6 0.021744251251220703 0.01886374583992199 17.4132806468 0.9974636878691996 1.0012659456934372 0.1163269724084329 0.09897692375439522
1.6400000000000001 0.021156955510377884 0.018403170382237644 17.827580599066664 0.9975618584359889 1.002691958960916 0.12141997398959681 0.10330339317851778
1.68 0.020582985132932663 0.017953841350460426 18.24188055133333 0.9855724896658368 1.007903101693697 0.1265869668210584 0.10769394749151139
1.72 0.020022552460432053 0.01751603534093476 18.656180503599998 0.9957916717954649 0.9994355969043649 0.131826105224816 0.11214709330266245
1.76 0.01947549544274807 0.017090875477401422 19.070480455866665 0.99720403845501 0.99868004778793 0.13713561213266415 0.11666134449291397
1.8 0.01894080825150013 0.016677162445942174 19.484780408133332 1.0000199161261227 0.9986150585393101 0.14251373419626032 0.12123538175178897
1.84 0.018417896702885628 0.016273890164921524 19.8990803604 1.0036007731534509 0.9966339591704165 0.1479587438726045 0.12586789594650843
1.8800000000000001 0.017906107008457184 0.015880636162265902 20.313380312666666 1.0117164159621637 1.0021691170250044 0.15346892930119901 0.13055760243433248
1.92 0.017404651269316673 0.015497984637972606 20.727680264933333 1.004075312439841 1.0032243245562942 0.15904259305430973 0.13530326616504917
1.96 0.01691325008869171 0.015124362399943173 21.1419802172 0.9962042565779592 0.9996273814262094 0.16467805898631846 0.1401035116033819
2.0 0.016432134434580803 0.014759289636331843 21.556280169466667 0.9964949175144796 1.002367477252957 0.1703736983017706 0.14495715290815098
2.04 0.015961550176143646 0.014402585663600824 21.97058012173333 1.0038119571186501 0.9923219857548481 0.17612793270053304 0.14986300823264276
2.08 0.01550162024796009 0.014054610793040134 22.384880073999998 1.0024536851521095 0.9975625488797752 0.1819392417405003 0.1548199307111065
2.12 0.015051896683871746 0.0137139770664693 22.799180026266665 0.9954779894026031 1.001041973226526 0.18780610419867724 0.15982689524558316
2.16 0.014611450955271721 0.013381597754886992 23.213479978533332 0.9967919577567861 0.9992501309338454 0.19372699495701184 0.16488283404984597
2.2 0.014179578050971031 0.013058257166790065 23.6277799308 1.0021013914073458 0.999697105193767 0.19970042137523303 0.16998671431771306
2.24 0.01375665795058012 0.012743441364710452 24.042079883066666 1.0050439277339553 1.0010830220668832 0.20572489738519986 0.17513750411297138
2.2800000000000002 0.013343539088964462 0.012435934685316287 24.456379835333333 1.004470781569492 0.9936492827759887 0.21179899599240462 0.18033420114166315
2.32 0.012940706685185432 0.012132380001238112 24.8706797876 1.0004428258655864 0.9964678680250195 0.2179213929109264 0.18557576144173202
2.36 0.012547919526696205 0.011834925159430073 25.284979739866664 1.0012138616040036 1.0019638767287422 0.22409077085697984 0.19086113357614576
2.4 0.012165158055722713 0.011544475523777976 25.69927969213333 0.9966212002642666 1.0033196279300183 0.23030583287142586 0.19618938563483204
2.44 0.01179212424904108 0.01126325045481167 26.113579644399998 1.00016507149433 1.0042185074116263 0.2365652657246421 0.2015595081310389
2.48 0.011428404599428177 0.010991507389613572 26.527879596666665 0.998077628816916 1.0024073798569917 0.2428677926548686 0.20697056528390453
2.52 0.011073554866015911 0.010726728827257611 26.942179548933332 1.0008614100981414 1.001262559398066 0.24921217817751512 0.21242165414509456
2.56 0.010726815089583397 0.01046859301131603 27.3564795012 1.003805373637623 0.9989292904977548 0.25559720748572634 0.21791185543840794
2.6 0.01038774661719799 0.010217691734576016 27.770779453466666 0.9977457248328488 0.9996020874563993 0.2620217157444539 0.22344029791825892
2.64 0.010056467726826668 0.009969584729183465 28.185079405733333 0.9976719054906688 0.9964153859996155 0.26848460120474676 0.22900608922030585
2.68 0.009732802398502827 0.009725192851979548 28.599379358 0.9981342018204444 0.9973413789051238 0.27498475607571593 0.23460835201010982
2.72 0.009416571818292141 0.009487672333564028 29.013679310266667 0.999787051880801 0.996858379531505 0.2815210313251942 0.24024628659415384
2.7600000000000002 0.009108152240514755 0.009256935865397914 29.42797926253333 0.9989751500429502 1.0000059155554255 0.288092292471784 0.24591914376587698
2.8000000000000003 0.008808204904198647 0.009031625740106087 29.842279214799998 1.003752761156404 1.0001977218962692 0.294697538900959 0.2516260435549766
2.84 0.008517108857631683 0.00881369340425833 30.256579167066665 1.003003678978633 1.0037091130126683 0.3013358005617377 0.2573663593899586
2.88 0.008234529756009579 0.008599638973161811 30.670879119333332 1.0028576274186476 1.0022784020479558 0.3080060819436259 0.26313942710398974
2.92 0.00795957911759615 0.008392414446433832 31.0851790716 0.997920715993355 1.0009541309572607 0.3147073585661602 0.2689446183061317
2.96 0.0076914201490581036 0.008191205065171932 31.499479023866666 0.9964255561530626 0.9990751323907987 0.3214385838690742 0.2747812451423355
3.0 0.007428854238241911 0.007995304907428682 nan nan nan 0.32819878532202656 0.2806483987610472
3.04 0.007171106059104204 0.007805389808924927 nan nan nan 0.33498703514543005 0.286545462300334
3.08 0.006918378174304962 0.007621550752027833 nan nan nan 0.341802376357451 0.29247165717999546
3.12 0.006671592127531767 0.00744008988938306 nan nan nan 0.3486438910557419 0.29842645744213064
3.16 0.006431217771023512 0.0072632936891629364 nan nan nan 0.35551071689058217 0.3044093880024326
3.2 0.006197351962327957 0.007091213626620651 nan nan nan 0.3624019615425147 0.3104196845167937
3.24 0.0059693343937397 0.006923993910920923 nan nan nan 0.36931679806005857 0.3164567986704793
3.2800000000000002 0.005746439564973116 0.00676286021339777 nan nan nan 0.376254429453673 0.32252031140656695
3.3200000000000003 0.005528625100851059 0.006606082455985888 nan nan nan 0.38321409913853816 0.3286096509854708
3.36 0.005316205322742462 0.006454092039025389 nan nan nan 0.3901950555270818 0.33472418669694043
3.4 0.0051092542707920074 0.0063056753223116975 nan nan nan 0.3971966065843396 0.3408634493134015
3.44 0.004907506052404642 0.00616333063688979 nan nan nan 0.4042181423121352 0.34702686621620066
3.48 0.004710664972662926 0.006024196566050174 nan nan nan 0.41125903672814507 0.3532139385274138
3.52 0.004518948029726744 0.005887824421701734 nan nan nan 0.4183186509621019 0.3594241434307518
3.56 0.004332659300416708 0.005755653992358071 nan nan nan 0.42539630158145186 0.36565710932418677
3.6 0.004151774570345879 0.005624702309234359 nan nan nan 0.43249132391523526 0.3719124933803152
3.64 0.003976544830948114 0.005494310266533924 nan nan nan 0.43960316671847066 0.3781897154743394
3.68 0.003806546563282609 0.005365607854282017 nan nan nan 0.44673123715796376 0.384488402030662
3.72 0.003641169983893633 0.005242567726285429 nan nan nan 0.45387490357276383 0.39080820837981445
3.7600000000000002 0.0034805904142558575 0.005123373659291508 nan nan nan 0.4610336153026983 0.39714878340835696
3.8000000000000003 0.0033246739767491817 0.0050060186605383646 nan nan nan 0.4682068538369235 0.4035095677209957
3.84 0.0031729538459330797 0.004890558102059935 nan nan nan 0.47539414615443915 0.40989024707678196
3.88 0.0030245869420468807 0.004780928192050429 nan nan nan 0.48259500069102845 0.41629044069626614
3.92 0.002879183040931821 0.004674808600193181 nan nan nan 0.48980890731816074 0.4227098420937567
3.96 0.0027371132746338844 0.004572223213416669 nan nan nan 0.49703534205434075 0.4291481776604518
4.0 0.0025990658905357122 0.004471248363481952 nan nan nan 0.5042737381386803 0.435605117278477
4.04 0.002465441357344389 0.004372141269466913 nan nan nan 0.5115235840187596 0.44208024287856823
4.08 0.002335313707590103 0.004274518818904587 nan nan nan 0.5187843126050075 0.4485733433453413
4.12 0.0022079329937696457 0.004179109779976264 nan nan nan 0.5260552645694593 0.4550840299224968
4.16 0.0020836994517594576 0.004086705984825734 nan nan nan 0.5333358269086588 0.46161201821527514
4.2 0.0019632037729024887 0.003998551800071553 nan nan nan 0.5406254984032725 0.468157065603973
4.24 0.0018472721567377448 0.003913894408569206 nan nan nan 0.5479239349763629 0.4747187943606598
4.28 0.0017360495403409004 0.0038305118052724646 nan nan nan 0.5552307398346206 0.48129687359309054
4.32 0.001629703096114099 0.003746897534281714 nan nan nan 0.5625455667495739 0.4878910406614729
4.36 0.0015279555227607489 0.0036665371661973186 nan nan nan 0.5698680648623969 0.4945008672661455
4.4 0.0014298362657427788 0.003586678031063639 nan nan nan 0.5771978336747742 0.5011262130913908
4.44 0.001334507716819644 0.0035078659400212204 nan nan nan 0.584534510848164 0.5077664842763294
4.48 0.00124201993457973 0.0034317107861941915 nan nan nan 0.5918777118809248 0.5144212479725861
4.5200000000000005 0.001151928212493658 0.0033568588495204894 nan nan nan 0.5992271259834085 0.521090306278018
4.5600000000000005 0.0010632119374349713 0.0032845060103718422 nan nan nan 0.6065824549693288 0.5277736392168059
4.6000000000000005 0.0009758854284882545 0.0032130923918141053 nan nan nan 0.6139433703259235 0.5344710720867265
4.64 0.0008908805320970714 0.003142024118253961 nan nan nan 0.6213095871484061 0.5411824305359139
4.68 0.000808937824331224 0.0030737683207641823 nan nan nan 0.6286808433448902 0.547907215600116
4.72 0.0007305538165383041 0.003004788907236405 nan nan nan 0.6360567948440325 0.5546452865629989
4.76 0.000655459938570857 0.0029389760856450013 nan nan nan 0.6434370214391021 0.5613963057833375
4.8 0.0005828290013596416 0.002876232474080636 nan nan nan 0.6508211768323965 0.5681599389258902
4.84 0.0005124274757690728 0.002815752533080944 nan nan nan 0.6582089121422445 0.5749361741567952
4.88 0.0004446323437150568 0.0027573453172557638 nan nan nan 0.6655998819651127 0.5817248138493971
4.92 0.0003795784432440996 0.0027012640766724944 nan nan nan 0.6729937421847488 0.5885256213489187
4.96 0.0003168307011947036 0.0026466803791208074 nan nan nan 0.6803902768794267 0.5953386832509833
5.0 0.00025536937755532563 0.0025909181878602684 nan nan nan 0.6877893248055652 0.6021639482534038
5.04 0.00019468468963168561 0.0025360936964526335 nan nan nan 0.6951906733525978 0.6090013735155876
5.08 0.00013459441834129393 0.0024826236744507914 nan nan nan 0.7025939532506552 0.6158507982045315
5.12 7.595679926453158e-05 0.0024301480294195554 nan nan nan 0.7099987373974659 0.6227119325457197
5.16 1.9267223251517862e-05 0.002379314838245191 nan nan nan 0.7174046454400059 0.6295844385476597
5.2 -3.512799958116375e-05 0.002328504195722635 nan nan nan 0.7248114175966661 0.6364681931654512
5.24 -8.762007200857624e-05 0.0022784480077815243 nan nan nan 0.7322188499169899 0.6433629086902362
5.28 -0.00013823578774463385 0.002231139176922006 nan nan nan 0.7396267297736847 0.6502684785403624
5.32 -0.00018716113117989153 0.0021870154049455325 nan nan nan 0.7470347940359294 0.6571848096583282
5.36 -0.0002343322557862848 0.0021454812547574984 nan nan nan 0.7544427764474497 0.6641119616281488
5.4 -0.00027968722861260176 0.0021031171824000775 nan nan nan 0.7618503185135123 0.6710494797660554
5.44 -0.0003232887829653919 0.002061681458615436 nan nan nan 0.7692570376613491 0.6779971011354731
5.48 -0.0003648028359748423 0.002022920702685282 nan nan nan 0.7766627273765441 0.6849548220841921
5.5200000000000005 -0.00040409975918009877 0.0019841661318141268 nan nan nan 0.7840672065889953 0.6919223385045643
5.5600000000000005 -0.0004412082489579916 0.001944723757139931 nan nan nan 0.7914703720559252 0.6988996439747667
5.6000000000000005 -0.00047607492888346314 0.0019053772732216603 nan nan nan 0.7988722108856986 0.7058867738637864
5.64 -0.0005083098658360541 0.0018692826499798684 nan nan nan 0.8062726620376998 0.712883844154417
5.68 -0.0005381476366892457 0.0018339357533043367 nan nan nan 0.8136715953164538 0.7198905348037841
5.72 -0.00056634028442204 0.0017967505710459845 nan nan nan 0.8210688438706091 0.7269066308589903
5.76 -0.0005930344923399389 0.0017599700813553062 nan nan nan 0.8284641947296332 0.7339315771400077
5.8 -0.0006185047095641494 0.0017236456779801518 nan nan nan 0.835857435833066 0.7409651114152211
5.84 -0.0006428484921343625 0.00168706137341226 nan nan nan 0.8432483128445765 0.7480068656225259
5.88 -0.0006656085606664419 0.001650979584598681 nan nan nan 0.8506365572901591 0.7550568001978323
5.92 -0.0006868909695185721 0.0016155759468814358 nan nan nan 0.8580219428486252 0.7621147986567491
5.96 -0.0007073208107613027 0.0015822803980541649 nan nan nan 0.8654042582714265 0.7691804931718155
6.0 -0.0007272007642313838 0.0015498250206000084 nan nan nan 0.872783310988244 0.776253810138545
6.04 -0.0007461205241270363 0.001518155389834312 nan nan nan 0.8801590385226342 0.7833347385296223
6.08 -0.0007637320086359978 0.001488116257386224 nan nan nan 0.8875312963734093 0.7904230457183296
6.12 -0.0007800047751516104 0.0014596966464117285 nan nan nan 0.894900041691355 0.7975187857130943
6.16 -0.0007951749721542001 0.001431231575158192 nan nan nan 0.9022652426262991 0.8046218927572196
6.2 -0.0008087795577012002 0.0014043484622008981 nan nan nan 0.9096268935438784 0.81173241778252
6.24 -0.0008207311038859189 0.0013797901212237776 nan nan nan 0.916985011202423 0.8188502043798906
6.28 -0.0008308144169859588 0.0013545890006905973 nan nan nan 0.9243397012177413 0.8259751565079475
6.32 -0.0008387741982005537 0.0013323278992167906 nan nan nan 0.9316910001001477 0.8331073473887461
6.36 -0.000845101720187813 0.0013123141915790618 nan nan nan 0.9390388521611889 0.840246323671709
6.4 -0.0008509339531883597 0.0012907114693074837 nan nan nan 0.9463831840044431 0.8473920364142065
6.44 -0.0008565993630327284 0.0012672547915825417 nan nan nan 0.953723839600951 0.8545446151934578
6.48 -0.0008620425942353904 0.001244303994174581 nan nan nan 0.9610608002600529 0.8617039989388473
6.5200000000000005 -0.000867202936206013 0.0012222297185932984 nan nan nan 0.9683941723609775 0.8688696412612713
6.5600000000000005 -0.0008720866171643138 0.0011997909473845502 nan nan nan 0.9757241360616791 0.8760415760715299
6.6000000000000005 -0.0008768182015046477 0.0011783572523690164 nan nan nan 0.9830508892335479 0.8832196921073675
6.640000000000001 -0.0008812696905806661 0.001155885873405321 nan nan nan 0.9903745884755736 0.8904036893981598
6.68 -0.0008855093037709594 0.0011323120296212728 nan nan nan 0.9976952502268264 0.897593127789349
6.72 -0.0008896510698832572 0.001109092406477197 nan nan nan 1.0050128896416832 0.9047879954466634
6.76 -0.0008933700155466795 0.0010866496002078056 nan nan nan 1.0123273985867047 0.9119885504625899
6.8 -0.0008966578752733767 0.0010639878393473336 nan nan nan 1.0196386149533139 0.9191947306624781
6.84 -0.0008996956748887897 0.001041006027418698 nan nan nan 1.0269465112492984 0.9264062962438065
6.88 -0.0009027842315845191 0.0010175837325392058 nan nan nan 1.0342511604524278 0.9336231329643795
6.92 -0.0009060794254764915 0.0009949766144405877 nan nan nan 1.041552657586703 0.9408451486080194
6.96 -0.0009097153088077903 0.0009742400606151205 nan nan nan 1.0488510246136618 0.9480723350555438
7.0 -0.0009134614956565201 0.0009540805424624704 nan nan nan 1.0561461712242644 0.9553045434765083
7.04 -0.00091717200120911 0.0009347788242793176 nan nan nan 1.0634379936993774 0.962541663626196
7.08 -0.000920822552870959 0.0009149858357809717 nan nan nan 1.0707262553000858 0.9697838214147406
7.12 -0.0009240343933925033 0.0008968781181231025 nan nan nan 1.0780106658710775 0.9770309204053753
7.16 -0.0009263649699278176 0.0008764892066846369 nan nan nan 1.085291056493351 0.9842827239895021
7.2 -0.0009281209786422551 0.0008553863416407257 nan nan nan 1.0925672728377054 0.9915387530294129
7.24 -0.0009300494566559792 0.0008365419070680946 nan nan nan 1.0998390640560645 0.9987989559652146
7.28 -0.0009329784079454839 0.0008181242326302454 nan nan nan 1.107106224531733 1.0060629814486743
7.32 -0.0009367653983645141 0.0008011354360216355 nan nan nan 1.114368564643014 1.0133309441830434
7.36 -0.0009410144994035363 0.0007830179472224118 nan nan nan 1.1216259774091422 1.0206025811190498
7.4 -0.0009449803619645536 0.0007669725671482156 nan nan nan 1.1288784315235472 1.0278773431536843
7.44 -0.0009481991874054074 0.0007499254338548053 nan nan nan 1.1361258760670325 1.035155160606304
7.48 -0.0009513887926004827 0.0007322223443461407 nan nan nan 1.1433680894134215 1.0424357962424806
7.5200000000000005 -0.0009551196708343923 0.0007135086680400418 nan nan nan 1.15060474661356 1.04971910617697
7.5600000000000005 -0.0009590878034941852 0.0006950257562738115 nan nan nan 1.1578356921162845 1.0570055076189415
7.6000000000000005 -0.000962920836172998 0.0006777028893241368 nan nan nan 1.1650609052052874 1.0642950587553683
7.640000000000001 -0.0009663435630500317 0.0006618005993170664 nan nan nan 1.172280453578709 1.0715877147820607
7.68 -0.0009692208841443062 0.0006465476304076147 nan nan nan 1.1794943279092813 1.0788839333392766
7.72 -0.000971366127487272 0.0006296619930219022 nan nan nan 1.1867024713386736 1.0861833848087208
7.76 -0.0009724432020448148 0.000613247059828369 nan nan nan 1.1939049252969123 1.0934860170098055
7.8 -0.0009730307501740754 0.0005965259950413602 nan nan nan 1.2011017369148027 1.1007916559507505
7.84 -0.0009739577071741223 0.0005829116096274811 nan nan nan 1.2082928862984403 1.1081001147806582
7.88 -0.0009752375772222877 0.0005679137662231806 nan nan nan 1.2154783002620657 1.1154111360039296
7.92 -0.0009765843860805035 0.000553202257162804 nan nan nan 1.2226579755561748 1.1227246384502487
7.96 -0.0009780932450667024 0.0005399538181942916 nan nan nan 1.2298317701453212 1.130040922161609
8.0 -0.0009793973295018077 0.0005270304207307054 nan nan nan 1.2369997043303889 1.1373601116613439
8.040000000000001 -0.0009803519351407886 0.0005139405875249822 nan nan nan 1.2441618259113147 1.1446822278501767
8.08 -0.0009813023498281837 0.0005007769647680397 nan nan nan 1.251317968576645 1.152007217620515
8.120000000000001 -0.0009828018955886364 0.0004878863177294552 nan nan nan 1.2584679084558523 1.1593351027157701
8.16 -0.0009845992317423224 0.000476645715919527 nan nan nan 1.265611361777418 1.1666656680983956
8.2 -0.0009857990080490708 0.0004661084444280132 nan nan nan 1.2727481788855848 1.173998998598954
8.24 -0.0009863900486379862 0.000455636478413071 nan nan nan 1.2798784615035539 1.1813351252766031
8.28 -0.0009864968014881015 0.0004449939639797085 nan nan nan 1.2870024592571996 1.188673708821397
8.32 -0.0009861207799986005 0.00043616361485922245 nan nan nan 1.2941204217686595 1.1960145573036043
8.36 -0.000985408085398376 0.0004281623619978782 nan nan nan 1.3012325245456402 1.203357791517986
8.4 -0.000984576647169888 0.00041850282632024027 nan nan nan 1.3083389542998611 1.2107035005875755
8.44 -0.0009834816446527839 0.00040797035173652696 nan nan nan 1.3154397627837844 1.218051648575452
8.48 -0.0009819610277190804 0.00039707035575574265 nan nan nan 1.3225350518787837 1.2254017577831768
8.52 -0.0009802301647141576 0.0003861075786087094 nan nan nan 1.3296249701657803 1.232753762975879
8.56 -0.0009777516825124621 0.0003753481666949374 nan nan nan 1.33670955666456 1.2401075066248721
8.6 -0.0009738957742229104 0.000364905678867086 nan nan nan 1.3437888526307873 1.2474626545178817
8.64 -0.0009688978316262364 0.0003540762540259893 nan nan nan 1.3508627520332743 1.2548191919721143
8.68 -0.0009631483699195087 0.0003426568614759017 nan nan nan 1.357931012881672 1.2621775286807857
8.72 -0.0009571557748131454 0.00033079948528142995 nan nan nan 1.3649936155741893 1.269537672432507
8.76 -0.0009510155068710446 0.00032009250325360335 nan nan nan 1.372050703482579 1.276899507361241
8.8 -0.0009446507319808006 0.00030885721739853033 nan nan nan 1.3791024124119218 1.2842625173076514
8.84 -0.0009376730304211378 0.00029840419892768845 nan nan nan 1.3861489655476353 1.2916265530509397
8.88 -0.0009300840320065618 0.00028817602060487844 nan nan nan 1.3931906553057916 1.298991514488899
8.92 -0.0009222944499924779 0.0002785781184415682 nan nan nan 1.4002276533974458 1.3063574567690144
8.96 -0.0009143707575276494 0.0002700550005773257 nan nan nan 1.407260013204168 1.3137245189869897
9.0 -0.0009058883879333735 0.0002613747555628652 nan nan nan 1.4142878815496869 1.3210927403813746
9.040000000000001 -0.0008969540358521044 0.0002523336253169182 nan nan nan 1.4213114326630352 1.328462028862616
9.08 -0.0008880426175892353 0.0002422451176099712 nan nan nan 1.428330689689703 1.3358322253878636
9.120000000000001 -0.0008795353933237493 0.00023365590213256655 nan nan nan 1.4353457014973878 1.3432033456695627
9.16 -0.0008712977869436145 0.00022495753068017075 nan nan nan 1.442356480432036 1.3505749725960818
9.200000000000001 -0.0008630367228761315 0.00021795862706773913 nan nan nan 1.4493631787480048 1.357946958466062
9.24 -0.0008550356142222881 0.00021134624438179887 nan nan nan 1.4563661801399446 1.3653195535671363
9.28 -0.000847392191644758 0.00020532301723124693 nan nan nan 1.4633658305173982 1.3726926942887758
9.32 -0.0008397833444178104 0.00019983330206514802 nan nan nan 1.4703622870781332 1.3800660362695376
9.36 -0.0008321816567331553 0.00019338541156428983 nan nan nan 1.4773555560244718 1.3874396958759607
9.4 -0.0008245599456131458 0.0001883176801399386 nan nan nan 1.4843455285538765 1.3948134426312777
9.44 -0.0008171027875505388 0.00018375994112389163 nan nan nan 1.4913321232628063 1.4021873528437667
9.48 -0.0008100485429167747 0.0001794915872369893 nan nan nan 1.4983153953652977 1.4095611137336663
9.52 -0.0008034459897316992 0.0001756436818598304 nan nan nan 1.5052954568918773 1.4169348169377618
9.56 -0.0007970192818902433 0.00017161020072939572 nan nan nan 1.5122722992215805 1.424308402459907
9.6 -0.0007902790675871074 0.00016928138430666878 nan nan nan 1.5192458902383688 1.4316814856246503
9.64 -0.000782996357884258 0.00016730149990873178 nan nan nan 1.5262162599175981 1.4390545981025833
9.68 -0.0007756598060950637 0.0001650869992520311 nan nan nan 1.5331836516189137 1.4464279098682513
9.72 -0.0007687393808737397 0.00016276271256356268 nan nan nan 1.5401482822070984 1.4538017807751198
9.76 -0.0007626126753166318 0.0001610185384619981 nan nan nan 1.547109936060379 1.4611759155974042
9.8 -0.0007571633905172348 0.00016157903361998615 nan nan nan 1.5540683367178343 1.468550482356755
9.84 -0.0007523047388531268 0.00016179064806846508 nan nan nan 1.561023387756064 1.4759257370612129
9.88 -0.0007481329957954586 0.00016278571319126059 nan nan nan 1.5679748812073981 1.4833017419750762
9.92 -0.0007446177769452333 0.00016427556747791822 nan nan nan 1.5749226388162267 1.490678437666931
9.96 -0.0007415952859446406 0.00016668028251442594 nan nan nan 1.5818667576809924 1.4980558914121023
10.0 -0.0007391382823698223 0.00016825444404482368 nan nan nan 1.5888073286806905 1.505433848173404
10.040000000000001 -0.0007373419357463717 0.00016971021471422866 nan nan nan 1.5957444749253091 1.5128128657330413
10.08 -0.0007363161421380937 0.00016947429347393336 nan nan nan 1.602678100868898 1.5201934705717612
10.120000000000001 -0.0007358022849075496 0.00016984741673734972 nan nan nan 1.6096080515102071 1.527575924398491
10.16 -0.0007350227679125965 0.00017087773095947342 nan nan nan 1.616534046991979 1.5349602716589084
10.200000000000001 -0.0007336944108828902 0.00017154897192360658 nan nan nan 1.623455748299108 1.5423465723693062
10.24 -0.0007314706454053521 0.00017361526542052162 nan nan nan 1.6303729258798365 1.549734310618206
10.28 -0.0007283255690708756 0.0001751870315435226 nan nan nan 1.6372854445222602 1.5571238993893646
10.32 -0.0007248374167829752 0.000175626507503388 nan nan nan 1.6441932516313043 1.5645150053914012
10.36 -0.0007214254001155496 0.0001770667708074616 nan nan nan 1.6510965714527297 1.571907883580495
10.4 -0.000718419614713639 0.0001766112249911821 nan nan nan 1.6579954855283163 1.5793028843455104
10.44 -0.0007156996871344745 0.0001750714789336489 nan nan nan 1.6648899980791008 1.5866992649874347
10.48 -0.0007126379059627652 0.00017449654735496734 nan nan nan 1.6717802426545334 1.5940971007788867
10.52 -0.0007088564452715218 0.00017445671158417827 nan nan nan 1.6786664931678192 1.601495936315103
10.56 -0.0007042498327791691 0.0001748897577400494 nan nan nan 1.6855486459222238 1.6088957060615638
10.6 -0.0006990670226514339 0.00017489927364286266 nan nan nan 1.6924263186577724 1.6162962824495566
10.64 -0.0006933156400918961 0.00017447140803819274 nan nan nan 1.6992994515728768 1.6236976463961086
10.68 -0.0006871787481941283 0.00017552001036041476 nan nan nan 1.7061680068750709 1.6311000857327627
10.72 -0.0006804597214795649 0.00017679984813387273 nan nan nan 1.713032016040647 1.6385032578232477
10.76 -0.0006728362641297281 0.00017821512013403118 nan nan nan 1.7198914772721774 1.645907478671496
10.8 -0.0006645996472798288 0.00017928308262478093 nan nan nan 1.7267463989319163 1.6533128391542402
10.84 -0.0006555098225362599 0.0001799353123391629 nan nan nan 1.7335970666701979 1.660718949582803
10.88 -0.0006458241841755807 0.00017954955077666092 nan nan nan 1.7404438312425086 1.6681254642637426
10.92 -0.000636342098005116 0.0001793065662685549 nan nan nan 1.7472871415165296 1.675531488622649
10.96 -0.0006269195000641048 0.0001788668465593364 nan nan nan 1.7541271034060273 1.682937085209948
11.0 -0.0006168817635625601 0.00017720023637579288 nan nan nan 1.7609637742735862 1.690341950322874
11.040000000000001 -0.0006064882618375123 0.00017640009283926338 nan nan nan 1.7677973005936092 1.697746159704146
11.08 -0.000596058729570359 0.00017709690307028358 nan nan nan 1.7746275972232428 1.705149764421636
11.120000000000001 -0.0005855106865055859 0.00017919666582765057 nan nan nan 1.7814544949271967 1.712553279864538
11.16 -0.0005744050140492618 0.00018019515519028938 nan nan nan 1.7882779303197203 1.719956752360239
11.200000000000001 -0.0005626998608931899 0.00018090269165090288 nan nan nan 1.7950979066200081 1.727360917226836
11.24 -0.0005505523877218366 0.00018100889110671413 nan nan nan 1.8019144583785764 1.7347652757520626
11.28 -0.0005382103263400495 0.00018285573774643127 nan nan nan 1.808727685417355 1.7421700207388024
11.32 -0.0005259699537418783 0.00018562078814877896 nan nan nan 1.8155376525656746 1.7495757290268688
11.36 -0.0005144361639395356 0.00018857105426221097 nan nan nan 1.8223444263362476 1.7569830257420316
11.4 -0.0005038999952375889 0.00019074228706432043 nan nan nan 1.829147656301678 1.7643913550934571
11.44 -0.0004944077809341252 0.00019286035386042205 nan nan nan 1.8359467011038753 1.7718013355985032
11.48 -0.0004854777653235942 0.00019423311769225984 nan nan nan 1.842741029120646 1.7792125878972747
11.52 -0.0004767679492942989 0.00019497069791344984 nan nan nan 1.8495304370092396 1.786625125421406
11.56 -0.00046867714263498783 0.00019549758195014147 nan nan nan 1.8563148424075926 1.7940388925896564
11.6 -0.0004612853517755866 0.00019449929716612677 nan nan nan 1.863094331047958 1.8014537440175282
11.64 -0.00045459260581992567 0.00019313476157165133 nan nan nan 1.8698690917419545 1.8088699948292246
11.68 -0.0004485892131924629 0.00019213923854369204 nan nan nan 1.8766390585584696 1.8162882926216641
11.72 -0.00044287581113167107 0.00019107391487940915 nan nan nan 1.8834044566878794 1.8237088556215768
11.76 -0.00043742568232119083 0.0001906330170899164 nan nan nan 1.8901657263787988 1.8311318418327913
11.8 -0.00043258024379611015 0.00018852481242775685 nan nan nan 1.8969234786564773 1.838557997935267
11.84 -0.00042834386113099754 0.000188505810076138 nan nan nan 1.9036781423951594 1.8459875590470043
11.88 -0.0004242103605065495 0.00018960261729281046 nan nan nan 1.9104300511651158 1.8534207274333494
11.92 -0.00042010951437987387 0.0001896305975475698 nan nan nan 1.9171791562265494 1.8608570599926142
11.96 -0.00041565066203475 0.0001893270935198525 nan nan nan 1.9239250608514176 1.8682970372916907
12.0 -0.00041081433300860226 0.00018829721722665998 nan nan nan 1.9306674723850608 1.8757407761383507
12.040000000000001 -0.0004059474158566445 0.00018843737770103325 nan nan nan 1.9374062808638222 1.8831877493127969
12.08 -0.0004011003766208887 0.00018753893565986074 nan nan nan 1.9441415647587765 1.8906374902629905
12.120000000000001 -0.0003959119785577059 0.00018596983743063175 nan nan nan 1.9508735399772867 1.8980903786201329
12.16 -0.00039007337181828916 0.0001832729811773752 nan nan nan 1.957602738557945 1.9055464816309546
12.200000000000001 -0.00038393697468563914 0.0001817284482633113 nan nan nan 1.964329798534483 1.9130064467512613
12.24 -0.00037799481651745737 0.00017918463022120705 nan nan nan 1.9710552804131845 1.9204708213755821
12.280000000000001 -0.00037167384289205074 0.00017659024598897668 nan nan nan 1.977779473109713 1.927938871129379
12.32 -0.0003653655876405537 0.00017377387138549239 nan nan nan 1.9845021070383957 1.9354106069376655
12.36 -0.0003592542780097574 0.0001711372418066021 nan nan nan 1.9912229668818908 1.9428867097239493
12.4 -0.0003526102809701115 0.00016871038817329098 nan nan nan 1.9979418774761522 1.9503665891814534
12.44 -0.00034562667133286595 0.00016697648987229333 nan nan nan 2.0046587270099367 1.9578499925030215
12.48 -0.00033874710788950324 0.00016465622982013157 nan nan nan 2.0113737395973192 1.9653369381467476
12.52 -0.00033205284853465855 0.00016249312093714253 nan nan nan 2.018087278528166 1.9728270764009646
12.56 -0.00032533452031202614 0.00016071305966906948 nan nan nan 2.0247998816013992 1.9803201473867267
12.6 -0.0003182191285304725 0.00015919791722843367 nan nan nan 2.0315117164208356 1.987815633688523
12.64 -0.00031061135814525187 0.00015817365827714095 nan nan nan 2.0382229211875456 1.9953136016913544
12.68 -0.00030259237973950803 0.00015735726936883294 nan nan nan 2.0449334845441087 2.0028146858175715
12.72 -0.00029376178281381726 0.0001555713600778763 nan nan nan 2.0516432284654975 2.010318870559709
12.76 -0.00028474919963628054 0.00015446048554807205 nan nan nan 2.05835186460122 2.0178263730409483
12.8 -0.0002756555622909218 0.0001550430261698784 nan nan nan 2.0650591234475315 2.0253371123850084
12.84 -0.000266198388999328 0.00015679300933163905 nan nan nan 2.0717650314941767 2.032852182418095
12.88 -0.0002567417686805129 0.0001594921583478863 nan nan nan 2.0784697650819823 2.040372441410088
12.92 -0.00024792758631519973 0.00016087247223927988 nan nan nan 2.085173219233917 2.047898020438638
12.96 -0.000239575732848607 0.00016246831047022714 nan nan nan 2.091875474583764 2.0554288069596574
13.0 -0.00023173291992861778 0.0001655087371073605 nan nan nan 2.098576352660948 2.0629644264003892
13.040000000000001 -0.00022450563847087324 0.00016901447421390913 nan nan nan 2.1052757409070684 2.070504950718078
13.08 -0.00021770330204162747 0.00017262682241169386 nan nan nan 2.1119735699778297 2.0780504086544953
13.120000000000001 -0.0002113344962708652 0.00017457061703520592 nan nan nan 2.1186697426390237 2.085600961163386
13.16 -0.00020537879026960582 0.00017479623992563577 nan nan nan 2.12536438798101 2.0931561729141985
13.200000000000001 -0.00020005190162919462 0.00017544658601889387 nan nan nan 2.1320573717442968 2.1007150826616696
13.24 -0.00019568558491300792 0.00017595762974834724 nan nan nan 2.1387482995662603 2.108277752386207
13.280000000000001 -0.0001922074588946998 0.00017531022057269002 nan nan nan 2.145437101685109 2.115844378108293
13.32 -0.00018969389202538878 0.00017452045646222542 nan nan nan 2.1521237187829922 2.1234145466672563
13.36 -0.00018804070714395493 0.00017342529974709032 nan nan nan 2.1588080039353934 2.130988045525517
13.4 -0.00018662848742678761 0.000172047519177082 nan nan nan 2.1654898409877616 2.1385643631641527
13.44 -0.00018513191025704145 0.00017058501015231015 nan nan nan 2.172168985211428 2.1461448736861195
13.48 -0.00018336690845899284 0.0001704693738402566 nan nan nan 2.178844914620234 2.1537294216999734
13.52 -0.0001813802809920162 0.000170858566972056 nan nan nan 2.185517018533289 2.161317475927484
13.56 -0.0001793408446246758 0.0001708954774601152 nan nan nan 2.19218519147507 2.1689085273077806
13.6 -0.00017766164091881365 0.0001710594312348403 nan nan nan 2.198849325578892 2.1765024623162197
13.64 -0.00017667269275989383 0.00016954872411473478 nan nan nan 2.205508780032521 2.1840986291665705
13.68 -0.00017582200234755874 0.0001664755511539406 nan nan nan 2.212162838438125 2.191696915608449
13.72 -0.0001748938811942935 0.00016431129212287487 nan nan nan 2.218810810970221 2.199297619889196
13.76 -0.00017369611305184662 0.00016293680220479294 nan nan nan 2.225452643770054 2.206901166247803
13.8 -0.00017214860417880118 0.0001623978947642972 nan nan nan 2.232089031483859 2.2145072843326314
13.84 -0.00017054109775926918 0.00016222916215252918 nan nan nan 2.2387206934373722 2.2221155276729125
13.88 -0.00016908944235183299 0.00016146900570837897 nan nan nan 2.245347764872875 2.2297267510855
13.92 -0.00016818891162984073 0.0001616457766507665 nan nan nan 2.2519705996635366 2.2373404931460237
13.96 -0.00016783393220975995 0.00016083629637392006 nan nan nan 2.258589667979744 2.2449559612969336
14.0 -0.0001676018873695284 0.00016068991797897616 nan nan nan 2.2652051210345645 2.2525727099018784
14.040000000000001 -0.00016720613348297775 0.0001621890620760969 nan nan nan 2.27181663727525 2.260191043164673
14.08 -0.00016661015979479998 0.00016334401595161763 nan nan nan 2.2784239327033804 2.2678107583991434
14.120000000000001 -0.0001659238914726302 0.00016376448942392017 nan nan nan 2.2850268622249463 2.2754305008686115
14.16 -0.00016506251995451748 0.00016402033907925943 nan nan nan 2.291625452241538 2.283050915298461
14.200000000000001 -0.00016381345631089061 0.00016383724994401564 nan nan nan 2.2982198576257953 2.2906715466029146
14.24 -0.00016194605268537998 0.0001645617635315284 nan nan nan 2.3048101709468756 2.298293190395589
14.280000000000001 -0.0001594107161508873 0.00016579789806716143 nan nan nan 2.3113960984439212 2.305916366304416
14.32 -0.00015633326256647706 0.00016556923447089502 nan nan nan 2.3179775404046454 2.3135409269296936
14.36 -0.00015323101251851767 0.00016616450360405725 nan nan nan 2.3245542635714447 2.3211676695593755
14.4 -0.00015011803770903498 0.00016842272605991458 nan nan nan 2.331126180001995 2.3287972525601695
14.44 -0.00014688237570226192 0.0001697715681438567 nan nan nan 2.3376935699425236 2.3364295923844325
14.48 -0.00014331437705550343 0.00016982183352780704 nan nan nan 2.3442568866975924 2.3440644727223616
14.52 -0.0001392914418829605 0.00016732159971282818 nan nan nan 2.350816593820051 2.351702337415634
14.56 -0.00013507751282304525 0.00016458677933548461 nan nan nan 2.3573731346896465 2.3593432051582837
14.6 -0.00013108507846482098 0.00016148620682688487 nan nan nan 2.3639266205812923 2.3669865128125904
14.64 -0.00012744269042741507 0.0001598358400745783 nan nan nan 2.370476599931003 2.374632862885276
14.68 -0.00012406510359141976 0.00015890003208629788 nan nan nan 2.377022122788277 2.3822805854818307
14.72 -0.00012047490599798039 0.0001578176132167573 nan nan nan 2.383562712784524 2.3899298708281007
14.76 -0.00011684225319186226 0.00015624599767208566 nan nan nan 2.3900984381207437 2.3975802696318778
14.8 -0.0001137015933636576 0.00015401222496147965 nan nan nan 2.3966291597332594 2.4052312951772783
14.84 -0.00011130519851576537 0.0001518899029919412 nan nan nan 2.4031552469409854 2.412882612547812
14.88 -0.0001094131512218155 0.00014881647819653155 nan nan nan 2.4096772341849224 2.4205342284246734
14.92 -0.00010786009806906804 0.0001453479384712846 nan nan nan 2.416194856053704 2.428185111399551
14.96 -0.00010646604641806334 0.00014348552330440727 nan nan nan 2.422706994950241 2.435835389427404
15.0 -0.00010473808652022853 0.00014167358198983128 nan nan nan 2.4292127151132576 2.4434848844291075
15.040000000000001 -0.00010281371942255646 0.00014150808016667724 nan nan nan 2.435711848861057 2.451133472539343
15.08 -0.00010074990859720856 0.0001414069048181991 nan nan nan 2.4422048354088597 2.4587818022075383
15.120000000000001 -9.87052044365555e-05 0.00014126324115294847 nan nan nan 2.4486921480162662 2.4664300435817568
15.16 -9.700740338303149e-05 0.0001411456455162479 nan nan nan 2.45517363291761 2.474076362028201
15.200000000000001 -9.592400601832196e-05 0.00014120009181028582 nan nan nan 2.4616493382043054 2.481720986950986
15.24 -9.573235001880676e-05 0.00014163038759191113 nan nan nan 2.468119951641264 2.489365034990511
15.280000000000001 -9.610884444555268e-05 0.00014184840609686761 nan nan nan 2.4745859608506233 2.4970083116770403
15.32 -9.666119876783341e-05 0.00014004323594884045 nan nan nan 2.4810475583220177 2.50465094678181
15.36 -9.732978651300073e-05 0.00013816773871876646 nan nan nan 2.48750490748167 2.512293428451355
15.4 -9.775538637768477e-05 0.00013610571107838769 nan nan nan 2.4939577709521425 2.5199358495302167
15.44 -9.750118624651805e-05 0.00013311494722861245 nan nan nan 2.5004064615547597 2.5275778271724176
15.48 -9.677674097474664e-05 0.00012924366328213364 nan nan nan 2.506851680264876 2.5352184016245247
15.52 -9.60340112214908e-05 0.00012556622190496272 nan nan nan 2.5132934357804024 2.5428580092848154
15.56 -9.543493069941178e-05 0.00012208708717650733 nan nan nan 2.51973180278093 2.5504967506134353
15.6 -9.554631833452731e-05 0.00011913722242438235 nan nan nan 2.526167040623174 2.5581353109527343
15.64 -9.61655387072824e-05 0.00011588141009042738 nan nan nan 2.5325989554222965 2.5657743233202392
15.68 -9.692560706753284e-05 0.00011108385954477126 nan nan nan 2.53902719591701 2.573413426641062
15.72 -9.79177639237605e-05 0.00010711000988190063 nan nan nan 2.545451885540096 2.581053640610821
15.76 -9.907705680234358e-05 0.00010202357658281107 nan nan nan 2.5518733425252185 2.5886950257795953
15.8 -0.00010068266419693828 9.69836392623256e-05 nan nan nan 2.5582913898567057 2.5963375360267236
15.84 -0.00010247130558127537 9.373630677867915e-05 nan nan nan 2.5647053300629574 2.603981850411672
15.88 -0.00010393793490948156 8.879636816252605e-05 nan nan nan 2.5711149636699493 2.6116277912937558
15.92 -0.00010520116484258324 8.411232504766668e-05 nan nan nan 2.5775205390011906 2.619276282555452
15.96 -0.00010635787475621328 8.037004712922499e-05 nan nan nan 2.583922089775589 2.6269274761318187
16.0 -0.00010707996261771768 7.637740072904853e-05 nan nan nan 2.590318928604858 2.634582532762904
16.04 -0.00010733924864325672 7.295525879127672e-05 nan nan nan 2.596710198683414 2.64224086487312
16.080000000000002 -0.00010731803922681138 6.878775165331899e-05 nan nan nan 2.6030945887502286 2.6499030332692435
16.12 -0.0001071363003575243 6.425864762102719e-05 nan nan nan 2.6094701370893407 2.657570016073424
16.16 -0.00010716375982156023 5.981575769768097e-05 nan nan nan 2.615835721217655 2.6652407335982478
16.2 -0.00010733531235018745 5.586748192647792e-05 nan nan nan 2.622190211006681 2.672915864056875
16.240000000000002 -0.00010761772864498198 5.244226139536477e-05 nan nan nan 2.628532594559429 2.6805943205728044
16.28 -0.00010841150651685894 4.9564868625981034e-05 nan nan nan 2.634862719041003 2.68827467440442
16.32 -0.00010974263568641618 4.659367491626472e-05 nan nan nan 2.641180511538422 2.6959552855022757
16.36 -0.0001116100320359692 4.377398304014059e-05 nan nan nan 2.6474857663375095 2.7036351395571305
16.4 -0.0001135987404268235 4.095324352425087e-05 nan nan nan 2.653779148170904 2.711312975405618
16.44 -0.00011573325173230842 3.8579014223869306e-05 nan nan nan 2.660061402992823 2.7189886473703346
16.48 -0.00011801721120718867 3.554301223240327e-05 nan nan nan 2.666331963021025 2.726663073432649
16.52 -0.00012010554928565398 3.248780328292924e-05 nan nan nan 2.672590265253038 2.7343361909344495
16.56 -0.00012195794988656417 2.9842921425180974e-05 nan nan nan 2.6788363061410565 2.74200668327848
16.6 -0.00012355452054180205 2.7869462167989697e-05 nan nan nan 2.685070684683068 2.749674626605988
16.64 -0.0001247172913281247 2.5225534624201825e-05 nan nan nan 2.6912940799067036 2.757340896841155
16.68 -0.00012557808076962829 2.2126552473026096e-05 nan nan nan 2.697506947069023 2.765004737769198
16.72 -0.0001263283920707181 1.8423868344307266e-05 nan nan nan 2.7037094430796453 2.772666073982517
16.76 -0.00012683878594543785 1.4003840295510599e-05 nan nan nan 2.7099020999209142 2.7803250273438063
16.8 -0.0001271764631383121 9.296993489675515e-06 nan nan nan 2.716085953527176 2.787980449412252
16.84 -0.0001277718401979655 4.4542785905941855e-06 nan nan nan 2.722261623588029 2.795632090004362
16.88 -0.00012851011706516147 3.439470005396288e-07 nan nan nan 2.728429579372703 2.8032808716811695
16.92 -0.0001291247026529163 -3.5928009673370983e-06 nan nan nan 2.734590486375005 2.8109267656666517
16.96 -0.00012957189755979925 -7.056818613025826e-06 nan nan nan 2.740745431416618 2.818571898238808
17.0 -0.00012960041931364685 -9.187040537857685e-06 nan nan nan 2.7468950923845217 2.826219414552408
17.04 -0.00012917110871057957 -1.0572365304338745e-05 nan nan nan 2.753040619708846 2.833868720243508
17.080000000000002 -0.00012854396481998265 -1.1100254791017505e-05 nan nan nan 2.7591829242709083 2.8415173021791325
17.12 -0.0001281325676245615 -1.2360442920951755e-05 nan nan nan 2.765322268155639 2.8491656267477037
17.16 -0.00012806421727873385 -1.3653123555748606e-05 nan nan nan 2.771458168018021 2.8568162358717992
17.2 -0.0001282921148231253 -1.567195632064795e-05 nan nan nan 2.7775907357939924 2.864468362368599
17.240000000000002 -0.00012885130126960576 -1.846316199643479e-05 nan nan nan 2.7837202784805033 2.8721244261002794
17.28 -0.00012959755258634686 -2.0911054552358108e-05 nan nan nan 2.789847239026589 2.8797835040716735
17.32 -0.00013016701268497854 -2.2610328914714047e-05 nan nan nan 2.7959715881432876 2.8874477773302245
17.36 -0.00013066567771602422 -2.4462422840064392e-05 nan nan nan 2.802092846583144 2.895116027377341
17.400000000000002 -0.00013157521607354283 -2.6036143444594926e-05 nan nan nan 2.8082113401237687 2.902786016656949
17.44 -0.00013295661483425647 -2.7703334157122297e-05 nan nan nan 2.8143279458689947 2.9104561798381177
17.48 -0.00013466172094922513 -2.827860103535204e-05 nan nan nan 2.8204431844241507 2.9181236597629754
17.52 -0.00013623737322632223 -2.9245968869436183e-05 nan nan nan 2.826557946853283 2.9257893006824007
17.56 -0.00013756001135334373 -2.9292829397345484e-05 nan nan nan 2.832674104359274 2.933454086502138
17.6 -0.00013864031643606722 -3.0328890103904996e-05 nan nan nan 2.838793417107688 2.941115823445961
17.64 -0.00013956545444671065 -3.1580063907706065e-05 nan nan nan 2.844916744035533 2.9487741389716517
17.68 -0.00013978176866658032 -3.3069637681117455e-05 nan nan nan 2.8510447409366853 2.9564296959602117
17.72 -0.00013914803275838494 -3.4464513883867765e-05 nan nan nan 2.857177046673898 2.9640800999941663
17.76 -0.00013784841576125473 -3.696832520022144e-05 nan nan nan 2.8633126611189526 2.971724257861244
17.8 -0.00013638558448292315 -3.8736986259827974e-05 nan nan nan 2.8694490548856653 2.9793626400694544
17.84 -0.00013519027561414987 -4.0372131404652464e-05 nan nan nan 2.875582918681158 2.986995149614595
17.88 -0.00013364804908633232 -4.280743144392909e-05 nan nan nan 2.8817120247752372 2.9946194320878696
17.92 -0.00013166156713850796 -4.532783767160071e-05 nan nan nan 2.8878356778976157 3.002233196991935
17.96 -0.00012922674068249762 -4.7870424175445806e-05 nan nan nan 2.8939538859882505 3.0098389555420098
18.0 -0.00012642295041587204 -4.9870941737215616e-05 nan nan nan 2.900065906436718 3.01743912178114
18.04 -0.00012356165098026395 -5.2385484273050684e-05 nan nan nan 2.906170364921687 3.025036492390789
18.080000000000002 -0.00012028312630718574 -5.417211226380459e-05 nan nan nan 2.912266992804554 3.03262988996013
18.12 -0.0001164339337265119 -5.5491655534839086e-05 nan nan nan 2.9183565068569126 3.0402221382627177
18.16 -0.00011260232713539153 -5.6505790890048956e-05 nan nan nan 2.924437508376685 3.047809072321253
18.2 -0.00010905395174631849 -5.794886461636634e-05 nan nan nan 2.9305090360321855 3.0553880707589465
18.240000000000002 -0.00010564105468802154 -5.8347537710127654e-05 nan nan nan 2.9365704481651416 3.062956485340269
18.28 -0.00010203541751252487 -5.828381600459397e-05 nan nan nan 2.9426237036456833 3.070516682501474
18.32 -9.795986989047378e-05 -5.8027139895013534e-05 nan nan nan 2.9486698481685387 3.0780662203168854
18.36 -9.339563985122368e-05 -5.7915754828631176e-05 nan nan nan 2.9547077194059095 3.0856054428584585
18.400000000000002 -8.837605855660513e-05 -5.764995442817599e-05 nan nan nan 2.960734320812805 3.093135673913215
18.44 -8.323680958710611e-05 -5.775945458685601e-05 nan nan nan 2.9667457606478638 3.1006535786247307
18.48 -7.843565254006535e-05 -5.748067077319138e-05 nan nan nan 2.9727388333283082 3.108159051467949
18.52 -7.410781108774245e-05 -5.787024095827655e-05 nan nan nan 2.978713631201781 3.1156525283895316
18.56 -7.018076576059684e-05 -5.85366903898248e-05 nan nan nan 2.9846706073609317 3.123134664544807
18.6 -6.663655221927911e-05 -5.8666379369766216e-05 nan nan nan 2.9906118163437263 3.1306049725373577
18.64 -6.321370892692357e-05 -5.797016919941234e-05 nan nan nan 2.996538516395388 3.1380623201898277
18.68 -5.9795220295200124e-05 -5.725358391407644e-05 nan nan nan 3.0024515827128253 3.1455092503145514
18.72 -5.62361856282223e-05 -5.6056902728916616e-05 nan nan nan 3.0083520239631465 3.152945735554542
18.76 -5.240786413196474e-05 -5.477957044015488e-05 nan nan nan 3.014241509703125 3.1603709335817776
18.8 -4.8397774662589654e-05 -5.288482561790079e-05 nan nan nan 3.020120549807105 3.167777719636986
18.84 -4.4203152356203645e-05 -5.103284914544565e-05 nan nan nan 3.0259903613004826 3.175163096352761
18.88 -4.039527630084194e-05 -4.8798086118664286e-05 nan nan nan 3.031852750543023 3.1825328573015588
18.92 -3.746981383301318e-05 -4.526735514749089e-05 nan nan nan 3.0377077430601904 3.189892131437616
18.96 -3.521956023178063e-05 -4.2759405710263306e-05 nan nan nan 3.04355311276062 3.197236813161845
19.0 -3.3362506655976176e-05 -3.950359451771328e-05 nan nan nan 3.0493862870219184 3.204567423365048
19.04 -3.1703038985142484e-05 -3.589138532253856e-05 nan nan nan 3.0552036644200617 3.2118875547206427
19.080000000000002 -3.001973709615413e-05 -3.2320695797337975e-05 nan nan nan 3.061004174347603 3.219199449563923
19.12 -2.8178679713164456e-05 -2.892861365418776e-05 nan nan nan 3.0667893128133987 3.2265119343021023
19.16 -2.639002923388034e-05 -2.543215865909224e-05 nan nan nan 3.072561041181452 3.233818802586809
19.2 -2.441852120682597e-05 -2.2397579503973246e-05 nan nan nan 3.0783218391394596 3.2411229473333862
19.240000000000002 -2.2611073291045614e-05 -1.98991609368386e-05 nan nan nan 3.084073506052683 3.2484219908688736
19.28 -2.1315749108907767e-05 -1.8117137829511194e-05 nan nan nan 3.0898167400614422 3.255715056616695
19.32 -2.041329389612656e-05 -1.6748383582671522e-05 nan nan nan 3.095553586464572 3.263004462942754
19.36 -1.9596860511228442e-05 -1.5693057266390496e-05 nan nan nan 3.1012857669131364 3.2702778850250263
19.400000000000002 -1.8713093595579267e-05 -1.4352365049286163e-05 nan nan nan 3.1070138586729956 3.277535929438123
19.44 -1.7778866094886325e-05 -1.2453143334641935e-05 nan nan nan 3.112736064659105 3.2847821959632757
19.48 -1.667549258854706e-05 -1.0250519623572472e-05 nan nan nan 3.1184498403183443 3.2920154598657883
19.52 -1.5362647900474258e-05 -8.860257000524144e-06 nan nan nan 3.1241520590164993 3.2992218161981466
19.56 -1.4113980796537362e-05 -6.7910814316655885e-06 nan nan nan 3.129840186868846 3.3063988444761385
19.6 -1.2935689483128954e-05 -5.087393481079289e-06 nan nan nan 3.1355111203284194 3.31356120131651
19.64 -1.160124611487845e-05 -3.214615255413264e-06 nan nan nan 3.1411728201313913 3.320720469932182
19.68 -9.962657713913359e-06 -2.306350019725869e-06 nan nan nan 3.1468397498357565 3.327874604033001
19.72 -8.417232493229676e-06 -1.4067652051635378e-06 nan nan nan 3.1525250363039463 3.334997192563669
19.76 -7.1805002335167956e-06 -3.6564806732349096e-07 nan nan nan 3.158235949001835 3.3420936878332683
19.8 -6.07456240686588e-06 1.8616421582964904e-07 nan nan nan 3.163975537506975 3.3491611192571216
19.84 -5.115601197758224e-06 1.905150748602864e-07 nan nan nan 3.1697427754927086 3.3562276768073933
19.88 -3.9613460103282705e-06 6.85425428127928e-08 nan nan nan 3.1755361939117583 3.363299570161776
19.92 -2.551235866121715e-06 1.2572440951544194e-07 nan nan nan 3.181353452722671 3.3704401758634828
19.96 -1.1494258842503768e-06 -6.418234581724392e-08 nan nan nan 3.1871850582653805 3.3775987987088785


==> plots/star_polymer_51/star_polymer_51_gns.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.05841529369354248 5052.7641573210785 0.8412825561333332 0.34900167416854544 1.038865053981473 -6.80111043038778e-10 -2.995868306607008e-05
0.04 0.05789647623896599 5042.653022581554 1.2555825083999999 0.322827643348996 0.9678671519305561 9.338513171731577e-05 8.085163620645261
0.08 0.05686105042695999 5032.541567468864 1.6698824606666667 0.3385815751491276 0.9707461533249884 0.0003723191356566016 32.34062008581991
0.12 0.05565451830625534 5022.429511565278 2.084182412933333 0.33957745973606124 0.96197693224734 0.0008339405822329003 72.76631716657646
0.16 0.05440637096762657 5012.317216262702 2.4984823652 0.35658022619019825 0.9769358913415618 0.0014747761177078917 129.3622020659809
0.2 0.05315800756216049 5002.204578722314 2.9127823174666667 0.3675515774716399 0.9808195366125239 0.0022911864655594575 202.12822248327325
0.24 0.051922135055065155 4992.09174736958 3.3270822697333333 0.4069048372761233 0.9825284815778591 0.0032795080441883682 291.0643271355374
0.28 0.05070379003882408 4981.978826566302 3.741382222 0.5257212958071328 0.979855022429263 0.004436099686584196 396.1704592104293
0.32 0.049504950642585754 4971.865867611798 4.1556821742666665 0.7302736903800795 0.978104845039602 0.005757364611917073 517.446560161799
0.36 0.04832714423537254 4961.752954250212 4.569982126533334 1.0485284680389926 0.9916720091644343 0.007239751008891346 654.8925917409092
0.4 0.04717038571834564 4951.63980797151 4.9842820788 1.2546296679722513 0.9949570228241956 0.008879751088564697 808.5085043654632
0.44 0.04603546857833862 4941.526402369224 5.398582031066667 1.300348155374743 0.99113260361572 0.010673909223495655 978.294227654794
0.48 0.04492325708270073 4931.412803513303 5.812881983333334 1.2252114138211556 0.9872167580318003 0.012618836998749768 1164.249730859777
0.52 0.04383400082588196 4921.299135541661 6.2271819356 1.115252036781156 0.9900192263218349 0.014711210851772741 1366.3749623161345
0.56 0.04276779294013977 4911.185160198073 6.641481887866666 1.0289214404608884 0.9937160454877482 0.016947782044268875 1584.6698512012724
0.6 0.041723210364580154 4901.071058592341 7.055781840133333 0.9443887144372722 0.9989123165533614 0.019325359324457173 1819.1343438561375
0.64 0.04069984331727028 4890.956904869726 7.4700817924 0.8999068480746815 0.9977846289712977 0.02184079660166268 2069.768391391428
0.68 0.039697445929050446 4880.842585228969 7.884381744666666 0.8801640806189482 0.9974775531317632 0.024491006653528657 2336.571951628306
0.72 0.03871549665927887 4870.7281803392125 8.298681696933333 0.9140088508187294 0.992481586686916 0.027272963348990487 2619.5449541305984
0.76 0.03775281459093094 4860.613345970323 8.7129816492 0.9498667875887172 0.997217419196328 0.030183682877042803 2918.6873262556915
0.8 0.036809176206588745 4850.498350043355 9.127281601466667 0.9913660184504621 0.994240560120335 0.03322022581711978 3233.99903177277
0.84 0.03588494285941124 4840.3830536128025 9.541581553733332 1.0292483927248033 0.9913636764963055 0.0363797046010585 3565.4799552256895
0.88 0.03498048707842827 4830.267685901751 9.955881505999999 1.0279685919026378 0.9967776158703153 0.03965929692689446 3913.1300488256393
0.92 0.034095343202352524 4820.152295591629 10.370181458266666 1.0361751738839509 0.9962897162833882 0.043056255999989024 4276.949275120827
0.96 0.033228859305381775 4810.036833161545 10.784481410533333 1.0358646784384482 0.9983718228408471 0.04656787177645316 4656.937564664414
1.0 0.03238154575228691 4799.921208828197 11.198781362799998 1.0151184251444714 1.000169981782713 0.050191494025844934 5053.094837294979
1.04 0.03155316412448883 4789.805581215358 11.613081315066665 0.995008060985579 0.9970725253299001 0.05392453082619289 5465.4210332518405
1.08 0.030743271112442017 4779.689918054918 12.027381267333332 1.0003598037862524 0.9957723834672548 0.05776442198158115 5893.91611394836
1.12 0.029951678588986397 4769.574195616047 12.4416812196 0.9934376162558329 0.9930057611221268 0.0617086655470953 6338.580009809786
1.16 0.02917802892625332 4759.458446560727 12.855981171866667 0.9857556922214192 0.9962915177628846 0.0657547968614061 6799.412666274631
1.2 0.028421645984053612 4749.342682802922 13.270281124133332 0.9831917190183036 1.0005459273962445 0.0699003996660257 7276.414046573188
1.24 0.027682211250066757 4739.226903099203 13.684581076399999 0.9882448202396393 1.000113001802436 0.07414309228115383 7769.584091306837
1.28 0.026959646493196487 4729.111315783942 14.098881028666666 0.9963134170975206 0.9994819446076633 0.07848054120323576 8278.922710021912
1.32 0.02625369094312191 4718.99568885137 14.513180980933333 0.9989336186009112 1.0003764183476676 0.08291046594599928 8804.429869280535
1.36 0.025564325973391533 4708.880090846205 14.927480933199998 1.0145539418253233 1.000369590767487 0.08743061853066035 9346.105542399695
1.4000000000000001 0.024890804663300514 4698.764257818037 15.341780885466665 1.0143214140686447 1.0032919635813207 0.09203881115018092 9903.949655714538
1.44 0.02423236146569252 4688.648356717528 15.756080837733332 1.008998246135543 1.0013850305407614 0.09673290518294873 10477.962121855318
1.48 0.023588677868247032 4678.532192616807 16.17038079 1.0074185522514374 1.002156207969187 0.10151080140542335 11068.142862049099
1.52 0.02295982465147972 4668.41578485525 16.584680742266666 1.007307622502192 1.0005901311428056 0.10637044065983468 11674.49181949257
1.56 0.022345196455717087 4658.299483393766 16.998980694533333 0.997464013442064 1.0019962306762753 0.11130982303685819 12297.008905248586
1.6 0.021744251251220703 4648.182919743845 17.4132806468 0.9974636878691996 1.0017367845792255 0.1163269724084329 12935.694049100757
1.6400000000000001 0.021156955510377884 4638.066453216173 17.827580599066664 0.9975618584359889 0.9992246415108637 0.12141997398959681 13590.547172293704
1.68 0.020582985132932663 4627.950117804942 18.24188055133333 0.9855724896658368 0.9997491650711363 0.1265869668210584 14261.568226115905
1.72 0.020022552460432053 4617.833725793129 18.656180503599998 0.9957916717954649 1.000906108394581 0.131826105224816 14948.757159068486
1.76 0.01947549544274807 4607.717398899641 19.070480455866665 0.99720403845501 0.9991736181560271 0.13713561213266415 15652.113920471926
1.8 0.01894080825150013 4597.601085074159 19.484780408133332 1.0000199161261227 0.999149141100048 0.14251373419626032 16371.638450422253
1.84 0.018417896702885628 4587.484733533039 19.8990803604 1.0036007731534509 1.0016198934324247 0.1479587438726045 17107.33071328885
1.8800000000000001 0.017906107008457184 4577.368508741855 20.313380312666666 1.0117164159621637 1.000469390648174 0.15346892930119901 17859.190669318923
1.92 0.017404651269316673 4567.252384884683 20.727680264933333 1.004075312439841 0.9987373389223018 0.15904259305430973 18627.21819888977
1.96 0.01691325008869171 4557.1362317278445 21.1419802172 0.9962042565779592 0.9988718639784389 0.16467805898631846 19411.413326937727
2.0 0.016432134434580803 4547.020036387713 21.556280169466667 0.9964949175144796 0.9993576844005166 0.1703736983017706 20211.775990456925
2.04 0.015961550176143646 4536.903800998433 21.97058012173333 1.0038119571186501 0.998999955042012 0.17612793270053304 21028.306103960804
2.08 0.01550162024796009 4526.787764000866 22.384880073999998 1.0024536851521095 1.000352673207022 0.1819392417405003 21861.00361767568
2.12 0.015051896683871746 4516.671700700684 22.799180026266665 0.9954779894026031 1.0007121865640614 0.18780610419867724 22709.868510930643
2.16 0.014611450955271721 4506.555737166823 23.213479978533332 0.9967919577567861 0.9994573636246418 0.19372699495701184 23574.900624732578
2.2 0.014179578050971031 4496.439680927595 23.6277799308 1.0021013914073458 1.0005551250587146 0.19970042137523303 24456.099996504316
2.24 0.01375665795058012 4486.323663592609 24.042079883066666 1.0050439277339553 0.999845473669149 0.20572489738519986 25353.466568054886
2.2800000000000002 0.013343539088964462 4476.207593236267 24.456379835333333 1.004470781569492 1.0001413702572746 0.21179899599240462 26267.000254335082
2.32 0.012940706685185432 4466.091220359402 24.8706797876 1.0004428258655864 0.9993089419167632 0.2179213929109264 27196.700901945813
2.36 0.012547919526696205 4455.974858920036 25.284979739866664 1.0012138616040036 0.9984241520174131 0.22409077085697984 28142.568510045254
2.4 0.012165158055722713 4445.858427207 25.69927969213333 0.9966212002642666 0.9988441294250647 0.23030583287142586 29104.60300406124
2.44 0.01179212424904108 4435.741925586418 26.113579644399998 1.00016507149433 0.9983755720835231 0.2365652657246421 30082.804321125044
2.48 0.011428404599428177 4425.62553487114 26.527879596666665 0.998077628816916 0.9996286490780389 0.2428677926548686 31077.172335062296
2.52 0.011073554866015911 4415.509220586497 26.942179548933332 1.0008614100981414 0.9999444396851432 0.24921217817751512 32087.706977802434
2.56 0.010726815089583397 4405.393017767004 27.3564795012 1.003805373637623 0.9996122252098003 0.25559720748572634 33114.408215084135
2.6 0.01038774661719799 4395.276824410425 27.770779453466666 0.9977457248328488 0.9992896260677127 0.2620217157444539 34157.27598693677
2.64 0.010056467726826668 4385.160527807801 28.185079405733333 0.9976719054906688 0.9998988999346986 0.26848460120474676 35216.31034807691
2.68 0.009732802398502827 4375.044245068884 28.599379358 0.9981342018204444 0.9992531044511805 0.27498475607571593 36291.51110624265
2.72 0.009416571818292141 4364.927699459364 29.013679310266667 0.999787051880801 0.9978265588003099 0.2815210313251942 37382.878145960676
2.7600000000000002 0.009108152240514755 4354.81120699921 29.42797926253333 0.9989751500429502 0.9978779533889398 0.288092292471784 38490.41135359907
2.8000000000000003 0.008808204904198647 4344.69471725735 29.842279214799998 1.003752761156404 0.9981490577246864 0.294697538900959 39614.11067180528
2.84 0.008517108857631683 4334.578280261072 30.256579167066665 1.003003678978633 0.9992128153143643 0.3013358005617377 40753.97604814917
2.88 0.008234529756009579 4324.461972161069 30.670879119333332 1.0028576274186476 1.0009908033952433 0.3080060819436259 41910.00745318726
2.92 0.00795957911759615 4314.34557431143 31.0851790716 0.997920715993355 1.0008002938980975 0.3147073585661602 43082.20480321921
2.96 0.0076914201490581036 4304.229268372378 31.499479023866666 0.9964255561530626 1.0017249437285733 0.3214385838690742 44270.5681436176
3.0 0.007428854238241911 4294.112743129607 nan nan nan 0.32819878532202656 45475.09726905833
3.04 0.007171106059104204 4283.996226538911 nan nan nan 0.33498703514543005 46695.79202794835
3.08 0.006918378174304962 4273.879791860618 nan nan nan 0.341802376357451 47932.65241934854
3.12 0.006671592127531767 4263.763515737925 nan nan nan 0.3486438910557419 49185.678490723105
3.16 0.006431217771023512 4253.647339175624 nan nan nan 0.35551071689058217 50454.87017101577
3.2 0.006197351962327957 4243.531244852807 nan nan nan 0.3624019615425147 51740.22723054721
3.24 0.0059693343937397 4233.415157293095 nan nan nan 0.36931679806005857 53041.7498619443
3.2800000000000002 0.005746439564973116 4223.299134769966 nan nan nan 0.376254429453673 54359.43796565152
3.3200000000000003 0.005528625100851059 4213.1831475622785 nan nan nan 0.38321409913853816 55693.29141770375
3.36 0.005316205322742462 4203.067321184174 nan nan nan 0.3901950555270818 57043.31014401705
3.4 0.0051092542707920074 4192.951451736264 nan nan nan 0.3971966065843396 58409.49414229527
3.44 0.004907506052404642 4182.835609761495 nan nan nan 0.4042181423121352 59791.84332581559
3.48 0.004710664972662926 4172.719744362022 nan nan nan 0.41125903672814507 61190.35754301801
3.52 0.004518948029726744 4162.603812719997 nan nan nan 0.4183186509621019 62605.03668929388
3.56 0.004332659300416708 4152.487974261965 nan nan nan 0.42539630158145186 64035.880771681586
3.6 0.004151774570345879 4142.372067715872 nan nan nan 0.43249132391523526 65482.88981342418
3.64 0.003976544830948114 4132.256351401278 nan nan nan 0.43960316671847066 66946.06365785407
3.68 0.003806546563282609 4122.140866704893 nan nan nan 0.44673123715796376 68425.40239706509
3.72 0.003641169983893633 4112.025363999026 nan nan nan 0.45387490357276383 69920.90589244926
3.7600000000000002 0.0034805904142558575 4101.909892193355 nan nan nan 0.4610336153026983 71432.57412763247
3.8000000000000003 0.0033246739767491817 4091.7945083466393 nan nan nan 0.4682068538369235 72960.40705675026
3.84 0.0031729538459330797 4081.679166934386 nan nan nan 0.47539414615443915 74504.40450718332
3.88 0.0030245869420468807 4071.5637725335423 nan nan nan 0.48259500069102845 76064.56641084769
3.92 0.002879183040931821 4061.4485223001384 nan nan nan 0.48980890731816074 77640.89279820496
3.96 0.0027371132746338844 4051.333325344657 nan nan nan 0.49703534205434075 79233.38366284748
4.0 0.0025990658905357122 4041.2181220784896 nan nan nan 0.5042737381386803 80842.03894119064
4.04 0.002465441357344389 4031.1031204092355 nan nan nan 0.5115235840187596 82466.85868635056
4.08 0.002335313707590103 4020.9880255964167 nan nan nan 0.5187843126050075 84107.84263895258
4.12 0.0022079329937696457 4010.87303129483 nan nan nan 0.5260552645694593 85764.99076592032
4.16 0.0020836994517594576 4000.7580736183954 nan nan nan 0.5333358269086588 87438.30295121291
4.2 0.0019632037729024887 3990.642957917698 nan nan nan 0.5406254984032725 89127.77910533395
4.24 0.0018472721567377448 3980.52783839153 nan nan nan 0.5479239349763629 90833.41932785779
4.28 0.0017360495403409004 3970.412719325062 nan nan nan 0.5552307398346206 92555.22346399233
4.32 0.001629703096114099 3960.297687988528 nan nan nan 0.5625455667495739 94293.19127886322
4.36 0.0015279555227607489 3950.1827913616944 nan nan nan 0.5698680648623969 96047.32257841188
4.4 0.0014298362657427788 3940.0679208452634 nan nan nan 0.5771978336747742 97817.61760991024
4.44 0.001334507716819644 3929.953121756975 nan nan nan 0.584534510848164 99604.07644689061
4.48 0.00124201993457973 3919.8383787452694 nan nan nan 0.5918777118809248 101406.69911741033
4.5200000000000005 0.001151928212493658 3909.7238560933447 nan nan nan 0.5992271259834085 103225.48518917504
4.5600000000000005 0.0010632119374349713 3899.609270941716 nan nan nan 0.6065824549693288 105060.4345617205
4.6000000000000005 0.0009758854284882545 3889.494656650738 nan nan nan 0.6139433703259235 106911.54738742184
4.64 0.0008908805320970714 3879.379945009813 nan nan nan 0.6213095871484061 108778.82365435806
4.68 0.000808937824331224 3869.265139756247 nan nan nan 0.6286808433448902 110662.26327037398
4.72 0.0007305538165383041 3859.15047916268 nan nan nan 0.6360567948440325 112561.86587570245
4.76 0.000655459938570857 3849.0359796277985 nan nan nan 0.6434370214391021 114477.63160371482
4.8 0.0005828290013596416 3838.9215866561794 nan nan nan 0.6508211768323965 116409.5603851195
4.84 0.0005124274757690728 3828.807168243711 nan nan nan 0.6582089121422445 118357.65226636559
4.88 0.0004446323437150568 3818.692768195708 nan nan nan 0.6655998819651127 120321.907165922
4.92 0.0003795784432440996 3808.5784573301153 nan nan nan 0.6729937421847488 122302.32499919715
4.96 0.0003168307011947036 3798.464136214932 nan nan nan 0.6803902768794267 124298.90564169484
5.0 0.00025536937755532563 3788.3499017675204 nan nan nan 0.6877893248055652 126311.64886619264
5.04 0.00019468468963168561 3778.235728679759 nan nan nan 0.6951906733525978 128340.55462413232
5.08 0.00013459441834129393 3768.1215973317057 nan nan nan 0.7025939532506552 130385.62305471036
5.12 7.595679926453158e-05 3758.0075138070265 nan nan nan 0.7099987373974659 132446.8541587365
5.16 1.9267223251517862e-05 3747.893512206298 nan nan nan 0.7174046454400059 134524.24776616055
5.2 -3.512799958116375e-05 3737.7795451935035 nan nan nan 0.7248114175966661 136617.8038243428
5.24 -8.762007200857624e-05 3727.665577090489 nan nan nan 0.7322188499169899 138727.5222986328
5.28 -0.00013823578774463385 3717.5518073351373 nan nan nan 0.7396267297736847 140853.4030527828
5.32 -0.00018716113117989153 3707.438089631094 nan nan nan 0.7470347940359294 142995.44594543034
5.36 -0.0002343322557862848 3697.32439766653 nan nan nan 0.7544427764474497 145153.65093347698
5.4 -0.00027968722861260176 3687.210719342749 nan nan nan 0.7618503185135123 147328.01822880338
5.44 -0.0003232887829653919 3677.0972294379235 nan nan nan 0.7692570376613491 149518.54743521023
5.48 -0.0003648028359748423 3666.9838140019137 nan nan nan 0.7766627273765441 151725.2385074005
5.5200000000000005 -0.00040409975918009877 3656.8705068878126 nan nan nan 0.7840672065889953 153948.09164592854
5.5600000000000005 -0.0004412082489579916 3646.7573571555217 nan nan nan 0.7914703720559252 156187.10689130248
5.6000000000000005 -0.00047607492888346314 3636.6442013824217 nan nan nan 0.7988722108856986 158442.28414870432
5.64 -0.0005083098658360541 3626.531091050977 nan nan nan 0.8062726620376998 160713.6233594091
5.68 -0.0005381476366892457 3616.418063748926 nan nan nan 0.8136715953164538 163001.124496937
5.72 -0.00056634028442204 3606.3051583779124 nan nan nan 0.8210688438706091 165304.7873273522
5.76 -0.0005930344923399389 3596.1923269456097 nan nan nan 0.8284641947296332 167624.61197209748
5.8 -0.0006185047095641494 3586.0796522445517 nan nan nan 0.835857435833066 169960.5985661086
5.84 -0.0006428484921343625 3575.967247165026 nan nan nan 0.8432483128445765 172312.7469819973
5.88 -0.0006656085606664419 3565.8546904922164 nan nan nan 0.8506365572901591 174681.05702869652
5.92 -0.0006868909695185721 3555.7422234264354 nan nan nan 0.8580219428486252 177065.52877462006
5.96 -0.0007073208107613027 3545.629824455074 nan nan nan 0.8654042582714265 179466.16211127935
6.0 -0.0007272007642313838 3535.5172799375378 nan nan nan 0.872783310988244 181882.95692273712
6.04 -0.0007461205241270363 3525.4048176628044 nan nan nan 0.8801590385226342 184315.91303572495
6.08 -0.0007637320086359978 3515.2923722589558 nan nan nan 0.8875312963734093 186765.03058173467
6.12 -0.0007800047751516104 3505.1797039044427 nan nan nan 0.894900041691355 189230.30947479093
6.16 -0.0007951749721542001 3495.0671936631975 nan nan nan 0.9022652426262991 191711.74934448354
6.2 -0.0008087795577012002 3484.954687480557 nan nan nan 0.9096268935438784 194209.35029070705
6.24 -0.0008207311038859189 3474.842179237469 nan nan nan 0.916985011202423 196723.11224258924
6.28 -0.0008308144169859588 3464.7297061634217 nan nan nan 0.9243397012177413 199253.03508798973
6.32 -0.0008387741982005537 3454.6173221337135 nan nan nan 0.9316910001001477 201799.11888679306
6.36 -0.000845101720187813 3444.5049833648395 nan nan nan 0.9390388521611889 204361.36324600189
6.4 -0.0008509339531883597 3434.392692745887 nan nan nan 0.9463831840044431 206939.7683414898
6.44 -0.0008565993630327284 3424.2802817349952 nan nan nan 0.953723839600951 209534.3339694822
6.48 -0.0008620425942353904 3414.1679746865907 nan nan nan 0.9610608002600529 212145.060034646
6.5200000000000005 -0.000867202936206013 3404.0558303578528 nan nan nan 0.9683941723609775 214771.94638759535
6.5600000000000005 -0.0008720866171643138 3393.943860561782 nan nan nan 0.9757241360616791 217414.99308670085
6.6000000000000005 -0.0008768182015046477 3383.8319070406483 nan nan nan 0.9830508892335479 220074.20057749742
6.640000000000001 -0.0008812696905806661 3373.7201282766055 nan nan nan 0.9903745884755736 222749.56850742878
6.68 -0.0008855093037709594 3363.608442944067 nan nan nan 0.9976952502268264 225441.09690275806
6.72 -0.0008896510698832572 3353.496923298407 nan nan nan 1.0050128896416832 228148.7858155923
6.76 -0.0008933700155466795 3343.3854831150034 nan nan nan 1.0123273985867047 230872.63524187423
6.8 -0.0008966578752733767 3333.274156983091 nan nan nan 1.0196386149533139 233612.644804525
6.84 -0.0008996956748887897 3323.162983829563 nan nan nan 1.0269465112492984 236368.81457294183
6.88 -0.0009027842315845191 3313.0518628535824 nan nan nan 1.0342511604524278 239141.14465653547
6.92 -0.0009060794254764915 3302.9408851893786 nan nan nan 1.041552657586703 241929.63520098283
6.96 -0.0009097153088077903 3292.829969024772 nan nan nan 1.0488510246136618 244734.2859359942
7.0 -0.0009134614956565201 3282.719085768785 nan nan nan 1.0561461712242644 247555.09673047153
7.04 -0.00091717200120911 3272.6081943349036 nan nan nan 1.0634379936993774 250392.0675805053
7.08 -0.000920822552870959 3262.4974807786984 nan nan nan 1.0707262553000858 253245.1990283082
7.12 -0.0009240343933925033 3252.386906646839 nan nan nan 1.0780106658710775 256114.49049263008
7.16 -0.0009263649699278176 3242.27614982127 nan nan nan 1.085291056493351 258999.94208429047
7.2 -0.0009281209786422551 3232.1655410269336 nan nan nan 1.0925672728377054 261901.55354752982
7.24 -0.0009300494566559792 3222.0548823110603 nan nan nan 1.0998390640560645 264819.3248890379
7.28 -0.0009329784079454839 3211.9444480068723 nan nan nan 1.107106224531733 267753.25639505294
7.32 -0.0009367653983645141 3201.8340763936326 nan nan nan 1.114368564643014 270703.3478819663
7.36 -0.0009410144994035363 3191.723722131704 nan nan nan 1.1216259774091422 273669.59918962227
7.4 -0.0009449803619645536 3181.613414560379 nan nan nan 1.1288784315235472 276652.01013867033
7.44 -0.0009481991874054074 3171.50297485975 nan nan nan 1.1361258760670325 279650.58065379027
7.48 -0.0009513887926004827 3161.3927254299783 nan nan nan 1.1433680894134215 282665.3109186121
7.5200000000000005 -0.0009551196708343923 3151.282594987902 nan nan nan 1.15060474661356 285696.2008727225
7.5600000000000005 -0.0009590878034941852 3141.172567102304 nan nan nan 1.1578356921162845 288743.2502058917
7.6000000000000005 -0.000962920836172998 3131.062658843891 nan nan nan 1.1650609052052874 291806.45890201745
7.640000000000001 -0.0009663435630500317 3120.9528683141875 nan nan nan 1.172280453578709 294885.82701038895
7.68 -0.0009692208841443062 3110.8431493031976 nan nan nan 1.1794943279092813 297981.354535784
7.72 -0.000971366127487272 3100.733357228772 nan nan nan 1.1867024713386736 301093.04153232096
7.76 -0.0009724432020448148 3090.623493885418 nan nan nan 1.1939049252969123 304220.88784135855
7.8 -0.0009730307501740754 3080.513762729745 nan nan nan 1.2011017369148027 307364.89346701594
7.84 -0.0009739577071741223 3070.404026366867 nan nan nan 1.2082928862984403 310525.0581887985
7.88 -0.0009752375772222877 3060.2944051626537 nan nan nan 1.2154783002620657 313701.3819723059
7.92 -0.0009765843860805035 3050.1848185995664 nan nan nan 1.2226579755561748 316893.86432636285
7.96 -0.0009780932450667024 3040.0754850361377 nan nan nan 1.2298317701453212 320102.50569976796
8.0 -0.0009793973295018077 3029.9662946846192 nan nan nan 1.2369997043303889 323327.30650535144
8.040000000000001 -0.0009803519351407886 3019.8572650716715 nan nan nan 1.2441618259113147 326568.2667746492
8.08 -0.0009813023498281837 3009.7482498215154 nan nan nan 1.251317968576645 329825.38638650224
8.120000000000001 -0.0009828018955886364 2999.6392903772803 nan nan nan 1.2584679084558523 333098.6652445937
8.16 -0.0009845992317423224 2989.530361353398 nan nan nan 1.265611361777418 336388.1034292771
8.2 -0.0009857990080490708 2979.4215708294764 nan nan nan 1.2727481788855848 339693.70069169166
8.24 -0.0009863900486379862 2969.3129788152114 nan nan nan 1.2798784615035539 343015.45664879325
8.28 -0.0009864968014881015 2959.204441568368 nan nan nan 1.2870024592571996 346353.37197267707
8.32 -0.0009861207799986005 2949.096062339289 nan nan nan 1.2941204217686595 349707.4465159124
8.36 -0.000985408085398376 2938.9878469453924 nan nan nan 1.3012325245456402 353077.68010543595
8.4 -0.000984576647169888 2928.879556532611 nan nan nan 1.3083389542998611 356464.07292954676
8.44 -0.0009834816446527839 2918.771285856552 nan nan nan 1.3154397627837844 359866.62466151704
8.48 -0.0009819610277190804 2908.6629989675735 nan nan nan 1.3225350518787837 363285.3350105797
8.52 -0.0009802301647141576 2898.554965823066 nan nan nan 1.3296249701657803 366720.2047213509
8.56 -0.0009777516825124621 2888.446957630017 nan nan nan 1.33670955666456 370171.2332056262
8.6 -0.0009738957742229104 2878.3390485753343 nan nan nan 1.3437888526307873 373638.4209527781
8.64 -0.0009688978316262364 2868.2312228858264 nan nan nan 1.3508627520332743 377121.76787358907
8.68 -0.0009631483699195087 2858.1236409332932 nan nan nan 1.357931012881672 380621.2743069745
8.72 -0.0009571557748131454 2848.016198465306 nan nan nan 1.3649936155741893 384136.93977636896
8.76 -0.0009510155068710446 2837.9089398446245 nan nan nan 1.372050703482579 387668.76498872647
8.8 -0.0009446507319808006 2827.8018536645645 nan nan nan 1.3791024124119218 391216.74985767907
8.84 -0.0009376730304211378 2817.6948167981627 nan nan nan 1.3861489655476353 394780.8945033752
8.88 -0.0009300840320065618 2807.5877972741564 nan nan nan 1.3931906553057916 398361.19882805826
8.92 -0.0009222944499924779 2797.48095215017 nan nan nan 1.4002276533974458 401957.6624158713
8.96 -0.0009143707575276494 2787.374312658767 nan nan nan 1.407260013204168 405570.2853056247
9.0 -0.0009058883879333735 2777.2676817677648 nan nan nan 1.4142878815496869 409199.0681636844
9.040000000000001 -0.0008969540358521044 2767.161349364491 nan nan nan 1.4213114326630352 412844.0110210336
9.08 -0.0008880426175892353 2757.055274210698 nan nan nan 1.428330689689703 416505.1146745783
9.120000000000001 -0.0008795353933237493 2746.949286581021 nan nan nan 1.4353457014973878 420182.3782814664
9.16 -0.0008712977869436145 2736.8433836285894 nan nan nan 1.442356480432036 423875.801814707
9.200000000000001 -0.0008630367228761315 2726.737603968616 nan nan nan 1.4493631787480048 427585.38627759495
9.24 -0.0008550356142222881 2716.631916685368 nan nan nan 1.4563661801399446 431311.13151384937
9.28 -0.000847392191644758 2706.526337803448 nan nan nan 1.4633658305173982 435053.03743272903
9.32 -0.0008397833444178104 2696.4208218546805 nan nan nan 1.4703622870781332 438811.10357126856
9.36 -0.0008321816567331553 2686.315332252952 nan nan nan 1.4773555560244718 442585.3304725583
9.4 -0.0008245599456131458 2676.2098170955487 nan nan nan 1.4843455285538765 446375.71806810214
9.44 -0.0008171027875505388 2666.1043947477187 nan nan nan 1.4913321232628063 450182.2668417612
9.48 -0.0008100485429167747 2655.9990262997294 nan nan nan 1.4983153953652977 454004.9767408659
9.52 -0.0008034459897316992 2645.8939087738554 nan nan nan 1.5052954568918773 457843.847178063
9.56 -0.0007970192818902433 2635.789007846883 nan nan nan 1.5122722992215805 461698.8783132609
9.6 -0.0007902790675871074 2625.6841350517475 nan nan nan 1.5192458902383688 465570.07070245006
9.64 -0.000782996357884258 2615.5793276570753 nan nan nan 1.5262162599175981 469457.4244763635
9.68 -0.0007756598060950637 2605.47459073089 nan nan nan 1.5331836516189137 473360.9393843574
9.72 -0.0007687393808737397 2595.3700054353276 nan nan nan 1.5401482822070984 477280.61532733915
9.76 -0.0007626126753166318 2585.265450955184 nan nan nan 1.547109936060379 481216.4529593671
9.8 -0.0007571633905172348 2575.160954635116 nan nan nan 1.5540683367178343 485168.4523956711
9.84 -0.0007523047388531268 2565.0565086143256 nan nan nan 1.561023387756064 489136.6133641952
9.88 -0.0007481329957954586 2554.9519635257734 nan nan nan 1.5679748812073981 493120.93565125804
9.92 -0.0007446177769452333 2544.847380928153 nan nan nan 1.5749226388162267 497121.4185500943
9.96 -0.0007415952859446406 2534.74277016776 nan nan nan 1.5818667576809924 501138.06286561687
10.0 -0.0007391382823698223 2524.638235587263 nan nan nan 1.5888073286806905 505170.86852909264
10.040000000000001 -0.0007373419357463717 2514.5337251807646 nan nan nan 1.5957444749253091 509219.8349840318
10.08 -0.0007363161421380937 2504.4293407729665 nan nan nan 1.602678100868898 513284.962877947
10.120000000000001 -0.0007358022849075496 2494.32508532913 nan nan nan 1.6096080515102071 517366.252358307
10.16 -0.0007350227679125965 2484.2210165825086 nan nan nan 1.616534046991979 521463.70266086434
10.200000000000001 -0.0007336944108828902 2474.117141165543 nan nan nan 1.623455748299108 525577.3146246363
10.24 -0.0007314706454053521 2464.0133653907806 nan nan nan 1.6303729258798365 529707.0885849618
10.28 -0.0007283255690708756 2453.9096303811734 nan nan nan 1.6372854445222602 533853.0249439953
10.32 -0.0007248374167829752 2443.8060395630646 nan nan nan 1.6441932516313043 538015.1236826971
10.36 -0.0007214254001155496 2433.7023524207116 nan nan nan 1.6510965714527297 542193.3841868631
10.4 -0.000718419614713639 2423.5987666229794 nan nan nan 1.6579954855283163 546387.8066756846
10.44 -0.0007156996871344745 2413.495271783676 nan nan nan 1.6648899980791008 550598.3915551624
10.48 -0.0007126379059627652 2403.391865441375 nan nan nan 1.6717802426545334 554825.1387734218
10.52 -0.0007088564452715218 2393.288396122908 nan nan nan 1.6786664931678192 559068.0477793574
10.56 -0.0007042498327791691 2383.184763426067 nan nan nan 1.6855486459222238 563327.1184849741
10.6 -0.0006990670226514339 2373.0812676124438 nan nan nan 1.6924263186577724 567602.3517102217
10.64 -0.0006933156400918961 2362.9777951874776 nan nan nan 1.6992994515728768 571893.7476311736
10.68 -0.0006871787481941283 2352.8744671247446 nan nan nan 1.7061680068750709 576201.3057413051
10.72 -0.0006804597214795649 2342.7712311834507 nan nan nan 1.713032016040647 580525.026248663
10.76 -0.0006728362641297281 2332.668089826739 nan nan nan 1.7198914772721774 584864.9085054446
10.8 -0.0006645996472798288 2322.5648979409552 nan nan nan 1.7267463989319163 589220.9532275168
10.84 -0.0006555098225362599 2312.4617981879846 nan nan nan 1.7335970666701979 593593.1606360462
10.88 -0.0006458241841755807 2302.3586840794264 nan nan nan 1.7404438312425086 597981.5310614512
10.92 -0.000636342098005116 2292.2556344378304 nan nan nan 1.7472871415165296 602386.0631813525
10.96 -0.0006269195000641048 2282.152582171102 nan nan nan 1.7541271034060273 606806.7570787006
11.0 -0.0006168817635625601 2272.0494318008623 nan nan nan 1.7609637742735862 611243.6140633357
11.040000000000001 -0.0006064882618375123 2261.946085634708 nan nan nan 1.7677973005936092 615696.633049083
11.08 -0.000596058729570359 2251.8428572500734 nan nan nan 1.7746275972232428 620165.814026062
11.120000000000001 -0.0005855106865055859 2241.7395130446967 nan nan nan 1.7814544949271967 624651.1560033646
11.16 -0.0005744050140492618 2231.6361656206304 nan nan nan 1.7882779303197203 629152.6589301543
11.200000000000001 -0.0005626998608931899 2221.532880648754 nan nan nan 1.7950979066200081 633670.3234772729
11.24 -0.0005505523877218366 2211.429674299393 nan nan nan 1.8019144583785764 638204.1498157161
11.28 -0.0005382103263400495 2201.3264087846483 nan nan nan 1.808727685417355 642754.1377915117
11.32 -0.0005259699537418783 2191.223082248912 nan nan nan 1.8155376525656746 647320.2875718293
11.36 -0.0005144361639395356 2181.1197414171816 nan nan nan 1.8223444263362476 651902.5979660121
11.4 -0.0005038999952375889 2171.0162322098768 nan nan nan 1.829147656301678 656501.0697962049
11.44 -0.0004944077809341252 2160.9127932301485 nan nan nan 1.8359467011038753 661115.7024637857
11.48 -0.0004854777653235942 2150.8093454015875 nan nan nan 1.842741029120646 665746.4960969357
11.52 -0.0004767679492942989 2140.7060259104087 nan nan nan 1.8495304370092396 670393.4497691484
11.56 -0.00046867714263498783 2130.602541961575 nan nan nan 1.8563148424075926 675056.5645273144
11.6 -0.0004612853517755866 2120.4991467334303 nan nan nan 1.863094331047958 679735.8389279831
11.64 -0.00045459260581992567 2110.39590638508 nan nan nan 1.8698690917419545 684431.2734458053
11.68 -0.0004485892131924629 2100.2928535353585 nan nan nan 1.8766390585584696 689142.8686704905
11.72 -0.00044287581113167107 2090.189758967029 nan nan nan 1.8834044566878794 693870.6241876858
11.76 -0.00043742568232119083 2080.0866486968903 nan nan nan 1.8901657263787988 698614.5402968964
11.8 -0.00043258024379611015 2069.9835414948047 nan nan nan 1.8969234786564773 703374.6172661529
11.84 -0.00042834386113099754 2059.880420615276 nan nan nan 1.9036781423951594 708150.8536562233
11.88 -0.0004242103605065495 2049.7772731007954 nan nan nan 1.9104300511651158 712943.2501842972
11.92 -0.00042010951437987387 2039.6741690726503 nan nan nan 1.9171791562265494 717751.8073140819
11.96 -0.00041565066203475 2029.5711535801488 nan nan nan 1.9239250608514176 722576.5248047293
12.0 -0.00041081433300860226 2019.468235513274 nan nan nan 1.9306674723850608 727417.4028049576
12.040000000000001 -0.0004059474158566445 2009.365329636066 nan nan nan 1.9374062808638222 732274.4415530354
12.08 -0.0004011003766208887 1999.2623478844653 nan nan nan 1.9441415647587765 737147.6409286163
12.120000000000001 -0.0003959119785577059 1989.1592833071018 nan nan nan 1.9508735399772867 742036.9998975291
12.16 -0.00039007337181828916 1979.0562132189946 nan nan nan 1.957602738557945 746942.5172787873
12.200000000000001 -0.00038393697468563914 1968.9532291238907 nan nan nan 1.964329798534483 751864.1940707669
12.24 -0.00037799481651745737 1958.850353956089 nan nan nan 1.9710552804131845 756802.0302552633
12.280000000000001 -0.00037167384289205074 1948.7474363093538 nan nan nan 1.977779473109713 761756.0262727666
12.32 -0.0003653655876405537 1938.6447379704548 nan nan nan 1.9845021070383957 766726.1820222617
12.36 -0.0003592542780097574 1928.5422552655107 nan nan nan 1.9912229668818908 771712.4977832313
12.4 -0.0003526102809701115 1918.4398398995468 nan nan nan 1.9979418774761522 776714.9733225949
12.44 -0.00034562667133286595 1908.3374219975517 nan nan nan 2.0046587270099367 781733.6085158992
12.48 -0.00033874710788950324 1898.234947045004 nan nan nan 2.0113737395973192 786768.4030830099
12.52 -0.00033205284853465855 1888.13250631848 nan nan nan 2.018087278528166 791819.3569268272
12.56 -0.00032533452031202614 1878.030114625935 nan nan nan 2.0247998816013992 796886.4707943981
12.6 -0.0003182191285304725 1867.927611866649 nan nan nan 2.0315117164208356 801969.7447573438
12.64 -0.00031061135814525187 1857.8253451571672 nan nan nan 2.0382229211875456 807069.1781327641
12.68 -0.00030259237973950803 1847.7231946241516 nan nan nan 2.0449334845441087 812184.7709957559
12.72 -0.00029376178281381726 1837.6211401299972 nan nan nan 2.0516432284654975 817316.5237405667
12.76 -0.00028474919963628054 1827.5191024050814 nan nan nan 2.05835186460122 822464.4367460797
12.8 -0.0002756555622909218 1817.4169777476507 nan nan nan 2.0650591234475315 827628.5104419105
12.84 -0.000266198388999328 1807.314987909651 nan nan nan 2.0717650314941767 832808.7437997025
12.88 -0.0002567417686805129 1797.2130027689846 nan nan nan 2.0784697650819823 838005.136678629
12.92 -0.00024792758631519973 1787.111245484497 nan nan nan 2.085173219233917 843217.6897338192
12.96 -0.000239575732848607 1777.0095711987328 nan nan nan 2.091875474583764 848446.4024579414
13.0 -0.00023173291992861778 1766.9077938443993 nan nan nan 2.098576352660948 853691.2767138728
13.040000000000001 -0.00022450563847087324 1756.8061140400991 nan nan nan 2.1052757409070684 858952.3104957269
13.08 -0.00021770330204162747 1746.7045934561334 nan nan nan 2.1119735699778297 864229.5036493539
13.120000000000001 -0.0002113344962708652 1736.6030368709821 nan nan nan 2.1186697426390237 869522.8564422355
13.16 -0.00020537879026960582 1726.501485109419 nan nan nan 2.12536438798101 874832.3696783979
13.200000000000001 -0.00020005190162919462 1716.3999942713392 nan nan nan 2.1320573717442968 880158.0426880672
13.24 -0.00019568558491300792 1706.2984734490442 nan nan nan 2.1387482995662603 885499.8748793874
13.280000000000001 -0.0001922074588946998 1696.1969956300568 nan nan nan 2.145437101685109 890857.8657486129
13.32 -0.00018969389202538878 1686.0955036517084 nan nan nan 2.1521237187829922 896232.0165265822
13.36 -0.00018804070714395493 1675.9940146160686 nan nan nan 2.1588080039353934 901622.3270547874
13.4 -0.00018662848742678761 1665.8924862623617 nan nan nan 2.1654898409877616 907028.7969066357
13.44 -0.00018513191025704145 1655.790917188307 nan nan nan 2.172168985211428 912451.4257506503
13.48 -0.00018336690845899284 1645.689483094518 nan nan nan 2.178844914620234 917890.2148050942
13.52 -0.0001813802809920162 1635.5879519000691 nan nan nan 2.185517018533289 923345.1620151908
13.56 -0.0001793408446246758 1625.486360343752 nan nan nan 2.19218519147507 928816.2667920503
13.6 -0.00017766164091881365 1615.3848626654858 nan nan nan 2.198849325578892 934303.5294420703
13.64 -0.00017667269275989383 1605.283547022101 nan nan nan 2.205508780032521 939806.9501044791
13.68 -0.00017582200234755874 1595.182359587844 nan nan nan 2.212162838438125 945326.5294535825
13.72 -0.0001748938811942935 1585.0811619298615 nan nan nan 2.218810810970221 950862.2663145714
13.76 -0.00017369611305184662 1574.980062940909 nan nan nan 2.225452643770054 956414.1622272031
13.8 -0.00017214860417880118 1564.8790072503534 nan nan nan 2.232089031483859 961982.2166194293
13.84 -0.00017054109775926918 1554.7780520485953 nan nan nan 2.2387206934373722 967566.4297788099
13.88 -0.00016908944235183299 1544.677213411843 nan nan nan 2.245347764872875 973166.8017135902
13.92 -0.00016818891162984073 1534.5764054336023 nan nan nan 2.2519705996635366 978783.331583113
13.96 -0.00016783393220975995 1524.4758462371312 nan nan nan 2.258589667979744 984416.0210098446
14.0 -0.0001676018873695284 1514.3753861084763 nan nan nan 2.2652051210345645 990064.8701648123
14.040000000000001 -0.00016720613348297775 1504.274993401247 nan nan nan 2.27181663727525 995729.8780545939
14.08 -0.00016661015979479998 1494.1748638708464 nan nan nan 2.2784239327033804 1001411.0453374455
14.120000000000001 -0.0001659238914726302 1484.0747707845371 nan nan nan 2.2850268622249463 1007108.3724086044
14.16 -0.00016506251995451748 1473.9747422993037 nan nan nan 2.291625452241538 1012821.859617971
14.200000000000001 -0.00016381345631089061 1463.8749239592873 nan nan nan 2.2982198576257953 1018551.506292156
14.24 -0.00016194605268537998 1453.7750608874592 nan nan nan 2.3048101709468756 1024297.3132950545
14.280000000000001 -0.0001594107161508873 1443.675097482597 nan nan nan 2.3113960984439212 1030059.2811373172
14.32 -0.00015633326256647706 1433.5750742707207 nan nan nan 2.3179775404046454 1035837.4086680249
14.36 -0.00015323101251851767 1423.4751264705303 nan nan nan 2.3245542635714447 1041631.6947567115
14.4 -0.00015011803770903498 1413.3751767878787 nan nan nan 2.331126180001995 1047442.1405740784
14.44 -0.00014688237570226192 1403.2752906734243 nan nan nan 2.3376935699425236 1053268.7459579243
14.48 -0.00014331437705550343 1393.1755642612018 nan nan nan 2.3442568866975924 1059111.5109065839
14.52 -0.0001392914418829605 1383.075795949271 nan nan nan 2.350816593820051 1064970.435719491
14.56 -0.00013507751282304525 1372.9759906347135 nan nan nan 2.3573731346896465 1070845.519775734
14.6 -0.00013108507846482098 1362.8762793037824 nan nan nan 2.3639266205812923 1076736.7611839718
14.64 -0.00012744269042741507 1352.776470957791 nan nan nan 2.370476599931003 1082644.1597611394
14.68 -0.00012406510359141976 1342.6767996494407 nan nan nan 2.377022122788277 1088567.717947579
14.72 -0.00012047490599798039 1332.5771585517393 nan nan nan 2.383562712784524 1094507.43373948
14.76 -0.00011684225319186226 1322.4775733084953 nan nan nan 2.3900984381207437 1100463.3069326463
14.8 -0.0001137015933636576 1312.3779377575443 nan nan nan 2.3966291597332594 1106435.3380436706
14.84 -0.00011130519851576537 1302.2784546842506 nan nan nan 2.4031552469409854 1112423.5276752308
14.88 -0.0001094131512218155 1292.1790241788904 nan nan nan 2.4096772341849224 1118427.8756387602
14.92 -0.00010786009806906804 1282.0796064086742 nan nan nan 2.416194856053704 1124448.3818182612
14.96 -0.00010646604641806334 1271.9802569943013 nan nan nan 2.422706994950241 1130485.047165142
15.0 -0.00010473808652022853 1261.8809695604477 nan nan nan 2.4292127151132576 1136537.8711549053
15.040000000000001 -0.00010281371942255646 1251.7817162448318 nan nan nan 2.435711848861057 1142606.8519576131
15.08 -0.00010074990859720856 1241.682494384959 nan nan nan 2.4422048354088597 1148691.9893166143
15.120000000000001 -9.87052044365555e-05 1231.5834353344699 nan nan nan 2.4486921480162662 1154793.284715661
15.16 -9.700740338303149e-05 1221.4843871448409 nan nan nan 2.45517363291761 1160910.7387543924
15.200000000000001 -9.592400601832196e-05 1211.3854005384483 nan nan nan 2.4616493382043054 1167044.3516524727
15.24 -9.573235001880676e-05 1201.2865752211676 nan nan nan 2.468119951641264 1173194.1236412143
15.280000000000001 -9.610884444555268e-05 1191.1877216532114 nan nan nan 2.4745859608506233 1179360.053660967
15.32 -9.666119876783341e-05 1181.0888316266464 nan nan nan 2.4810475583220177 1185542.1417326017
15.36 -9.732978651300073e-05 1170.9899385419446 nan nan nan 2.48750490748167 1191740.385675109
15.4 -9.775538637768477e-05 1160.8912056474635 nan nan nan 2.4939577709521425 1197954.7887381124
15.44 -9.750118624651805e-05 1150.7926830924685 nan nan nan 2.5004064615547597 1204185.3513028023
15.48 -9.677674097474664e-05 1140.6942853861808 nan nan nan 2.506851680264876 1210432.072865027
15.52 -9.60340112214908e-05 1130.5960799807456 nan nan nan 2.5132934357804024 1216694.950901208
15.56 -9.543493069941178e-05 1120.4978395578264 nan nan nan 2.51973180278093 1222973.9857969065
15.6 -9.554631833452731e-05 1110.3995834606562 nan nan nan 2.526167040623174 1229269.18215413
15.64 -9.61655387072824e-05 1100.3013638028112 nan nan nan 2.5325989554222965 1235580.5389954015
15.68 -9.692560706753284e-05 1090.203238847631 nan nan nan 2.53902719591701 1241908.0546595333
15.72 -9.79177639237605e-05 1080.1050926158505 nan nan nan 2.545451885540096 1248251.7250644779
15.76 -9.907705680234358e-05 1070.0069598650248 nan nan nan 2.5518733425252185 1254611.5517426948
15.8 -0.00010068266419693828 1059.9089210652235 nan nan nan 2.5582913898567057 1260987.5369593774
15.84 -0.00010247130558127537 1049.810994388568 nan nan nan 2.5647053300629574 1267379.682126321
15.88 -0.00010393793490948156 1039.7133126026458 nan nan nan 2.5711149636699493 1273787.9849793992
15.92 -0.00010520116484258324 1029.61571057367 nan nan nan 2.5775205390011906 1280212.4458131872
15.96 -0.00010635787475621328 1019.5181950248065 nan nan nan 2.583922089775589 1286653.0654547194
16.0 -0.00010707996261771768 1009.4207387105561 nan nan nan 2.590318928604858 1293109.84350619
16.04 -0.00010733924864325672 999.323321716318 nan nan nan 2.596710198683414 1299582.7831208787
16.080000000000002 -0.00010731803922681138 989.2259557780524 nan nan nan 2.6030945887502286 1306071.8827054657
16.12 -0.0001071363003575243 979.1286458925523 nan nan nan 2.6094701370893407 1312577.1424868754
16.16 -0.00010716375982156023 969.0313514685084 nan nan nan 2.615835721217655 1319098.5615949635
16.2 -0.00010733531235018745 958.9341651272343 nan nan nan 2.622190211006681 1325636.1384149292
16.240000000000002 -0.00010761772864498198 948.8370674697402 nan nan nan 2.628532594559429 1332189.8730573677
16.28 -0.00010841150651685894 938.7400017158038 nan nan nan 2.634862719041003 1338759.767550053
16.32 -0.00010974263568641618 928.6429979055014 nan nan nan 2.641180511538422 1345345.8216959257
16.36 -0.0001116100320359692 918.5460961558009 nan nan nan 2.6474857663375095 1351948.0346410843
16.4 -0.0001135987404268235 908.4490930974326 nan nan nan 2.653779148170904 1358566.4080458381
16.44 -0.00011573325173230842 898.3520322001879 nan nan nan 2.660061402992823 1365200.938848516
16.48 -0.00011801721120718867 888.2550608000165 nan nan nan 2.666331963021025 1371851.6290631173
16.52 -0.00012010554928565398 878.1582017565535 nan nan nan 2.672590265253038 1378518.476759839
16.56 -0.00012195794988656417 868.0614546411567 nan nan nan 2.6788363061410565 1385201.4802608453
16.6 -0.00012355452054180205 857.9648238566015 nan nan nan 2.685070684683068 1391900.640310069
16.64 -0.0001247172913281247 847.8683163811644 nan nan nan 2.6912940799067036 1398615.9589607578
16.68 -0.00012557808076962829 837.7718865062894 nan nan nan 2.697506947069023 1405347.4368325432
16.72 -0.0001263283920707181 827.6754769155567 nan nan nan 2.7037094430796453 1412095.0724199214
16.76 -0.00012683878594543785 817.5790742507028 nan nan nan 2.7099020999209142 1418858.8660721183
16.8 -0.0001271764631383121 807.4827025112958 nan nan nan 2.716085953527176 1425638.8193875293
16.84 -0.0001277718401979655 797.3864759572841 nan nan nan 2.722261623588029 1432434.9335092518
16.88 -0.00012851011706516147 787.2902641146278 nan nan nan 2.728429579372703 1439247.2012457352
16.92 -0.0001291247026529163 777.194046076094 nan nan nan 2.734590486375005 1446075.6272126941
16.96 -0.00012957189755979925 767.0977226066457 nan nan nan 2.740745431416618 1452920.2117319098
17.0 -0.00012960041931364685 757.0014704351644 nan nan nan 2.7468950923845217 1459780.951213406
17.04 -0.00012917110871057957 746.9053337136934 nan nan nan 2.753040619708846 1466657.8433120332
17.080000000000002 -0.00012854396481998265 736.8094179327859 nan nan nan 2.7591829242709083 1473550.8904689813
17.12 -0.0001281325676245615 726.7136038775523 nan nan nan 2.765322268155639 1480460.0973846265
17.16 -0.00012806421727873385 716.6178882036653 nan nan nan 2.771458168018021 1487385.4602950013
17.2 -0.0001282921148231253 706.5222342537184 nan nan nan 2.7775907357939924 1494326.9797874084
17.240000000000002 -0.00012885130126960576 696.4265389770491 nan nan nan 2.7837202784805033 1501284.654419835
17.28 -0.00012959755258634686 686.3309338252119 nan nan nan 2.789847239026589 1508258.4833066717
17.32 -0.00013016701268497854 676.2354392798393 nan nan nan 2.7959715881432876 1515248.4656943479
17.36 -0.00013066567771602422 666.1401509333356 nan nan nan 2.802092846583144 1522254.6032684788
17.400000000000002 -0.00013157521607354283 656.0450874161129 nan nan nan 2.8082113401237687 1529276.898200141
17.44 -0.00013295661483425647 645.9501223823331 nan nan nan 2.8143279458689947 1536315.3564304018
17.48 -0.00013466172094922513 635.8552583840432 nan nan nan 2.8204431844241507 1543369.9726595867
17.52 -0.00013623737322632223 625.7603474913693 nan nan nan 2.826557946853283 1550440.7467870684
17.56 -0.00013756001135334373 615.665440882146 nan nan nan 2.832674104359274 1557527.6773005482
17.6 -0.00013864031643606722 605.5705072507706 nan nan nan 2.838793417107688 1564630.7642408544
17.64 -0.00013956545444671065 595.4756909136397 nan nan nan 2.844916744035533 1571750.010723797
17.68 -0.00013978176866658032 585.3810693405298 nan nan nan 2.8510447409366853 1578885.4168749566
17.72 -0.00013914803275838494 575.2864312519748 nan nan nan 2.857177046673898 1586036.983727797
17.76 -0.00013784841576125473 565.1921995611651 nan nan nan 2.8633126611189526 1593204.7075199748
17.8 -0.00013638558448292315 555.0981129742131 nan nan nan 2.8694490548856653 1600388.5938526276
17.84 -0.00013519027561414987 545.0040500172242 nan nan nan 2.875582918681158 1607588.6448610264
17.88 -0.00013364804908633232 534.9100602038852 nan nan nan 2.8817120247752372 1614804.860806943
17.92 -0.00013166156713850796 524.8161151951 nan nan nan 2.8878356778976157 1622037.235182542
17.96 -0.00012922674068249762 514.7222310574782 nan nan nan 2.8939538859882505 1629285.7753798526
18.0 -0.00012642295041587204 504.628236588068 nan nan nan 2.900065906436718 1636550.4790318331
18.04 -0.00012356165098026395 494.53433769158266 nan nan nan 2.906170364921687 1643831.3456474429
18.080000000000002 -0.00012028312630718574 484.44055745520535 nan nan nan 2.912266992804554 1651128.3776896189
18.12 -0.0001164339337265119 474.346769626613 nan nan nan 2.9183565068569126 1658441.5759755836
18.16 -0.00011260232713539153 464.25299553498644 nan nan nan 2.924437508376685 1665770.9330756927
18.2 -0.00010905395174631849 454.1591436518581 nan nan nan 2.9305090360321855 1673116.4547369035
18.240000000000002 -0.00010564105468802154 444.06532001455406 nan nan nan 2.9365704481651416 1680478.139120147
18.28 -0.00010203541751252487 433.9716372980573 nan nan nan 2.9426237036456833 1687855.9834676895
18.32 -9.795986989047378e-05 423.87784781991354 nan nan nan 2.9486698481685387 1695249.9874912011
18.36 -9.339563985122368e-05 413.7841497759241 nan nan nan 2.9547077194059095 1702660.1495889735
18.400000000000002 -8.837605855660513e-05 403.69039016081496 nan nan nan 2.960734320812805 1710086.468120854
18.44 -8.323680958710611e-05 393.5966041028589 nan nan nan 2.9667457606478638 1717528.940398005
18.48 -7.843565254006535e-05 383.5030010229879 nan nan nan 2.9727388333283082 1724987.567636478
18.52 -7.410781108774245e-05 373.4094028070545 nan nan nan 2.978713631201781 1732462.3503004631
18.56 -7.018076576059684e-05 363.3160109279244 nan nan nan 2.9846706073609317 1739953.292122887
18.6 -6.663655221927911e-05 353.2229595396192 nan nan nan 2.9906118163437263 1747460.3920443964
18.64 -6.321370892692357e-05 343.1300238722321 nan nan nan 2.996538516395388 1754983.6527190215
18.68 -5.9795220295200124e-05 333.0372391435271 nan nan nan 3.0024515827128253 1762523.0794134694
18.72 -5.62361856282223e-05 322.94449529517897 nan nan nan 3.0083520239631465 1770078.6761893325
18.76 -5.240786413196474e-05 312.851793886037 nan nan nan 3.014241509703125 1777650.4371370776
18.8 -4.8397774662589654e-05 302.75892766056876 nan nan nan 3.020120549807105 1785238.356425828
18.84 -4.4203152356203645e-05 292.6660651492033 nan nan nan 3.0259903613004826 1792842.4413734523
18.88 -4.039527630084194e-05 282.57321703126706 nan nan nan 3.031852750543023 1800462.692827918
18.92 -3.746981383301318e-05 272.4803894197805 nan nan nan 3.0377077430601904 1808099.104696317
18.96 -3.521956023178063e-05 262.38760395788654 nan nan nan 3.04355311276062 1815751.6749450408
19.0 -3.3362506655976176e-05 252.29483738643992 nan nan nan 3.0493862870219184 1823420.4060554632
19.04 -3.1703038985142484e-05 242.20211444838768 nan nan nan 3.0552036644200617 1831105.2891371876
19.080000000000002 -3.001973709615413e-05 232.1094604016095 nan nan nan 3.061004174347603 1838806.3217431006
19.12 -2.8178679713164456e-05 222.01690965023715 nan nan nan 3.0667893128133987 1846523.5099969592
19.16 -2.639002923388034e-05 211.92431853423983 nan nan nan 3.072561041181452 1854256.8572893138
19.2 -2.441852120682597e-05 201.8317817772181 nan nan nan 3.0783218391394596 1862006.3506549452
19.240000000000002 -2.2611073291045614e-05 191.73949417625767 nan nan nan 3.084073506052683 1869771.9779719417
19.28 -2.1315749108907767e-05 181.6473083614135 nan nan nan 3.0898167400614422 1877553.77144184
19.32 -2.041329389612656e-05 171.55540840504992 nan nan nan 3.095553586464572 1885351.7156988282
19.36 -1.9596860511228442e-05 161.4636189706799 nan nan nan 3.1012857669131364 1893165.8210835385
19.400000000000002 -1.8713093595579267e-05 151.37190523824475 nan nan nan 3.1070138586729956 1900996.1024470138
19.44 -1.7778866094886325e-05 141.2802000332621 nan nan nan 3.112736064659105 1908842.5512490314
19.48 -1.667549258854706e-05 131.1885645847285 nan nan nan 3.1184498403183443 1916705.1609680138
19.52 -1.5362647900474258e-05 121.09705777393152 nan nan nan 3.1241520590164993 1924583.9289277308
19.56 -1.4113980796537362e-05 111.00559289936214 nan nan nan 3.129840186868846 1932478.8843391407
19.6 -1.2935689483128954e-05 100.91421919657913 nan nan nan 3.1355111203284194 1940390.036699246
19.64 -1.160124611487845e-05 90.82291029984495 nan nan nan 3.1411728201313913 1948317.339794067
19.68 -9.962657713913359e-06 80.73173364554602 nan nan nan 3.1468397498357565 1956260.8419492086
19.72 -8.417232493229676e-06 70.64035290966254 nan nan nan 3.1525250363039463 1964220.5549024798
19.76 -7.1805002335167956e-06 60.54893097899923 nan nan nan 3.158235949001835 1972196.4169803225
19.8 -6.07456240686588e-06 50.45735136720442 nan nan nan 3.163975537506975 1980188.439094189
19.84 -5.115601197758224e-06 40.36576963393059 nan nan nan 3.1697427754927086 1988196.6502513113
19.88 -3.9613460103282705e-06 30.274270153081492 nan nan nan 3.1755361939117583 1996221.0436487892
19.92 -2.551235866121715e-06 20.182749807139075 nan nan nan 3.181353452722671 2004261.61163662
19.96 -1.1494258842503768e-06 10.091409622940063 nan nan nan 3.1871850582653805 2012318.3486980214


==> plots/star_polymer_51/star_polymer_51_gns_sde.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 0.05841529369354248 724.7137047054138 0.8412825561333332 0.34900167416854544 1.0076617941165382 -6.80111043038778e-10 -1.6288598999381066e-08
0.04 0.05789647623896599 723.0015319509276 1.2555825083999999 0.322827643348996 0.9889579424211694 9.338513171731577e-05 1.1608164688774245
0.08 0.05686105042695999 721.2883653936157 1.6698824606666667 0.3385815751491276 0.987784452145724 0.0003723191356566016 4.642099011988998
0.12 0.05565451830625534 719.5759594554444 2.084182412933333 0.33957745973606124 0.9816446655428929 0.0008339405822329003 10.442357903552779
0.16 0.05440637096762657 717.863982041748 2.4984823652 0.35658022619019825 0.9837465346002432 0.0014747761177078917 18.560107627674398
0.2 0.05315800756216049 716.1533469648438 2.9127823174666667 0.3675515774716399 0.9942479205494582 0.0022911864655594575 28.993868970840914
0.24 0.051922135055065155 714.4419283686981 3.3270822697333333 0.4069048372761233 0.9827273382013682 0.0032795080441883682 41.742182869495615
0.28 0.05070379003882408 712.7320829588775 3.741382222 0.5257212958071328 0.9880694177728303 0.004436099686584196 56.80355389057644
0.32 0.049504950642585754 711.0222632561035 4.1556821742666665 0.7302736903800795 0.9968363512490204 0.005757364611917073 74.17653735939531
0.36 0.04832714423537254 709.3122000298005 4.569982126533334 1.0485284680389926 1.0032964154779174 0.007239751008891346 93.85965170036806
0.4 0.04717038571834564 707.6029083145295 4.9842820788 1.2546296679722513 0.9973609431874936 0.008879751088564697 115.85141061224168
0.44 0.04603546857833862 705.8943126689758 5.398582031066667 1.300348155374743 0.9956595121264299 0.010673909223495655 140.1503440183287
0.48 0.04492325708270073 704.1863593226776 5.812881983333334 1.2252114138211556 0.9980982531044789 0.012618836998749768 166.75499370789697
0.52 0.04383400082588196 702.478901174408 6.2271819356 1.115252036781156 0.997980036450593 0.014711210851772741 195.6639115150527
0.56 0.04276779294013977 700.7733879684754 6.641481887866666 1.0289214404608884 1.0009258553229716 0.016947782044268875 226.8756021538903
0.6 0.041723210364580154 699.0689039388885 7.055781840133333 0.9443887144372722 1.0017793909251707 0.019325359324457173 260.3886733727763
0.64 0.04069984331727028 697.364047537735 7.4700817924 0.8999068480746815 0.9973985233684735 0.02184079660166268 296.2016708088106
0.68 0.039697445929050446 695.660144260788 7.884381744666666 0.8801640806189482 0.9991790611275655 0.024491006653528657 334.31315809384665
0.72 0.03871549665927887 693.9572481281433 8.298681696933333 0.9140088508187294 0.9997699650169054 0.027272963348990487 374.72169861701786
0.76 0.03775281459093094 692.2558752062836 8.7129816492 0.9498667875887172 0.9974206130583055 0.030183682877042803 417.4258777723738
0.8 0.036809176206588745 690.5556092156525 9.127281601466667 0.9913660184504621 1.0012123241212971 0.03322022581711978 462.42435379671934
0.84 0.03588494285941124 688.8559765748291 9.541581553733332 1.0292483927248033 1.0015489289587012 0.0363797046010585 509.71575062930816
0.88 0.03498048707842827 687.1577750830842 9.955881505999999 1.0279685919026378 0.999215878603812 0.03965929692689446 559.2986781390373
0.92 0.034095343202352524 685.461303038765 10.370181458266666 1.0361751738839509 0.9995229963594532 0.043056255999989024 611.1717722004295
0.96 0.033228859305381775 683.7663722999802 10.784481410533333 1.0358646784384482 0.9996055841007976 0.04656787177645316 665.3337065184996
1.0 0.03238154575228691 682.0727622734834 11.198781362799998 1.0151184251444714 1.0000215906381762 0.050191494025844934 721.7831961108263
1.04 0.03155316412448883 680.3795816113358 11.613081315066665 0.995008060985579 1.002679411670551 0.05392453082619289 780.5188982238298
1.08 0.030743271112442017 678.6871274264794 12.027381267333332 1.0003598037862524 1.0027043149693253 0.05776442198158115 841.5394519201368
1.12 0.029951678588986397 676.9955195657082 12.4416812196 0.9934376162558329 0.9998491890987251 0.0617086655470953 904.8433891704339
1.16 0.02917802892625332 675.3039107575931 12.855981171866667 0.9857556922214192 1.0001867019674056 0.0657547968614061 970.4293789352826
1.2 0.028421645984053612 673.6139438677835 13.270281124133332 0.9831917190183036 1.001636126939943 0.0699003996660257 1038.2961038745616
1.24 0.027682211250066757 671.9234187242641 13.684581076399999 0.9882448202396393 1.001691327179453 0.07414309228115383 1108.4422521659028
1.28 0.026959646493196487 670.2332285371975 14.098881028666666 0.9963134170975206 0.9996433270218441 0.07848054120323576 1180.8663937597862
1.32 0.02625369094312191 668.543083566309 14.513180980933333 0.9989336186009112 0.9986360044567129 0.08291046594599928 1255.567148868449
1.36 0.025564325973391533 666.851783220314 14.927480933199998 1.0145539418253233 1.000336621766976 0.08743061853066035 1332.5430314867385
1.4000000000000001 0.024890804663300514 665.1613047446747 15.341780885466665 1.0143214140686447 0.9999199715351708 0.09203881115018092 1411.7926114838112
1.44 0.02423236146569252 663.4733022120017 15.756080837733332 1.008998246135543 0.9994368413428195 0.09673290518294873 1493.3145554042535
1.48 0.023588677868247032 661.7870165746141 16.17038079 1.0074185522514374 0.99978304362931 0.10151080140542335 1577.107630568048
1.52 0.02295982465147972 660.1009010365467 16.584680742266666 1.007307622502192 0.9998502709490964 0.10637044065983468 1663.1706035987122
1.56 0.022345196455717087 658.41608333183 16.998980694533333 0.997464013442064 1.0016445355967682 0.11130982303685819 1751.5020757036916
1.6 0.021744251251220703 656.7314348838081 17.4132806468 0.9974636878691996 0.9997605534411055 0.1163269724084329 1842.1006870798944
1.6400000000000001 0.021156955510377884 655.0474957753038 17.827580599066664 0.9975618584359889 0.9983293030937613 0.12141997398959681 1934.9651200219112
1.68 0.020582985132932663 653.3638947764387 18.24188055133333 0.9855724896658368 0.9992134190547803 0.1265869668210584 2030.0940955103003
1.72 0.020022552460432053 651.682442988954 18.656180503599998 0.9957916717954649 0.9990408806622543 0.131826105224816 2127.4862713451926
1.76 0.01947549544274807 650.0028034054918 19.070480455866665 0.99720403845501 1.0002267478363873 0.13713561213266415 2227.1404543248173
1.8 0.01894080825150013 648.3232070919094 19.484780408133332 1.0000199161261227 0.9994729447781767 0.14251373419626032 2329.0555242613445
1.84 0.018417896702885628 646.6458042273292 19.8990803604 1.0036007731534509 1.0011412140577294 0.1479587438726045 2433.2300686503
1.8800000000000001 0.017906107008457184 644.9683929866056 20.313380312666666 1.0117164159621637 0.9991453370354967 0.15346892930119901 2539.6630059050212
1.92 0.017404651269316673 643.2925720305882 20.727680264933333 1.004075312439841 0.997094618826117 0.15904259305430973 2648.3528084629693
1.96 0.01691325008869171 641.6171295061796 21.1419802172 0.9962042565779592 0.9974369834884381 0.16467805898631846 2759.2983442312507
2.0 0.016432134434580803 639.942245314358 21.556280169466667 0.9964949175144796 0.9985618890569367 0.1703736983017706 2872.4982952281293
2.04 0.015961550176143646 638.2691527968368 21.97058012173333 1.0038119571186501 0.9992957277453788 0.17612793270053304 2987.9514334856535
2.08 0.01550162024796009 636.5968137213288 22.384880073999998 1.0024536851521095 0.9990179684360094 0.1819392417405003 3105.656654268633
2.12 0.015051896683871746 634.9247465698262 22.799180026266665 0.9954779894026031 1.0001044368575192 0.18780610419867724 3225.6127477222913
2.16 0.014611450955271721 633.253748952837 23.213479978533332 0.9967919577567861 0.9984693726821169 0.19372699495701184 3347.8183548035204
2.2 0.014179578050971031 631.5831949434271 23.6277799308 1.0021013914073458 0.9990724526949502 0.19970042137523303 3472.272212189936
2.24 0.01375665795058012 629.9131087253071 24.042079883066666 1.0050439277339553 0.9989286456196124 0.20572489738519986 3598.9731524290432
2.2800000000000002 0.013343539088964462 628.2437787577203 24.456379835333333 1.004470781569492 0.9990776440163323 0.21179899599240462 3727.9197341574486
2.32 0.012940706685185432 626.5744591898044 24.8706797876 1.0004428258655864 0.9989363874947829 0.2179213929109264 3859.110697717524
2.36 0.012547919526696205 624.9056617931192 25.284979739866664 1.0012138616040036 0.9989638633168679 0.22409077085697984 3992.544674225385
2.4 0.012165158055722713 623.2380396703703 25.69927969213333 0.9966212002642666 0.9984985482646159 0.23030583287142586 4128.220210732703
2.44 0.01179212424904108 621.572342228283 26.113579644399998 1.00016507149433 0.9991426593521665 0.2365652657246421 4266.1360943411155
2.48 0.011428404599428177 619.9081649643201 26.527879596666665 0.998077628816916 0.9992743913531831 0.2428677926548686 4406.291311344209
2.52 0.011073554866015911 618.2451357272249 26.942179548933332 1.0008614100981414 0.9982875966060126 0.24921217817751512 4548.684730002616
2.56 0.010726815089583397 616.5825902748022 27.3564795012 1.003805373637623 0.9998812105156467 0.25559720748572634 4693.3151944667425
2.6 0.01038774661719799 614.9210976121502 27.770779453466666 0.9977457248328488 0.9987228134876253 0.2620217157444539 4840.181541088161
2.64 0.010056467726826668 613.2610333171845 28.185079405733333 0.9976719054906688 0.9988896057202329 0.26848460120474676 4989.2825681600125
2.68 0.009732802398502827 611.602685982126 28.599379358 0.9981342018204444 0.999754913693967 0.27498475607571593 5140.6173069033575
2.72 0.009416571818292141 609.9446846922544 29.013679310266667 0.999787051880801 0.9995514190421202 0.2815210313251942 5294.18456253812
2.7600000000000002 0.009108152240514755 608.2875185285906 29.42797926253333 0.9989751500429502 0.9987842814611773 0.288092292471784 5449.9831571205705
2.8000000000000003 0.008808204904198647 606.6320181517995 29.842279214799998 1.003752761156404 1.0001864473686135 0.294697538900959 5608.012045543747
2.84 0.008517108857631683 604.9782537789924 30.256579167066665 1.003003678978633 0.9993891039973238 0.3013358005617377 5768.270032606687
2.88 0.008234529756009579 603.3238400098882 30.670879119333332 1.0028576274186476 0.9997763578402684 0.3080060819436259 5930.756051062819
2.92 0.00795957911759615 601.6698174522337 31.0851790716 0.997920715993355 1.0002069947951302 0.3147073585661602 6095.468713065705
2.96 0.0076914201490581036 600.0171972407855 31.499479023866666 0.9964255561530626 0.9996998224518929 0.3214385838690742 6262.406627032542
3.0 0.007428854238241911 598.3658835068707 nan nan nan 0.32819878532202656 6431.568851020038
3.04 0.007171106059104204 596.7149812900067 nan nan nan 0.33498703514543005 6602.954328542654
3.08 0.006918378174304962 595.0640678222379 nan nan nan 0.341802376357451 6776.561840972748
3.12 0.006671592127531767 593.4154054234051 nan nan nan 0.3486438910557419 6952.390062750324
3.16 0.006431217771023512 591.768290815412 nan nan nan 0.35551071689058217 7130.437979618785
3.2 0.006197351962327957 590.1230783225562 nan nan nan 0.3624019615425147 7310.704621274406
3.24 0.0059693343937397 588.4805338341473 nan nan nan 0.36931679806005857 7493.189338275262
3.2800000000000002 0.005746439564973116 586.8391803507222 nan nan nan 0.376254429453673 7677.891389213438
3.3200000000000003 0.005528625100851059 585.1994483740044 nan nan nan 0.38321409913853816 7864.809784101242
3.36 0.005316205322742462 583.5594249860155 nan nan nan 0.3901950555270818 8053.943590337295
3.4 0.0051092542707920074 581.9211023037404 nan nan nan 0.3971966065843396 8245.291779826817
3.44 0.004907506052404642 580.2831636523879 nan nan nan 0.4042181423121352 8438.853434157372
3.48 0.004710664972662926 578.6459932431184 nan nan nan 0.41125903672814507 8634.62741073373
3.52 0.004518948029726744 577.0098993074794 nan nan nan 0.4183186509621019 8832.612635798003
3.56 0.004332659300416708 575.3753364043713 nan nan nan 0.42539630158145186 9032.808071553744
3.6 0.004151774570345879 573.7412227246364 nan nan nan 0.43249132391523526 9235.21293557414
3.64 0.003976544830948114 572.1076165705213 nan nan nan 0.43960316671847066 9439.82607762555
3.68 0.003806546563282609 570.4739981914263 nan nan nan 0.44673123715796376 9646.646282676164
3.72 0.003641169983893633 568.8417056182373 nan nan nan 0.45387490357276383 9855.672295837838
3.7600000000000002 0.0034805904142558575 567.2100631774123 nan nan nan 0.4610336153026983 10066.90306631444
3.8000000000000003 0.0033246739767491817 565.5788442384951 nan nan nan 0.4682068538369235 10280.337362439732
3.84 0.0031729538459330797 563.9491000081324 nan nan nan 0.47539414615443915 10495.974053615979
3.88 0.0030245869420468807 562.320860819399 nan nan nan 0.48259500069102845 10713.812445271213
3.92 0.002879183040931821 560.6941236375385 nan nan nan 0.48980890731816074 10933.851535586331
3.96 0.0027371132746338844 559.0679120935685 nan nan nan 0.49703534205434075 11156.090459207362
4.0 0.0025990658905357122 557.4428476605592 nan nan nan 0.5042737381386803 11380.52835103645
4.04 0.002465441357344389 555.8186877890679 nan nan nan 0.5115235840187596 11607.16418389214
4.08 0.002335313707590103 554.1959484617498 nan nan nan 0.5187843126050075 11835.996976874665
4.12 0.0022079329937696457 552.5732364631834 nan nan nan 0.5260552645694593 12067.025636047605
4.16 0.0020836994517594576 550.9517034616616 nan nan nan 0.5333358269086588 12300.249060641316
4.2 0.0019632037729024887 549.3305682403386 nan nan nan 0.5406254984032725 12535.666402213059
4.24 0.0018472721567377448 547.7097485484784 nan nan nan 0.5479239349763629 12773.276367371544
4.28 0.0017360495403409004 546.0895564943977 nan nan nan 0.5552307398346206 13013.077749776086
4.32 0.001629703096114099 544.4701120975706 nan nan nan 0.5625455667495739 13255.069303488825
4.36 0.0015279555227607489 542.8515835156227 nan nan nan 0.5698680648623969 13499.24956348922
4.4 0.0014298362657427788 541.2328337098862 nan nan nan 0.5771978336747742 13745.617718942915
4.44 0.001334507716819644 539.6151748835726 nan nan nan 0.584534510848164 13994.172381186552
4.48 0.00124201993457973 537.9979884718762 nan nan nan 0.5918777118809248 14244.912758678769
4.5200000000000005 0.001151928212493658 536.3825578660058 nan nan nan 0.5992271259834085 14497.83765375554
4.5600000000000005 0.0010632119374349713 534.7679362244138 nan nan nan 0.6065824549693288 14752.946388964929
4.6000000000000005 0.0009758854284882545 533.1538078876899 nan nan nan 0.6139433703259235 15010.23795144333
4.64 0.0008908805320970714 531.5406493915713 nan nan nan 0.6213095871484061 15269.711332377225
4.68 0.000808937824331224 529.9276955612839 nan nan nan 0.6286808433448902 15531.365400362898
4.72 0.0007305538165383041 528.3160967717041 nan nan nan 0.6360567948440325 15795.198908868177
4.76 0.000655459938570857 526.705945123844 nan nan nan 0.6434370214391021 16061.211085808007
4.8 0.0005828290013596416 525.0962754091892 nan nan nan 0.6508211768323965 16329.401348200296
4.84 0.0005124274757690728 523.4882059091026 nan nan nan 0.6582089121422445 16599.76848959762
4.88 0.0004446323437150568 521.8807900031514 nan nan nan 0.6655998819651127 16872.31140401518
4.92 0.0003795784432440996 520.2754667361463 nan nan nan 0.6729937421847488 17147.029608807406
4.96 0.0003168307011947036 518.6718649083859 nan nan nan 0.6803902768794267 17423.92237306022
5.0 0.00025536937755532563 517.0691791508913 nan nan nan 0.6877893248055652 17702.989271141894
5.04 0.00019468468963168561 515.4673420733011 nan nan nan 0.6951906733525978 17984.229065229087
5.08 0.00013459441834129393 513.8674686259395 nan nan nan 0.7025939532506552 18267.640645493626
5.12 7.595679926453158e-05 512.268163682292 nan nan nan 0.7099987373974659 18553.22352788266
5.16 1.9267223251517862e-05 510.66965208150003 nan nan nan 0.7174046454400059 18840.97668896128
5.2 -3.512799958116375e-05 509.07160134889625 nan nan nan 0.7248114175966661 19130.899389003887
5.24 -8.762007200857624e-05 507.475568625499 nan nan nan 0.7322188499169899 19422.99078581362
5.28 -0.00013823578774463385 505.88045091737126 nan nan nan 0.7396267297736847 19717.250175786667
5.32 -0.00018716113117989153 504.2862223123917 nan nan nan 0.7470347940359294 20013.677079634606
5.36 -0.0002343322557862848 502.6926158496327 nan nan nan 0.7544427764474497 20312.270164911883
5.4 -0.00027968722861260176 501.09918286234625 nan nan nan 0.7618503185135123 20613.02837021975
5.44 -0.0003232887829653919 499.50710786647284 nan nan nan 0.7692570376613491 20915.950866061292
5.48 -0.0003648028359748423 497.91665997264744 nan nan nan 0.7766627273765441 21221.03699113801
5.5200000000000005 -0.00040409975918009877 496.3269956319001 nan nan nan 0.7840672065889953 21528.286002911493
5.5600000000000005 -0.0004412082489579916 494.7376261299406 nan nan nan 0.7914703720559252 21837.697010681288
5.6000000000000005 -0.00047607492888346314 493.14935347281977 nan nan nan 0.7988722108856986 22149.268739456
5.64 -0.0005083098658360541 491.56226465860806 nan nan nan 0.8062726620376998 22463.000588643587
5.68 -0.0005381476366892457 489.97559418613207 nan nan nan 0.8136715953164538 22778.891449545983
5.72 -0.00056634028442204 488.3895811952877 nan nan nan 0.8210688438706091 23096.94028664967
5.76 -0.0005930344923399389 486.8052033972104 nan nan nan 0.8284641947296332 23417.146047560873
5.8 -0.0006185047095641494 485.2222820583706 nan nan nan 0.835857435833066 23739.508114985005
5.84 -0.0006428484921343625 483.64018347198476 nan nan nan 0.8432483128445765 24064.025749980807
5.88 -0.0006656085606664419 482.0593857243489 nan nan nan 0.8506365572901591 24390.697957709173
5.92 -0.0006868909695185721 480.48043039312194 nan nan nan 0.8580219428486252 24719.524080393785
5.96 -0.0007073208107613027 478.9014645140112 nan nan nan 0.8654042582714265 25050.50373561007
6.0 -0.0007272007642313838 477.322968863036 nan nan nan 0.872783310988244 25383.635025751286
6.04 -0.0007461205241270363 475.7435306951341 nan nan nan 0.8801590385226342 25718.916706929587
6.08 -0.0007637320086359978 474.16506036765645 nan nan nan 0.8875312963734093 26056.347593817598
6.12 -0.0007800047751516104 472.58795147139995 nan nan nan 0.894900041691355 26395.926903890617
6.16 -0.0007951749721542001 471.01128061998276 nan nan nan 0.9022652426262991 26737.653472664326
6.2 -0.0008087795577012002 469.43508372416807 nan nan nan 0.9096268935438784 27081.52565902857
6.24 -0.0008207311038859189 467.85994894192044 nan nan nan 0.916985011202423 27427.542636057893
6.28 -0.0008308144169859588 466.2854228843934 nan nan nan 0.9243397012177413 27775.70364570467
6.32 -0.0008387741982005537 464.712013175959 nan nan nan 0.9316910001001477 28126.007869237517
6.36 -0.000845101720187813 463.13987826491604 nan nan nan 0.9390388521611889 28478.454461231282
6.4 -0.0008509339531883597 461.5691781320917 nan nan nan 0.9463831840044431 28833.04330518285
6.44 -0.0008565993630327284 459.9992804424989 nan nan nan 0.953723839600951 29189.772914703797
6.48 -0.0008620425942353904 458.4304771595211 nan nan nan 0.9610608002600529 29548.64251227273
6.5200000000000005 -0.000867202936206013 456.8622498695552 nan nan nan 0.9683941723609775 29909.651301656446
6.5600000000000005 -0.0008720866171643138 455.2944897319292 nan nan nan 0.9757241360616791 30272.798071800134
6.6000000000000005 -0.0008768182015046477 453.727319494128 nan nan nan 0.9830508892335479 30638.081256739235
6.640000000000001 -0.0008812696905806661 452.1601605944082 nan nan nan 0.9903745884755736 31005.49979753066
6.68 -0.0008855093037709594 450.59490035915303 nan nan nan 0.9976952502268264 31375.0524966287
6.72 -0.0008896510698832572 449.03016319222246 nan nan nan 1.0050128896416832 31746.7390985974
6.76 -0.0008933700155466795 447.46718506315756 nan nan nan 1.0123273985867047 32120.55852795004
6.8 -0.0008966578752733767 445.90399925690446 nan nan nan 1.0196386149533139 32496.510188567165
6.84 -0.0008996956748887897 444.3412562204684 nan nan nan 1.0269465112492984 32874.59263054046
6.88 -0.0009027842315845191 442.7800477290801 nan nan nan 1.0342511604524278 33254.804551091605
6.92 -0.0009060794254764915 441.2195987543677 nan nan nan 1.041552657586703 33637.14546290662
6.96 -0.0009097153088077903 439.6601290721214 nan nan nan 1.0488510246136618 34021.61492708741
7.0 -0.0009134614956565201 438.1010483437856 nan nan nan 1.0561461712242644 34408.21145197858
7.04 -0.00091717200120911 436.5429503546109 nan nan nan 1.0634379936993774 34796.933654456174
7.08 -0.000920822552870959 434.98588359728046 nan nan nan 1.0707262553000858 35187.78037006848
7.12 -0.0009240343933925033 433.42969471958827 nan nan nan 1.0780106658710775 35580.750835797175
7.16 -0.0009263649699278176 431.8749197710414 nan nan nan 1.085291056493351 35975.845047736344
7.2 -0.0009281209786422551 430.3204164065401 nan nan nan 1.0925672728377054 36373.06158604399
7.24 -0.0009300494566559792 428.76901638238473 nan nan nan 1.0998390640560645 36772.39969625385
7.28 -0.0009329784079454839 427.217734250093 nan nan nan 1.107106224531733 37173.85986913839
7.32 -0.0009367653983645141 425.6690110926945 nan nan nan 1.114368564643014 37577.44086552447
7.36 -0.0009410144994035363 424.12040579256984 nan nan nan 1.1216259774091422 37983.142655397845
7.4 -0.0009449803619645536 422.5735090203723 nan nan nan 1.1288784315235472 38390.96380437312
7.44 -0.0009481991874054074 421.0283664127469 nan nan nan 1.1361258760670325 38800.90489022821
7.48 -0.0009513887926004827 419.4846143419654 nan nan nan 1.1433680894134215 39212.964625417844
7.5200000000000005 -0.0009551196708343923 417.9407146482724 nan nan nan 1.15060474661356 39627.142809255194
7.5600000000000005 -0.0009590878034941852 416.39856752834163 nan nan nan 1.1578356921162845 40043.43786480688
7.6000000000000005 -0.000962920836172998 414.8564508690941 nan nan nan 1.1650609052052874 40461.8486510542
7.640000000000001 -0.0009663435630500317 413.3140479579642 nan nan nan 1.172280453578709 40882.37388535353
7.68 -0.0009692208841443062 411.77349162576377 nan nan nan 1.1794943279092813 41305.01207890882
7.72 -0.000971366127487272 410.23511346520803 nan nan nan 1.1867024713386736 41729.76313967493
7.76 -0.0009724432020448148 408.69722558185606 nan nan nan 1.1939049252969123 42156.62703643053
7.8 -0.0009730307501740754 407.1617847368518 nan nan nan 1.2011017369148027 42585.602233174475
7.84 -0.0009739577071741223 405.62797178508237 nan nan nan 1.2082928862984403 43016.68925350382
7.88 -0.0009752375772222877 404.09556076288476 nan nan nan 1.2154783002620657 43449.88797825016
7.92 -0.0009765843860805035 402.5644291488863 nan nan nan 1.2226579755561748 43885.198152138575
7.96 -0.0009780932450667024 401.03397915982913 nan nan nan 1.2298317701453212 44322.61933309638
8.0 -0.0009793973295018077 399.50456331460043 nan nan nan 1.2369997043303889 44762.15094201691
8.040000000000001 -0.0009803519351407886 397.97570561483366 nan nan nan 1.2441618259113147 45203.79194592676
8.08 -0.0009813023498281837 396.44737697692386 nan nan nan 1.251317968576645 45647.54124507853
8.120000000000001 -0.0009828018955886364 394.9204882521707 nan nan nan 1.2584679084558523 46093.39740082323
8.16 -0.0009845992317423224 393.3949213612474 nan nan nan 1.265611361777418 46541.359665404925
8.2 -0.0009857990080490708 391.8721525003383 nan nan nan 1.2727481788855848 46991.42743024239
8.24 -0.0009863900486379862 390.3510357652872 nan nan nan 1.2798784615035539 47443.60167199966
8.28 -0.0009864968014881015 388.83063527981164 nan nan nan 1.2870024592571996 47897.88192063661
8.32 -0.0009861207799986005 387.3113511765313 nan nan nan 1.2941204217686595 48354.26712938805
8.36 -0.000985408085398376 385.79315846686313 nan nan nan 1.3012325245456402 48812.756977669
8.4 -0.000984576647169888 384.2768896142613 nan nan nan 1.3083389542998611 49273.35048700358
8.44 -0.0009834816446527839 382.76183458385304 nan nan nan 1.3154397627837844 49736.047595208554
8.48 -0.0009819610277190804 381.2496331818086 nan nan nan 1.3225350518787837 50200.84801844187
8.52 -0.0009802301647141576 379.7387940356445 nan nan nan 1.3296249701657803 50667.75297707294
8.56 -0.0009777516825124621 378.22755840374566 nan nan nan 1.33670955666456 51136.76120502774
8.6 -0.0009738957742229104 376.7171982810228 nan nan nan 1.3437888526307873 51607.87160300861
8.64 -0.0009688978316262364 375.2084584306085 nan nan nan 1.3508627520332743 52081.08395605053
8.68 -0.0009631483699195087 373.6979326900342 nan nan nan 1.357931012881672 52556.396970099646
8.72 -0.0009571557748131454 372.1880414287159 nan nan nan 1.3649936155741893 53033.80845380913
8.76 -0.0009510155068710446 370.6784747084856 nan nan nan 1.372050703482579 53513.31758764274
8.8 -0.0009446507319808006 369.16994342732215 nan nan nan 1.3791024124119218 53994.92279398354
8.84 -0.0009376730304211378 367.6628223399966 nan nan nan 1.3861489655476353 54478.623580762374
8.88 -0.0009300840320065618 366.15739057322827 nan nan nan 1.3931906553057916 54964.42033324078
8.92 -0.0009222944499924779 364.6527316455644 nan nan nan 1.4002276533974458 55452.312759147164
8.96 -0.0009143707575276494 363.1481948853871 nan nan nan 1.407260013204168 55942.299015813245
9.0 -0.0009058883879333735 361.6445959954717 nan nan nan 1.4142878815496869 56434.37833563925
9.040000000000001 -0.0008969540358521044 360.14146358210553 nan nan nan 1.4213114326630352 56928.54901272666
9.08 -0.0008880426175892353 358.6394001845712 nan nan nan 1.428330689689703 57424.80970018597
9.120000000000001 -0.0008795353933237493 357.1381577398107 nan nan nan 1.4353457014973878 57923.15939382162
9.16 -0.0008712977869436145 355.6385595139761 nan nan nan 1.442356480432036 58423.59784164112
9.200000000000001 -0.0008630367228761315 354.1400865624497 nan nan nan 1.4493631787480048 58926.12534799433
9.24 -0.0008550356142222881 352.6436700143063 nan nan nan 1.4563661801399446 59430.74086087274
9.28 -0.000847392191644758 351.1478668056444 nan nan nan 1.4633658305173982 59937.443297695674
9.32 -0.0008397833444178104 349.654353821363 nan nan nan 1.4703622870781332 60446.23135881174
9.36 -0.0008321816567331553 348.1618676612558 nan nan nan 1.4773555560244718 60957.106170887215
9.4 -0.0008245599456131458 346.6700606822112 nan nan nan 1.4843455285538765 61470.066613670635
9.44 -0.0008171027875505388 345.1779851501092 nan nan nan 1.4913321232628063 61985.11200439499
9.48 -0.0008100485429167747 343.68783899602283 nan nan nan 1.4983153953652977 62502.24068951864
9.52 -0.0008034459897316992 342.1990288372319 nan nan nan 1.5052954568918773 63021.45279528496
9.56 -0.0007970192818902433 340.7109778297694 nan nan nan 1.5122722992215805 63542.74747586766
9.6 -0.0007902790675871074 339.22342874325784 nan nan nan 1.5192458902383688 64066.1228042676
9.64 -0.000782996357884258 337.73688685067106 nan nan nan 1.5262162599175981 64591.57802878812
9.68 -0.0007756598060950637 336.2524073569129 nan nan nan 1.5331836516189137 65119.11252764037
9.72 -0.0007687393808737397 334.7688214575517 nan nan nan 1.5401482822070984 65648.72752972426
9.76 -0.0007626126753166318 333.28507766457653 nan nan nan 1.547109936060379 66180.4207746482
9.8 -0.0007571633905172348 331.80421510581925 nan nan nan 1.5540683367178343 66714.1909004228
9.84 -0.0007523047388531268 330.3244978318429 nan nan nan 1.561023387756064 67250.03982455448
9.88 -0.0007481329957954586 328.84529832040863 nan nan nan 1.5679748812073981 67787.9671406731
9.92 -0.0007446177769452333 327.3685674094957 nan nan nan 1.5749226388162267 68327.97092068789
9.96 -0.0007415952859446406 325.8933196644235 nan nan nan 1.5818667576809924 68870.05220765552
10.0 -0.0007391382823698223 324.41896996149677 nan nan nan 1.5888073286806905 69414.21002594447
10.040000000000001 -0.0007373419357463717 322.946206984395 nan nan nan 1.5957444749253091 69960.44310099198
10.08 -0.0007363161421380937 321.475176210221 nan nan nan 1.602678100868898 70508.75179030145
10.120000000000001 -0.0007358022849075496 320.0053762407601 nan nan nan 1.6096080515102071 71059.13634528744
10.16 -0.0007350227679125965 318.536119993566 nan nan nan 1.616534046991979 71611.59510206958
10.200000000000001 -0.0007336944108828902 317.0676996955347 nan nan nan 1.623455748299108 72166.1284315474
10.24 -0.0007314706454053521 315.59989530508886 nan nan nan 1.6303729258798365 72722.73481318334
10.28 -0.0007283255690708756 314.1320900190682 nan nan nan 1.6372854445222602 73281.41081564593
10.32 -0.0007248374167829752 312.66658725428675 nan nan nan 1.6441932516313043 73842.15579508571
10.36 -0.0007214254001155496 311.2013948004341 nan nan nan 1.6510965714527297 74404.97036493283
10.4 -0.000718419614713639 309.73640931846796 nan nan nan 1.6579954855283163 74969.85139630351
10.44 -0.0007156996871344745 308.2722102611887 nan nan nan 1.6648899980791008 75536.79753939805
10.48 -0.0007126379059627652 306.8102017411672 nan nan nan 1.6717802426545334 76105.8080908002
10.52 -0.0007088564452715218 305.34986546522606 nan nan nan 1.6786664931678192 76676.8841000652
10.56 -0.0007042498327791691 303.89091931984865 nan nan nan 1.6855486459222238 77250.02492966902
10.6 -0.0006990670226514339 302.43248416098675 nan nan nan 1.6924263186577724 77825.2295046755
10.64 -0.0006933156400918961 300.975731100418 nan nan nan 1.6992994515728768 78402.49746428324
10.68 -0.0006871787481941283 299.52046897060063 nan nan nan 1.7061680068750709 78981.82795922975
10.72 -0.0006804597214795649 298.06643096085094 nan nan nan 1.713032016040647 79563.22082830481
10.76 -0.0006728362641297281 296.61408970215507 nan nan nan 1.7198914772721774 80146.67406387103
10.8 -0.0006645996472798288 295.16410410812784 nan nan nan 1.7267463989319163 80732.18820960939
10.84 -0.0006555098225362599 293.71518952226353 nan nan nan 1.7335970666701979 81319.76365507189
10.88 -0.0006458241841755807 292.26681850336286 nan nan nan 1.7404438312425086 81909.40058179596
10.92 -0.000636342098005116 290.81921858551146 nan nan nan 1.7472871415165296 82501.09677699994
10.96 -0.0006269195000641048 289.37340093990036 nan nan nan 1.7541271034060273 83094.85046617132
11.0 -0.0006168817635625601 287.92953149759626 nan nan nan 1.7609637742735862 83690.66163574236
11.040000000000001 -0.0006064882618375123 286.4881270754111 nan nan nan 1.7677973005936092 84288.53131992432
11.08 -0.000596058729570359 285.04746483045545 nan nan nan 1.7746275972232428 84888.46112922595
11.120000000000001 -0.0005855106865055859 283.6092284500966 nan nan nan 1.7814544949271967 85490.4500467576
11.16 -0.0005744050140492618 282.1719131626873 nan nan nan 1.7882779303197203 86094.49979747503
11.200000000000001 -0.0005626998608931899 280.7355893360143 nan nan nan 1.7950979066200081 86700.60927139714
11.24 -0.0005505523877218366 279.3014314392648 nan nan nan 1.8019144583785764 87308.77633014001
11.28 -0.0005382103263400495 277.8686324482238 nan nan nan 1.808727685417355 87919.00120051591
11.32 -0.0005259699537418783 276.4371557539295 nan nan nan 1.8155376525656746 88531.28522093492
11.36 -0.0005144361639395356 275.0062739746567 nan nan nan 1.8223444263362476 89145.62770672631
11.4 -0.0005038999952375889 273.5785758104352 nan nan nan 1.829147656301678 89762.02876632985
11.44 -0.0004944077809341252 272.1515966805403 nan nan nan 1.8359467011038753 90380.48966837478
11.48 -0.0004854777653235942 270.725121734607 nan nan nan 1.842741029120646 91001.00898876783
11.52 -0.0004767679492942989 269.301016575631 nan nan nan 1.8495304370092396 91623.58617649482
11.56 -0.00046867714263498783 267.8774989049718 nan nan nan 1.8563148424075926 92248.2223050304
11.6 -0.0004612853517755866 266.45415406676375 nan nan nan 1.863094331047958 92874.91387867832
11.64 -0.00045459260581992567 265.0318036095122 nan nan nan 1.8698690917419545 93503.66006394575
11.68 -0.0004485892131924629 263.6104008481028 nan nan nan 1.8766390585584696 94134.45940060001
11.72 -0.00044287581113167107 262.18985256937077 nan nan nan 1.8834044566878794 94767.31229907225
11.76 -0.00043742568232119083 260.7710698736559 nan nan nan 1.8901657263787988 95402.21687261554
11.8 -0.00043258024379611015 259.35353014256754 nan nan nan 1.8969234786564773 96039.1735219848
11.84 -0.00042834386113099754 257.9376669019506 nan nan nan 1.9036781423951594 96678.18156099228
11.88 -0.0004242103605065495 256.5227856353208 nan nan nan 1.9104300511651158 97319.23890542198
11.92 -0.00042010951437987387 255.10972028332458 nan nan nan 1.9171791562265494 97962.3452895959
11.96 -0.00041565066203475 253.6978122260462 nan nan nan 1.9239250608514176 98607.50126913602
12.0 -0.00041081433300860226 252.28719472365725 nan nan nan 1.9306674723850608 99254.70741650871
12.040000000000001 -0.0004059474158566445 250.87860538944363 nan nan nan 1.9374062808638222 99903.96400887608
12.08 -0.0004011003766208887 249.47117443952894 nan nan nan 1.9441415647587765 100555.27169042532
12.120000000000001 -0.0003959119785577059 248.06470246256757 nan nan nan 1.9508735399772867 101208.62961315518
12.16 -0.00039007337181828916 246.65922824227738 nan nan nan 1.957602738557945 101864.03614081719
12.200000000000001 -0.00038393697468563914 245.25540816508996 nan nan nan 1.964329798534483 102521.48964553502
12.24 -0.00037799481651745737 243.85265188537406 nan nan nan 1.9710552804131845 103180.98886985752
12.280000000000001 -0.00037167384289205074 242.45082432688068 nan nan nan 1.977779473109713 103842.53133536992
12.32 -0.0003653655876405537 241.05047929962873 nan nan nan 1.9845021070383957 104506.11771627638
12.36 -0.0003592542780097574 239.65113819360198 nan nan nan 1.9912229668818908 105171.74616967293
12.4 -0.0003526102809701115 238.25247619789488 nan nan nan 1.9979418774761522 105839.41439922563
12.44 -0.00034562667133286595 236.856572705343 nan nan nan 2.0046587270099367 106509.12270610046
12.48 -0.00033874710788950324 235.46422533096816 nan nan nan 2.0113737395973192 107180.87297189642
12.52 -0.00033205284853465855 234.07299620194664 nan nan nan 2.018087278528166 107854.66762283983
12.56 -0.00032533452031202614 232.6841394345051 nan nan nan 2.0247998816013992 108530.50790848139
12.6 -0.0003182191285304725 231.29686483385956 nan nan nan 2.0315117164208356 109208.392483765
12.64 -0.00031061135814525187 229.90966145800877 nan nan nan 2.0382229211875456 109888.3228880601
12.68 -0.00030259237973950803 228.52373308645855 nan nan nan 2.0449334845441087 110570.29464133376
12.72 -0.00029376178281381726 227.14001383226775 nan nan nan 2.0516432284654975 111254.30938564568
12.76 -0.00028474919963628054 225.75627434337378 nan nan nan 2.05835186460122 111940.36594572177
12.8 -0.0002756555622909218 224.3736931303084 nan nan nan 2.0650591234475315 112628.46365231997
12.84 -0.000266198388999328 222.99161239049607 nan nan nan 2.0717650314941767 113318.59852737584
12.88 -0.0002567417686805129 221.61179198003612 nan nan nan 2.0784697650819823 114010.76978508153
12.92 -0.00024792758631519973 220.23206183073034 nan nan nan 2.085173219233917 114704.97850897314
12.96 -0.000239575732848607 218.85422922177113 nan nan nan 2.091875474583764 115401.22124741285
13.0 -0.00023173291992861778 217.4778947501993 nan nan nan 2.098576352660948 116099.49824136663
13.040000000000001 -0.00022450563847087324 216.1038405059944 nan nan nan 2.1052757409070684 116799.80983332654
13.08 -0.00021770330204162747 214.73127656080462 nan nan nan 2.1119735699778297 117502.15745652633
13.120000000000001 -0.0002113344962708652 213.35902322856737 nan nan nan 2.1186697426390237 118206.54270071839
13.16 -0.00020537879026960582 211.98808920482995 nan nan nan 2.12536438798101 118912.96297251385
13.200000000000001 -0.00020005190162919462 210.61816459507955 nan nan nan 2.1320573717442968 119621.41708307315
13.24 -0.00019568558491300792 209.24896330094384 nan nan nan 2.1387482995662603 120331.90533320632
13.280000000000001 -0.0001922074588946998 207.8818554691968 nan nan nan 2.145437101685109 121044.42807026875
13.32 -0.00018969389202538878 206.51645499734067 nan nan nan 2.1521237187829922 121758.98483984914
13.36 -0.00018804070714395493 205.1526472842362 nan nan nan 2.1588080039353934 122475.57615130844
13.4 -0.00018662848742678761 203.78965147530138 nan nan nan 2.1654898409877616 123194.19991403348
13.44 -0.00018513191025704145 202.42899440209283 nan nan nan 2.172168985211428 123914.85577913637
13.48 -0.00018336690845899284 201.07007283729988 nan nan nan 2.178844914620234 124637.54493246666
13.52 -0.0001813802809920162 199.71320832747912 nan nan nan 2.185517018533289 125362.26947172577
13.56 -0.0001793408446246758 198.35770658510305 nan nan nan 2.19218519147507 126089.03092980683
13.6 -0.00017766164091881365 197.00379442562078 nan nan nan 2.198849325578892 126817.8288215262
13.64 -0.00017667269275989383 195.65164430723237 nan nan nan 2.205508780032521 127548.66337442076
13.68 -0.00017582200234755874 194.30047055041643 nan nan nan 2.212162838438125 128281.53755054835
13.72 -0.0001748938811942935 192.94996264286317 nan nan nan 2.218810810970221 129016.44744116842
13.76 -0.00017369611305184662 191.60065409423137 nan nan nan 2.225452643770054 129753.39208830627
13.8 -0.00017214860417880118 190.253472131894 nan nan nan 2.232089031483859 130492.37147167594
13.84 -0.00017054109775926918 188.90753407547925 nan nan nan 2.2387206934373722 131233.38556489386
13.88 -0.00016908944235183299 187.56521792108305 nan nan nan 2.245347764872875 131976.4345214292
13.92 -0.00016818891162984073 186.22486260312206 nan nan nan 2.2519705996635366 132721.52310494304
13.96 -0.00016783393220975995 184.88552208570658 nan nan nan 2.258589667979744 133468.65273421974
14.0 -0.0001676018873695284 183.54757277256823 nan nan nan 2.2652051210345645 134217.82238007244
14.040000000000001 -0.00016720613348297775 182.2126449102823 nan nan nan 2.27181663727525 134969.03262879563
14.08 -0.00016661015979479998 180.87992486933226 nan nan nan 2.2784239327033804 135722.28671149325
14.120000000000001 -0.0001659238914726302 179.5491863943801 nan nan nan 2.2850268622249463 136477.5900025749
14.16 -0.00016506251995451748 178.2196852815858 nan nan nan 2.291625452241538 137234.9408580749
14.200000000000001 -0.00016381345631089061 176.89241666879533 nan nan nan 2.2982198576257953 137994.33852864744
14.24 -0.00016194605268537998 175.56760548982567 nan nan nan 2.3048101709468756 138755.78510823057
14.280000000000001 -0.0001594107161508873 174.24433986746283 nan nan nan 2.3113960984439212 139519.28056256627
14.32 -0.00015633326256647706 172.92278391145837 nan nan nan 2.3179775404046454 140284.82564237592
14.36 -0.00015323101251851767 171.60285256339495 nan nan nan 2.3245542635714447 141052.42206102115
14.4 -0.00015011803770903498 170.28506638083417 nan nan nan 2.331126180001995 141822.07045877448
14.44 -0.00014688237570226192 168.9689639941433 nan nan nan 2.3376935699425236 142593.77389105232
14.48 -0.00014331437705550343 167.65410604593427 nan nan nan 2.3442568866975924 143367.53055358355
14.52 -0.0001392914418829605 166.3412124457717 nan nan nan 2.350816593820051 144143.34510012533
14.56 -0.00013507751282304525 165.0299942863171 nan nan nan 2.3573731346896465 144921.21742228526
14.6 -0.00013108507846482098 163.71876293063897 nan nan nan 2.3639266205812923 145701.14712302358
14.64 -0.00012744269042741507 162.40776591277742 nan nan nan 2.370476599931003 146483.13058646466
14.68 -0.00012406510359141976 161.09845559564067 nan nan nan 2.377022122788277 147267.1651451279
14.72 -0.00012047490599798039 159.79102852110356 nan nan nan 2.383562712784524 148053.2531169778
14.76 -0.00011684225319186226 158.48441068603253 nan nan nan 2.3900984381207437 148841.39806364692
14.8 -0.0001137015933636576 157.17925833962374 nan nan nan 2.3966291597332594 149631.59603938294
14.84 -0.00011130519851576537 155.87506359606468 nan nan nan 2.4031552469409854 150423.84590702096
14.88 -0.0001094131512218155 154.5725328199818 nan nan nan 2.4096772341849224 151218.1477000451
14.92 -0.00010786009806906804 153.2719107313403 nan nan nan 2.416194856053704 152014.50165032168
14.96 -0.00010646604641806334 151.97309098765447 nan nan nan 2.422706994950241 152812.9083508807
15.0 -0.00010473808652022853 150.67567218249235 nan nan nan 2.4292127151132576 153613.36734943758
15.040000000000001 -0.00010281371942255646 149.37977583003033 nan nan nan 2.435711848861057 154415.88012692472
15.08 -0.00010074990859720856 148.08483079604753 nan nan nan 2.4422048354088597 155220.449683644
15.120000000000001 -9.87052044365555e-05 146.79045281963585 nan nan nan 2.4486921480162662 156027.07003798918
15.16 -9.700740338303149e-05 145.4964043474753 nan nan nan 2.45517363291761 156835.73941308004
15.200000000000001 -9.592400601832196e-05 144.20502755557658 nan nan nan 2.4616493382043054 157646.4533770931
15.24 -9.573235001880676e-05 142.91484601933348 nan nan nan 2.468119951641264 158459.21481423735
15.280000000000001 -9.610884444555268e-05 141.625727038759 nan nan nan 2.4745859608506233 159274.0258762175
15.32 -9.666119876783341e-05 140.33779830437578 nan nan nan 2.4810475583220177 160090.88229134056
15.36 -9.732978651300073e-05 139.050743680033 nan nan nan 2.48750490748167 160909.78312250608
15.4 -9.775538637768477e-05 137.7655615198078 nan nan nan 2.4939577709521425 161730.73003087722
15.44 -9.750118624651805e-05 136.48198987881173 nan nan nan 2.5004064615547597 162553.7233483423
15.48 -9.677674097474664e-05 135.20007206220833 nan nan nan 2.506851680264876 163378.76379286163
15.52 -9.60340112214908e-05 133.9200100665982 nan nan nan 2.5132934357804024 164205.85280754126
15.56 -9.543493069941178e-05 132.64105888798957 nan nan nan 2.51973180278093 165034.98970302532
15.6 -9.554631833452731e-05 131.36375714498223 nan nan nan 2.526167040623174 165866.17626558957
15.64 -9.61655387072824e-05 130.0888031518227 nan nan nan 2.5325989554222965 166699.40962239515
15.68 -9.692560706753284e-05 128.8154795452118 nan nan nan 2.53902719591701 167534.69686422026
15.72 -9.79177639237605e-05 127.54446112661911 nan nan nan 2.545451885540096 168372.03476940977
15.76 -9.907705680234358e-05 126.27536214271665 nan nan nan 2.5518733425252185 169211.42954368616
15.8 -0.00010068266419693828 125.00799477964688 nan nan nan 2.5582913898567057 170052.88461519248
15.84 -0.00010247130558127537 123.74232437929773 nan nan nan 2.5647053300629574 170896.4019939052
15.88 -0.00010393793490948156 122.47817023769117 nan nan nan 2.5711149636699493 171741.98575652015
15.92 -0.00010520116484258324 121.21515075139678 nan nan nan 2.5775205390011906 172589.63481023395
15.96 -0.00010635787475621328 119.95419568350029 nan nan nan 2.583922089775589 173439.34978523536
16.0 -0.00010707996261771768 118.69488295873713 nan nan nan 2.590318928604858 174291.13420321417
16.04 -0.00010733924864325672 117.437494014323 nan nan nan 2.596710198683414 175144.99003457738
16.080000000000002 -0.00010731803922681138 116.18126691657757 nan nan nan 2.6030945887502286 176000.91900896878
16.12 -0.0001071363003575243 114.92766398799527 nan nan nan 2.6094701370893407 176858.9191143011
16.16 -0.00010716375982156023 113.67552038722133 nan nan nan 2.615835721217655 177718.9917640423
16.2 -0.00010733531235018745 112.42417540655899 nan nan nan 2.622190211006681 178581.13951268996
16.240000000000002 -0.00010761772864498198 111.17431844053051 nan nan nan 2.628532594559429 179445.35665526742
16.28 -0.00010841150651685894 109.9264379119422 nan nan nan 2.634862719041003 180311.64562086988
16.32 -0.00010974263568641618 108.67949642930924 nan nan nan 2.641180511538422 181180.0115590685
16.36 -0.0001116100320359692 107.43326094916779 nan nan nan 2.6474857663375095 182050.45420461794
16.4 -0.0001135987404268235 106.18849961582124 nan nan nan 2.653779148170904 182922.9750551907
16.44 -0.00011573325173230842 104.94476499878942 nan nan nan 2.660061402992823 183797.57556387107
16.48 -0.00011801721120718867 103.70194162815332 nan nan nan 2.666331963021025 184674.25610848915
16.52 -0.00012010554928565398 102.46018181445967 nan nan nan 2.672590265253038 185553.00954301548
16.56 -0.00012195794988656417 101.21966846456974 nan nan nan 2.6788363061410565 186433.8386331782
16.6 -0.00012355452054180205 99.98017183356937 nan nan nan 2.685070684683068 187316.74432618392
16.64 -0.0001247172913281247 98.7428072112869 nan nan nan 2.6912940799067036 188201.72976660333
16.68 -0.00012557808076962829 97.5056341291517 nan nan nan 2.697506947069023 189088.79520678153
16.72 -0.0001263283920707181 96.27093560691232 nan nan nan 2.7037094430796453 189977.93695323795
16.76 -0.00012683878594543785 95.03735155930416 nan nan nan 2.7099020999209142 190869.15539827856
16.8 -0.0001271764631383121 93.80556265577816 nan nan nan 2.716085953527176 191762.4491283634
16.84 -0.0001277718401979655 92.57444454040998 nan nan nan 2.722261623588029 192657.81358880465
16.88 -0.00012851011706516147 91.34491120355086 nan nan nan 2.728429579372703 193555.23988228678
16.92 -0.0001291247026529163 90.11727024861074 nan nan nan 2.734590486375005 194454.7282485418
16.96 -0.00012957189755979925 88.89049270586574 nan nan nan 2.740745431416618 195356.27952142875
17.0 -0.00012960041931364685 87.66550967933354 nan nan nan 2.7468950923845217 196259.89636457598
17.04 -0.00012917110871057957 86.44251320093059 nan nan nan 2.753040619708846 197165.57984365587
17.080000000000002 -0.00012854396481998265 85.2212269021784 nan nan nan 2.7591829242709083 198073.32983491497
17.12 -0.0001281325676245615 84.00123838142622 nan nan nan 2.765322268155639 198983.1427730013
17.16 -0.00012806421727873385 82.78300506015373 nan nan nan 2.771458168018021 199895.02575041706
17.2 -0.0001282921148231253 81.56722067617483 nan nan nan 2.7775907357939924 200808.9888561223
17.240000000000002 -0.00012885130126960576 80.35268246734424 nan nan nan 2.7837202784805033 201725.03352278835
17.28 -0.00012959755258634686 79.1384972477922 nan nan nan 2.789847239026589 202643.16206942833
17.32 -0.00013016701268497854 77.92586924587145 nan nan nan 2.7959715881432876 203563.36828690727
17.36 -0.00013066567771602422 76.71549931954098 nan nan nan 2.802092846583144 204485.65091024377
17.400000000000002 -0.00013157521607354283 75.5059565117091 nan nan nan 2.8082113401237687 205410.01556253692
17.44 -0.00013295661483425647 74.29802952471483 nan nan nan 2.8143279458689947 206336.4531044953
17.48 -0.00013466172094922513 73.09085908500862 nan nan nan 2.8204431844241507 207264.96425577538
17.52 -0.00013623737322632223 71.88526105256058 nan nan nan 2.826557946853283 208195.54919477625
17.56 -0.00013756001135334373 70.68230446848148 nan nan nan 2.832674104359274 209128.20945969303
17.6 -0.00013864031643606722 69.4798016355719 nan nan nan 2.838793417107688 210062.94695904956
17.64 -0.00013956545444671065 68.27823502842473 nan nan nan 2.844916744035533 210999.751172094
17.68 -0.00013978176866658032 67.0793127495864 nan nan nan 2.8510447409366853 211938.6224908868
17.72 -0.00013914803275838494 65.88208601197925 nan nan nan 2.857177046673898 212879.57734144342
17.76 -0.00013784841576125473 64.68666979065245 nan nan nan 2.8633126611189526 213822.62565586966
17.8 -0.00013638558448292315 63.49352148387104 nan nan nan 2.8694490548856653 214767.76892578858
17.84 -0.00013519027561414987 62.301547305276486 nan nan nan 2.875582918681158 215715.02359793746
17.88 -0.00013364804908633232 61.11114717934919 nan nan nan 2.8817120247752372 216664.38283696104
17.92 -0.00013166156713850796 59.92207218144785 nan nan nan 2.8878356778976157 217615.84884931648
17.96 -0.00012922674068249762 58.73428476956535 nan nan nan 2.8939538859882505 218569.43119386307
18.0 -0.00012642295041587204 57.54817340843138 nan nan nan 2.900065906436718 219525.1267405199
18.04 -0.00012356165098026395 56.36180656330542 nan nan nan 2.906170364921687 220482.928072634
18.080000000000002 -0.00012028312630718574 55.17649685476568 nan nan nan 2.912266992804554 221442.8289989661
18.12 -0.0001164339337265119 53.99259520899837 nan nan nan 2.9183565068569126 222404.82976245563
18.16 -0.00011260232713539153 52.810935492649094 nan nan nan 2.924437508376685 223368.92008226906
18.2 -0.00010905395174631849 51.63064240805909 nan nan nan 2.9305090360321855 224335.12595548178
18.240000000000002 -0.00010564105468802154 50.45088418113103 nan nan nan 2.9365704481651416 225303.4325569247
18.28 -0.00010203541751252487 49.273029355684294 nan nan nan 2.9426237036456833 226273.8480266623
18.32 -9.795986989047378e-05 48.09625588944935 nan nan nan 2.9486698481685387 227246.35869382077
18.36 -9.339563985122368e-05 46.92058714868727 nan nan nan 2.9547077194059095 228220.95732314925
18.400000000000002 -8.837605855660513e-05 45.74578776422318 nan nan nan 2.960734320812805 229197.65117642068
18.44 -8.323680958710611e-05 44.5725635813496 nan nan nan 2.9667457606478638 230176.4269198456
18.48 -7.843565254006535e-05 43.401670782585086 nan nan nan 2.9727388333283082 231157.2813701443
18.52 -7.410781108774245e-05 42.23220976913956 nan nan nan 2.978713631201781 232140.22818331647
18.56 -7.018076576059684e-05 41.065006008629794 nan nan nan 2.9846706073609317 233125.27836627123
18.6 -6.663655221927911e-05 39.898150511469396 nan nan nan 2.9906118163437263 234112.42865271837
18.64 -6.321370892692357e-05 38.73034968327055 nan nan nan 2.996538516395388 235101.65855516415
18.68 -5.9795220295200124e-05 37.563893107128465 nan nan nan 3.0024515827128253 236092.94794789713
18.72 -5.62361856282223e-05 36.40071684959921 nan nan nan 3.0083520239631465 237086.3051214669
18.76 -5.240786413196474e-05 35.24014983630967 nan nan nan 3.014241509703125 238081.76120829146
18.8 -4.8397774662589654e-05 34.08109123578147 nan nan nan 3.020120549807105 239079.33551730294
18.84 -4.4203152356203645e-05 32.92480199454619 nan nan nan 3.0259903613004826 240079.04941962677
18.88 -4.039527630084194e-05 31.769754583835496 nan nan nan 3.031852750543023 241080.90645627235
18.92 -3.746981383301318e-05 30.617129693239097 nan nan nan 3.0377077430601904 242084.90597902046
18.96 -3.521956023178063e-05 29.466358412299083 nan nan nan 3.04355311276062 243091.05657837776
19.0 -3.3362506655976176e-05 28.31680605608535 nan nan nan 3.0493862870219184 244099.39050916207
19.04 -3.1703038985142484e-05 27.168601121738526 nan nan nan 3.0552036644200617 245109.9240131458
19.080000000000002 -3.001973709615413e-05 26.021133012787985 nan nan nan 3.061004174347603 246122.65384391742
19.12 -2.8178679713164456e-05 24.87481937505445 nan nan nan 3.0667893128133987 247137.55433717073
19.16 -2.639002923388034e-05 23.729163729284732 nan nan nan 3.072561041181452 248154.62245099663
19.2 -2.441852120682597e-05 22.584457886625014 nan nan nan 3.0783218391394596 249173.84834055742
19.240000000000002 -2.2611073291045614e-05 21.44050718827903 nan nan nan 3.084073506052683 250195.2250368411
19.28 -2.1315749108907767e-05 20.298041423381655 nan nan nan 3.0898167400614422 251218.73345235418
19.32 -2.041329389612656e-05 19.156456637714776 nan nan nan 3.095553586464572 252244.33148922652
19.36 -1.9596860511228442e-05 18.016414789311693 nan nan nan 3.1012857669131364 253272.00638243175
19.400000000000002 -1.8713093595579267e-05 16.877538821196627 nan nan nan 3.1070138586729956 254301.76961759425
19.44 -1.7778866094886325e-05 15.741455507199689 nan nan nan 3.112736064659105 255333.61582882973
19.48 -1.667549258854706e-05 14.607385907566979 nan nan nan 3.1184498403183443 256367.57654131795
19.52 -1.5362647900474258e-05 13.474680738277481 nan nan nan 3.1241520590164993 257403.59537798224
19.56 -1.4113980796537362e-05 12.343656109950974 nan nan nan 3.129840186868846 258441.7307066282
19.6 -1.2935689483128954e-05 11.213812314205867 nan nan nan 3.1355111203284194 259481.94675627231
19.64 -1.160124611487845e-05 10.085379988209485 nan nan nan 3.1411728201313913 260524.24244639155
19.68 -9.962657713913359e-06 8.958927314779984 nan nan nan 3.1468397498357565 261568.60394386374
19.72 -8.417232493229676e-06 7.834522989435457 nan nan nan 3.1525250363039463 262615.0734228526
19.76 -7.1805002335167956e-06 6.711800755218112 nan nan nan 3.158235949001835 263663.7199014884
19.8 -6.07456240686588e-06 5.590345030506669 nan nan nan 3.163975537506975 264714.4475881869
19.84 -5.115601197758224e-06 4.4709621851150505 nan nan nan 3.1697427754927086 265767.4388554285
19.88 -3.9613460103282705e-06 3.3518667902888097 nan nan nan 3.1755361939117583 266822.6739018645
19.92 -2.551235866121715e-06 2.23358980939242 nan nan nan 3.181353452722671 267880.14087450935
19.96 -1.1494258842503768e-06 1.1158281089523618 nan nan nan 3.1871850582653805 268939.8787923944


==> plots/taylor_green/taylor_green_gns.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 4.320758601290175 840219.0550499003 0.013266666666666666 0.0967126442743872 1.1336871078830943 -1.2420287021086552e-12 -8.466553688049316e-05
0.0005 4.31787924995022 839799.0249189129 0.019799999999999998 0.1341323680402233 1.012089686121685 1.0801767568890951e-06 0.21005969780590386
0.001 4.3138430330123025 839378.9858547562 0.026333333333333334 0.14672228996485345 1.0007567513640476 4.32033463137721e-06 0.8402387748479377
0.0015 4.308653927857848 838958.943249715 0.03286666666666667 0.16379577719973729 0.9961275798179675 9.719510235662809e-06 1.890536964267958
0.002 4.302316709138107 838538.9120934113 0.0394 0.1618370687013455 1.0150470554180175 1.727616183574515e-05 3.360954094640678
0.0025 4.294838666665203 838118.8722719516 0.04593333333333333 0.21409636210895533 0.971878795159842 2.6988173041101403e-05 5.251489912978024
0.003 4.286229077416858 837698.8335202866 0.05246666666666666 0.24851609013981707 0.9807634993968555 3.885285553808371e-05 7.562144249310368
0.0035 4.276496945191955 837278.7974978453 0.059 0.2896063228615896 0.9695997539782857 5.2866952335743067e-05 10.292916878227842
0.004 4.265653239237315 836858.7587780475 0.06553333333333333 0.33646623640292994 0.9842591371760158 6.902663726717451e-05 13.443807612691657
0.0045000000000000005 4.253711150406242 836438.7181340158 0.07206666666666667 0.3929873577658494 0.9688242891733434 8.732752323592807e-05 17.014816198578337
0.005 4.2406850390112565 836018.6787864523 0.07859999999999999 0.4538614164542489 0.9751465371410409 0.00010776466911229932 21.005942407935976
0.0055 4.226591796569977 835598.6367977776 0.08513333333333332 0.5228825092458923 0.9837641916957068 0.0001303325832720489 25.4171859558461
0.006 4.2114466790652525 835178.6003198856 0.09166666666666666 0.6119379535813732 0.9688635041511539 0.00015502523512367277 30.248546644293004
0.006500000000000001 4.195267556651362 834758.5653789919 0.09819999999999998 0.6747633743639618 0.997093647904061 0.00018183605274204524 35.500024215693934
0.007 4.178075382779801 834338.5253116156 0.10473333333333332 0.7649490745419218 0.9911805652081707 0.00021075794800257103 41.171618471618395
0.0075 4.1598894388865135 833918.4851188007 0.11126666666666665 0.8340580050928961 0.996335496649827 0.00024178330899520673 47.26332919638522
0.008 4.140731248450481 833498.4495919473 0.11779999999999999 0.9208149528609664 0.9914330078207144 0.00027490401982988494 53.7751562609293
0.0085 4.12062277278109 833078.4065499351 0.12433333333333332 0.9727359679521648 0.9917040073528998 0.00031011145769011683 60.70709930278943
0.009000000000000001 4.099589299222459 832658.3643453332 0.13086666666666666 1.0231960981543327 1.0047225846301062 0.0003473965286518404 68.05915814454085
0.0095 4.077654789731599 832238.3262823909 0.1374 1.089729679595474 0.9943374575491148 0.00038674966200616157 75.83133250508772
0.01 4.054843951498372 831818.2907925319 0.14393333333333333 1.110118367828655 0.9992089662613428 0.0004281608210685645 84.02362218359671
0.0105 4.03118210255224 831398.254673927 0.15046666666666667 1.1252783168109433 0.9987372316218743 0.00047161950943183114 92.63602708819624
0.011 4.006697693267624 830978.2116738624 0.157 1.1313840502254038 0.9985608933085922 0.000517114788175531 101.6685471166725
0.0115 3.9814175520272093 830558.1763714456 0.16353333333333334 1.111732544345844 0.9919420190620261 0.0005646353082775202 111.12118208044058
0.012 3.9553705271387747 830138.1361438876 0.17006666666666667 1.096739683136665 1.0018510051412322 0.0006141692907383018 120.99393174633559
0.0125 3.928585110093879 829718.096806509 0.1766 1.0709525847898749 1.0076060363364996 0.0006657045729176046 131.2867957796097
0.013000000000000001 3.9010915914113258 829298.0584043394 0.18313333333333331 1.0394298114954705 1.0028137628463372 0.000719228608583666 141.9997740007157
0.0135 3.8729192282520852 828878.022493376 0.18966666666666665 1.0185369715295296 1.0036002885443802 0.0007747284836537518 153.13286614505097
0.014 3.8440975205756494 828457.9835578671 0.19619999999999999 1.0115077991733463 0.9994538078594604 0.0008321909286678519 164.68607198292517
0.0145 3.8146562091878864 828037.9422666362 0.20273333333333332 0.9891484492687582 1.003747560282335 0.0008916023260744559 176.6593912499016
0.015 3.7846276604739626 827617.9006970327 0.20926666666666666 0.980783080106897 0.9999700635260984 0.0009529487258838116 189.05282386850146
0.0155 3.7540412493948336 827197.8636359879 0.2158 0.9672934812518782 0.997620446806065 0.001016215890401714 201.8663695710944
0.016 3.722927798002854 826777.823514956 0.22233333333333333 0.9577706656105609 0.9993000169649483 0.0010813892641111638 215.10002812062658
0.0165 3.691318558006153 826357.7893917358 0.22886666666666666 0.9615194868788555 1.0070105729897367 0.0011484540029627376 228.7537993231298
0.017 3.65924509778802 825937.7474431365 0.2354 0.9618852860068764 1.0013871540988495 0.001217395004131349 242.8276831112695
0.0175 3.62673831821882 825517.7103265396 0.24193333333333333 0.9754621813951045 0.9983554797520557 0.0012881969256987266 257.32167912920437
0.018000000000000002 3.593828786290448 825097.6768455525 0.24846666666666667 0.9847841314701626 0.9963790192129564 0.0013608441952413118 272.235787154572
0.0185 3.560547833017085 824677.6362568821 0.255 0.9892267839821218 1.0017187820041227 0.0014353210021886367 287.57000713039656
0.019 3.5269258257833975 824257.6015995049 0.2615333333333333 0.9960076260077424 0.9966423132428716 0.0015116113448807264 303.32433890341747
0.0195 3.492992098311196 823837.5623128886 0.2680666666666667 1.0014302450251589 0.9942209783069441 0.0015896990268197493 319.4987821932427
0.02 3.458777684155969 823417.5263239478 0.27459999999999996 1.003066028295179 1.000558427193857 0.001669567660809898 336.0933369917363
0.0205 3.4243121919264974 822997.4878567844 0.28113333333333335 1.0095851993191867 0.9927528796777707 0.0017512007103417458 353.1080032088682
0.021 3.3896261338935028 822577.4556803682 0.2876666666666666 1.0083403444064438 1.0005527621736214 0.0018345815060301267 370.54278070277803
0.021500000000000002 3.354748080854592 822157.4214317402 0.2942 1.0131976802206657 0.9967238273751162 0.0019196932674004621 388.39766898609093
0.022 3.319705234845956 821737.3785514754 0.3007333333333333 1.007096098857407 1.0041306631555642 0.0020065190854837863 406.67266781455476
0.0225 3.2845269894959745 821317.3496031596 0.3072666666666667 1.0058746558765859 1.0016238624223182 0.00209504192843764 425.36777701417134
0.023 3.2492410249953148 820897.313744283 0.31379999999999997 1.0004909682868544 1.0010788008181628 0.002185244701565232 444.4829962593863
0.0235 3.2138738724509817 820477.2758661042 0.32033333333333336 1.0058085544486783 0.998052183681445 0.0022771102494672916 464.0183255726489
0.024 3.178451678823674 820057.2418008867 0.32686666666666664 1.0090480585059844 1.0036032135473798 0.002370621356802031 483.97376474922675
0.0245 3.1430007904067985 819637.2023807009 0.33340000000000003 1.0008313052351188 1.002584500195466 0.00246576074033004 504.34931369077344
0.025 3.1075459307394646 819217.1724253542 0.3399333333333333 1.0021041587249242 1.001870392862687 0.002562511073643104 525.1449722449053
0.025500000000000002 3.0721123014542533 818797.137930825 0.3464666666666667 0.99627727913701 0.9957468442457679 0.0026608550321024376 546.3607402145037
0.026000000000000002 3.0367236406515983 818377.1022357687 0.353 0.9954946349061862 0.9990328018838277 0.002760775279957099 567.9966175796399
0.0265 3.0014037835208374 817957.0638975896 0.3595333333333333 0.9995511954611205 0.9945059725941194 0.002862254505014061 590.0526038113607
0.027 2.966175110381821 817537.0253187277 0.36606666666666665 0.9967327351920057 1.0014626945054024 0.00296527542524942 612.5286990488056
0.0275 2.9310585974407815 817116.9911079478 0.37259999999999993 0.9964420041934541 0.9990479079507943 0.003069820764594545 635.4249032534861
0.028 2.8960743759894956 816696.9571702742 0.3791333333333333 1.0005659470624022 0.9972571040201107 0.0031758732692133093 658.7412164686916
0.0285 2.861244037557637 816276.9173387674 0.3856666666666666 1.000532968741198 0.996634771496271 0.003283415715155245 682.4776383842839
0.029 2.8265867340377664 815856.8863844887 0.3922 0.9962213741039484 1.0022862956204432 0.003392430977653395 706.6341692003817
0.029500000000000002 2.7921225920548025 815436.8468992112 0.3987333333333333 0.9963919655866645 0.9958033647653525 0.0035029020124979562 731.2108086607466
0.03 2.757870263781683 815016.8124151118 0.40526666666666666 0.9995582331979441 0.9962394322450164 0.0036148118724749216 756.2075566241888
0.0305 2.7238452943480653 814596.7782506031 0.41179999999999994 0.9986783948646638 0.9984053189632976 0.003728143664178619 781.6244123013356
0.031 2.690065455995757 814176.739899707 0.41833333333333333 1.0018859751772244 1.0001825281112136 0.0038428806084057736 807.4613758263205
0.0315 2.656546459009265 813756.704185079 0.4248666666666666 0.9949549679079829 0.995863539130752 0.003959006041070826 833.7184468888266
0.032 2.6233041074524994 813336.6668140347 0.4314 0.997928947239664 0.9993648833579427 0.004076503410866264 860.3956257127768
0.0325 2.5903518590893766 812916.6328004742 0.4379333333333333 0.9974417522600992 0.9976178151866546 0.004195356299615403 887.492912199548
0.033 2.5577042824489244 812496.5989566968 0.4444666666666667 1.000502568714909 0.99673733361341 0.004315548446526436 915.0103061607937
0.0335 2.5253736374991824 812076.5590999697 0.45099999999999996 1.0013133410539987 0.995408168325161 0.004437063696204706 942.9478077810166
0.034 2.4933706046604383 811656.524343238 0.45753333333333335 0.9991123455731244 0.9966467328896231 0.0045598860229416 971.3054165504021
0.0345 2.461708758384213 811236.4886340363 0.4640666666666666 1.0008440099109481 0.9982770999694093 0.004683999548136896 1000.0831320979734
0.035 2.430397457669938 810816.4524145802 0.4706 1.003889830651644 0.997438219706029 0.004809388580206577 1029.2809545938987
0.035500000000000004 2.3994453908032862 810396.41750614 0.4771333333333333 1.0031103971760609 0.9962240169870039 0.00493603756352589 1058.8988837390777
0.036000000000000004 2.3688627286298103 809976.3742448157 0.4836666666666667 0.9999114280347196 0.9988969091848712 0.005063931108112673 1088.9369195254696
0.0365 2.338657765889215 809556.3393929059 0.49019999999999997 0.9984044533304708 0.9952246806653762 0.005193053996731333 1119.3950617638538
0.037 2.308838324255612 809136.3043220671 0.49673333333333336 1.0020416616950765 0.9983154805510331 0.005323391179706183 1150.2733098134754
0.0375 2.27941165545903 808716.2673100448 nan nan nan 0.005454927804896348 1181.5716630568038
0.038 2.250384507054868 808296.2308315769 nan nan nan 0.005587649243892177 1213.2901210374544
0.0385 2.2217621879712275 807876.1957173898 nan nan nan 0.0057215410244430935 1245.4286829726136
0.039 2.1935501616476536 807456.1576060947 nan nan nan 0.005856588829376498 1277.9873490938264
0.0395 2.165752768525477 807036.1272842395 nan nan nan 0.005992778580340211 1310.9661189041153
0.04 2.138374214372535 806616.0853490948 nan nan nan 0.006130096375846362 1344.364992537727
0.0405 2.1114183179366477 806196.055764232 nan nan nan 0.006268528551152432 1378.1839700594132
0.041 2.0848864004592906 805776.0173899303 nan nan nan 0.00640806158975725 1412.423051372457
0.0415 2.0587822920712515 805355.9771297186 nan nan nan 0.006548682226695476 1447.0822364646522
0.042 2.0331071203614046 804935.9412568449 nan nan nan 0.006690377402032702 1482.1615248068433
0.0425 2.0078614296253057 804515.9041194475 nan nan nan 0.006833134282043689 1517.6609161471424
0.043000000000000003 1.9830461132093289 804095.8641855648 nan nan nan 0.006976940200544771 1553.580409938644
0.043500000000000004 1.9586610168167378 803675.8283062527 nan nan nan 0.007121782713859224 1589.920005974985
0.044 1.9347059777811253 803255.7896226053 nan nan nan 0.007267649580282916 1626.6797041175914
0.0445 1.9111790764113774 802835.7512953549 nan nan nan 0.007414528735803758 1663.8595043491298
0.045 1.8880797612477636 802415.7148140508 nan nan nan 0.00756240832962207 1701.459406335452
0.0455 1.8654071308620748 801995.675276314 nan nan nan 0.007711276697111994 1739.4794097732038
0.046 1.8431590568931147 801575.6312914882 nan nan nan 0.007861122427734606 1777.9195144428706
0.0465 1.82133309363175 801155.5928000654 nan nan nan 0.008011934376936206 1816.7797203192954
0.047 1.7999263445627445 800735.5524667543 nan nan nan 0.008163701574145501 1856.0600270963548
0.0475 1.7789359519790853 800315.5101977078 nan nan nan 0.008316413206605776 1895.7604344351096
0.048 1.7583573978236768 799895.4695742188 nan nan nan 0.008470058746025504 1935.88094216529
0.0485 1.7381868249964918 799475.4310365624 nan nan nan 0.008624627775085405 1976.4215497439022
0.049 1.718419275263558 799055.3915234181 nan nan nan 0.008780110121511045 2017.3822569073463
0.0495 1.6990510726206187 798635.3510141084 nan nan nan 0.0089364957714161 2058.7630633303997
0.05 1.6800780519087544 798215.3092664242 nan nan nan 0.009093774953556786 2100.5639692412337
0.0505 1.661494351806848 797795.2705351426 nan nan nan 0.009251938142498833 2142.78497459567
0.051000000000000004 1.6432956443581206 797375.2229131705 nan nan nan 0.009410975953818434 2185.426078741743
0.051500000000000004 1.6254757383981684 796955.1867545871 nan nan nan 0.009570879210719349 2228.4872814751966
0.052000000000000005 1.608029231500888 796535.1447118535 nan nan nan 0.009731638932983025 2271.9685827516932
0.0525 1.590950202154315 796115.0997633019 nan nan nan 0.009893246341439916 2315.869982270956
0.053 1.574232439609005 795695.0614947688 nan nan nan 0.01005569281457051 2360.1914795095695
0.0535 1.5578699292044886 795275.024089665 nan nan nan 0.010218969911570066 2404.9330743620526
0.054 1.5418563502295977 794854.981753025 nan nan nan 0.010383069444645376 2450.0947672666675
0.0545 1.5261841096544433 794434.9377703863 nan nan nan 0.010547983288414567 2495.6765572353042
0.055 1.5108475969663446 794014.8983489918 nan nan nan 0.010713703501956065 2541.678444480542
0.0555 1.4958406116355962 793594.8583828133 nan nan nan 0.010880222318833843 2588.100428472783
0.056 1.4811556939919075 793174.8189399859 nan nan nan 0.011047532193379417 2634.9425087876216
0.0565 1.4667873059350331 792754.7812926681 nan nan nan 0.011215625675391557 2682.204685313983
0.057 1.4527277437363906 792334.7398484716 nan nan nan 0.011384495500389875 2729.8869577205446
0.0575 1.438969195473617 791914.696533433 nan nan nan 0.01155413457614052 2777.989325607364
0.058 1.4255055359240354 791494.6540875428 nan nan nan 0.01172453593952056 2826.511788439273
0.0585 1.4123303854924807 791074.6149541328 nan nan nan 0.011895692778951372 2875.454345926183
0.059000000000000004 1.3994352137539936 790654.5748153938 nan nan nan 0.012067598480409555 2924.8169978887317
0.059500000000000004 1.386814714326077 790234.5268148105 nan nan nan 0.012240246505815393 2974.599744725519
0.06 1.3744608521618764 789814.4893756676 nan nan nan 0.012413630489571668 3024.802586826158
0.0605 1.3623656886966748 789394.4478217069 nan nan nan 0.012587744137897313 3075.425523924286
0.061 1.3505221015259603 788974.4059837359 nan nan nan 0.012762581257858067 3126.468555433387
0.0615 1.338924170898712 788554.3626129492 nan nan nan 0.012938135843345671 3177.931681682204
0.062 1.327565197939458 788134.3254298589 nan nan nan 0.013114401998613811 3229.8149028598405
0.0625 1.316436984341005 787714.2790221893 nan nan nan 0.01329137394915275 3282.11821918475
0.063 1.3055330038285147 787294.2419733489 nan nan nan 0.0134690460076655 3334.841630145197
0.0635 1.294846563991429 786874.2017305682 nan nan nan 0.013647412642120795 3387.985135618962
0.064 1.284371091843992 786454.1562469037 nan nan nan 0.01382646847238924 3441.5487356131216
0.0645 1.2740991504307333 786034.1170558302 nan nan nan 0.014006208144681665 3495.5324292373057
0.065 1.264024094117188 785614.0733802345 nan nan nan 0.01418662638948316 3549.9362163188366
0.0655 1.2541394354266444 785194.034067234 nan nan nan 0.014367718035006156 3604.7600965370348
0.066 1.2444393676626033 784773.9947112715 nan nan nan 0.014549477999133434 3660.004070104888
0.0665 1.2349176822243662 784353.9554118399 nan nan nan 0.014731901349433113 3715.668136701163
0.067 1.2255689536227339 783933.9147132623 nan nan nan 0.014914983214358067 3771.752295995604
0.0675 1.2163873164909356 783513.8698666912 nan nan nan 0.0150987188547965 3828.256547905317
0.068 1.2073649120586536 783093.8297822546 nan nan nan 0.015283103540793383 3885.180892786275
0.0685 1.1984962495743543 782673.7923049674 nan nan nan 0.015468132620598339 3942.5253303903482
0.069 1.1897768823881258 782253.7521510915 nan nan nan 0.015653801573618672 4000.2898608081464
0.0695 1.1812013459157074 781833.7116546821 nan nan nan 0.015840105909966984 4058.4744839140767
0.07 1.172763869152493 781413.6738552483 nan nan nan 0.016027041250084063 4117.079199536326
0.07050000000000001 1.1644590273838171 780993.6305317037 nan nan nan 0.01621460326072979 4176.104007814816
0.07100000000000001 1.1562809290482006 780573.5946211201 nan nan nan 0.016402787675601823 4235.548909332826
0.07150000000000001 1.148225611484569 780153.5534355567 nan nan nan 0.016591590302412106 4295.413904706798
0.07200000000000001 1.1402876101464763 779733.5171512337 nan nan nan 0.016781007064770814 4355.6989941411575
0.0725 1.1324615052653695 779313.4778013995 nan nan nan 0.016971033865237684 4416.404178485387
0.073 1.1247426840161634 778893.4383791133 nan nan nan 0.0171616666555739 4477.529458020979
0.0735 1.1171268751658183 778473.3955562714 nan nan nan 0.017352901474042746 4539.074832634553
0.074 1.1096094312112608 778053.3580743436 nan nan nan 0.017544734439181055 4601.040301859065
0.0745 1.102187032686389 777633.3246994918 nan nan nan 0.017737161661046257 4663.425865383223
0.075 1.094856287932825 777213.2845544828 nan nan nan 0.01793017933058017 4726.231522741183
0.0755 1.0876121366945342 776793.2486655404 nan nan nan 0.018123783742842847 4789.457274144146
0.076 1.0804517960677082 776373.2098214406 nan nan nan 0.018317971134995482 4853.10311890937
0.0765 1.073370828595774 775953.174366065 nan nan nan 0.018512737850855387 4917.169056860583
0.077 1.066365226680669 775533.1366306522 nan nan nan 0.018708080226154136 4981.655088127669
0.0775 1.0594325545412608 775113.0997837599 nan nan nan 0.018903994713724614 5046.561211188397
0.078 1.0525685760353518 774693.0615918126 nan nan nan 0.019100477822181914 5111.887425981917
0.0785 1.0457708737441505 774273.0215000816 nan nan nan 0.019297526024908744 5177.633731976525
0.079 1.0390355691123403 773852.9858901699 nan nan nan 0.019495135877047706 5243.800129510835
0.0795 1.0323592317117742 773432.9491386653 nan nan nan 0.019693303930309353 5310.386618744803
0.08 1.0257400206313736 773012.9095247032 nan nan nan 0.01989202678202124 5377.393200342794
0.0805 1.0191752388427282 772592.8697563185 nan nan nan 0.020091301023936647 5444.819873781415
0.081 1.0126629318935403 772172.8356116198 nan nan nan 0.020291123291478325 5512.666638712736
0.0815 1.0062010318462042 771752.802023415 nan nan nan 0.020491490298336718 5580.933494870659
0.082 0.9997858210180713 771332.7612711617 nan nan nan 0.020692398752341908 5649.620441272506
0.0825 0.9934157543673866 770912.7240859901 nan nan nan 0.020893845345473252 5718.727476620458
0.083 0.9870882746581136 770492.6863820557 nan nan nan 0.021095826825376914 5788.254601704789
0.0835 0.9808007544151013 770072.6484091236 nan nan nan 0.021298339945058815 5858.201816355114
0.084 0.9745514965418397 769652.6067475037 nan nan nan 0.021501381410617162 5928.569119419903
0.0845 0.9683384944787328 769232.5739851748 nan nan nan 0.021704947996638815 5999.356510428306
0.085 0.9621611265645869 768812.5349307372 nan nan nan 0.021909036446560188 6070.563988870483
0.0855 0.9560172130191761 768392.4968763972 nan nan nan 0.022113643654680368 6142.19155390279
0.08600000000000001 0.9499051808345801 767972.456729407 nan nan nan 0.022318766466939356 6214.239205391016
0.08650000000000001 0.9438233822400661 767552.413777407 nan nan nan 0.022524401672528917 6286.706943441829
0.08700000000000001 0.9377705425252799 767132.379138435 nan nan nan 0.022730546131898698 6359.594768398493
0.08750000000000001 0.9317452806628745 766712.3415252045 nan nan nan 0.022937196732210688 6432.902679389731
0.088 0.9257472754846151 766292.305085318 nan nan nan 0.02314435038584132 6506.630675589964
0.0885 0.9197759369584932 765872.2632636527 nan nan nan 0.023352003992101657 6580.778756953249
0.089 0.9138301658215134 765452.2234305735 nan nan nan 0.02356015449394386 6655.346923399277
0.0895 0.9079087804541595 765032.186945783 nan nan nan 0.023768798898418236 6730.335174592173
0.09 0.9020105753336949 764612.1444067081 nan nan nan 0.023977934236898712 6805.74350941687
0.0905 0.8961350339849492 764192.1062247031 nan nan nan 0.02418755741455365 6881.571928205671
0.091 0.8902817736705025 763772.0691434989 nan nan nan 0.024397665440306533 6957.820430007818
0.0915 0.8844496288142283 763352.030577284 nan nan nan 0.024608255311459475 7034.489014624922
0.092 0.8786381424793537 762931.9920964253 nan nan nan 0.02481932396505534 7111.577682193393
0.0925 0.8728460156004886 762511.9561795153 nan nan nan 0.025030868399128537 7189.086432211278
0.093 0.8670731785032881 762091.9190295126 nan nan nan 0.02524288561656847 7267.015264821998
0.0935 0.8613194338626888 761671.8834700714 nan nan nan 0.025455372698726844 7345.364179804753
0.094 0.8555840579825958 761251.848591924 nan nan nan 0.025668326675031515 7424.13317713494
0.0945 0.8498673191898052 760831.811733812 nan nan nan 0.025881744601858336 7503.32225660358
0.095 0.8441678370502459 760411.772757604 nan nan nan 0.026095623595691203 7582.93141748642
0.0955 0.838486155403429 759991.7381307348 nan nan nan 0.02630996079204081 7662.96065939499
0.096 0.8328231205305775 759571.7008998453 nan nan nan 0.026524753290701926 7743.409982722124
0.0965 0.8271778474818879 759151.6648528189 nan nan nan 0.026739998255320523 7824.279387234159
0.097 0.8215511093598822 758731.6294245729 nan nan nan 0.026955692802836002 7905.568873333294
0.0975 0.8159416009746511 758311.5936052143 nan nan nan 0.02717183407344826 7987.278440049775
0.098 0.8103504896704582 757891.5552539922 nan nan nan 0.027388419287664598 8069.40808795747
0.0985 0.8047757994405988 757471.5191556286 nan nan nan 0.027605445597088087 8151.957816907128
0.099 0.7992182084329125 757051.486240097 nan nan nan 0.02782291024165367 8234.927625859416
0.0995 0.7936782307960223 756631.4524734594 nan nan nan 0.028040810395491476 8318.317513808965
0.1 0.7881545783522008 756211.4155496266 nan nan nan 0.02825914332886779 8402.127481026579
0.1005 0.7826474360425969 755791.3829865142 nan nan nan 0.028477906201805372 8486.357528474293
0.101 0.7771587741866165 755371.3420853707 nan nan nan 0.028697096198366537 8571.007656496648
0.1015 0.7716882821013485 754951.3079454078 nan nan nan 0.02891671060836177 8656.07786643414
0.10200000000000001 0.7662362969766582 754531.2706824101 nan nan nan 0.029136746672865355 8741.568157638729
0.10250000000000001 0.7608029192828465 754111.2370007524 nan nan nan 0.029357201741010468 8827.478530973416
0.10300000000000001 0.7553875657541641 753691.2001251244 nan nan nan 0.029578073074536693 8913.808986047805
0.10350000000000001 0.7499917141396304 753271.1659336298 nan nan nan 0.02979935800586754 9000.559521473258
0.10400000000000001 0.7446152130824694 752851.1255354607 nan nan nan 0.03002105392685237 9087.730136794682
0.1045 0.7392577641708502 752431.0911981651 nan nan nan 0.030243158150318115 9175.320833748658
0.105 0.733919299692824 752011.0564590843 nan nan nan 0.03046566805436548 9263.331613151662
0.1055 0.7285999632291589 751591.0201005628 nan nan nan 0.030688580936622804 9351.762475016641
0.106 0.7232992458731338 751170.9840189705 nan nan nan 0.030911894195643184 9440.613418458615
0.1065 0.7180178624163385 750750.9503269198 nan nan nan 0.031135605165088044 9529.884443167133
0.107 0.712756986992172 750330.9141149897 nan nan nan 0.031359711294744234 9619.57554893533
0.1075 0.707516372903474 749910.8848111783 nan nan nan 0.03158421001507207 9709.686734130879
0.108 0.7022961607756226 749490.8426792925 nan nan nan 0.03180909874322639 9800.217998776503
0.1085 0.6970971509341536 749070.8147692123 nan nan nan 0.03203437491665721 9891.16934260682
0.109 0.6919196144111123 748650.7794944196 nan nan nan 0.03226003594037296 9982.540765766413
0.1095 0.686763850426239 748230.7439889731 nan nan nan 0.03248607922720375 10074.332269213475
0.11 0.6816298347722287 747810.7135950236 nan nan nan 0.032712502168978815 10166.543852853398
0.1105 0.6765181927274072 747390.6776459833 nan nan nan 0.03293930235382938 10259.175516196254
0.111 0.6714291874181324 746970.6510401625 nan nan nan 0.033166477343633045 10352.227259087234
0.1115 0.6663621311850216 746550.6122506735 nan nan nan 0.03339402462631596 10445.69908173069
0.112 0.661318313263703 746130.58339316 nan nan nan 0.03362194167836747 10539.590983810074
0.1125 0.6562982815801055 745710.5492576835 nan nan nan 0.033850226043889334 10633.902966589067
0.113 0.651301620096847 745290.5119172425 nan nan nan 0.03407887535222058 10728.63502888034
0.1135 0.6463283916975723 744870.4853838356 nan nan nan 0.03430788709256088 10823.78716994559
0.114 0.6413794565818896 744450.449601881 nan nan nan 0.03453725885352857 10919.35939011671
0.1145 0.6364558311578692 744030.4200885673 nan nan nan 0.03476698828042133 11015.351689546995
0.115 0.6315571441075494 743610.3891656827 nan nan nan 0.03499707292537589 11111.764067449849
0.1155 0.6266835680393383 743190.3512248412 nan nan nan 0.035227510447144804 11208.59652334758
0.116 0.6218355535619382 742770.3211317746 nan nan nan 0.0354582985511575 11305.849056345327
0.1165 0.6170136768061302 742350.2901681825 nan nan nan 0.035689434825466236 11403.521666610437
0.117 0.6122177951465483 741930.2640296189 nan nan nan 0.03592091686219184 11501.61435396857
0.11750000000000001 0.6074491591021633 741510.228778166 nan nan nan 0.036152742221130865 11600.1271175978
0.11800000000000001 0.6027075604595941 741090.1979583717 nan nan nan 0.03638490860687749 11699.059958124011
0.11850000000000001 0.597993140784816 740670.1664657107 nan nan nan 0.03661741370894972 11798.412874863163
0.11900000000000001 0.5933053932465773 740250.1373159558 nan nan nan 0.03685025516033927 11898.185866808477
0.11950000000000001 0.5886452555174174 739830.1058942106 nan nan nan 0.03708343065532911 11998.378936156967
0.12 0.5840130711662239 739410.0741343303 nan nan nan 0.03731693784746818 12098.992081704473
0.1205 0.5794092861344848 738990.0408144628 nan nan nan 0.03755077432799104 12200.025303540897
0.121 0.5748329911175994 738570.0087527909 nan nan nan 0.03778493786804296 12301.47860190552
0.1215 0.5702849994216307 738149.9725494921 nan nan nan 0.03801942616478865 12403.351977551585
0.122 0.5657645298141292 737729.9397933617 nan nan nan 0.03825423677515024 12505.645430057877
0.1225 0.5612727827285005 737309.9101220648 nan nan nan 0.03848936730540788 12608.358958557375
0.123 0.5568099782968509 736889.8792723326 nan nan nan 0.038724815469261764 12711.49256297031
0.1235 0.5523764559967347 736469.846706533 nan nan nan 0.03896057907172923 12815.046241791968
0.124 0.5479711406184459 736049.8128640435 nan nan nan 0.03919665582891021 12919.019996065788
0.1245 0.5435960133691122 735629.7815242127 nan nan nan 0.03943304340603023 13023.413825581627
0.125 0.5392490705757782 735209.7466843852 nan nan nan 0.03966973963155386 13128.227729839482
0.1255 0.5349314396713806 734789.7207804421 nan nan nan 0.03990674219909791 13233.461707373672
0.126 0.53064263427752 734369.687411849 nan nan nan 0.04014404888492406 13339.115758553713
0.1265 0.5263829004664173 733949.6533121025 nan nan nan 0.040381657436596684 13445.189883273604
0.127 0.5221528264060132 733529.6218908759 nan nan nan 0.04061956566980481 13551.684080031235
0.1275 0.517952516052468 733109.5979844753 nan nan nan 0.04085777139589303 13658.598350006985
0.128 0.5137825692837861 732689.5628528626 nan nan nan 0.04109627243177832 13765.932693700981
0.1285 0.509642214462794 732269.5301759935 nan nan nan 0.041335066591046285 13873.68710953865
0.129 0.5055319646773548 731849.5027139552 nan nan nan 0.041574151699404295 13981.861597654757
0.1295 0.5014507274965921 731429.477172375 nan nan nan 0.04181352551858536 14090.456157649438
0.13 0.4973986672320883 731009.441931564 nan nan nan 0.04205318573753153 14199.4707899446
0.1305 0.4933762191864981 730589.4102276346 nan nan nan 0.04229313013722873 14308.905493103966
0.131 0.48938309342473346 730169.3845877044 nan nan nan 0.04253335658594955 14418.760266744246
0.1315 0.4854192583241623 729749.3553191524 nan nan nan 0.04277386291822449 14529.035112597578
0.132 0.4814849406817387 729329.3249608233 nan nan nan 0.04301464699959354 14639.730031341589
0.1325 0.47758079605380155 728909.297453499 nan nan nan 0.043255706720189795 14750.845023075664
0.133 0.47370560476971774 728489.2681979168 nan nan nan 0.04349704003011993 14862.380087057634
0.1335 0.46985973493299865 728069.2420241442 nan nan nan 0.043738644721025635 14974.33522307876
0.134 0.4660417980221973 727649.2064138739 nan nan nan 0.04398051868390401 15086.710430813473
0.1345 0.46225197589626793 727229.1852426413 nan nan nan 0.044222659692477094 15199.505710254187
0.135 0.45849137645146654 726809.1552300293 nan nan nan 0.044465065573608596 15312.7210616974
0.1355 0.4547605367505151 726389.1250416732 nan nan nan 0.04470773427017913 15426.356483316447
0.136 0.45105836342585676 725969.0951938847 nan nan nan 0.04495066368504891 15540.41197518818
0.1365 0.44738502253966594 725549.063359122 nan nan nan 0.04519385182538414 15654.887537349094
0.137 0.4437403540784034 725129.0347830396 nan nan nan 0.0454372967193473 15769.783169456732
0.1375 0.4401232363857191 724709.0035470751 nan nan nan 0.04568099628872697 15885.098871975142
0.138 0.43653388175733204 724288.9776504745 nan nan nan 0.04592494853068065 16000.83464635454
0.1385 0.43297205511979137 723868.9474740503 nan nan nan 0.046169151343985304 16116.990492120614
0.139 0.4294377296767135 723448.9183505902 nan nan nan 0.04641360262381797 16233.56640963269
0.1395 0.42593102511339104 723028.8909005831 nan nan nan 0.04665830034292843 16350.562396927337
0.14 0.42245168942454336 722608.8577922747 nan nan nan 0.04690324250537503 16467.978454353954
0.1405 0.4189992591084867 722188.8282254402 nan nan nan 0.0471484271553865 16585.814582549
0.14100000000000001 0.41557261718326305 721768.7997408063 nan nan nan 0.0473938522354521 16704.070780328064
0.14150000000000001 0.4121728123825589 721348.7699080221 nan nan nan 0.04763951576290012 16822.74704837646
0.14200000000000002 0.40880037838837197 720928.7377645981 nan nan nan 0.04788541582420623 16941.84338756266
0.14250000000000002 0.4054552012864856 720508.7106451308 nan nan nan 0.0481315505686471 17061.35979888694
0.14300000000000002 0.4021366176537905 720088.6815824258 nan nan nan 0.04837791810936849 17181.29628261158
0.14350000000000002 0.3988448717650147 719668.6518752286 nan nan nan 0.048624516557537405 17301.65283957578
0.14400000000000002 0.39558005417090303 719248.6256854921 nan nan nan 0.0488713442022692 17422.429468653143
0.1445 0.392341169907831 718828.5949622926 nan nan nan 0.04911839918387615 17543.626170164644
0.145 0.3891268615096524 718408.5631035797 nan nan nan 0.0493656796748492 17665.242944835372
0.1455 0.385937836502803 717988.533571253 nan nan nan 0.04961318368764656 17787.279791733505
0.146 0.38277451148705144 717568.4993678107 nan nan nan 0.049860909256579114 17909.736712295
0.1465 0.3796368465618394 717148.4724447047 nan nan nan 0.05010885449630972 18032.61370522807
0.147 0.37652450308136676 716728.4420001821 nan nan nan 0.05035701768176697 18155.910768682767
0.1475 0.3734373687761298 716308.409840975 nan nan nan 0.05060539703129102 18279.6279021058
0.148 0.37037500675888674 715888.3756721646 nan nan nan 0.050853990901518605 18403.76510524692
0.1485 0.3673377613659086 715468.348935661 nan nan nan 0.05110279749125129 18528.322378501518
0.149 0.3643254316174525 715048.317835388 nan nan nan 0.05135181515756263 18653.299723241045
0.1495 0.3613375906595762 714628.2856290981 nan nan nan 0.05160104230288467 18778.697139478834
0.15 0.3583737092022595 714208.2534761137 nan nan nan 0.05185047732043046 18904.514625873515
0.1505 0.35543325866180203 713788.2198341265 nan nan nan 0.05210011841049299 19030.75218384514
0.151 0.3525168439119473 713368.1900471345 nan nan nan 0.052349963952701035 19157.40981252414
0.1515 0.34962419358055213 712948.157528386 nan nan nan 0.052600012324378456 19284.487510950425
0.152 0.34675446063837134 712528.1261065727 nan nan nan 0.052850261857802464 19411.985280458448
0.1525 0.34390838849109634 712108.0937027306 nan nan nan 0.05310071099230802 19539.903120516574
0.153 0.3410853438608531 711688.0624952789 nan nan nan 0.053351358211348024 19668.24102954888
0.1535 0.33828616789053345 711268.0265240108 nan nan nan 0.053602201933260755 19796.999006847804
0.154 0.3355095280181879 710847.9982085269 nan nan nan 0.05385324068235988 19926.17705192355
0.1545 0.33275576757824704 710427.9619325429 nan nan nan 0.05410447293169229 20055.775163450704
0.155 0.33002460031387865 710007.935864491 nan nan nan 0.05435589723170384 20185.793339977587
0.1555 0.3273158456016218 709587.9009846739 nan nan nan 0.05460751214261464 20316.23158269897
0.156 0.32462862111384544 709167.8660845018 nan nan nan 0.05485931614862028 20447.089892288375
0.1565 0.3219641262439416 708747.8357638293 nan nan nan 0.0551113077515963 20578.36826899308
0.157 0.31932200334287775 708327.8079433354 nan nan nan 0.05536348548924009 20710.06670979306
0.1575 0.31670191388008656 707907.776139016 nan nan nan 0.05561584795992957 20842.18521593208
0.158 0.3141038690035132 707487.7430561201 nan nan nan 0.05586839369297933 20974.7237872203
0.1585 0.31152778360737615 707067.71217697 nan nan nan 0.05612112133042575 21107.682423723498
0.159 0.3089736574271034 706647.6840402035 nan nan nan 0.05637402967493853 21241.06112791091
0.1595 0.3064415591707354 706227.655516573 nan nan nan 0.056627117355309065 21374.859898777308
0.16 0.3039307926063952 705807.6245966089 nan nan nan 0.056880383061869245 21509.078736694963
0.1605 0.30144220333013577 705387.5925883086 nan nan nan 0.05713382565250964 21643.717638207705
0.161 0.2989749136501584 704967.5678490293 nan nan nan 0.057387443949399 21778.77660493834
0.1615 0.2965292072025077 704547.5374075249 nan nan nan 0.05764123674671703 21914.2556363716
0.162 0.294104772155908 704127.5108521591 nan nan nan 0.057895202760125615 22050.15473243793
0.1625 0.2917022482207988 703707.4800271073 nan nan nan 0.058149340689772386 22186.473892862992
0.163 0.2893204152252244 703287.4494008946 nan nan nan 0.05840364926731474 22323.213116164872
0.1635 0.28695944735540385 702867.4185647769 nan nan nan 0.05865812732135325 22460.37240250598
0.164 0.28461923434006337 702447.392187834 nan nan nan 0.05891277364676252 22597.951751590866
0.1645 0.2822981610753309 702027.3638403714 nan nan nan 0.05916758706086182 22735.951162335896
0.165 0.2799979166829663 701607.3294865182 nan nan nan 0.05942256641700685 22874.37063241258
0.1655 0.2777177017799084 701187.3014790908 nan nan nan 0.05967771054609235 23013.210161227868
0.166 0.27545777475541977 700767.2696869557 nan nan nan 0.059933018214729177 23152.469748450407
0.1665 0.2732179767101899 700347.2424535099 nan nan nan 0.06018848833784275 23292.149392032617
0.167 0.27099790226465936 699927.2120000549 nan nan nan 0.060444119650094885 23432.249092922168
0.1675 0.26879786849963194 699507.18115399 nan nan nan 0.060699911093851894 23572.768851550874
0.168 0.26661751662168665 699087.1503182695 nan nan nan 0.06095586159008703 23713.708667483705
0.1685 0.2644565505261781 698667.1218333924 nan nan nan 0.06121197005550816 23855.068539962245
0.169 0.2623162985192663 698247.0911343058 nan nan nan 0.061468235488649825 23996.84846945619
0.1695 0.2601962203570511 697827.0601744324 nan nan nan 0.0617246567765864 24139.04845482582
0.17 0.25809507337586396 697407.0269392091 nan nan nan 0.06198123287410208 24281.668497520226
0.1705 0.2560128221777545 696986.9968092585 nan nan nan 0.062237962684700464 24424.708596798842
0.171 0.2539489736059557 696566.9731542493 nan nan nan 0.06249484493824181 24568.168753154347
0.1715 0.25190394254191883 696146.9426755743 nan nan nan 0.06275187848403144 24712.048967514806
0.17200000000000001 0.24987811512857125 695726.9141128286 nan nan nan 0.06300906232281771 24856.349240502474
0.17250000000000001 0.2478719667517978 695306.8800174907 nan nan nan 0.06326639543341255 25001.069572142533
0.17300000000000001 0.24588461239313497 694886.8540986667 nan nan nan 0.06352387676059697 25146.209962090565
0.17350000000000002 0.24391629697620004 694466.8274594944 nan nan nan 0.06378150521138429 25291.77041042672
0.17400000000000002 0.24196658648251892 694046.7968433236 nan nan nan 0.06403927979282595 25437.750917172823
0.17450000000000002 0.24003581095933318 693626.7626209959 nan nan nan 0.06429719964215033 25584.15148298534
0.17500000000000002 0.23812219980226523 693206.7362753496 nan nan nan 0.06455526363690052 25730.972108960523
0.17550000000000002 0.23622758873518201 692786.7067173013 nan nan nan 0.06481347078904796 25878.21279636163
0.176 0.2343519019839884 692366.6837066999 nan nan nan 0.0650718203259255 26025.873544971182
0.1765 0.2324945657564246 691946.653788703 nan nan nan 0.06533031119621821 26173.954353906254
0.177 0.2306551228137924 691526.6250876378 nan nan nan 0.06558894251932247 26322.4552257363
0.1775 0.22883378265352025 691106.6004947168 nan nan nan 0.06584771335324902 26471.376157279665
0.178 0.22702998760633025 690686.5701647088 nan nan nan 0.06610662275759328 26620.71715005611
0.1785 0.22524427729585897 690266.5479712955 nan nan nan 0.0663656697755621 26770.478202729515
0.179 0.22347683439917232 689846.5186790597 nan nan nan 0.06662485349982233 26920.659315452573
0.1795 0.22172607451453916 689426.490747514 nan nan nan 0.06688417307718385 27071.26048879909
0.18 0.21999225533011554 689006.4645154094 nan nan nan 0.06714362765118079 27222.28172114993
0.1805 0.21827532956517975 688586.4349481995 nan nan nan 0.06740321621546358 27373.72301222789
0.181 0.21657464559554218 688166.4109363614 nan nan nan 0.06766293790739486 27525.58436239452
0.1815 0.21489145876907337 687746.3783901387 nan nan nan 0.06792279195512628 27677.865772886827
0.182 0.21322529885216035 687326.351596057 nan nan nan 0.06818277736598989 27830.567244467507
0.1825 0.21157523353930296 686906.3251306027 nan nan nan 0.06844289336050756 27983.68877767252
0.183 0.20993988693445578 686486.2952304643 nan nan nan 0.06870313907883739 28137.230373632425
0.1835 0.20832084817638521 686066.2712621255 nan nan nan 0.0689635136773089 28291.19203092131
0.184 0.20671744140876883 685646.2466178868 nan nan nan 0.06922401626045621 28445.57374998253
0.1845 0.2051293931277855 685226.2218622693 nan nan nan 0.06948464608094787 28600.375532948077
0.185 0.20355617954497454 684806.1925695512 nan nan nan 0.06974540218632656 28755.59737709716
0.1855 0.20199941541086966 684386.1723461205 nan nan nan 0.0700062836604271 28911.239283247087
0.186 0.2004582381217495 683966.1433949198 nan nan nan 0.07026728962171967 29067.30125377322
0.1865 0.19893265972674815 683546.1217654336 nan nan nan 0.07052841942550922 29223.78328758725
0.187 0.1974214304758274 683126.0969488898 nan nan nan 0.07078967234101782 29380.685384320175
0.1875 0.1959241786871826 682706.0741993054 nan nan nan 0.0710510475057928 29538.007542020554
0.188 0.19444186403578903 682286.048324299 nan nan nan 0.07131254411162884 29695.749758072474
0.1885 0.19297274210856952 681866.0220186799 nan nan nan 0.07157416130995571 29853.91203002635
0.189 0.1915178136047514 681445.9994204728 nan nan nan 0.07183589810871839 30012.494361257483
0.1895 0.19007741636612724 681025.9757097142 nan nan nan 0.07209775387745841 30171.496750228947
0.19 0.18864977240050093 680605.9474485691 nan nan nan 0.0723597278974382 30330.91919771727
0.1905 0.18723449917729648 680185.9284831426 nan nan nan 0.0726218193614408 30490.76170378102
0.191 0.18583145123419315 679765.904858099 nan nan nan 0.07288402740511303 30651.024268649915
0.1915 0.18444103821565486 679345.8838892612 nan nan nan 0.07314635124841141 30811.70689241805
0.192 0.18306318237872676 678925.8602615048 nan nan nan 0.07340878995529404 30972.809575932944
0.1925 0.18169874022586058 678505.8364889034 nan nan nan 0.07367134288699398 31134.332316959466
0.193 0.18034736987574587 678085.8096780091 nan nan nan 0.07393400929669527 31296.275115070737
0.1935 0.17900836095653255 677665.78766132 nan nan nan 0.0741967884546596 31458.637970593933
0.194 0.17768210591920194 677245.7696546187 nan nan nan 0.07445967967329764 31621.420884935924
0.1945 0.17636785914241404 676825.7441616812 nan nan nan 0.07472268219400541 31784.623856747552
0.195 0.17506599980196555 676405.729722575 nan nan nan 0.0749857953460896 31948.246888159683
0.1955 0.1737759649750294 675985.7053694652 nan nan nan 0.07524901845591292 32112.289980415495
0.196 0.17249775842325143 675565.683835066 nan nan nan 0.0755123508919314 32276.753133035912
0.1965 0.17123072566174674 675145.6652066052 nan nan nan 0.07577579197684915 32441.636347441912
0.197 0.16997467484705334 674725.639941637 nan nan nan 0.07603934104304923 32606.939623276983
0.1975 0.16872964876848479 674305.615951604 nan nan nan 0.07630299734468474 32772.66296072032
0.198 0.16749514807056987 673885.5918382006 nan nan nan 0.07656676040068384 32938.80635955134
0.1985 0.16627006965455624 673465.573138748 nan nan nan 0.07683062954367553 33105.36981943421
0.199 0.16505510463272552 673045.548149999 nan nan nan 0.0770946040608101 33272.353340218084
0.1995 0.16385021682955633 672625.5257005992 nan nan nan 0.07735868333421538 33439.75692317002
0.2 0.1626547524746152 672205.5052354119 nan nan nan 0.0776228667096788 33607.58056892766
0.2005 0.16146848996242005 671785.4810711022 nan nan nan 0.07788715341307545 33775.82427549769
0.201 0.16029280610760113 671365.46031453 nan nan nan 0.07815154298832855 33944.48803930672
0.2015 0.15912609664068886 670945.436374985 nan nan nan 0.07841603487964577 34113.571859297335
0.202 0.15796899022920052 670525.4177513354 nan nan nan 0.07868062852138301 34283.07573472332
0.2025 0.1568208993843113 670105.392916101 nan nan nan 0.07894532349848539 34452.99966344348
0.203 0.15568146419477488 669685.3749461317 nan nan nan 0.07921011927045066 34623.343645750094
0.20350000000000001 0.15455001554377135 669265.3467527461 nan nan nan 0.07947501529769205 34794.10768142036
0.20400000000000001 0.1534275476921802 668845.3278241678 nan nan nan 0.07974001093553493 34965.29176938538
0.20450000000000002 0.15231314347232358 668425.3083252166 nan nan nan 0.0800051057428212 35136.895905393925
0.20500000000000002 0.15120673870373105 668005.285901544 nan nan nan 0.08027029914975102 35308.920090215324
0.20550000000000002 0.1501083340650794 667585.2635232673 nan nan nan 0.08053559062947081 35481.36432282743
0.20600000000000002 0.14901874317378477 667165.2448948458 nan nan nan 0.08080097969884416 35654.228601054565
0.20650000000000002 0.14793739855909038 666745.2228953035 nan nan nan 0.08106646584470406 35827.51292323309
0.20700000000000002 0.146863910454741 666325.1967961539 nan nan nan 0.0813320484387287 36001.217285849896
0.20750000000000002 0.14579815893093387 665905.181347761 nan nan nan 0.08159772685117392 36175.34169134533
0.20800000000000002 0.1447409766339946 665485.1567436004 nan nan nan 0.08186350032610144 36349.8861377943
0.2085 0.14369211081890151 665065.1389271655 nan nan nan 0.08212936844496335 36524.85062639202
0.209 0.14265059314567646 664645.1192941854 nan nan nan 0.08239533071717238 36700.235157004325
0.2095 0.14161584529085555 664225.0967769786 nan nan nan 0.08266138658671597 36876.0397286856
0.21 0.14058876108634716 663805.0750809513 nan nan nan 0.0829275354857723 37052.26434335526
0.2105 0.13956716099755279 663385.0541724965 nan nan nan 0.08319377692842574 37228.90900015775
0.211 0.13855179211212837 662965.0343025639 nan nan nan 0.08346011021069864 37405.973698970294
0.2115 0.13754257312314264 662545.0149836536 nan nan nan 0.08372653475856719 37583.45844223514
0.212 0.1365397109681222 662124.991124221 nan nan nan 0.08399305015369184 37761.36323115631
0.2125 0.13554304948948073 661704.9739583943 nan nan nan 0.08425965569387053 37939.68806760283
0.213 0.13455306666443076 661284.9554236773 nan nan nan 0.08452635069618673 38118.43295257314
0.2135 0.1335696694281088 660864.926977298 nan nan nan 0.08479313477475563 38297.597887305456
0.214 0.13259207967747338 660444.9087130403 nan nan nan 0.08506000733752461 38477.182870203695
0.2145 0.1316215129433007 660024.8895900856 nan nan nan 0.0853269680254627 38657.187901728
0.215 0.13065761329302902 659604.8680012799 nan nan nan 0.08559401638696626 38837.61298236478
0.2155 0.12970047040250168 659184.8516749914 nan nan nan 0.08586115196266238 39018.45811104058
0.216 0.1287504441768512 658764.8276466834 nan nan nan 0.08612837421484813 39199.72329142252
0.2165 0.12780610619197186 658344.8096463993 nan nan nan 0.08639568255864397 39381.40852374534
0.217 0.12686758009890567 657924.7880105777 nan nan nan 0.08666307646387462 39563.51380930632
0.2175 0.1259359674196372 657504.7693060935 nan nan nan 0.08693055552066835 39746.039146062685
0.218 0.12501161513821238 657084.7489886648 nan nan nan 0.08719811927564732 39928.984535455835
0.2185 0.12409348435523448 656664.7251829642 nan nan nan 0.08746576723172253 40112.34997823772
0.219 0.12318236314362731 656244.7031233362 nan nan nan 0.08773349881107013 40296.13547608977
0.2195 0.1222762478256988 655824.6897081432 nan nan nan 0.08800131356164036 40480.34102637565
0.22 0.12137604849461256 655404.6638069627 nan nan nan 0.08826921086513068 40664.96663022944
0.2205 0.12048125121630412 654984.6454696814 nan nan nan 0.08853719014448544 40850.01228895443
0.221 0.11959212321522593 654564.626771868 nan nan nan 0.08880525092232525 41035.47800116742
0.2215 0.1187078628551954 654144.6074618901 nan nan nan 0.08907339258861191 41221.3637675037
0.222 0.11782828474157993 653724.5847372232 nan nan nan 0.08934161452027131 41407.669589749596
0.2225 0.1169555752119501 653304.5708330761 nan nan nan 0.08960991636844373 41594.39546856021
0.223 0.1160881527402531 652884.5527932352 nan nan nan 0.08987829782217766 41781.54140379098
0.2235 0.11522653119484226 652464.5273524697 nan nan nan 0.0901467583452088 41969.10739270911
0.224 0.11437102151789826 652044.5073525927 nan nan nan 0.09041529755009592 42157.093435848685
0.2245 0.1135216888103528 651624.4911131659 nan nan nan 0.09068391497431057 42345.499532383044
0.225 0.1126789062162568 651204.4738011453 nan nan nan 0.09095261032171117 42534.325681684495
0.2255 0.11184231701819436 650784.4539529161 nan nan nan 0.09122138329830877 42723.57188085844
0.226 0.11101137314815035 650364.4337841483 nan nan nan 0.09149023334874422 42913.2381321854
0.2265 0.11018581919405593 649944.415594136 nan nan nan 0.09175916008378161 43103.32443166072
0.227 0.10936556922537514 649524.3957816652 nan nan nan 0.09202816298288997 43293.83077821949
0.2275 0.1085516519489317 649104.3790856468 nan nan nan 0.0922972416106507 43484.75717063069
0.228 0.10774373190090812 648684.3563114317 nan nan nan 0.09256639542796329 43676.103606615296
0.2285 0.10694141117335558 648264.3328110008 nan nan nan 0.09283562407604534 43867.87008555117
0.229 0.10614498312344615 647844.3172243445 nan nan nan 0.09310492707057035 44060.05660871571
0.2295 0.10535459268373111 647424.2976400431 nan nan nan 0.09337430382886046 44252.66317527984
0.23 0.10456835843627899 647004.278392935 nan nan nan 0.09364375415373087 44445.68978552975
0.2305 0.10378771728971253 646584.2585912627 nan nan nan 0.09391327739809387 44639.13644100311
0.231 0.10301299257055929 646164.2427999788 nan nan nan 0.09418287316072156 44833.003142489186
0.2315 0.10224387228341475 645744.2223567689 nan nan nan 0.0944525409447578 45027.28989075121
0.232 0.10147920807321807 645324.2035411499 nan nan nan 0.0947222803665619 45221.99668690313
0.2325 0.10071917902982457 644904.1860348093 nan nan nan 0.09499209105665139 45417.12353096119
0.233 0.0999648286386587 644484.164761943 nan nan nan 0.09526197252795704 45612.670423435615
0.2335 0.09921457667341238 644064.1448525774 nan nan nan 0.0955319244623252 45808.637364815535
0.234 0.098469565250646 643644.1292618928 nan nan nan 0.09580194638058075 46005.02435130747
0.23450000000000001 0.09772975119389873 643224.1058052575 nan nan nan 0.09607203801032012 46201.83137983611
0.23500000000000001 0.0969951510961088 642804.086642311 nan nan nan 0.09634219888937773 46399.05845587424
0.23550000000000001 0.09626578050801184 642384.0635699651 nan nan nan 0.09661242844263376 46596.70558359371
0.23600000000000002 0.09554220457293879 641964.0412006462 nan nan nan 0.09688272633849754 46794.77276218136
0.23650000000000002 0.09482336039879154 641544.0210472024 nan nan nan 0.09715309223966197 46993.259990299375
0.23700000000000002 0.09410943672008838 641123.9998460137 nan nan nan 0.09742352565205163 47192.16726662523
0.23750000000000002 0.09340085917172106 640703.9833819788 nan nan nan 0.09769402634596147 47391.494590843184
0.23800000000000002 0.0926965388370001 640283.9597029041 nan nan nan 0.09796459383055837 47591.241963756576
0.23850000000000002 0.09199587374177949 639863.9406745842 nan nan nan 0.0982352278814474 47791.40938550993
0.23900000000000002 0.09130008872647932 639443.9218799957 nan nan nan 0.0985059281857838 47991.996859810584
0.23950000000000002 0.09060842298576678 639023.897303828 nan nan nan 0.09877669434944558 48193.004386509194
0.24 0.08992050169072467 638603.8779859532 nan nan nan 0.0990475259112624 48394.43196375061
0.2405 0.08923680994553544 638183.8529630468 nan nan nan 0.09931842244506943 48596.27959163636
0.241 0.08855734517641631 637763.8326778032 nan nan nan 0.09958938348787585 48798.54726925218
0.2415 0.08788260908856027 637343.8144755259 nan nan nan 0.09986040878455571 49001.23499600548
0.242 0.08721132823272326 636923.7931939908 nan nan nan 0.10013149794056406 49204.34276905073
0.2425 0.08654453163287569 636503.7731978272 nan nan nan 0.10040265064276901 49407.8705922866
0.243 0.0858825194806918 636083.7543642668 nan nan nan 0.10067386660043548 49611.818462355775
0.2435 0.08522374187812753 635663.7348221482 nan nan nan 0.10094514555205428 49816.186377236845
0.244 0.084569035780126 635243.7148583306 nan nan nan 0.10121648709035247 50020.974336702886
0.2445 0.08391847010638223 634823.6890823077 nan nan nan 0.10148789086110173 50226.18233988273
0.245 0.08327084266087938 634403.6653763291 nan nan nan 0.10175935666653228 50431.81038862211
0.2455 0.08262641496985391 633983.6458911599 nan nan nan 0.10203088417052487 50637.858485072684
0.246 0.0819855963123375 633563.6237555676 nan nan nan 0.10230247298326768 50844.326626923874
0.2465 0.08134718829771687 633143.5981016431 nan nan nan 0.1025741228000143 51051.214813775034
0.247 0.08071247439027607 632723.5763826048 nan nan nan 0.10284583332509416 51258.523046876224
0.2475 0.08008100803770582 632303.5582714451 nan nan nan 0.10311760427799539 51466.25132525338
0.248 0.07945283062394888 631883.5345821631 nan nan nan 0.10338943544403915 51674.39964679229
0.2485 0.07882702944202462 631463.5115898339 nan nan nan 0.10366132639515878 51882.968009263626
0.249 0.07820388575597503 631043.4852049598 nan nan nan 0.1039332768409078 52091.95641816257
0.2495 0.07758316528922257 630623.4659900733 nan nan nan 0.10420528645795656 52301.36487510887
0.25 0.07696510248819272 630203.4440547256 nan nan nan 0.10447735475457418 52511.193376408024
0.2505 0.0763500941652825 629783.4184542136 nan nan nan 0.10474948150612697 52721.44192236294
0.251 0.07573734210460618 629363.3948772572 nan nan nan 0.10502166629189849 52932.110514813445
0.2515 0.07512705220346866 628943.3773281567 nan nan nan 0.1052939089183585 53143.19915233122
0.252 0.07452154445731599 628523.3545468806 nan nan nan 0.10556620901154928 53354.707837300215
0.2525 0.07391809666728687 628103.3322352435 nan nan nan 0.10583856616526885 53566.63656825006
0.253 0.07331684590237908 627683.3098965277 nan nan nan 0.10611097986710388 53778.98534418125
0.2535 0.07271847499000735 627263.289718057 nan nan nan 0.1063834499232102 53991.75416282998
0.254 0.07212204029701877 626843.2685779679 nan nan nan 0.10665597602629893 54204.94302377863
0.2545 0.07152643392283818 626423.2457610021 nan nan nan 0.10692855779386952 54418.551926382
0.255 0.07093304895085731 626003.227729241 nan nan nan 0.10720119505292619 54632.58087266402
0.2555 0.07034047219858713 625583.2067439086 nan nan nan 0.10747388747351115 54847.029860786635
0.256 0.06974935371453675 625163.1838762701 nan nan nan 0.10774663458362499 55061.89889226815
0.2565 0.06915993920354352 624743.1608607509 nan nan nan 0.10801943597765236 55277.18796456893
0.257 0.06857222634592633 624323.144561043 nan nan nan 0.1082922912064533 55492.89707889685
0.2575 0.06798575503000434 623903.1220993926 nan nan nan 0.10856520001212852 55709.02623621427
0.258 0.0674004011329325 623483.1034592232 nan nan nan 0.10883816177280022 55925.57543352724
0.2585 0.0668165823407676 623063.0834331777 nan nan nan 0.10911117623061324 56142.544667991686
0.259 0.06623420989057649 622643.0616081413 nan nan nan 0.10938424308247303 56359.93393827506
0.2595 0.06565239276134151 622223.0439037107 nan nan nan 0.10965736200963559 56577.74324640366
0.26 0.06507085025793073 621803.0242203278 nan nan nan 0.10993053243261972 56795.97259230243
0.2605 0.06449012454172065 621383.0080809447 nan nan nan 0.11020375376114024 57014.621974433176
0.261 0.06390928507244391 620962.9838908062 nan nan nan 0.11047702548226451 57233.69139385819
0.2615 0.06332928013003271 620542.9681198082 nan nan nan 0.11075034704959645 57453.18085101265
0.262 0.06275017862734587 620122.9485338465 nan nan nan 0.11102371786706375 57673.090344425276
0.2625 0.06217285808171706 619702.9255772958 nan nan nan 0.11129713774613507 57893.419871382124
0.263 0.0615955861796146 619282.907120685 nan nan nan 0.11157060624151277 58114.16943128824
0.2635 0.061017976156060305 618862.8909755345 nan nan nan 0.11184412284302303 58335.33902280583
0.264 0.060441098670790276 618442.8691771099 nan nan nan 0.11211768707580799 58556.928644663036
0.2645 0.059865013394994414 618022.8519431604 nan nan nan 0.11239129864082192 58778.93829815302
0.265 0.059290926692546576 617602.8326302398 nan nan nan 0.11266495710516945 59001.36798441588
0.2655 0.058717652201175925 617182.8121375889 nan nan nan 0.11293866204092046 59224.21769915355
0.266 0.05814576006579077 616762.7984271126 nan nan nan 0.11321241307782398 59447.487447436375
0.2665 0.057575760894272104 616342.7771270046 nan nan nan 0.11348620974197118 59671.177228289635
0.267 0.057007879147197175 615922.7606496814 nan nan nan 0.11376005162634369 59895.28704094175
0.2675 0.05644127222599237 615502.741212169 nan nan nan 0.11403393838264236 60119.81688624443
0.268 0.05587590810145693 615082.7254180536 nan nan nan 0.1143078694984386 60344.76676123193
0.2685 0.055312585638172325 614662.7068649248 nan nan nan 0.11458184405323012 60570.13667140018
0.269 0.054751315118490844 614242.6953699698 nan nan nan 0.11485586153931385 60795.92661593048
0.2695 0.05419291956221563 613822.6745551309 nan nan nan 0.11512992131440916 61022.136594426054
0.27 0.05363671860758631 613402.6609380919 nan nan nan 0.1154040228887299 61248.76660562445
0.2705 0.053083326989445075 612982.6424647864 nan nan nan 0.11567816591180827 61475.816655078605
0.271 0.05253276575588691 612562.6287288426 nan nan nan 0.11595234990036687 61703.286740992815
0.2715 0.051984581002290704 612142.6121561265 nan nan nan 0.11622657434295798 61931.176859509615
0.272 0.05143997099422205 611722.5940633285 nan nan nan 0.11650083881761282 62159.48701099901
0.2725 0.05089868472475579 611302.5760670276 nan nan nan 0.1167751428629593 62388.21719446786
0.273 0.050361659904440186 610882.5645114201 nan nan nan 0.11704948626849232 62617.36741294235
0.2735 0.049828391626976186 610462.549159008 nan nan nan 0.11732386862843909 62846.937664342346
0.274 0.0492990175002161 610042.5363470274 nan nan nan 0.11759828948429259 63076.92794848448
0.2745 0.04877350229309357 609622.5230722508 nan nan nan 0.11787274838410634 63307.33826749284
0.275 0.04825188495316308 609202.5067079258 nan nan nan 0.11814724505994428 63538.16862643708
0.2755 0.04773461081730253 608782.4939901745 nan nan nan 0.11842177907198709 63769.41902674362
0.276 0.047222066777071796 608362.4771293001 nan nan nan 0.11869635014515052 64001.08946577177
0.2765 0.04671429359710318 607942.4654288822 nan nan nan 0.11897095802429856 64233.179940956565
0.277 0.04621088919664609 607522.451201711 nan nan nan 0.11924560187068887 64465.69044815038
0.2775 0.04571200272995701 607102.438062881 nan nan nan 0.11952028091863591 64698.62098616163
0.278 0.0452190781053098 606682.4222789571 nan nan nan 0.11979499473328954 64931.97155009439
0.2785 0.04473249199919436 606262.4115682371 nan nan nan 0.12006974279466909 65165.74213730618
0.279 0.04425109388880703 605842.3958690587 nan nan nan 0.12034452437069762 65399.932749147854
0.2795 0.043774975467449066 605422.384468559 nan nan nan 0.12061933887418445 65634.54338514926
0.28 0.04330589718013808 605002.3692898538 nan nan nan 0.12089418596641201 65869.57404372428
0.2805 0.042843019543246354 604582.3599705253 nan nan nan 0.1211690650938135 66105.02472123233
0.281 0.04238680382873463 604162.3466325095 nan nan nan 0.12144397548523082 66340.89541775895
0.28150000000000003 0.041937402287165804 603742.3331758202 nan nan nan 0.12171891682171125 66577.18613634784
0.28200000000000003 0.041494467328081486 603322.3189036829 nan nan nan 0.12199388888955917 66813.89687934484
0.28250000000000003 0.04105887293476036 602902.3100890673 nan nan nan 0.12226889109437772 67051.02764955371
0.28300000000000003 0.04063042762364703 602482.2947784924 nan nan nan 0.12254392278983472 67288.57844415084
0.28350000000000003 0.040208384587966106 602062.2853093536 nan nan nan 0.12281898333479929 67526.54926499816
0.28400000000000003 0.03979359543448625 601642.2743043271 nan nan nan 0.12309407219887766 67764.9401150728
0.28450000000000003 0.03938673721409511 601222.2588412418 nan nan nan 0.12336918869978664 68003.75099417308
0.28500000000000003 0.038988496383150356 600802.2493617877 nan nan nan 0.12364433250275604 68242.98190723815
0.28550000000000003 0.03859789040066611 600382.235215342 nan nan nan 0.12391950310783924 68482.63285676933
0.28600000000000003 0.03821562264663824 599962.2221941082 nan nan nan 0.1241947000569165 68722.7038399563
0.28650000000000003 0.03784133710014052 599542.2123384948 nan nan nan 0.12446992287798406 68963.19485590835
0.28700000000000003 0.03747610535721729 599122.1974689047 nan nan nan 0.12474517098814815 69204.1059073936
0.28750000000000003 0.037119281535563264 598702.1899971858 nan nan nan 0.12502044388384376 69445.43699678895
0.28800000000000003 0.036771250652468605 598282.1697567648 nan nan nan 0.1252957411746119 69687.18812329476
0.2885 0.0364319725382751 597862.1607427797 nan nan nan 0.12557106256304126 69929.35929043623
0.289 0.03610170218695526 597442.1496106696 nan nan nan 0.12584640754629117 70171.95049666305
0.2895 0.03578072081947851 597022.132207651 nan nan nan 0.12612177582610973 70414.96174530873
0.29 0.035468560721324954 596602.1224791248 nan nan nan 0.1263971670809203 70658.39304225754
0.2905 0.035165345407646334 596182.1101299521 nan nan nan 0.12667258061552183 70902.24438922302
0.291 0.03487142661742602 595762.0976645652 nan nan nan 0.12694801597967112 71146.51578560588
0.2915 0.034587071508720243 595342.0876903182 nan nan nan 0.12722347258871947 71391.20723054672
0.292 0.03431252770224909 594922.0760005323 nan nan nan 0.1274989500207478 71636.31872427544
0.2925 0.03404789150785888 594502.0605048321 nan nan nan 0.12777444775760904 71881.85027107883
0.293 0.033793183726170614 594082.048705704 nan nan nan 0.1280499655377331 72127.80187026954
0.2935 0.03354652775182896 593662.0366506171 nan nan nan 0.12832550301412596 72374.17351988066
0.294 0.03330986592794644 593242.0223966512 nan nan nan 0.12860105964811738 72620.96521555235
0.2945 0.0330833179491392 592822.0121086877 nan nan nan 0.12887663508853733 72868.17696000618
0.295 0.032866275511790013 592401.9989084963 nan nan nan 0.12915222874348858 73115.80875267359
0.2955 0.0326580879870562 591981.9855235898 nan nan nan 0.1294278401681801 73363.86059706315
0.296 0.03245922385057111 591561.9731312422 nan nan nan 0.1297034689653952 73612.33249553213
0.2965 0.03226982808366291 591141.9638048168 nan nan nan 0.12997911480894664 73861.22444845337
0.297 0.03208951108983492 590721.9495885829 nan nan nan 0.13025477702438593 74110.53644912687
0.2975 0.03191829542986218 590301.9389687332 nan nan nan 0.13053045527406784 74360.26849348957
0.298 0.03175625957315532 589881.9280985737 nan nan nan 0.13080614902903026 74610.42057959372
0.2985 0.03160301443852525 589461.9168479475 nan nan nan 0.1310818578547764 74860.9927035968
0.299 0.03145809236950781 589041.9057853599 nan nan nan 0.13135758155577718 75111.98486383844
0.2995 0.03132207111642696 588621.8970384112 nan nan nan 0.13163331965091093 75363.39705700267
0.3 0.031194642280412282 588201.8844503341 nan nan nan 0.13190907163060794 75615.22928132194
0.3005 0.031074586682204065 587781.87370352 nan nan nan 0.13218483713275964 75867.48153815049
0.301 0.030962771250568944 587361.8631947294 nan nan nan 0.1324606154070858 76120.15382509449
0.3015 0.030859377784290532 586941.8524478702 nan nan nan 0.13273640597525674 76373.24614083694
0.302 0.030763604011254452 586521.8410156372 nan nan nan 0.13301220865020344 76626.758483143
0.3025 0.03067639442284902 586101.8294105142 nan nan nan 0.13328802328577627 76880.69085439721
0.303 0.03059726485825967 585681.8207326158 nan nan nan 0.13356384985708575 77135.04325245625
0.3035 0.030524710759945 585261.8102998158 nan nan nan 0.13383968833977145 77389.81568244495
0.304 0.030459799840115476 584841.8019095178 nan nan nan 0.13411553860640923 77645.00814574043
0.3045 0.030401696240198964 584421.7909831625 nan nan nan 0.13439140062070123 77900.62064395417
0.305 0.030350508590092487 584001.779944574 nan nan nan 0.1346672742012959 78156.65317426375
0.3055 0.030305769863455134 583581.7741222037 nan nan nan 0.13494315933034703 78413.10573234371
0.306 0.0302667408280823 583161.760332609 nan nan nan 0.1352190556535041 78669.97832409968
0.3065 0.03023400973123887 582741.7527533369 nan nan nan 0.1354949634969407 78927.27094689617
0.307 0.030207426703792402 582321.743985631 nan nan nan 0.1357708829798089 79184.98359353257
0.3075 0.03018618789927355 581901.7332343654 nan nan nan 0.1360468141067483 79443.11626554906
0.308 0.030170528892753484 581481.7278704919 nan nan nan 0.13632275706437594 79701.66896492882
0.3085 0.030161226415800962 581061.7173636233 nan nan nan 0.13659871184667985 79960.64168857333
0.309 0.03015743636167508 580641.7078139003 nan nan nan 0.1368746784814869 80220.0344389366
0.3095 0.030157840969352825 580221.702419643 nan nan nan 0.13715065711158736 80479.84721611349
0.31 0.03016427276029937 579801.6933963395 nan nan nan 0.1374266478842945 80740.08002211133
0.3105 0.030175303905859763 579381.6853744098 nan nan nan 0.1377026509027276 81000.73286007589
0.311 0.030190481432076397 578961.674820922 nan nan nan 0.13797866646808177 81261.80572693021
0.3115 0.030209763926902097 578541.6683195028 nan nan nan 0.13825469474401791 81523.29862137602
0.312 0.030231992315227302 578121.6604288585 nan nan nan 0.13853073575186153 81785.2115457749
0.3125 0.030257481492679754 577701.6548372881 nan nan nan 0.1388067897045532 82047.54450193603
0.313 0.030285168983083196 577281.6446082528 nan nan nan 0.13908285690660302 82310.29748657462
0.3135 0.03031661179161322 576861.6407154633 nan nan nan 0.13935893765100793 82573.47049903899
0.314 0.030349610188077653 576441.6344851449 nan nan nan 0.13963503230276655 82837.06354081167
0.3145 0.030384560543974894 576021.6279441668 nan nan nan 0.1399111411236853 83101.07660837585
0.315 0.030420950298009067 575601.6213823732 nan nan nan 0.14018726442484444 83365.50970228747
0.3155 0.030458929214341707 575181.6162070889 nan nan nan 0.1404634023573654 83630.36282550606
0.316 0.030499016014949372 574761.606085552 nan nan nan 0.1407395552510197 83895.63597685701
0.3165 0.030540907393211962 574341.6025618089 nan nan nan 0.14101572351137037 84161.32914781969
0.317 0.0305840742901407 573921.5987432624 nan nan nan 0.14129190745878165 84427.44233849904
0.3175 0.03062814998924583 573501.5918653003 nan nan nan 0.1415681076458845 84693.9755494738
0.318 0.030673552861099303 573081.5849736526 nan nan nan 0.14184432440870956 84960.92878186538
0.3185 0.030720248537740368 572661.5798099315 nan nan nan 0.14212055814921598 85228.30203503346
0.319 0.03076705452205538 572241.5727445194 nan nan nan 0.14239680943154615 85496.09531428039
0.3195 0.030813905491732407 571821.565981797 nan nan nan 0.14267307871794557 85764.30861590507
0.32 0.030860532607274435 571401.5622786875 nan nan nan 0.14294936642271452 86032.94193835417
0.3205 0.030908158989562683 570981.5572435291 nan nan nan 0.14322567287569568 86301.99527765044
0.321 0.030954412038537157 570561.5533968948 nan nan nan 0.14350199838354832 86571.46863430543
0.3215 0.030999881473200017 570141.54669036 nan nan nan 0.1437783433570045 86841.36200546047
0.322 0.031045314117528866 569721.5422732382 nan nan nan 0.14405470819445387 87111.67539651669
0.3225 0.031090246448095056 569301.5417303492 nan nan nan 0.14433109327376342 87382.40880815698
0.323 0.031133566366470435 568881.5395286871 nan nan nan 0.14460749902635936 87653.56223993527
0.3235 0.03117640128337044 568461.5368940287 nan nan nan 0.1448839259455571 87925.13568809241
0.324 0.03121800070384453 568041.5386503104 nan nan nan 0.1451603746161941 88197.12915752518
0.3245 0.03125767988702287 567621.536950474 nan nan nan 0.14543684523692382 88469.54264933908
0.325 0.031294163906770846 567201.5366136789 nan nan nan 0.1457133379625356 88742.37616690225
0.3255 0.03132801412177765 566781.5374795822 nan nan nan 0.14598985297031308 89015.62970501972
0.326 0.03135958482178374 566361.5364599212 nan nan nan 0.14626639086786639 89289.30326873413
0.3265 0.0313885832431613 565941.536053644 nan nan nan 0.146542952224424 89563.39686494989
0.327 0.031415947375268954 565521.5356199242 nan nan nan 0.146819537259843 89837.91048970833
0.3275 0.03144009761924091 565101.5336488716 nan nan nan 0.14709614623971884 90112.84414221068
0.328 0.031461606852654395 564681.5331854918 nan nan nan 0.14737277946918273 90388.19782207433
0.3285 0.0314805745633467 564261.5345422938 nan nan nan 0.14764943725557755 90663.9715274868
0.329 0.03149730848992008 563841.5348313907 nan nan nan 0.14792611985002854 90940.16525776427
0.3295 0.031512202302972296 563421.5343813292 nan nan nan 0.14820282751855834 91216.77901018449
0.33 0.031524765558805186 563001.5307175713 nan nan nan 0.14847956104119903 91493.81278419716
0.3305 0.031535114442390655 562581.5323296182 nan nan nan 0.14875632093305874 91771.26657703555
0.331 0.031542194082521305 562161.5327824287 nan nan nan 0.14903310769049347 92049.14039080066
0.3315 0.03154627866115885 561741.5304228407 nan nan nan 0.14930992171305327 92327.43422677739
0.332 0.03154733676948528 561321.5311613088 nan nan nan 0.1495867632558807 92606.14808781385
0.3325 0.03154523843494074 560901.5312327107 nan nan nan 0.1498636328708065 92885.28197406372
0.333 0.03153995194862867 560481.53061567 nan nan nan 0.15014053063840382 93164.8358844621
0.3335 0.03153135437312453 560061.5319018135 nan nan nan 0.1504174568945184 93444.80982058906
0.334 0.03151927306924922 559641.5305980628 nan nan nan 0.15069441203993017 93725.20378193879
0.3345 0.03150518227135879 559221.5277337305 nan nan nan 0.1509713964667185 94006.01776842111
0.335 0.03148801433986452 558801.5309534414 nan nan nan 0.15124841071082767 94287.25178120848
0.3355 0.031467787118002154 558381.5307118186 nan nan nan 0.15152545528637856 94568.90581582257
0.336 0.03144403825403153 557961.5303181681 nan nan nan 0.15180253061396184 94850.97987558082
0.3365 0.031417196860854354 557541.5302311296 nan nan nan 0.15207963729450172 95133.47396125823
0.337 0.031386711476863116 557121.5330951355 nan nan nan 0.15235677547708257 95416.38807487095
0.3375 0.03135321292372002 556701.5325153492 nan nan nan 0.15263394563166424 95699.7222121431
0.338 0.03131588421506563 556281.5338070712 nan nan nan 0.1529111480237514 95983.47637270903
0.3385 0.031275476310325824 555861.5363120197 nan nan nan 0.1531883829505854 96267.65055902347
0.339 0.031231267699058627 555441.5351121376 nan nan nan 0.1534656505816002 96552.24476880979
0.3395 0.031183980996447286 555021.5353788681 nan nan nan 0.15374295137135002 96837.25900320592
0.34 0.031132132295159803 554601.5359582584 nan nan nan 0.15402028547208216 97122.69326062404
0.3405 0.031075903899189475 554181.5382077147 nan nan nan 0.15429765298366846 97408.54754334896
0.341 0.031016509624435445 553761.5411979827 nan nan nan 0.15457505445902422 97694.82185356774
0.3415 0.03095299578063015 553341.5405472617 nan nan nan 0.1548524904168215 97981.51619193934
0.342 0.030885653130952147 552921.541399864 nan nan nan 0.15512996123172662 98268.63055220299
0.3425 0.030814090608656853 552501.5433606989 nan nan nan 0.15540746726435992 98556.16493862483
0.343 0.030739022519932813 552081.5493314667 nan nan nan 0.1556850089792431 98844.11935068369
0.3435 0.030659421569403857 551661.5508490186 nan nan nan 0.1559625869860484 99132.49378793538
0.34400000000000003 0.03057670042197267 551241.5560675832 nan nan nan 0.15624020181915585 99421.28825449894
0.34450000000000003 0.030489882689842516 550821.5565859401 nan nan nan 0.15651785410567748 99710.50274737253
0.34500000000000003 0.0303987114488453 550401.5593311804 nan nan nan 0.15679554416261537 100000.13727267408
0.34550000000000003 0.030304382809753838 549981.5644981447 nan nan nan 0.15707327237812432 100290.191831661
0.34600000000000003 0.030205755803776886 549561.5669876256 nan nan nan 0.1573510392620464 100580.66642594698
0.34650000000000003 0.03010329767324399 549141.5662131897 nan nan nan 0.15762884522216541 100871.56105480445
0.34700000000000003 0.029996930065362352 548721.5725574945 nan nan nan 0.15790669068230148 101162.87571515083
0.34750000000000003 0.029887043767306637 548301.5768272689 nan nan nan 0.15818457594176966 101454.61040158734
0.34800000000000003 0.029772773396635224 547881.5788747284 nan nan nan 0.1584625016524298 101746.76511740718
0.34850000000000003 0.029654820777069983 547461.5847396239 nan nan nan 0.15874046833990554 102039.33986304638
0.34900000000000003 0.029533369884915138 547041.5903078916 nan nan nan 0.15901847645753225 102332.33464026706
0.34950000000000003 0.02940805972091619 546621.5991411589 nan nan nan 0.15929652654207865 102625.7494469692
0.35000000000000003 0.029279078209477623 546201.6031939085 nan nan nan 0.15957461898980574 102919.5842815569
0.35050000000000003 0.029147305439973344 545781.6094686559 nan nan nan 0.15985275442225863 103213.83914686262
0.35100000000000003 0.029012277978947613 545361.617139246 nan nan nan 0.1601309331765109 103508.5140456203
0.35150000000000003 0.028874207265433046 544941.6204981178 nan nan nan 0.16040915558578883 103803.60897963119
0.352 0.028733049001948705 544521.6268580896 nan nan nan 0.1606874222938903 104099.1239428367
0.3525 0.028588008369433173 544101.6355518403 nan nan nan 0.16096573340193845 104395.05893911993
0.353 0.02843932419489587 543681.6443754478 nan nan nan 0.16124408933398898 104691.41396324856
0.3535 0.028287014531946254 543261.6554341244 nan nan nan 0.16152249046608239 104988.18900865316
0.354 0.028131402804814597 542841.6641576067 nan nan nan 0.1618009372200036 105285.38407846211
0.3545 0.027972393419848626 542421.6752406796 nan nan nan 0.16207942986734597 105582.99916924498
0.355 0.027809934633603876 542001.6840501748 nan nan nan 0.16235796913397013 105881.03428205069
0.3555 0.02764367800650151 541581.691745495 nan nan nan 0.16263655513143926 106179.48942021272
0.356 0.02747420798957735 541161.7041611802 nan nan nan 0.162915188087569 106478.36458235302
0.3565 0.027301472695871094 540741.7111353093 nan nan nan 0.16319386856766438 106777.65977011541
0.357 0.027126343619579198 540321.7227624895 nan nan nan 0.16347259665732594 107077.37497930553
0.3575 0.02694769694976721 539901.732293571 nan nan nan 0.16375137271413207 107377.5102083929
0.358 0.026765705636803475 539481.7472023057 nan nan nan 0.16403019687901974 107678.06545682272
0.3585 0.02657993341421616 539061.757672131 nan nan nan 0.164309069320307 107979.04072487059
0.359 0.026391949492177623 538641.769556768 nan nan nan 0.16458799010479055 108280.43601422856
0.3595 0.026200119347646197 538221.7823390459 nan nan nan 0.164866959300214 108582.25132842342
0.36 0.02600512701499349 537801.793849905 nan nan nan 0.16514597720039587 108884.4866679081
0.3605 0.02580747068220231 537381.806927329 nan nan nan 0.16542504379143907 109187.14203262399
0.361 0.02560689935113477 536961.8199843713 nan nan nan 0.16570415918166065 109490.21741944643
0.3615 0.02540413566519772 536541.83626452 nan nan nan 0.16598332325743292 109793.71283192834
0.362 0.02520001277597114 536121.848404442 nan nan nan 0.16626253620005504 110097.62826602386
0.3625 0.024992272120842273 535701.8583781819 nan nan nan 0.16654179797556315 110401.9637152445
0.363 0.024781851576543463 535281.8762297097 nan nan nan 0.16682110879040757 110706.71918081677
0.3635 0.024568347627642394 534861.8913182721 nan nan nan 0.16710046876135962 111011.89466330611
0.364 0.024352683153526598 534441.9000415837 nan nan nan 0.16737987809458615 111317.49016649327
0.3645 0.0241354255480864 534021.9133010008 nan nan nan 0.16765933679180728 111623.50569704258
0.365 0.02391667674256229 533601.9300113245 nan nan nan 0.16793884513580837 111929.94125528733
0.3655 0.023695916992643364 533181.9450883789 nan nan nan 0.16821840300457197 112236.79684117065
0.366 0.023473488126678026 532761.9557850047 nan nan nan 0.168498010221397 112544.07245437101
0.3665 0.023249085376168536 532341.9712100958 nan nan nan 0.16877766652675544 112851.7680934271
0.367 0.023023246904720608 531921.9838160526 nan nan nan 0.16905737184013991 113159.88375657357
0.3675 0.022795384565542365 531501.9990414833 nan nan nan 0.16933712577764976 113468.41944683084
0.368 0.022566174069682934 531082.0171787121 nan nan nan 0.16961692821011903 113777.37515661748
0.3685 0.02233620803800599 530662.0260355086 nan nan nan 0.16989677914993362 114086.7508884064
0.369 0.02210497763575702 530242.0467782185 nan nan nan 0.17017667859014307 114396.54664017478
0.3695 0.021872510789573817 529822.0615752379 nan nan nan 0.17045662633561207 114706.76241261035
0.37 0.02163973689669076 529402.0757741414 nan nan nan 0.17073662211762272 115017.39820545742
0.3705 0.02140611406298413 528982.0898816469 nan nan nan 0.17101666593047465 115328.45401970368
0.371 0.02117220529647305 528562.1082459339 nan nan nan 0.17129675777075284 115639.92985326936
0.3715 0.02093822230665997 528142.1217148642 nan nan nan 0.17157689761037778 115951.82570350602
0.372 0.0207023238586462 527722.1374188265 nan nan nan 0.17185708508898756 116264.14157451672
0.3725 0.02046563605717693 527302.1538466262 nan nan nan 0.17213731998777893 116576.87746715166
0.373 0.02022803907511176 526882.1688822174 nan nan nan 0.17241760230568343 116890.03338070615
0.3735 0.01998903547740471 526462.1866081395 nan nan nan 0.17269793173404105 117203.60931187191
0.374 0.01974930659203098 526042.2040965328 nan nan nan 0.17297830814122647 117517.605264917
0.3745 0.01950903609539496 525622.2180799495 nan nan nan 0.17325873136993766 117832.02123459056
0.375 0.019267749290654564 525202.2330314207 nan nan nan 0.17353920096711203 118146.85722558398
0.3755 0.019024958201374547 524782.2495564474 nan nan nan 0.1738197167828971 118462.11323541224
0.376 0.018780973778284533 524362.2663554061 nan nan nan 0.17410027848685156 118777.7892652987
0.3765 0.01853517136670303 523942.28344019974 nan nan nan 0.1743808857795618 119093.88531978655
0.377 0.018287662809101237 523522.30079001025 nan nan nan 0.17466153863104397 119410.40139545957
0.3775 0.018038720034111267 523102.31500903686 nan nan nan 0.17494223664249603 119727.33749068335
0.378 0.017788850431559027 522682.33629430784 nan nan nan 0.1752229795667804 120044.69360547105
0.3785 0.01753752377681408 522262.3481457627 nan nan nan 0.17550376688039454 120362.46973882499
0.379 0.01728400943477055 521842.36747822294 nan nan nan 0.1757845982406979 120680.66588958188
0.3795 0.01702853119784388 521422.38747232023 nan nan nan 0.17606547291737137 120999.28205916061
0.38 0.01677098327556412 521002.40393838746 nan nan nan 0.1763463907637393 121318.3182539726
0.3805 0.016511241102087564 520582.4193700049 nan nan nan 0.1766273514683502 121637.77446925365
0.381 0.016249479460275395 520162.4359573839 nan nan nan 0.17690835474988742 121957.6507055352
0.3815 0.01598568566491281 519742.4541871805 nan nan nan 0.17718940039635833 122277.94696370723
0.382 0.01571952491519095 519322.4727531129 nan nan nan 0.1774704880386812 122598.66323973572
0.3825 0.01545125657835345 518902.4922562219 nan nan nan 0.17775161776113305 122919.79953749297
0.383 0.015182009211425361 518482.50642199995 nan nan nan 0.17803278885392593 123241.35585896981
0.3835 0.014909471384231475 518062.52644082427 nan nan nan 0.17831400085938698 123563.33220378798
0.384 0.014634663234645875 517642.54763256345 nan nan nan 0.1785952533065143 123885.72856453499
0.3845 0.014357649228383397 517222.56439983204 nan nan nan 0.178876545589564 124208.54493714702
0.385 0.01407754777432203 516802.584211207 nan nan nan 0.17915787729468008 124531.781324487
0.3855 0.01379510742735708 516382.60542133055 nan nan nan 0.17943924816376614 124855.43773233371
0.386 0.013508986725360675 515962.6253193268 nan nan nan 0.17972065764230727 125179.51415747446
0.3865 0.013220274057196476 515542.6469668209 nan nan nan 0.18000210535108202 125504.01060219087
0.387 0.012927051798737925 515122.6670713884 nan nan nan 0.18028359085546114 125828.92707191294
0.3875 0.012630763560965442 514702.6889939396 nan nan nan 0.1805651134508255 126154.26356741166
0.388 0.012331531650063277 514282.7113750951 nan nan nan 0.18084667230411583 126480.02008691669
0.3885 0.01202889755637809 513862.7300701781 nan nan nan 0.1811282668441137 126806.1966324527
0.389 0.011723467781923819 513442.7521148818 nan nan nan 0.18140989666756105 127132.79320200635
0.3895 0.011413780994560646 513022.77332570433 nan nan nan 0.18169156095900627 127459.80979690996
0.39 0.01110062069633137 512602.79542937584 nan nan nan 0.1819732592489322 127787.24641633098
0.3905 0.01078407422361941 512182.81988182565 nan nan nan 0.1822549910250098 128115.1030564415
0.391 0.010462857040627369 511762.83996333275 nan nan nan 0.18253675546262954 128443.3797207115
0.3915 0.010137460089456672 511342.86058672273 nan nan nan 0.18281855179096587 128772.07640593997
0.392 0.009808305349307081 510922.8822198022 nan nan nan 0.18310037924563374 129101.19311420801
0.3925 0.009476152038824433 510502.90403231565 nan nan nan 0.1833822371004584 129430.72984303957
0.393 0.009140566650835768 510082.9264652707 nan nan nan 0.18366412516953437 129760.68659354886
0.3935 0.008801829643990624 509662.9464869741 nan nan nan 0.18394604321242458 130091.0633706984
0.394 0.00845891127742451 509242.9677041724 nan nan nan 0.1842279908011999 130421.86017687464
0.3945 0.008110270801751033 508822.99115659855 nan nan nan 0.18450996709731743 130753.07700853026
0.395 0.0077573925566518384 508403.00923407706 nan nan nan 0.1847919712058234 131084.7138611279
0.3955 0.007399467371035551 507983.03384582774 nan nan nan 0.18507400239473662 131416.77073199046
0.396 0.0070366421693089844 507563.0592160831 nan nan nan 0.1853560598245209 131749.24761763963
0.3965 0.006669739874168254 507143.0809653406 nan nan nan 0.1856381428306998 132082.14452270672
0.397 0.0062987531109609226 506723.10568964377 nan nan nan 0.18592025077069416 132415.46144672282
0.3975 0.005923524334751207 506303.1268152294 nan nan nan 0.18620238294598415 132749.1983857395
0.398 0.005543649467213758 505883.1545902738 nan nan nan 0.18648453881281957 133083.35534205378
0.3985 0.005158064761738489 505463.1764288929 nan nan nan 0.18676671747688153 133417.93232083297
0.399 0.004767748769970312 505043.2001348223 nan nan nan 0.18704891807121016 133752.92932249513
0.3995 0.004372904404469098 504623.22407820565 nan nan nan 0.1873311398950012 134088.3463420498
0.4 0.003973041067625033 504203.2483831783 nan nan nan 0.1876133824437993 134424.18337600952
0.4005 0.003567684455313485 503783.2709576673 nan nan nan 0.18789564498639438 134760.44042674158
0.401 0.003157457276396844 503363.2962550758 nan nan nan 0.188177926710186 135097.1174890119
0.4015 0.0027423797187538282 502943.3214240218 nan nan nan 0.18846022663169532 135434.21456494648
0.402 0.0023225097407227097 502523.3445926566 nan nan nan 0.1887425439167148 135771.73165763507
0.4025 0.0018979040601740831 502103.3679787064 nan nan nan 0.18902487809078722 136109.6687698198
0.403 0.001468710297349094 501683.3920430076 nan nan nan 0.1893072286775458 136448.0259021784
0.4035 0.0010346685611028065 501263.4194046347 nan nan nan 0.1895895954059339 136786.80305599415
0.404 0.000596015829196398 500843.44245634176 nan nan nan 0.1898719774302737 137126.0002310375
0.4045 0.0001525150905365589 500423.47005369194 nan nan nan 0.19015437431478655 137465.61743204677
0.405 -0.00029566979306986903 500003.49126334843 nan nan nan 0.19043678565462646 137805.65466050745
0.4055 -0.0007479205631363815 499583.5167243284 nan nan nan 0.19071921071591577 138146.11191628993
0.406 -0.0012058382276771426 499163.54158348596 nan nan nan 0.19100164919312673 138486.9892087618
0.40650000000000003 -0.0016671228557154872 498743.56818763644 nan nan nan 0.1912841008237079 138828.28653420095
0.40700000000000003 -0.00213308162066056 498323.59368131263 nan nan nan 0.19156656480255044 139170.00389209
0.40750000000000003 -0.0026035420070702527 497903.61781206715 nan nan nan 0.1918490403957238 139512.14128579153
0.40800000000000003 -0.0030778625615533145 497483.64431612205 nan nan nan 0.19213152701703004 139854.69871015966
0.40850000000000003 -0.003554842348994761 497063.66918101005 nan nan nan 0.19241402367646646 140197.67616353632
0.40900000000000003 -0.004034700520332905 496643.696338217 nan nan nan 0.19269653001402523 140541.07364393552
0.40950000000000003 -0.004516459995153723 496223.7225980281 nan nan nan 0.19297904531040846 140884.89114229844
0.41000000000000003 -0.00500089067521541 495803.7492016499 nan nan nan 0.19326156874856257 141229.1286637534
0.41050000000000003 -0.005489416151479266 495383.7723720675 nan nan nan 0.19354409971684647 141573.78620581597
0.41100000000000003 -0.005981655949774174 494963.79729486845 nan nan nan 0.19382663745068282 141918.86376820932
0.41150000000000003 -0.00647626363450679 494543.82519910776 nan nan nan 0.19410918164677574 142264.3613475223
0.41200000000000003 -0.006971769792982366 494123.8491965401 nan nan nan 0.19439173173691446 142610.2789418074
0.41250000000000003 -0.007469110091884752 493703.87821484497 nan nan nan 0.19467428706649004 142956.61655470807
0.41300000000000003 -0.007968016364555368 493283.9037303602 nan nan nan 0.1949568468103295 143303.3741898691
0.41350000000000003 -0.008467680331172496 492863.93060446566 nan nan nan 0.19523941025043376 143650.55184383894
0.41400000000000003 -0.008969028702874233 492443.95701809373 nan nan nan 0.1955219769441051 143998.1495185054
0.41450000000000004 -0.009470871723156938 492023.9826113019 nan nan nan 0.1958045460791277 144346.16721272227
0.41500000000000004 -0.009973908429977477 491604.0125844235 nan nan nan 0.1960871168103885 144694.60492546475
0.41550000000000004 -0.010477178946904454 491184.0381980507 nan nan nan 0.19636968811857167 145043.46265448674
0.41600000000000004 -0.010981032705616796 490764.06525129813 nan nan nan 0.1966522589153795 145392.74040494082
0.4165 -0.011484115216149383 490344.0931763712 nan nan nan 0.1969348283678125 145742.4381749198
0.417 -0.01198679082349561 489924.1210901329 nan nan nan 0.1972173957030214 146092.5559608577
0.4175 -0.012488520690049605 489504.15042087063 nan nan nan 0.19749995999356373 146443.093753508
0.418 -0.012989614966808111 489084.1731960709 nan nan nan 0.1977825201185093 146794.05155581766
0.4185 -0.013489268661200673 488664.2032339515 nan nan nan 0.19806507506571608 147145.42937641573
0.419 -0.013986544658397805 488244.22987755295 nan nan nan 0.19834762419130703 147497.22721931242
0.4195 -0.014482778620751187 487824.25656281674 nan nan nan 0.1986301664355663 147849.44508289738
0.42 -0.01497747853510026 487404.2832306768 nan nan nan 0.19891270071789105 148202.08296595485
0.4205 -0.015469857675829035 486984.312926553 nan nan nan 0.1991952261800924 148555.14086346695
0.421 -0.01595936572069171 486564.33673405397 nan nan nan 0.1994777419086286 148908.61877180563
0.4215 -0.016446382646558285 486144.3668828269 nan nan nan 0.19976024712261722 149262.51668895502
0.422 -0.01692953757474805 485724.3943713937 nan nan nan 0.20004274088693028 149616.83461197515
0.4225 -0.017408585550843448 485304.42085365014 nan nan nan 0.20032522160958435 149971.5725397076
0.423 -0.017882440535382352 484884.45043762674 nan nan nan 0.2006076885182823 150326.73046893597
0.4235 -0.01835247791117278 484464.47709573293 nan nan nan 0.20089014047406634 150682.30840363458
0.424 -0.018817790225945014 484044.5043463133 nan nan nan 0.20117257631513052 151038.30634966708
0.4245 -0.019278445161175335 483624.53274400585 nan nan nan 0.20145499474204265 151394.72430686653
0.425 -0.019733325326281866 483204.5648438145 nan nan nan 0.2017373947546713 151751.56226825606
0.4255 -0.020183214013425186 482784.5912014876 nan nan nan 0.20201977520722164 152108.8202396856
0.426 -0.020625671353535557 482364.61974881747 nan nan nan 0.20230213488753665 152466.49822164714
0.4265 -0.021062805815093937 481944.6500900626 nan nan nan 0.20258447275518426 152824.59621814865
0.427 -0.02149393767973353 481524.678618365 nan nan nan 0.20286678743850303 153183.1142299604
0.4275 -0.021917912703642305 481104.70659947756 nan nan nan 0.20314907762880505 153542.0522591095
0.428 -0.022335078628673247 480684.7381383433 nan nan nan 0.20343134240028804 153901.41030376713
0.4285 -0.02274527111171425 480264.76738277066 nan nan nan 0.20371358054733135 154261.1883585572
0.429 -0.023147482397257238 479844.79523169703 nan nan nan 0.20399579090616746 154621.38642226925
0.4295 -0.023541451986821397 479424.8286860148 nan nan nan 0.20427797253042176 154982.00448867423
0.43 -0.023928133024089877 479004.8571583168 nan nan nan 0.20456012432230178 155343.04255899217
0.4305 -0.024306145172664845 478584.88836587634 nan nan nan 0.20484224534860646 155704.50063368792
0.431 -0.024675456423869077 478164.9194254062 nan nan nan 0.20512433442881797 156066.37871950507
0.4315 -0.025036410317979176 477744.9503102242 nan nan nan 0.20540639032260527 156428.676816096
0.432 -0.025388742454822873 477324.98166902125 nan nan nan 0.2056884119547848 156791.39491904597
0.4325 -0.025732838943503845 476905.0159938178 nan nan nan 0.20597039825105062 157154.53302709115
0.433 -0.026067335118656453 476485.0456630387 nan nan nan 0.20625234829070024 157518.09113587512
0.4335 -0.026393199112223483 476065.079658603 nan nan nan 0.206534260653006 157882.0692376209
0.434 -0.026710015527967333 475645.1104680588 nan nan nan 0.20681613425115944 158246.46734239368
0.4345 -0.02701668597459197 475225.1442702897 nan nan nan 0.20709796790575957 158611.28545326088
0.435 -0.02731407653082019 474805.1766029106 nan nan nan 0.20737976066443042 158976.52357927043
0.4355 -0.02760238518812012 474385.21018111 nan nan nan 0.20766151181170198 159342.18172142547
0.436 -0.02788067925278691 473965.2437830506 nan nan nan 0.20794322088573813 159708.25986987757
0.4365 -0.028148776036986466 473545.27794801944 nan nan nan 0.2082248872790424 160074.7580233516
0.437 -0.028407069981991797 473125.31311247934 nan nan nan 0.20850651016930305 160441.67617926872
0.4375 -0.02865520846140736 472705.3445403549 nan nan nan 0.20878808826590814 160809.0143374303
0.438 -0.028893121637564072 472285.38176165463 nan nan nan 0.20906962127529627 161176.77249293966
0.4385 -0.029120140457796727 471865.4164328449 nan nan nan 0.20935110875330545 161544.95064612836
0.439 -0.029336328043096487 471445.4504423528 nan nan nan 0.20963255007648837 161913.54881027323
0.4395 -0.02954266787614899 471025.4833398015 nan nan nan 0.20991394449029685 162282.56699433207
0.44 -0.02973906234926965 470605.5186347128 nan nan nan 0.21019529155645272 162652.00520107624
0.4405 -0.029924433564317638 470185.55527149077 nan nan nan 0.210476590433999 163021.86343984609
0.441 -0.030098989008903978 469765.58994522324 nan nan nan 0.21075784076862186 163392.1417083718
0.4415 -0.03026298253504054 469345.6258925809 nan nan nan 0.21103904189388933 163762.84000627793
0.442 -0.03041604790116834 468925.6616903235 nan nan nan 0.2113201933339303 164133.95833300563
0.4425 -0.030558560568293827 468505.6988668168 nan nan nan 0.21160129510956693 164505.49669409037
0.443 -0.030691065031787503 468085.7346852145 nan nan nan 0.211882346993879 164877.45508648775
0.4435 -0.03081427831378119 467665.7732088662 nan nan nan 0.2121633484687525 165249.83351099896
0.444 -0.03092756671753006 467245.8082098805 nan nan nan 0.2124442994626633 165622.63197125847
0.4445 -0.031029674143150172 466825.8463607142 nan nan nan 0.21272520032128775 165995.85046259404
0.445 -0.031121167798032767 466405.88302726956 nan nan nan 0.2130060512503173 166369.48899012807
0.4455 -0.031202055171899112 465985.9221143733 nan nan nan 0.2132868521946202 166743.5475495531
0.446 -0.03127321723947997 465565.9564865278 nan nan nan 0.21356760299872696 167118.02613765144
0.4465 -0.031334328692296576 465145.99589104316 nan nan nan 0.2138483037788984 167492.92475694057
0.447 -0.031383974969625354 464726.03791787085 nan nan nan 0.2141289544600256 167868.2434055156
0.4475 -0.03142343445809587 464306.07682658406 nan nan nan 0.2144095549723357 168243.9820725903
0.448 -0.031454018413126915 463886.1133392798 nan nan nan 0.21469010578066372 168620.14076647797
0.4485 -0.03147379293601433 463466.1558101303 nan nan nan 0.2149706070865741 168996.71947216103
0.449 -0.0314833898441247 463046.1955055021 nan nan nan 0.21525105906402422 169373.71818544492
0.4495 -0.03148400835979587 462626.2379458122 nan nan nan 0.21553146178236188 169751.13690789643
0.45 -0.031474546458797416 462206.27687390137 nan nan nan 0.2158118157317886 170128.97563657034
0.4505 -0.03145607757383677 461786.3187119013 nan nan nan 0.21609212150158724 170507.23436614216
0.451 -0.03142719878446216 461366.3573580816 nan nan nan 0.21637237967017758 170885.91310009727
0.4515 -0.03138861903417176 460946.39599149255 nan nan nan 0.21665259086910602 171265.01184687734
0.452 -0.031341170498754074 460526.4368792236 nan nan nan 0.21693275608815712 171644.53061226357
0.4525 -0.03128503281271261 460106.47896299174 nan nan nan 0.217212876039605 172024.46939310228
0.453 -0.031220894931883052 459686.5181251157 nan nan nan 0.21749295185079948 172404.8281946537
0.4535 -0.031148566099955165 459266.55925324914 nan nan nan 0.2177729840837652 172785.60701459818
0.454 -0.031068708141197984 458846.6019703506 nan nan nan 0.21805297314721828 173166.80585787387
0.4545 -0.030980767058110845 458426.6443665882 nan nan nan 0.21833291956978773 173548.42472417682
0.455 -0.03088437826582219 458006.6862299688 nan nan nan 0.21861282373563976 173930.46360797418
0.4555 -0.030779748568559872 457586.72717497166 nan nan nan 0.21889268633666015 174312.92251091075
0.456 -0.030667962056675414 457166.7710674716 nan nan nan 0.21917250811746541 174695.8014276109
0.4565 -0.030548750762073237 456746.8124551546 nan nan nan 0.21945228979433007 175079.1003570112
0.457 -0.030421814132606546 456326.85433751624 nan nan nan 0.2197320325363615 175462.81930522813
0.4575 -0.030286718248903957 455906.89716370817 nan nan nan 0.22001173731941012 175846.9582741283
0.458 -0.03014521681654757 455486.93949981587 nan nan nan 0.22029140534382424 176231.51726744347
0.4585 -0.029995991377994934 455066.9815116297 nan nan nan 0.220571037114511 176616.49628736533
0.459 -0.029839948395262477 454647.0264334072 nan nan nan 0.22085063311562694 177001.89532290064
0.4595 -0.029677545455948584 454227.06929024745 nan nan nan 0.2211301943036576 177387.71437204044
0.46 -0.029509782162593163 453807.1121923322 nan nan nan 0.22140972136938047 177773.95343840515
0.4605 -0.029336365288224954 453387.15716188477 nan nan nan 0.22168921538407596 178160.6125209209
0.461 -0.02915689446650881 452967.19881986 nan nan nan 0.22196867726263883 178547.691622527
0.4615 -0.02897122643553633 452547.2424454 nan nan nan 0.22224810780248527 178935.1907347336
0.462 -0.028779472918405585 452127.2862818196 nan nan nan 0.22252750812685393 179323.10986270767
0.4625 -0.02858236580119021 451707.3297157659 nan nan nan 0.22280687926951234 179711.44899851846
0.463 -0.028379165568392258 451287.3714694497 nan nan nan 0.22308622239898546 180100.20814008103
0.4635 -0.028169542352358502 450867.41592955554 nan nan nan 0.2233655388542709 180489.3872854089
0.464 -0.027955513993005405 450447.45949994837 nan nan nan 0.22364482993140433 180878.98643991197
0.4645 -0.027737178932005974 450027.5012572739 nan nan nan 0.22392409634480562 181269.00559920014
0.465 -0.027513009087673606 449607.5455526903 nan nan nan 0.22420333947640808 181659.44476342367
0.4655 -0.027284527164825732 449187.59156079503 nan nan nan 0.2244825603936951 182050.30393447715
0.466 -0.027052704103034116 448767.6315589967 nan nan nan 0.22476176001587536 182441.5831090926
0.4665 -0.026817116508300397 448347.67863724363 nan nan nan 0.2250409391467989 182833.2822933458
0.467 -0.02657737516820699 447927.7198276449 nan nan nan 0.2253200986934069 183225.40148716795
0.4675 -0.026333681906896014 447507.7676516125 nan nan nan 0.225599239949224 183617.94068368102
0.468 -0.026087337541258495 447087.8111231054 nan nan nan 0.22587836347158025 184010.8998764547
0.4685 -0.025836909745824987 446667.8571645979 nan nan nan 0.2261574700894995 184404.27906581832
0.46900000000000003 -0.02558395376942981 446247.9044417121 nan nan nan 0.22643656077412747 184798.0782464732
0.46950000000000003 -0.025327602567552388 445827.9500187243 nan nan nan 0.22671563675036213 185192.2974246226
0.47000000000000003 -0.025067652722586993 445407.9950665437 nan nan nan 0.2269946994537383 185586.9365957151
0.47050000000000003 -0.02480422471232083 444988.0451576055 nan nan nan 0.22727374998388483 185981.99576119203
0.47100000000000003 -0.02453716152751523 444568.0900493535 nan nan nan 0.2275527898883521 186377.47491998278
0.47150000000000003 -0.024267703357605502 444148.13555849093 nan nan nan 0.22783182015897505 186773.37407193336
0.47200000000000003 -0.023995048844236425 443728.1805101042 nan nan nan 0.22811084204059687 187169.6932159372
0.47250000000000003 -0.02372022363181593 443308.2299843341 nan nan nan 0.22838985702929812 187566.4323478096
0.47300000000000003 -0.023443727445224116 442888.2767779421 nan nan nan 0.22866886658896884 187963.5914707987
0.47350000000000003 -0.023165384714660616 442468.3280810865 nan nan nan 0.2289478721438241 188361.17058108145
0.47400000000000003 -0.022885277599945242 442048.3728894199 nan nan nan 0.22922687487983356 188759.169678399
0.47450000000000003 -0.02260336352547427 441628.41939869267 nan nan nan 0.22950587566456954 189157.58877013988
0.47500000000000003 -0.02231963821633466 441208.46566353197 nan nan nan 0.22978487584671548 189556.42785719692
0.47550000000000003 -0.022035277782738776 440788.5132711424 nan nan nan 0.2300638769636835 189955.68694686214
0.47600000000000003 -0.02174952934254175 440368.5625691575 nan nan nan 0.23034288005249035 190355.36604113466
0.47650000000000003 -0.0214636994503189 439948.610870048 nan nan nan 0.2306218860638013 190755.4651350763
0.47700000000000004 -0.021177951482341983 439528.6569876712 nan nan nan 0.23090089588719956 191155.98422714515
0.47750000000000004 -0.020891957808976645 439108.70558641985 nan nan nan 0.2311799104501892 191556.9233117752
0.47800000000000004 -0.020605366866032163 438688.7539050225 nan nan nan 0.2314589304540406 191958.28239608044
0.47850000000000004 -0.020317935001576082 438268.8021943207 nan nan nan 0.231737957107345 192360.06148355958
0.47900000000000004 -0.020030259981416332 437848.8493199627 nan nan nan 0.23201699098419193 192762.26056572294
0.47950000000000004 -0.01974313415574289 437428.90025330393 nan nan nan 0.2322960330163678 193164.87964211212
0.48 -0.01945697246674357 437008.94765119086 nan nan nan 0.23257508408692273 193567.91871305992
0.4805 -0.019170643097099694 436588.9978804113 nan nan nan 0.23285414494139353 193971.37778625244
0.481 -0.01888424519292716 436169.0469820612 nan nan nan 0.23313321647657165 194375.25686685788
0.4815 -0.01859887181726591 435749.0971646846 nan nan nan 0.23341229968692023 194779.55596020646
0.482 -0.018314372567877896 435329.1466194952 nan nan nan 0.2336913956391208 195184.2750762247
0.4825 -0.018031074413712295 434909.1959118458 nan nan nan 0.2339705051225473 195589.41422060604
0.483 -0.017747239250829373 434489.2468301716 nan nan nan 0.23424962914025477 195994.97339117053
0.4835 -0.017463617536528357 434069.2986293026 nan nan nan 0.23452876885595647 196400.95257987594
0.484 -0.01718014512787099 433649.34990780137 nan nan nan 0.23480792478872206 196807.3517890609
0.4845 -0.016897603402401075 433229.3983267789 nan nan nan 0.23508709757741167 197214.17100586247
0.485 -0.016615928399807092 432809.45182787336 nan nan nan 0.2353662878730422 197621.41022374172
0.4855 -0.016335170681270463 432389.5029242387 nan nan nan 0.23564549625326453 198029.06943480085
0.486 -0.016055849453975174 431969.5552225897 nan nan nan 0.23592472312276852 198437.1486405698
0.4865 -0.01577706369091903 431549.60853125894 nan nan nan 0.2362039687476297 198845.6478410197
0.487 -0.015499151096231992 431129.66098032636 nan nan nan 0.23648323357287857 199254.56704476936
0.4875 -0.015222505782378548 430709.71453102655 nan nan nan 0.23676251834126202 199663.90624881524
0.488 -0.014948239298506655 430289.768971442 nan nan nan 0.23704182413157712 200073.66546329053
0.4885 -0.01467546320515594 429869.8219963988 nan nan nan 0.2373211508142435 200483.84468957657
0.489 -0.014404287176213223 429449.87512852426 nan nan nan 0.23760049856606788 200894.4439192965
0.4895 -0.014134316693300727 429029.9291582866 nan nan nan 0.23787986722428184 201305.46316417333
0.49 -0.013865707472108232 428609.9851732275 nan nan nan 0.23815925701463822 201716.90242985182
0.4905 -0.01359793572879207 428190.0392420971 nan nan nan 0.2384386677333922 202128.7617069666
0.491 -0.013331982478923884 427770.09611874353 nan nan nan 0.23871809931787125 202541.0410026964
0.4915 -0.01306813303272108 427350.15131106495 nan nan nan 0.23899755157825242 202953.74031727188
0.492 -0.01280679003635923 426930.20598908863 nan nan nan 0.2392770241165631 203366.85965199728
0.4925 -0.012547863161218338 426510.26240102435 nan nan nan 0.23955651672105954 203780.39900858107
0.493 -0.012290089691149956 426090.31849890813 nan nan nan 0.2398360294341654 204194.35838200766
0.4935 -0.012034782754427669 425670.37535179255 nan nan nan 0.24011556212609864 204608.73777382183
0.494 -0.011781739704850792 425250.4313234876 nan nan nan 0.24039511431310445 205023.53718737361
0.4945 -0.011530225205874217 424830.4871021238 nan nan nan 0.24067468568231293 205438.7566180926
0.495 -0.01128038722190304 424410.5464688395 nan nan nan 0.24095427634618286 205854.39606598765
0.4955 -0.011033428490012959 423990.59929790284 nan nan nan 0.2412338854412082 206270.45553386144
0.496 -0.010788275092318915 423570.6591992385 nan nan nan 0.24151351277916347 206686.93502770452
0.4965 -0.01054538603811369 423150.71553520503 nan nan nan 0.24179315758835135 207103.83454827906
0.497 -0.010305065712888261 422730.77489171416 nan nan nan 0.24207281849804851 207521.15409519649
0.4975 -0.010065469531760343 422310.8312964277 nan nan nan 0.24235249482238214 207938.89367048864
0.498 -0.009827622944372763 421890.890816309 nan nan nan 0.2426321856568519 208357.0532691292
0.4985 -0.00959164928448671 421470.9493917369 nan nan nan 0.24291188998133317 208775.63289485633
0.499 -0.009357470821345347 421051.00646447396 nan nan nan 0.24319160727836442 209194.63254548935
0.4995 -0.009126133286821906 420631.063642275 nan nan nan 0.2434713369477884 209614.05222627736
0.5 -0.008897183851978888 420211.12332029437 nan nan nan 0.2437510775093278 210033.8919344293
0.5005000000000001 -0.008669470208859456 419791.18060228846 nan nan nan 0.24403082854926383 210454.15166995258
0.501 -0.008442283397046165 419371.24071921903 nan nan nan 0.2443105895066559 210874.8314330461
0.5015000000000001 -0.00821716352893614 418951.29757215374 nan nan nan 0.24459035968774226 211295.93122402488
0.502 -0.007993246573796575 418531.3587442308 nan nan nan 0.24487013770526875 211717.45104591746
0.5025000000000001 -0.0077709436765734646 418111.4170089167 nan nan nan 0.24514992222001455 212139.3908936405
0.503 -0.0075494056607948905 417691.4798406584 nan nan nan 0.24542971234850278 212561.75076966308
0.5035000000000001 -0.0073291496656228165 417271.53839994274 nan nan nan 0.2457095072677326 212984.5306701208
0.504 -0.007111013091054337 416851.5999914364 nan nan nan 0.2459893055426905 213407.7306001488
0.5045000000000001 -0.006894236875199963 416431.6624811947 nan nan nan 0.24626910610407932 213831.35055766904
0.505 -0.006678482283776191 416011.72271768015 nan nan nan 0.24654890799914583 214255.39054303986
0.5055000000000001 -0.006463777511433206 415591.7859693214 nan nan nan 0.2468287098543035 214679.85055551011
0.506 -0.006251392521302978 415171.84575115755 nan nan nan 0.24710851043007565 215104.7305886707
0.5065000000000001 -0.006039678156465248 414751.9052725382 nan nan nan 0.24738830828118383 215530.0306395882
0.507 -0.005829853411676406 414331.9681755337 nan nan nan 0.24766810259181737 215955.75070834023
0.5075000000000001 -0.005620229782937825 413912.0322154345 nan nan nan 0.24794789229678724 216381.890799843
0.508 -0.005412095152977287 413492.0920408333 nan nan nan 0.2482276762607194 216808.45091075593
0.5085000000000001 -0.0052052162110597 413072.1558454002 nan nan nan 0.24850745293073492 217235.4310398492
0.509 -0.004999547851675454 412652.2200305993 nan nan nan 0.2487872210145938 217662.8311925631
0.5095000000000001 -0.004794970637854786 412232.28383215214 nan nan nan 0.24906697945705214 218090.65136727804
0.51 -0.0045915195632731534 411812.34532324167 nan nan nan 0.2493467269609234 218518.89156258147
0.5105000000000001 -0.004387789604962914 411392.40918002947 nan nan nan 0.2496264627549355 218947.55177811033
0.511 -0.004184765561826821 410972.4737390003 nan nan nan 0.2499061861220897 219376.6320062577
0.5115000000000001 -0.0039814340871521855 410552.53800907446 nan nan nan 0.25018589635524596 219806.1322573449
0.512 -0.003778877185023707 410132.6011151441 nan nan nan 0.25046559259123824 220236.05252538942
0.5125 -0.0035757912761387022 409712.6666059604 nan nan nan 0.25074527378120076 220666.39279759373
0.513 -0.003373923357399269 409292.73086169694 nan nan nan 0.2510249392978902 221097.15308298223
0.5135 -0.0031726175340368173 408872.7946936302 nan nan nan 0.25130458802959016 221528.3333800093
0.514 -0.002970839178693229 408452.8577051754 nan nan nan 0.2515842194592394 221959.93367729886
0.5145 -0.0027694369069580314 408032.92341627297 nan nan nan 0.2518638329287447 222391.95397806345
0.515 -0.0025675506786010907 407612.9871351688 nan nan nan 0.2521434279615136 222824.3942726427
0.5155 -0.002365150870709703 407193.05540695996 nan nan nan 0.2524230040435753 223257.25456079957
0.516 -0.002162054978448829 406773.1195787734 nan nan nan 0.2527025611328813 223690.53484024084
0.5165 -0.001958093617243626 406353.18436274835 nan nan nan 0.25298209847894976 224124.23511974333
0.517 -0.0017543071617057238 405933.24920993653 nan nan nan 0.25326161545557224 224558.355406479
0.5175 -0.0015498761070304845 405513.3138486716 nan nan nan 0.25354111165375126 224992.89571540517
0.518 -0.0013450088030930937 405093.3779480308 nan nan nan 0.25382058638522065 225427.85604383925
0.5185 -0.0011403697031787013 404673.44685123774 nan nan nan 0.254100039275542 225863.23640139186
0.519 -0.0009350116064046872 404253.5130438933 nan nan nan 0.25437946967274316 226299.0367906775
0.5195 -0.0007286845657719427 403833.5787794718 nan nan nan 0.2546588772963852 226735.2572052895
0.52 -0.000523163392208982 403413.6457178764 nan nan nan 0.2549382614247072 227171.89763396594
0.5205 -0.00031756362256439016 402993.71291500924 nan nan nan 0.2552176218917133 227608.9580704931
0.521 -0.000111956971696113 402573.77706243156 nan nan nan 0.2554969585535072 228046.43850868664
0.5215 9.340606261229051e-05 402153.84478259523 nan nan nan 0.25577627170747474 228484.33893939806
0.522 0.0002988073646515861 401733.91095275426 nan nan nan 0.2560555611158009 228922.65936157148
0.5225 0.0005044221758753107 401313.9779727862 nan nan nan 0.2563348263792927 229361.3997754115
0.523 0.0007099828036322348 400894.0461298338 nan nan nan 0.25661406670154363 229800.56019101565
0.5235 0.0009154174650671601 400474.1134702472 nan nan nan 0.2568932815983007 230240.14060392723
0.524 0.0011211044121122193 400054.18310653843 nan nan nan 0.25717247113084557 230680.14100529093
0.5245 0.0013267556282653026 399634.2512288754 nan nan nan 0.2574516355667377 231120.56140177982
0.525 0.0015324287536381364 399214.32077788876 nan nan nan 0.25773077447257936 231561.40179521538
0.5255 0.0017382210034361367 398794.38938241027 nan nan nan 0.25800988761398536 232002.66219156695
0.526 0.0019438228938413941 398374.4594087053 nan nan nan 0.2582889746295697 232444.34258815984
0.5265 0.0021493043823280315 397954.52853746264 nan nan nan 0.2585680353738827 232886.4429756912
0.527 0.002354469662365587 397534.59797790204 nan nan nan 0.2588470695306795 233328.96335291397
0.5275 0.0025588720205246005 397114.66903598566 nan nan nan 0.2591260776660771 233771.90371045668
0.528 0.0027628485417586454 396694.74060963746 nan nan nan 0.259405059861913 234215.26404812714
0.5285 0.0029648001990516086 396274.8122167254 nan nan nan 0.2596840158493735 234659.044370437
0.529 0.003165099479805405 395854.8836783246 nan nan nan 0.2599629452152005 235103.24467277198
0.5295 0.003363960574800405 395434.95456705935 nan nan nan 0.260241847470982 235547.86496021907
0.53 0.003561599674491749 395015.0262067221 nan nan nan 0.2605207218303404 235992.90523404407
0.5305 0.003758267427551216 394595.1005980734 nan nan nan 0.26079956834718165 236438.36549421353
0.531 0.003952871133407195 394175.172617252 nan nan nan 0.2610783869669292 236884.24574175954
0.5315 0.004145609839209195 393755.24574032996 nan nan nan 0.2613571777580439 237330.54597446264
0.532 0.004336609126567126 393335.320468666 nan nan nan 0.2616359407539382 237777.26619756263
0.5325 0.004526406554923184 392915.39222233585 nan nan nan 0.26191467559851755 238224.4064027472
0.533 0.0047138799331832805 392495.4675757349 nan nan nan 0.2621933827160618 238671.96659653843
0.5335 0.0048994383871078726 392075.54182311264 nan nan nan 0.2624720623778965 239119.9467780627
0.534 0.005082757060555206 391655.6135991631 nan nan nan 0.26275071469969336 239568.3469550226
0.5345 0.005264320027859494 391235.68876840547 nan nan nan 0.26302933943479223 240017.1671364419
0.535 0.005443356713910273 390815.7626265295 nan nan nan 0.2633079364926717 240466.40732192795
0.5355 0.005619301100207055 390395.836767693 nan nan nan 0.26358650538092576 240916.06750325317
0.536 0.005792168888075836 389975.9127421289 nan nan nan 0.2638650458642769 241366.14768462325
0.5365 0.005960645243532951 389555.9873246664 nan nan nan 0.2641435576323047 241816.6478633326
0.537 0.006125896495083223 389136.0629701073 nan nan nan 0.2644220409883817 242267.56803871418
0.5375 0.006287574425213102 388716.1381281997 nan nan nan 0.26470049602110945 242718.9082167509
0.538 0.006446126532578457 388296.21323746565 nan nan nan 0.26497892238548126 243170.6683899309
0.5385 0.006601674353998938 387876.2893350935 nan nan nan 0.2652573196405346 243622.84856082694
0.539 0.0067536963257177176 387456.3656729263 nan nan nan 0.2655356880683655 244075.44873197406
0.5395 0.006901554642409936 387036.44153060537 nan nan nan 0.26581402746366983 244528.46891423443
0.54 0.007046017601929683 386616.52023893606 nan nan nan 0.26609233765004564 244981.90910089778
0.5405 0.007187652247837339 386196.59956179553 nan nan nan 0.26637061844772747 245435.7693032826
0.541 0.007325364159322392 385776.6782839893 nan nan nan 0.26664886939084187 245890.0495173106
0.5415 0.0074595711668511136 385356.7553662167 nan nan nan 0.26692709018044747 246344.74974439497
0.542 0.007590009973741423 384936.8365813697 nan nan nan 0.26720528076196887 246799.86997946474
0.5425 0.0077174127056025554 384516.9125296994 nan nan nan 0.2674834410637037 247255.41022530108
0.543 0.007839908215625474 384096.9949893386 nan nan nan 0.2677615705175793 247711.37049727756
0.5435 0.007958254971723448 383677.07396258845 nan nan nan 0.2680396688126664 248167.75079248892
0.544 0.008072340203546871 383257.15368992544 nan nan nan 0.2683177357180865 248624.55110546196
0.5445 0.008182041947720112 382837.23558080825 nan nan nan 0.26859577088527475 249081.77143352592
0.545 0.008287398429109954 382417.3153005551 nan nan nan 0.2688737736646964 249539.41176791984
0.5455 0.008388156687778451 381997.39684708207 nan nan nan 0.2691517442979512 249997.47211025734
0.546 0.008483748291862542 381577.4778074375 nan nan nan 0.26942968241787696 250455.95246804002
0.5465 0.008575046912066522 381157.55958318926 nan nan nan 0.2697075877494723 250914.85283898533
0.547 0.008663007739542247 380737.642978643 nan nan nan 0.26998546031233694 251374.17323134173
0.5475 0.008747132143874218 380317.72227403556 nan nan nan 0.2702633001637738 251833.91364551103
0.548 0.008827074218308669 379897.8072836129 nan nan nan 0.27054110727057806 252294.07407442707
0.5485 0.008902965852018 379477.8875988183 nan nan nan 0.2708188818573657 252754.65452182794
0.549 0.008975146272252764 379057.969645242 nan nan nan 0.27109662399896284 253215.65497972709
0.5495 0.009041423500894845 378638.0534293053 nan nan nan 0.2713743333094043 253677.0754530235
0.55 0.00910310095929909 378218.1367041096 nan nan nan 0.2716520105614543 254138.9159330815
0.5505 0.009160841285676019 377798.2194051841 nan nan nan 0.27192965601187746 254601.17640740657
0.551 0.009214192277130514 377378.3027643748 nan nan nan 0.2722072695415444 255063.8568704271
0.5515 0.009263020747128514 376958.3888204398 nan nan nan 0.272484851501958 255526.95733000082
0.552 0.00930670695564617 376538.4741452338 nan nan nan 0.2727624019150157 255990.47779017885
0.5525 0.00934524127103757 376118.5579254507 nan nan nan 0.2730399212229433 256454.41824845903
0.553 0.009378351856862706 375698.6449507085 nan nan nan 0.2733174101367942 256918.77871107968
0.5535 0.009406959168557105 375278.73101245426 nan nan nan 0.27359486867413146 257383.55920141513
0.554 0.009431720347776226 374858.8144032081 nan nan nan 0.27387229731703056 257848.7597068267
0.5545 0.009451538042418068 374438.9003738301 nan nan nan 0.27414969658934124 258314.3802439348
0.555 0.009467536626280337 374018.98567492305 nan nan nan 0.27442706625503205 258780.42081569665
0.5555 0.009479807678667799 373599.0730163405 nan nan nan 0.27470440640165167 259246.88141851712
0.556 0.009487753911830973 373179.1568086526 nan nan nan 0.274981717099409 259713.76205754888
0.5565 0.009491539646541399 372759.24428256386 nan nan nan 0.27525899804974024 260181.06273999737
0.557 0.009493198990672901 372339.3279521445 nan nan nan 0.27553624995088216 260648.7834579295
0.5575 0.009491836413927283 371919.4160790965 nan nan nan 0.2758134727777652 261116.9242191131
0.558 0.00948733246043466 371499.50244490453 nan nan nan 0.27609066694701506 261585.4850182607
0.5585 0.009478315107766418 371079.59107314626 nan nan nan 0.2763678325544989 262054.46585460292
0.559 0.009466241286522981 370659.67553808243 nan nan nan 0.2766449697697749 262523.86673347926
0.5595 0.009452022719657284 370239.7640850371 nan nan nan 0.27692207903276744 262993.6876459578
0.56 0.009434955946926114 369819.84823508357 nan nan nan 0.27719916094324376 263463.9285929885
0.5605 0.009414762750022235 369399.93462678127 nan nan nan 0.2774762161991381 263934.5895756422
0.561 0.00939176339879148 368980.02473927813 nan nan nan 0.27775324457322204 264405.67059785454
0.5615 0.009365574356736331 368560.11159448035 nan nan nan 0.278030246621153 264877.17164483725
0.562 0.00933567110824025 368140.2002522067 nan nan nan 0.2783072224432439 265349.09271241684
0.5625 0.00930268816957469 367720.2864938447 nan nan nan 0.2785841724093075 265821.43378573953
0.5630000000000001 0.009265926947151644 367300.37675474124 nan nan nan 0.27886109646003554 266294.1948432086
0.5635 0.009226530263419153 366880.4635296749 nan nan nan 0.2791379950660676 266767.3758839247
0.5640000000000001 0.009184778521026392 366460.5522126913 nan nan nan 0.27941486835084367 267240.9769158469
0.5645 0.009141326878083937 366040.64367622253 nan nan nan 0.2796917166733274 267714.9979388922
0.5650000000000001 0.009095339754457655 365620.73336461163 nan nan nan 0.27996854083882705 268189.438956986
0.5655 0.009047390708441976 365200.823863445 nan nan nan 0.2802453408423843 268664.29997208714
0.5660000000000001 0.00899694905172045 364780.91423461697 nan nan nan 0.28052211680328365 269139.5810006198
0.5665 0.008944902522244613 364361.0036114628 nan nan nan 0.28079886915058533 269615.2820410187
0.5670000000000001 0.008891166306864555 363941.09254475613 nan nan nan 0.2810755985933259 270091.4030775883
0.5675 0.008835399581753332 363521.18562306865 nan nan nan 0.28135230546076173 270567.94410466944
0.5680000000000001 0.00877871493986998 363101.27299598925 nan nan nan 0.2816289903912586 271044.90510476363
0.5685 0.00871984474507646 362681.36729723157 nan nan nan 0.281905654779899 271522.2860907928
0.5690000000000001 0.0086592540034409 362261.457605933 nan nan nan 0.2821822984903599 272000.0870698076
0.5695 0.00859780560068224 361841.54827658506 nan nan nan 0.28245892179330034 272478.30804366537
0.5700000000000001 0.008534633620895784 361421.6394128347 nan nan nan 0.28273552486653913 272956.9490197826
0.5705 0.008469632307271371 361001.73098824744 nan nan nan 0.28301210728256093 273436.0099984703
0.5710000000000001 0.008403023153290279 360581.82335784455 nan nan nan 0.28328866955131876 273915.4909674334
0.5715 0.008335576687021175 360161.9150765067 nan nan nan 0.2835652120877652 274395.39192523086
0.5720000000000001 0.008266172639374016 359742.0077153249 nan nan nan 0.2838417354258113 274875.7128694713
0.5725 0.00819461728333831 359322.0973147785 nan nan nan 0.2841182396715834 275356.45381102996
0.5730000000000001 0.008121607316249255 358902.19089320104 nan nan nan 0.2843947238996337 275837.61475164
0.5735 0.008046974072749468 358482.2819054963 nan nan nan 0.28467118828985577 276319.1957008662
0.5740000000000001 0.007971272202952392 358062.37467906636 nan nan nan 0.28494763355979624 276801.1966615386
0.5745 0.007893922618810443 357642.4700657481 nan nan nan 0.28522406048501503 277283.6176301541
0.5750000000000001 0.00781534115789176 357222.5626506415 nan nan nan 0.28550046937506957 277766.4586054696
0.5755 0.007735369421969885 356802.6571599871 nan nan nan 0.2857768606669688 278249.71958005277
0.5760000000000001 0.007654749227189708 356382.75040191587 nan nan nan 0.2860532344729371 278733.4005526358
0.5765 0.00757207678997892 355962.84737653576 nan nan nan 0.28632959074810843 279217.50151218753
0.577 0.007488309732620148 355542.9408457236 nan nan nan 0.28660592961211595 279702.02247116016
0.5775 0.007403207117664641 355123.03475539474 nan nan nan 0.2868822518545883 280186.96342965536
0.578 0.007317728132203124 354703.1300395301 nan nan nan 0.28715855806982843 280672.3243765522
0.5785 0.0072315250720339135 354283.2241818806 nan nan nan 0.2874348483238648 281158.105304186
0.579 0.00714355639157922 353863.32179767697 nan nan nan 0.2877111225576854 281644.3062183466
0.5795 0.007054229048536397 353443.41706299694 nan nan nan 0.2879873808784135 282130.92712085403
0.58 0.006963444557147047 353023.5139149173 nan nan nan 0.28826362324458144 282617.9680168811
0.5805 0.006871667118384682 352603.6088807352 nan nan nan 0.28853984984811976 283105.428910022
0.581 0.0067790681055818185 352183.7056604652 nan nan nan 0.28881606103301816 283593.3098068559
0.5815 0.00668551968360531 351763.8022896862 nan nan nan 0.2890922568814468 284081.6107169138
0.582 0.00659061299944329 351343.9024269502 nan nan nan 0.28936843815424834 284570.33164257754
0.5825 0.00649439534165155 350924.000925258 nan nan nan 0.28964460518795804 285059.4725871302
0.583 0.0063959981817444935 350504.0999332357 nan nan nan 0.28992075784771476 285549.0335430619
0.5835 0.0062954395592421195 350084.1976644788 nan nan nan 0.29019689564858675 286039.0144934844
0.584 0.006193410752118676 349664.2979260618 nan nan nan 0.290473018594023 286529.41543193266
0.5845 0.006091015378068174 349244.39825834864 nan nan nan 0.29074912699059224 287020.23637667106
0.585 0.0059871099649340676 348824.49671323865 nan nan nan 0.29102522162886857 287511.4773341871
0.5855 0.00588205209378896 348404.59883588314 nan nan nan 0.2913013029148627 288003.1383080879
0.586 0.0057759814797372355 347984.7020009745 nan nan nan 0.29157737047959553 288495.2192880828
0.5865 0.005669148853321424 347564.80288694805 nan nan nan 0.2918534244264619 288987.72027865244
0.587 0.00556191341731621 347144.90435938624 nan nan nan 0.2921294646665374 289480.64128163207
0.5875 0.005452835501990337 346725.0060183351 nan nan nan 0.2924054912147894 289973.9822991477
0.588 0.00534237553321499 346305.1084647805 nan nan nan 0.2926815041851022 290467.7433275849
0.5885 0.005230547325290006 345885.2105269448 nan nan nan 0.2929575032152658 290961.9243740418
0.589 0.005117423519469809 345465.31224815943 nan nan nan 0.29323348836532676 291456.52543110884
0.5895 0.005003598377086233 345045.4159425694 nan nan nan 0.29350945963619945 291951.54649174237
0.59 0.004887649636486659 344625.5194667143 nan nan nan 0.29378541689182375 292446.9875595524
0.5905 0.0047705043132516035 344205.62206482 nan nan nan 0.2940613595762946 292942.8486413792
0.591 0.004651547076164752 343785.72663149977 nan nan nan 0.29433728716286967 293439.1297377404
0.5915 0.004531199249489673 343365.83218791074 nan nan nan 0.2946131991092778 293935.830853802
0.592 0.004409461122402723 342945.9364355481 nan nan nan 0.2948890952399721 294432.95197874954
0.5925 0.004285671794313243 342526.0429151168 nan nan nan 0.2951649749825369 294930.49313163775
0.593 0.004159712182260167 342106.1493253635 nan nan nan 0.29544083734395704 295428.4543166619
0.5935 0.004031772240765508 341686.25283203827 nan nan nan 0.29571668202918727 295926.83553735603
0.594 0.003902193264565666 341266.3583345095 nan nan nan 0.29599250786617565 296425.6368049284
0.5945 0.0037712406663671844 340846.46819374216 nan nan nan 0.29626831479496046 296924.85811316525
0.595 0.0036387884787831646 340426.5762952616 nan nan nan 0.2965441023709188 297424.4994633385
0.5955 0.0035037883380125427 340006.6828645699 nan nan nan 0.2968198705851938 297924.56086396374
0.596 0.003367079148943099 339586.78868979093 nan nan nan 0.2970956190086782 298425.0422952404
0.5965 0.0032287534087792093 339166.89661844354 nan nan nan 0.2973713466133828 298925.9437575479
0.597 0.003088880322296461 338747.006203233 nan nan nan 0.2976470524220468 299427.2652476543
0.5975 0.00294709718406111 338327.1139705423 nan nan nan 0.29792273605740616 299929.0067551936
0.598 0.002803982729080139 337907.2213544893 nan nan nan 0.2981983965723395 300431.16828101524
0.5985 0.002659837796710718 337487.3318019698 nan nan nan 0.2984740332321103 300933.7498224362
0.599 0.002512852247925415 337067.43914025184 nan nan nan 0.29874964511491975 301436.75137825444
0.5995 0.002364053555305811 336647.5511082587 nan nan nan 0.2990252306215434 301940.1729425936
0.6 0.002213291376486592 336227.6603752684 nan nan nan 0.29930078872130356 302444.01450847863
0.6005 0.0020621005523985235 335807.7713014067 nan nan nan 0.29957631881726937 302948.2760712279
0.601 0.0019093466604548298 335387.8835211203 nan nan nan 0.29985182039933533 303452.9576423222
0.6015 0.0017545742383305875 334967.9937740587 nan nan nan 0.30012729242524955 303958.0592163127
0.602 0.0015988488375455483 334548.10517919593 nan nan nan 0.30040273400640105 304463.58080088074
0.6025 0.0014407563463322583 334128.2160093611 nan nan nan 0.30067814418347405 304969.5224071871
0.603 0.0012821693842795894 333708.32917006576 nan nan nan 0.3009535221072008 305475.88403460203
0.6035 0.0011229575867655276 333288.44112290174 nan nan nan 0.30122886661043724 305982.66567101283
0.604 0.0009620937092014696 332868.5572119136 nan nan nan 0.3015041764534096 306489.86731090065
0.6045 0.0008000338301993441 332448.6694540435 nan nan nan 0.30177945052783095 306997.48896302335
0.605 0.000636222426888944 332028.78242759116 nan nan nan 0.3020546874322982 307505.5306287093
0.6055 0.0004717232443463022 331608.89576896414 nan nan nan 0.30232988620407936 308013.9922969028
0.606 0.0003057654372815309 331189.0098397168 nan nan nan 0.30260504597946125 308522.87397580204
0.6065 0.0001400082092294688 330769.12288694555 nan nan nan 0.30288016574274956 309032.1756714594
0.607 -2.595167768293473e-05 330349.2362218131 nan nan nan 0.30315524534319904 309541.8973944659
0.6075 -0.00019291746109977237 329929.3511161446 nan nan nan 0.3034302835118267 310052.03915341827
0.608 -0.0003597392081499457 329509.4656360748 nan nan nan 0.3037052792643918 310562.6009424854
0.6085 -0.0005265859703476103 329089.5795916825 nan nan nan 0.30398023264253665 311073.58274977945
0.609 -0.0006941812604978523 328669.69592233025 nan nan nan 0.30425514276170107 311584.984572636
0.6095 -0.000862110773915949 328249.81023197377 nan nan nan 0.30453000854744494 312096.8064166086
0.61 -0.0010293108135506488 327829.92837314727 nan nan nan 0.3048048299938474 312609.04827650473
0.6105 -0.0011961586681501321 327410.0446169509 nan nan nan 0.305079606606582 313121.710160055
0.611 -0.0013616885513380015 326990.1613327951 nan nan nan 0.30535433893117925 313634.792058945
0.6115 -0.0015277418054859976 326570.28042355157 nan nan nan 0.30562902665097463 314148.2939823538
0.612 -0.0016929660314681945 326150.39874724974 nan nan nan 0.30590366903227184 314662.2159323375
0.6125 -0.001857831623392186 325730.51682268165 nan nan nan 0.30617826569281 315176.5579057287
0.613 -0.0020225515336408906 325310.6337598751 nan nan nan 0.3064528164438412 315691.3199073367
0.6135 -0.002187424752948762 324890.7556521176 nan nan nan 0.30672732085922827 316206.5019322783
0.614 -0.002351444235686836 324470.87296754547 nan nan nan 0.30700177841566234 316722.10398483835
0.6145 -0.0025152857253576506 324050.9927077097 nan nan nan 0.307276188678935 317238.12606299954
0.615 -0.002678204506844178 323631.1144272352 nan nan nan 0.3075505507531888 317754.5681530254
0.6155 -0.002839810995385982 323211.2334297401 nan nan nan 0.3078248640660639 318271.43024896417
0.616 -0.003000151415219133 322791.35354807397 nan nan nan 0.30809912882595264 318788.71235856105
0.6165 -0.0031604102712342406 322371.47152685386 nan nan nan 0.3083733451581213 319306.4144667169
0.617 -0.0033193171271260293 321951.592491055 nan nan nan 0.3086475132218685 319824.53656557336
0.6175 -0.003477665716919048 321531.71192487364 nan nan nan 0.30892163335336054 320343.0786650919
0.618 -0.0036342497342589618 321111.83213759173 nan nan nan 0.30919570564458504 320862.0407844831
0.6185 -0.0037903580478523325 320691.9505597966 nan nan nan 0.30946973112203174 321381.42292429716
0.619 -0.003946569484689723 320272.0696461552 nan nan nan 0.30974370975427196 321901.2250792915
0.6195 -0.004101094534312529 319852.1911271587 nan nan nan 0.3100176422517915 322421.44723915384
0.62 -0.004253595402871055 319432.31170824607 nan nan nan 0.3102915286616387 322942.0894143801
0.6205 -0.00440585672140479 319012.43239039066 nan nan nan 0.31056536954852915 323463.1516031252
0.621 -0.004556763629565413 318592.5545094658 nan nan nan 0.31083916525679056 323984.63380376913
0.6215 -0.004705562096128221 318172.67730917584 nan nan nan 0.3111129162708926 324506.5360290341
0.622 -0.0048528277707779064 317752.7998073657 nan nan nan 0.3113866226841494 325028.8582614837
0.6225 -0.004999148152817016 317332.9214390394 nan nan nan 0.3116602849192034 325551.60049721866
0.623 -0.005144085879775061 316913.0462993651 nan nan nan 0.31193390362801837 326074.76273890113
0.6235 -0.005286529103438298 316493.1684012391 nan nan nan 0.31220747934410664 326598.34498921945
0.624 -0.005427683312496145 316073.2911149384 nan nan nan 0.31248101251198357 327122.34724769415
0.6245 -0.0055668358457856984 315653.413906901 nan nan nan 0.3127545042245231 327646.7695187614
0.625 -0.005705338764524294 315233.53900386073 nan nan nan 0.31302795525669624 328171.6118115529
0.6255000000000001 -0.005842335729644276 314813.6640667957 nan nan nan 0.31330136610593606 328696.8741132937
0.626 -0.005978393175165871 314393.7888189102 nan nan nan 0.31357473690921966 329222.55642080866
0.6265000000000001 -0.006112826331653099 313973.9125325559 nan nan nan 0.3138480678049078 329748.65874085436
0.627 -0.006245498294639087 313554.0395219779 nan nan nan 0.3141213597901827 330275.1810601949
0.6275000000000001 -0.0063766872030922555 313134.16527518246 nan nan nan 0.31439461386383877 330802.1233938075
0.628 -0.0065066314913641505 312714.2905053158 nan nan nan 0.3146678304118102 331329.4857291889
0.6285000000000001 -0.006635643830721167 312294.41795318614 nan nan nan 0.31494100972949757 331857.2680757585
0.629 -0.006764097571343199 311874.5421588697 nan nan nan 0.3152141522749765 332385.4704356506
0.6295000000000001 -0.006891452868481626 311454.6725137413 nan nan nan 0.31548725864189425 332914.09280600597
0.63 -0.0070174185213954495 311034.7994902148 nan nan nan 0.3157603286966363 333443.1351748904
0.6305000000000001 -0.007141911708849898 310614.9268366405 nan nan nan 0.3160333626510103 333972.59754969506
0.631 -0.00726468410639689 310195.0551188262 nan nan nan 0.31630636080370744 334502.4799364107
0.6315000000000001 -0.0073862886162533396 309775.1836623025 nan nan nan 0.3165793234351941 335032.78233182005
0.632 -0.007505696960266443 309355.31400925864 nan nan nan 0.3168522507725944 335563.50473671197
0.6325000000000001 -0.007623151891115962 308935.4422760448 nan nan nan 0.31712514235581557 336094.64714856195
0.633 -0.007738835728746364 308515.5716114157 nan nan nan 0.31739799857476325 336626.2095729524
0.6335000000000001 -0.007851347181862261 308095.7009086342 nan nan nan 0.31767081992962426 337158.192002321
0.634 -0.007962853293517778 307675.83236026403 nan nan nan 0.31794360663772125 337690.5944593811
0.6345000000000001 -0.008072271157597852 307255.96125255193 nan nan nan 0.3182163585149548 338223.4169351754
0.635 -0.008180370107106956 306836.0895089004 nan nan nan 0.3184890763038592 338756.65943527257
0.6355000000000001 -0.008286113363036746 306416.2194419891 nan nan nan 0.31876176035543075 339290.32196396193
0.636 -0.008389267330048144 305996.3520614421 nan nan nan 0.3190344115205601 339824.40452253807
0.6365000000000001 -0.008490040783998908 305576.4841956457 nan nan nan 0.319307030128908 340358.90711110714
0.637 -0.008589384964887408 305156.61487808125 nan nan nan 0.3195796164561638 340893.82972929144
0.6375000000000001 -0.00868737828820899 304736.7478288645 nan nan nan 0.31985217006730365 341429.1723567325
0.638 -0.008783347296869679 304316.8779527882 nan nan nan 0.3201246916432291 341964.9349811482
0.6385000000000001 -0.008877974491724665 303897.01137808734 nan nan nan 0.3203971812660977 342501.1176002444
0.639 -0.008971698391205188 303477.1458484691 nan nan nan 0.3206696389103597 343037.7202097157
0.6395000000000001 -0.009063299452049145 303057.27740519017 nan nan nan 0.3209420649304617 343574.74282991135
0.64 -0.009153521041283901 302637.4113486395 nan nan nan 0.32121445901656875 344112.18547345174
0.6405 -0.009240815573963506 302217.5459745439 nan nan nan 0.3214868213808619 344650.048129123
0.641 -0.009326076965639437 301797.67958406283 nan nan nan 0.32175915257153487 345188.33080654783
0.6415 -0.00940839475014995 301377.8130695867 nan nan nan 0.3220314527496111 345727.0335062149
0.642 -0.009488062678546324 300957.9476355159 nan nan nan 0.32230372145263014 346266.1562263255
0.6425 -0.009565066010221609 300538.08058658283 nan nan nan 0.3225759596223493 346805.6989553044
0.643 -0.00963979190754807 300118.2174494466 nan nan nan 0.322848167402094 347345.6616873325
0.6435 -0.009711917199503477 299698.35243595147 nan nan nan 0.3231203453995704 347886.04442120955
0.644 -0.009781392685119537 299278.485564002 nan nan nan 0.3233924936221921 348426.8471583657
0.6445 -0.009848758290673065 298858.6197182963 nan nan nan 0.32366461255606793 348968.0699038519
0.645 -0.009913638215431984 298438.7543437455 nan nan nan 0.32393670308225314 349509.7126714319
0.6455 -0.009975636719585 298018.88946988655 nan nan nan 0.32420876611519023 350051.7754557298
0.646 -0.0100351766405077 297599.0247630182 nan nan nan 0.32448080248246836 350594.258260883
0.6465 -0.010092720918688756 297179.1610760839 nan nan nan 0.3247528127088127 351137.161075646
0.647 -0.01014701113612696 296759.2982731726 nan nan nan 0.3250247969196975 351680.48389597
0.6475 -0.010198104395144346 296339.4344070588 nan nan nan 0.32529675586006374 352224.2267329072
0.648 -0.010246185314113173 295919.5693243757 nan nan nan 0.3255686895996275 352768.3895754198
0.6485 -0.010291458491978794 295499.70559232164 nan nan nan 0.3258405981689175 353312.9724456393
0.649 -0.010334238431353619 295079.84021909867 nan nan nan 0.32611248171509966 353857.97536133265
0.6495 -0.0103735824886231 294659.97398093523 nan nan nan 0.32638434081032663 354403.3983090583
0.65 -0.01041071027085401 294240.1108466909 nan nan nan 0.326656176453102 354949.2413095702
0.6505 -0.010444482606449824 293820.2441855814 nan nan nan 0.3269279888254441 355495.50435647444
0.651 -0.01047366983040996 293400.3795455266 nan nan nan 0.32719977857364096 356042.1874404721
0.6515 -0.010499833787339501 292980.516210462 nan nan nan 0.3274715456879784 356589.2905515114
0.652 -0.010522653260271528 292560.6505579841 nan nan nan 0.32774329036088695 357136.81369489455
0.6525 -0.010541464726666342 292140.7893718503 nan nan nan 0.32801501422315854 357684.75687829027
0.653 -0.010556316292268046 291720.9253804601 nan nan nan 0.3282867173713184 358233.1200958053
0.6535 -0.010567017763927542 291301.06256487785 nan nan nan 0.32855840051848884 358781.9033458058
0.654 -0.010573287856989895 290881.19862694363 nan nan nan 0.3288300632586451 359331.1066164647
0.6545 -0.010575678324592167 290461.33467115456 nan nan nan 0.32910170651054754 359880.7299272894
0.655 -0.010573903730873583 290041.4721350894 nan nan nan 0.3293733307348404 360430.77328971983
0.6555 -0.010568782178268976 289621.60774112615 nan nan nan 0.3296449368705335 360981.23670644703
0.656 -0.010560202497890268 289201.746212262 nan nan nan 0.32991652537160576 361532.1201716875
0.6565 -0.010547295816268757 288781.88342493045 nan nan nan 0.3301880983787255 362083.4236811929
0.657 -0.010531232887926487 288362.0209960374 nan nan nan 0.33045965632417246 362635.1472131018
0.6575 -0.010511166970471273 287942.1594201438 nan nan nan 0.3307311996854185 363187.29077865527
0.658 -0.010487340465389091 287522.2976436412 nan nan nan 0.33100272903783035 363739.85436275805
0.6585 -0.010460502523294037 287102.43630487256 nan nan nan 0.3312742448375361 364292.8379665424
0.659 -0.010431084339407789 286682.5752735046 nan nan nan 0.33154574812718324 364846.24159176
0.6595 -0.010397727630187249 286262.7130392384 nan nan nan 0.3318172398740079 365400.06522233336
0.66 -0.010360563462463276 285842.854286838 nan nan nan 0.33208872160533154 365954.3088811015
0.6605 -0.010320110548859176 285422.99315133196 nan nan nan 0.3323601941742276 366508.9725653783
0.661 -0.010276739081729954 285003.1338249297 nan nan nan 0.33263165891375174 367064.0562666472
0.6615 -0.010230209629634569 284583.27247606573 nan nan nan 0.33290311703119774 367619.5599757663
0.662 -0.0101802117636 284163.41359770845 nan nan nan 0.3331745698373148 368175.4836980998
0.6625 -0.01012729813741601 283743.5534159337 nan nan nan 0.33344601833370907 368731.827428661
0.663 -0.010070503454545568 283323.69517839863 nan nan nan 0.33371746410074 369288.5911755167
0.6635 -0.010011040608743499 282903.8364328275 nan nan nan 0.33398890836321155 369845.7749290389
0.664 -0.009948886248363606 282483.97823934554 nan nan nan 0.3342603520121484 370403.3786896623
0.6645 -0.00988339360972037 282064.1197207741 nan nan nan 0.33453179646960074 370961.4024740038
0.665 -0.009814967999334397 281644.2617365756 nan nan nan 0.3348032433845332 371519.8462739655
0.6655 -0.009744723798989177 281224.4062636093 nan nan nan 0.335074693519874 372078.7100866157
0.666 -0.009672377374605915 280804.5484895933 nan nan nan 0.3353461484331813 372637.9938981715
0.6665 -0.00959740922589233 280384.6931864851 nan nan nan 0.3356176087717592 373197.6977264067
0.667 -0.009520868449286185 279964.8354431496 nan nan nan 0.3358890761325808 373757.82156675437
0.6675 -0.009442223903299986 279544.9800026345 nan nan nan 0.33616055202741085 374318.3654196492
0.668 -0.00936088354855046 279125.12398188136 nan nan nan 0.3364320377276265 374879.32928682497
0.6685 -0.009277068817037633 278705.2709531887 nan nan nan 0.3367035350831826 375440.71316162415
0.669 -0.0091899661087263 278285.4159858545 nan nan nan 0.33697504544530626 376002.51704811485
0.6695 -0.009101206187544198 277865.5610765119 nan nan nan 0.3372465697351272 376564.74094555125
0.67 -0.009010463482317242 277445.7079637493 nan nan nan 0.33751810905045515 377127.384841773
0.6705 -0.008917841473142844 277025.85531894205 nan nan nan 0.33778966468859023 377690.44873103395
0.671 -0.008823772553442003 276606.001267777 nan nan nan 0.3380612380084525 378253.93260429386
0.6715 -0.008727713507452587 276186.1488682028 nan nan nan 0.33833283043371287 378817.8364723332
0.672 -0.008629883244775165 275766.2977656349 nan nan nan 0.3386044424444818 379382.16033676645
0.6725 -0.008530904604338932 275346.445461082 nan nan nan 0.3388760749488597 379946.90420884476
0.673 -0.008430015338474008 274926.59368026035 nan nan nan 0.33914772826123224 380512.06809128204
0.6735 -0.008327564809216315 274506.7448222427 nan nan nan 0.33941940357148165 381077.651991081
0.674 -0.008224241957850363 274086.89338742377 nan nan nan 0.33969110175435296 381643.65590988955
0.6745 -0.008119023928518357 273667.0423326859 nan nan nan 0.3399628235469665 382210.0798504118
0.675 -0.00801364863830349 273247.19307961507 nan nan nan 0.3402345696761629 382776.9238299523
0.6755 -0.007907034523840966 272827.3438337475 nan nan nan 0.34050634072390296 383344.18781878223
0.676 -0.007799826172487191 272407.496773568 nan nan nan 0.3407781369841427 383911.8717947434
0.6765 -0.007691290047379031 271987.64755731233 nan nan nan 0.3410499585274876 384479.97578032804
0.677 -0.007581107261090324 271567.7987977906 nan nan nan 0.341321805816342 385048.4997601204
0.6775 -0.007469544049086183 271147.9510064776 nan nan nan 0.3415936793006586 385617.4437287597
0.678 -0.0073571727119017575 270728.10182400554 nan nan nan 0.3418655800377294 386186.80766375724
0.6785 -0.007244083065470715 270308.2542554767 nan nan nan 0.34213750887020206 386756.5915807086
0.679 -0.007129931871203528 269888.40606221586 nan nan nan 0.342409466517634 387326.7954808029
0.6795 -0.007014870853944756 269468.5566557213 nan nan nan 0.3426814541416608 387897.41936000576
0.68 -0.006898753615244217 269048.707052305 nan nan nan 0.3429534722501038 388468.46319370694
0.6805 -0.006780981191094669 268628.8585200988 nan nan nan 0.34322552079733765 389039.92699343694
0.681 -0.006662208064146961 268209.0088061229 nan nan nan 0.34349760015337893 389611.81075558014
0.6815 -0.006542361895690138 267789.1583442484 nan nan nan 0.34376971111415444 390184.11449739576
0.682 -0.006420743041369749 267369.30961292115 nan nan nan 0.34404185457018255 390756.8382252441
0.6825 -0.006298322821485586 266949.4608244821 nan nan nan 0.3443140312634022 391329.98195514776
0.683 -0.0061735261547630985 266529.6120872531 nan nan nan 0.34458624188506165 391903.5456621716
0.6835 -0.006046359788114461 266109.7653705575 nan nan nan 0.3448584874523913 392477.52934839437
0.684 -0.005917943520018126 265689.91753404343 nan nan nan 0.3451307679657647 393051.9330072255
0.6845 -0.005788499097952779 265270.0718641264 nan nan nan 0.34540308387599755 393626.75663472107
0.685 -0.0056584700498653615 264850.2250245679 nan nan nan 0.3456754351224637 394202.0002285215
0.6855 -0.005527279707445376 264430.3796986914 nan nan nan 0.34594782167262067 394777.6638285644
0.686 -0.0053947403490513576 264010.53377939796 nan nan nan 0.3462202439573507 395353.7474397736
0.6865 -0.005261812577481153 263590.6880453919 nan nan nan 0.3464927035204909 395930.2510473012
0.687 -0.005127718318974238 263170.8435398725 nan nan nan 0.34676520019151824 396507.17464751564
0.6875 -0.004992762199286995 262750.9973633532 nan nan nan 0.34703773361951107 397084.5182564849
0.6880000000000001 -0.0048567274537967 262331.15330590645 nan nan nan 0.34731030305066385 397662.2818666681
0.6885 -0.004719251481370292 261911.30877580226 nan nan nan 0.3475829092882846 398240.4654800937
0.6890000000000001 -0.004580885424204673 261491.4648103944 nan nan nan 0.3478555531344863 398819.06911202753
0.6895 -0.004442152766884118 261071.62022664596 nan nan nan 0.3481282349176251 399398.0927539473
0.6900000000000001 -0.004302676429544789 260651.77538739852 nan nan nan 0.34840095626674866 399977.53639362205
0.6905 -0.004161902870731554 260231.93140032107 nan nan nan 0.3486737172507402 400557.40003680077
0.6910000000000001 -0.004019751239275705 259812.0888153843 nan nan nan 0.348946518201054 401137.6836987402
0.6915 -0.0038765241769866186 259392.2442663633 nan nan nan 0.3492193593266369 401718.3873635999
0.6920000000000001 -0.0037328988864146605 258972.4028091885 nan nan nan 0.3494922401276849 402299.51102047693
0.6925 -0.0035879515221808804 258552.5609544 nan nan nan 0.34976516086321807 402881.05466825014
0.6930000000000001 -0.0034415180137430295 258132.71782719623 nan nan nan 0.35003812099529036 403463.0182940294
0.6935 -0.0032943793501572748 257712.87699909115 nan nan nan 0.35031112143395177 404045.40191365645
0.6940000000000001 -0.0031460428627013326 257293.034053261 nan nan nan 0.3505841630044754 404628.20551595616
0.6945 -0.00299671541691303 256873.19310341106 nan nan nan 0.35085724620674 405211.4290922299
0.6950000000000001 -0.002846106258780881 256453.3508340844 nan nan nan 0.35113037192069085 405795.0726792297
0.6955 -0.0026936484949699586 256033.51062663813 nan nan nan 0.35140353904741617 406379.1362903606
0.6960000000000001 -0.0025401705620230466 255613.6696241116 nan nan nan 0.3516767474161977 406963.61989447055
0.6965 -0.0023852406007417856 255193.8301248564 nan nan nan 0.3519499984573922 407548.52351338306
0.6970000000000001 -0.0022286225526348346 254773.98969218176 nan nan nan 0.35222329197135294 408133.84716152714
0.6975 -0.0020714786576068976 254354.15083046322 nan nan nan 0.35249662831353773 408719.5908297235
0.6980000000000001 -0.0019135661031352705 253934.31137995163 nan nan nan 0.3527700079914748 409305.754510219
0.6985 -0.0017549535286450375 253514.47123454284 nan nan nan 0.3530434319897671 409892.33817529574
0.6990000000000001 -0.0015944028519380695 253094.63303842765 nan nan nan 0.35331690059214316 410479.3418357889
0.6995 -0.0014336507594448396 252674.79500212191 nan nan nan 0.35359041465347807 411066.7654778209
0.7000000000000001 -0.0012721429742734948 252254.95654987227 nan nan nan 0.35386397458521496 411654.6091123985
0.7005 -0.001109308976402645 251835.118146861 nan nan nan 0.3541375806920396 412242.87274562527
0.7010000000000001 -0.0009452235708231929 251415.28205080394 nan nan nan 0.35441123458248935 412831.5563899617
0.7015 -0.0007803823216327246 250995.4442726272 nan nan nan 0.35468493618311786 413420.6600377351
0.7020000000000001 -0.0006142836278942095 250575.60782773112 nan nan nan 0.3549586860469821 414010.183698084
0.7025 -0.0004472242702787248 250155.7703796036 nan nan nan 0.3552324848612587 414600.12738899165
0.7030000000000001 -0.0002802017049334277 249735.9356054727 nan nan nan 0.35550633338667786 415190.4911198159
0.7035 -0.00011351723274190923 249316.09959547812 nan nan nan 0.35578023229703526 415781.27491183905
0.704 5.3656417777811155e-05 248896.2659913009 nan nan nan 0.3560541824182618 416372.4787761371
0.7045 0.0002203924917894742 248476.42954594945 nan nan nan 0.35632818427002894 416964.1027359085
0.705 0.0003869363939327219 248056.59378863245 nan nan nan 0.35660223779121103 417556.1468302865
0.7055 0.0005537360123489453 247636.76027125586 nan nan nan 0.35687634322239586 418148.6110585234
0.706 0.0007199540376246183 247216.92605774474 nan nan nan 0.3571505015332368 418741.49540849763
0.7065 0.0008851824242254902 246797.0920567952 nan nan nan 0.35742471261283093 419334.7998608517
0.707 0.001050496330593658 246377.25834432725 nan nan nan 0.3576989765734595 419928.5244196619
0.7075 0.0012148657184073712 245957.42347174627 nan nan nan 0.35797329337953937 420522.6690702529
0.708 0.001378499618474988 245537.59120296835 nan nan nan 0.35824766307179984 421117.2338387727
0.7085 0.0015416019065328862 245117.75855895207 nan nan nan 0.35852208558623366 421712.2187384764
0.709 0.0017040886425006873 244697.92568301366 nan nan nan 0.3587965606720278 422307.62377411046
0.7095 0.0018648384569407343 244278.09504306564 nan nan nan 0.3590710885685219 422903.4489216683
0.71 0.0020249442809942304 243858.26444435137 nan nan nan 0.3593456683658056 423499.6941805505
0.7105 0.0021841303392507506 243438.43459465427 nan nan nan 0.3596202996460379 424096.35955723526
0.711 0.0023421755562657897 243018.60356235938 nan nan nan 0.35989498207239884 424693.44505552866
0.7115 0.0024993856416113194 242598.77431851983 nan nan nan 0.36016971643117074 425290.9506656928
0.712 0.002653862729527127 242178.94434377056 nan nan nan 0.3604445024175089 425888.8763530665
0.7125 0.0028069247263839757 241759.11526752828 nan nan nan 0.3607193399873109 426487.2220972886
0.713 0.002959110505398603 241339.28598121827 nan nan nan 0.3609942287723371 427085.98790861486
0.7135 0.0031100906858677747 240919.45674649574 nan nan nan 0.36126916814997173 427685.1737655119
0.714 0.0032606055723435282 240499.62840177043 nan nan nan 0.36154415830033704 428284.7796724726
0.7145 0.003409561634406276 240079.8012206053 nan nan nan 0.3618191989930132 428884.80561449565
0.715 0.0035566776289098685 239659.97460710915 nan nan nan 0.3620942896446197 429485.2515737406
0.7155 0.003702820925206795 239240.14815563336 nan nan nan 0.36236943059122656 430086.11755481316
0.716 0.0038475620730527337 238820.32263955532 nan nan nan 0.3626446215266311 430687.40357452526
0.7165 0.003989396019317935 238400.4967019929 nan nan nan 0.3629198622828653 431289.1096170784
0.717 0.004129215180724934 237980.67304760905 nan nan nan 0.36319515308466505 431891.2356504829
0.7175 0.004267211693873827 237560.84914621882 nan nan nan 0.36347049332738546 432493.7816745945
0.718 0.004404381867112784 237141.0247889922 nan nan nan 0.3637458836244547 433096.7476686348
0.7185 0.004539468985268738 236721.20152982842 nan nan nan 0.3640213234936401 433700.1336189482
0.719 0.004672697514667921 236301.37791610736 nan nan nan 0.36429681262329494 434303.93954247044
0.7195 0.004804760203606959 235881.55545352184 nan nan nan 0.3645723520348508 434908.16542026575
0.72 0.004936028472427604 235461.7332200301 nan nan nan 0.3648479428221401 435512.811235089
0.7205 0.005066567527598468 235041.9102464983 nan nan nan 0.36512358373379344 436117.87696615263
0.721 0.005195764938841337 234622.08765363574 nan nan nan 0.36539927371550457 436723.36261033604
0.7215 0.005322426593196446 234202.26766724064 nan nan nan 0.36567501279275566 437329.268189306
0.722 0.005447842011253336 233782.444866206 nan nan nan 0.36595080030758953 437935.5937117255
0.7225 0.005573292688883167 233362.62415172413 nan nan nan 0.3662266366249947 438542.3391782074
0.723 0.005698374950427047 232942.80324429736 nan nan nan 0.3665025215225143 439149.5045774035
0.7235 0.005823745613021293 232522.98225137434 nan nan nan 0.36677845390769914 439757.08992499154
0.724 0.005949255851016886 232103.1612682105 nan nan nan 0.36705443335302834 440365.09525272285
0.7245 0.0060736872276206545 231683.34006051667 nan nan nan 0.36733045949920834 440973.52056776086
0.725 0.006198044196031857 231263.5205540941 nan nan nan 0.36760653279214645 441582.36589744623
0.7255 0.006321871755154117 230843.7006633032 nan nan nan 0.3678826528583001 442191.6312589312
0.726 0.006446241065331068 230423.88203157196 nan nan nan 0.36815881908406073 442801.316669654
0.7265 0.006570778058893021 230004.06189986426 nan nan nan 0.3684350312814694 443411.4221191804
0.727 0.006695974597941036 229584.24386676 nan nan nan 0.3687112892914333 444021.94757148344
0.7275 0.00682183320471074 229164.42516901426 nan nan nan 0.3689875934086306 444632.89301080443
0.728 0.006948404428565401 228744.60669695912 nan nan nan 0.3692639435093653 445244.25843721046
0.7285 0.00707505017602402 228324.79007718092 nan nan nan 0.36954033939776754 445856.04386463715
0.729 0.007203370527438317 227904.9709521377 nan nan nan 0.3698167799111079 446468.2492702227
0.7295 0.007333021378246086 227485.15343076954 nan nan nan 0.3700932657124843 447080.87465984386
0.73 0.007463443321445356 227065.3358466892 nan nan nan 0.3703697972389291 447693.92002908565
0.7305 0.007595609329867994 226645.51861974716 nan nan nan 0.3706463744764995 448307.38540500245
0.731 0.007729679781338502 226225.70068011637 nan nan nan 0.3709229967875522 448921.270800428
0.7315 0.007865523782984607 225805.88381772538 nan nan nan 0.3711996643245393 449535.5761741651
0.732 0.00800223602490804 225386.0677744228 nan nan nan 0.3714763771461756 450150.30153422855
0.7325 0.008140454527022303 224966.25351706988 nan nan nan 0.37175313596643883 450765.4468828889
0.733 0.008282010599591029 224546.4377261448 nan nan nan 0.37202994071939854 451381.01222473005
0.7335 0.0084259800114136 224126.6222609394 nan nan nan 0.37230679141285666 451996.99751748383
0.734 0.008572248558650191 223706.80666558334 nan nan nan 0.37258368977650297 452613.40278113517
0.7345 0.008720307172446892 223286.99133998662 nan nan nan 0.3728606359749654 453230.22800780507
0.735 0.008869681170140427 222867.1761633222 nan nan nan 0.373137629676549 453847.4732020608
0.7355 0.009021035134107217 222447.36043172725 nan nan nan 0.3734146707411552 454465.138369914
0.736 0.009174498490486547 222027.5463373232 nan nan nan 0.3736917600767665 455083.22347097145
0.7365 0.009330541066233364 221607.73124872262 nan nan nan 0.37396889841485376 455701.72853645403
0.737 0.00948863298170034 221187.9162556357 nan nan nan 0.374246085387715 456320.65355542005
0.7375 0.009649360495320206 220768.10262489025 nan nan nan 0.3745233208190451 456939.9985161376
0.738 0.009811403142056543 220348.28715404184 nan nan nan 0.3748006052095759 457559.7634262928
0.7385 0.009976187150755982 219928.4753188425 nan nan nan 0.37507793797859257 458179.94829417276
0.739 0.010144518511823152 219508.66327831364 nan nan nan 0.37535531924122645 458800.553123006
0.7395 0.010315543466064704 219088.851305825 nan nan nan 0.37563274861703067 459421.57793305255
0.74 0.010488370274839134 218669.0369774576 nan nan nan 0.37591022553844744 460043.0227343555
0.7405 0.010663583568606836 218249.22585906947 nan nan nan 0.37618774945618716 460664.8875223563
0.741 0.010841102490896941 217829.41329179803 nan nan nan 0.37646532093214286 461287.1722869607
0.7415 0.01102102910888487 217409.60241845547 nan nan nan 0.37674293941855136 461909.87703916454
0.742 0.01120384972239065 216989.79182516082 nan nan nan 0.37702060470495463 462533.00177794765
0.7425 0.011389078759599006 216569.98198226283 nan nan nan 0.3772983170233688 463156.5464868706
0.743 0.011577483093124936 216150.17177209776 nan nan nan 0.37757607667353876 463780.5111754145
0.7435 0.011767963407979138 215730.36212475123 nan nan nan 0.3778538848795406 464404.89586661576
0.744 0.011960454692726193 215310.55203793794 nan nan nan 0.3781317425075996 465029.7005858351
0.7445 0.012155106670674177 214890.74292017324 nan nan nan 0.3784096503434897 465654.925324281
0.745 0.012352665729437214 214470.93288181382 nan nan nan 0.37868760896928677 466280.5700705122
0.7455 0.012552238343656808 214051.12460413305 nan nan nan 0.3789656194926779 466906.63484601653
0.746 0.012754687189757974 213631.31648005784 nan nan nan 0.3792436820638381 467533.11963657633
0.7465 0.012960075725739387 213211.5076737616 nan nan nan 0.37952179750879783 468160.02445749403
0.747 0.013167613329677688 212791.69916374193 nan nan nan 0.3797999662242772 468787.34929061204
0.7475 0.01337750924866775 212371.89147796066 nan nan nan 0.38007818904104923 469415.0941407658
0.748 0.01358924493123626 211952.08504664293 nan nan nan 0.38035646571897364 470043.2590105015
0.7485 0.013802895569312816 211532.27812883974 nan nan nan 0.38063479678627765 470671.84391916275
0.749 0.014019187621031326 211112.47056535174 nan nan nan 0.3809131841742615 471300.8488754162
0.7495 0.014237472760757763 210692.66398703048 nan nan nan 0.3811916279365348 471930.27389238146
0.75 0.014458044391283687 210272.85871927367 nan nan nan 0.38147012876752817 472560.1189483682
0.7505000000000001 0.0146807833091132 209853.05353083104 nan nan nan 0.3817486877889803 473190.38405617094
0.751 0.014904914677738844 209433.24670698793 nan nan nan 0.3820273068420161 473821.0691989161
0.7515000000000001 0.015130543384669364 209013.44051624901 nan nan nan 0.38230598655119197 474452.1743725548
0.752 0.01535857261713596 208593.63753187138 nan nan nan 0.3825847286235797 475083.69961065793
0.7525000000000001 0.015587995255785785 208173.83180847942 nan nan nan 0.3828635341217292 475715.64489785244
0.753 0.015819012492492995 207754.02886663386 nan nan nan 0.3831424031787988 476348.01018324273
0.7535000000000001 0.01605129674613208 207334.22355580042 nan nan nan 0.38342133615053625 476980.7954864454
0.754 0.016284809219306973 206914.42042751572 nan nan nan 0.3837003354665327 477614.0008267776
0.7545000000000001 0.01651928538295521 206494.61848855755 nan nan nan 0.38397940197656183 478247.6262121389
0.755 0.01675541572385225 206074.81588185925 nan nan nan 0.38425853766767615 478881.6716307838
0.7555000000000001 0.016991235407276907 205655.013802424 nan nan nan 0.38453774285523273 479516.1370854933
0.756 0.01722653868840612 205235.2133337112 nan nan nan 0.3848170177898471 480151.02259709156
0.7565000000000001 0.017461517660275868 204815.41329107687 nan nan nan 0.3850963643210855 480786.3281453782
0.757 0.01769710340096556 204395.61409460322 nan nan nan 0.38537578332097433 481422.0537114701
0.7575000000000001 0.017932501471322634 203975.8164807793 nan nan nan 0.3856552741833691 482058.1993026576
0.758 0.018166962475373947 203556.0193631469 nan nan nan 0.38593483731235617 482694.76491957746
0.7585000000000001 0.018401735209155716 203136.22224283774 nan nan nan 0.38621447438790557 483331.75058078446
0.759 0.01863611305400409 202716.42473338122 nan nan nan 0.38649418596156226 483969.15631871956
0.7595000000000001 0.01887078579639209 202296.62773889917 nan nan nan 0.3867739722465395 484606.98209375294
0.76 0.019104895832775713 201876.83229931118 nan nan nan 0.3870538362325636 485245.2279334241
0.7605000000000001 0.019337936368094628 201457.03576541034 nan nan nan 0.3873337786602728 485883.89384236786
0.761 0.01956942483117019 201037.23914630365 nan nan nan 0.387613800332036 486522.9798294886
0.7615000000000001 0.01979964436814822 200617.4439175045 nan nan nan 0.38789390184907413 487162.48589314497
0.762 0.020028351664960177 200197.64885844677 nan nan nan 0.3881740837664848 487802.41205174266
0.7625000000000001 0.02025642172027117 199777.85457627714 nan nan nan 0.38845434748856045 488442.7583071523
0.763 0.020482951456400705 199358.06155708418 nan nan nan 0.388734693785963 489083.5246219244
0.7635000000000001 0.020707274850251256 198938.26990367324 nan nan nan 0.3890151237373822 489724.7109933183
0.764 0.020929616549978967 198518.4759677702 nan nan nan 0.38929563763256664 490366.31741227733
0.7645000000000001 0.021150302345576372 198098.68446048585 nan nan nan 0.3895762356225415 491008.34388064634
0.765 0.0213674074186795 197678.89223841773 nan nan nan 0.38985691864573174 491650.79041235516
0.7655000000000001 0.02158197502514114 197259.09994758185 nan nan nan 0.39013768661426945 492293.6570207913
0.766 0.021793558844532268 196839.30958982365 nan nan nan 0.39041853885166344 492936.94371410535
0.7665000000000001 0.022002094391761335 196419.5183534647 nan nan nan 0.39069947540597616 493580.6504473182
0.767 0.022207859565114334 195999.72894327817 nan nan nan 0.39098049689050973 494224.7771613971
0.7675000000000001 0.022410628873666842 195579.94094588247 nan nan nan 0.3912616032808132 494869.3238879731
0.768 0.022609689599927936 195160.15344309027 nan nan nan 0.3915427951487567 495514.290666907
0.7685 0.02280564188245295 194740.3667163131 nan nan nan 0.3918240723133841 496159.6774923865
0.769 0.022998975462522702 194320.57915835766 nan nan nan 0.39210543551205207 496805.48435752175
0.7695 0.023187742062951853 193900.79293798006 nan nan nan 0.3923868859865122 497451.7112615218
0.77 0.023372813706916906 193481.00784452222 nan nan nan 0.3926684231688491 498098.35819042946
0.7705 0.02355397503778733 193061.2224178268 nan nan nan 0.3929500477910659 498745.4251354069
0.771 0.023730246372457627 192641.43815508956 nan nan nan 0.3932317605873788 499392.9120857934
0.7715 0.023901935319880257 192221.6536521439 nan nan nan 0.3935135616226849 500040.8190221745
0.772 0.024069810601590812 191801.868313291 nan nan nan 0.3937954508634167 500689.14593896794
0.7725 0.02423362326985416 191382.08503215926 nan nan nan 0.39407742878258506 501337.89284403843
0.773 0.0243934359683328 190962.3012089375 nan nan nan 0.3943594956244671 501987.059720402
0.7735 0.024548177243530124 190542.51758430022 nan nan nan 0.39464165068478646 502636.6465722346
0.774 0.0246983749597803 190122.73406993935 nan nan nan 0.39492389371941966 503286.6534245038
0.7745 0.024843045622423135 189702.95199584766 nan nan nan 0.39520622508330805 503937.08028922655
0.775 0.024984052623036143 189283.17075570906 nan nan nan 0.39548864466313505 504587.9271778622
0.7755 0.025119886778283872 188863.38990902746 nan nan nan 0.39577115222002496 505239.1941363197
0.776 0.025250869950075736 188443.60918759287 nan nan nan 0.3960537463206533 505890.8811368892
0.7765 0.025377906215214716 188023.82891337827 nan nan nan 0.39633642723254264 506542.9882144292
0.777 0.025499745220228888 187604.04937228005 nan nan nan 0.3966191942072805 507195.51537575625
0.7775 0.025616015767586462 187184.26924378285 nan nan nan 0.39690204572937465 507848.4626300093
0.778 0.02572661876282294 186764.48969879316 nan nan nan 0.3971849803264271 508501.82997016504
0.7785 0.025831549080087803 186344.7111201161 nan nan nan 0.39746799639206576 509155.6174296298
0.779 0.02593173741606222 185924.93336356423 nan nan nan 0.39775109285387183 509809.8250102352
0.7795 0.026027310974683717 185505.1554914299 nan nan nan 0.3980342681376332 510464.45270512917
0.78 0.026118355193714807 185085.37815129556 nan nan nan 0.39831752015416405 511119.5004927082
0.7805 0.026204224790560487 184665.6002294423 nan nan nan 0.398600846664077 511774.9683644385
0.781 0.026284785279746297 184245.82240088866 nan nan nan 0.39888424801648276 512430.85633811966
0.7815 0.026360630724577234 183826.0449057346 nan nan nan 0.39916772525499483 513087.1643970014
0.782 0.0264312941778427 183406.26787297 nan nan nan 0.3994512766483717 513743.89252584166
0.7825 0.026496308752204822 182986.49188715604 nan nan nan 0.39973490064348893 514401.0407570497
0.783 0.026557000265366906 182566.71623019446 nan nan nan 0.40001859717001564 515058.6090685246
0.7835 0.026613139265868023 182146.93975245577 nan nan nan 0.4003023641880434 515716.59745038545
0.784 0.026663653263504776 181727.16323974344 nan nan nan 0.4005862013180298 516375.00588249805
0.7845 0.026709629539785715 181307.38995121562 nan nan nan 0.40087010725525535 517033.8343903686
0.785 0.026751153229475615 180887.6152666305 nan nan nan 0.4011540803894972 517693.0829568392
0.7855 0.026788151300590913 180467.84186772775 nan nan nan 0.40143811947469316 518352.751578416
0.786 0.026820384058727137 180048.06841523398 nan nan nan 0.401722223736588 519012.84020509117
0.7865 0.026847955740999425 179628.29450701937 nan nan nan 0.4020063934113771 519673.34884898365
0.787 0.026871729133934572 179208.5224084788 nan nan nan 0.40229062768608786 520334.2775025887
0.7875 0.02689202438729039 178788.74970749562 nan nan nan 0.4025749261312318 520995.6261579982
0.788 0.026907647688096312 178368.97891603786 nan nan nan 0.4028592870932 521657.394834639
0.7885 0.02691950526218424 177949.20698885908 nan nan nan 0.40314370870788996 522319.5835146273
0.789 0.026927868903964116 177529.43716164658 nan nan nan 0.4034281898634447 522982.1921822102
0.7895 0.026931995486644197 177109.6670149171 nan nan nan 0.40371272843443 523645.22080875456
0.79 0.02693216034746182 176689.89559593395 nan nan nan 0.4039973227894327 524308.6693741557
0.7905 0.026929255009740072 176270.12654903482 nan nan nan 0.40428197136618127 524972.5378405146
0.791 0.026922584304119694 175850.35574981722 nan nan nan 0.404566672034447 525636.8262060554
0.7915 0.02691307383385496 175430.58818157774 nan nan nan 0.40485142284917663 526301.5344783833
0.792 0.02690047006667226 175010.8194271919 nan nan nan 0.40513622367853985 526966.6626257699
0.7925 0.026885701991747998 174591.05246067478 nan nan nan 0.4054210746854947 527632.2106581249
0.793 0.026867444901064835 174171.28384746512 nan nan nan 0.4057059775439475 528298.1785742829
0.7935 0.026846239387512447 173751.51637833263 nan nan nan 0.405990931585926 528964.5663531248
0.794 0.026821976480842648 173331.75071817602 nan nan nan 0.4062759364822972 529631.3740176017
0.7945 0.02679454459243271 172911.98377187268 nan nan nan 0.4065609903597048 530298.6015267225
0.795 0.026764554380625857 172492.21711329397 nan nan nan 0.4068460926589926 530966.2489277513
0.7955 0.02673202381579057 172072.45192759403 nan nan nan 0.4071312429677362 531634.3162408435
0.796 0.026696181979434363 171652.6864084445 nan nan nan 0.4074164404842124 532302.8034953322
0.7965 0.026657730790241425 171232.91978966814 nan nan nan 0.4077016843204115 532971.7107031804
0.797 0.02661748591194982 170813.15465148792 nan nan nan 0.4079869733026551 533641.0378491081
0.7975 0.026576025473839162 170393.38979940017 nan nan nan 0.40827230810730414 534310.784996187
0.798 0.026533152980485124 169973.6264557315 nan nan nan 0.4085576890951461 534980.9521585361
0.7985 0.02648879996351693 169553.86246675166 nan nan nan 0.408843116390305 535651.5393382361
0.799 0.026442643910229414 169134.09968224328 nan nan nan 0.40912858965214083 536322.5465279398
0.7995 0.026394206010479142 168714.33457153893 nan nan nan 0.40941410868236405 536993.9737592865
0.8 0.026344559818878583 168294.57082522006 nan nan nan 0.4096996738925167 537665.8210416724
0.8005 0.02629337345649754 167874.80900757367 nan nan nan 0.4099852839514432 538338.0883896925
0.801 0.026240233208524293 167455.04636393595 nan nan nan 0.4102709399780786 539010.7758598967
0.8015 0.026185567670795454 167035.28500968713 nan nan nan 0.4105566426640722 539683.88348541
0.802 0.02612949581327348 166615.5233820503 nan nan nan 0.4108423920335851 540357.411257301
0.8025 0.02607240921669993 166195.76299959127 nan nan nan 0.4111281873546021 541031.3591541145
0.803 0.026014997287028316 165776.00229872912 nan nan nan 0.41141402857996573 541705.727178096
0.8035 0.025956146462061357 165356.24206324754 nan nan nan 0.4116999159574312 542380.515333734
0.804 0.025896717070133194 164936.48290381086 nan nan nan 0.4119858480585032 543055.7236248686
0.8045 0.025836629897720932 164516.7246092385 nan nan nan 0.41227182460853445 543731.3520482756
0.805 0.025776381134834218 164096.96577107313 nan nan nan 0.41255784583593896 544407.40060991
0.8055 0.025716375151778506 163677.2089232596 nan nan nan 0.4128439124247973 545083.8692864239
0.806 0.025657090582575336 163257.45111289417 nan nan nan 0.4131300256136681 545760.7580855086
0.8065 0.02559863674774699 162837.6929775614 nan nan nan 0.41341618668147045 546438.0669864563
0.807 0.02554017320056369 162417.93655951633 nan nan nan 0.41370239642422635 547115.7959512045
0.8075 0.02548175945405898 161998.17994928887 nan nan nan 0.41398865623936526 547793.9450011749
0.808 0.025422922660490087 161578.42401170012 nan nan nan 0.4142749652272164 548472.5141108293
0.8085 0.02536465444596394 161158.66810164976 nan nan nan 0.41456132493797476 549151.5032718971
0.809 0.025306617778593277 160738.91266098968 nan nan nan 0.41484773690898574 549830.9124903992
0.8095 0.02524860472484924 160319.15748208325 nan nan nan 0.41513420339030016 550510.7418048129
0.81 0.02519192942609077 159899.4018834973 nan nan nan 0.415420725053217 551190.9911989172
0.8105 0.0251359809311791 159479.64619097125 nan nan nan 0.4157073039328357 551871.6606692328
0.811 0.025080983718601183 159059.89137083857 nan nan nan 0.4159939419655806 552552.7502106057
0.8115 0.025025866627901686 158640.1364360456 nan nan nan 0.4162806394799501 553234.2598192652
0.812 0.024970413075751628 158220.3810197612 nan nan nan 0.41656739848152063 553916.1894793725
0.8125 0.02491519893252331 157800.6270243284 nan nan nan 0.41685421788604693 554598.5392171383
0.8130000000000001 0.024860636526944934 157380.87235691966 nan nan nan 0.4171410991043621 555281.308966888
0.8135 0.02480601299914165 156961.1193450928 nan nan nan 0.41742804204192385 555964.4987722466
0.8140000000000001 0.02475178217649579 156541.36576149188 nan nan nan 0.41771504628654854 556648.10868061
0.8145 0.024698702172748093 156121.6130265852 nan nan nan 0.4180021119727917 557332.1387282963
0.8150000000000001 0.02464535714539214 155701.86027122775 nan nan nan 0.4182892391177203 558016.5889214819
0.8155 0.02459131968054159 155282.10852281938 nan nan nan 0.4185764283004415 558701.4592807277
0.8160000000000001 0.024538540682454278 154862.35664475532 nan nan nan 0.4188636806549628 559386.74976013
0.8165 0.024485944048933003 154442.60390404804 nan nan nan 0.419150997393724 560072.4603438232
0.8170000000000001 0.024434996328328264 154022.8518956707 nan nan nan 0.4194383797041336 560758.5910838644
0.8175 0.024383608481813705 153603.10050935304 nan nan nan 0.4197258273578961 561445.1419385411
0.8180000000000001 0.02433301179862392 153183.3482176404 nan nan nan 0.420013339956055 562132.1128980131
0.8185 0.024282635610619524 152763.5957944151 nan nan nan 0.42030091724511615 562819.5039885319
0.8190000000000001 0.024232038660608846 152343.84450461564 nan nan nan 0.4205885599016379 563507.3151870415
0.8195 0.024181472460265044 151924.09335137173 nan nan nan 0.4208762666275983 564195.5464816976
0.8200000000000001 0.0241315210775576 151504.34076340197 nan nan nan 0.4211640364886307 564884.1978551004
0.8205 0.02408018398412253 151084.5890947348 nan nan nan 0.421451869853962 565573.2692796437
0.8210000000000001 0.02402880839727212 150664.83963499885 nan nan nan 0.42173976659757273 566262.7607455982
0.8215 0.02397783201075029 150245.09010957883 nan nan nan 0.42202772723344867 566952.6722564831
0.8220000000000001 0.023927277420622773 149825.34127337654 nan nan nan 0.4223157502721152 567643.0038443464
0.8225 0.0238770091516831 149405.5938447309 nan nan nan 0.4226038344228227 568333.7554949129
0.8230000000000001 0.02382663187880566 148985.84565986306 nan nan nan 0.42289197846006277 569024.9272028554
0.8235 0.02377560673671207 148566.09775925727 nan nan nan 0.42318018395515855 569716.518994808
0.8240000000000001 0.0237225087308276 148146.35094920415 nan nan nan 0.4234684492965889 570408.5308361211
0.8245 0.02366886357111909 147726.6032054709 nan nan nan 0.4237567732667428 571100.9627947839
0.8250000000000001 0.02361532533061558 147306.8558204147 nan nan nan 0.424045156372164 571793.8148140411
0.8255 0.023561083385284277 146887.10987506362 nan nan nan 0.42433359855646646 572487.0869109833
0.8260000000000001 0.023506337037269977 146467.36333193563 nan nan nan 0.4246220973961317 573180.779087298
0.8265 0.02345159569119421 146047.61602699192 nan nan nan 0.42491065217355284 573874.8913128763
0.8270000000000001 0.023396653697795717 145627.86879987683 nan nan nan 0.42519926256850915 574569.4235607908
0.8275 0.02334066791855532 145208.12198661076 nan nan nan 0.42548792873149893 575264.3758128431
0.8280000000000001 0.02328453595262358 144788.3757829778 nan nan nan 0.42577664929971093 575959.7480641085
0.8285 0.02322858289779275 144368.629746661 nan nan nan 0.4260654243385364 576655.5403088928
0.8290000000000001 0.023172164161359587 143948.88458182482 nan nan nan 0.4263542525081676 577351.75255115
0.8295 0.023115899523560968 143529.14019956716 nan nan nan 0.42664313342966237 578048.3847859476
0.8300000000000001 0.023059536479551276 143109.39644688572 nan nan nan 0.4269320671865466 578745.4369937314
0.8305 0.023001621235569734 142689.65217493556 nan nan nan 0.42722105457017473 579442.9091481204
0.8310000000000001 0.022942681153406804 142269.90789097775 nan nan nan 0.4275100967888079 580140.8012309722
0.8315 0.02288200711150994 141850.16397434048 nan nan nan 0.42779919218873724 580839.1132546568
0.8320000000000001 0.022820773347177126 141430.4209361223 nan nan nan 0.4280883392243471 581537.8451772255
0.8325 0.022759441505903484 141010.67967184546 nan nan nan 0.4283775375659843 582236.9970209184
0.833 0.02269630784539507 140590.9373031728 nan nan nan 0.42866678759707816 582936.5687681936
0.8335 0.02263151768892482 140171.19602924227 nan nan nan 0.42895608677115 583636.5604319493
0.834 0.022565052105569052 139751.4546002052 nan nan nan 0.4292454340653437 584336.9720168555
0.8345 0.022497099589208314 139331.7138985285 nan nan nan 0.4295348300151144 585037.8035049555
0.835 0.022428160177267297 138911.97360598706 nan nan nan 0.42982427503816245 585739.054865655
0.8355 0.022358242186195015 138492.23416431923 nan nan nan 0.4301137692410254 586440.7261442258
0.836 0.02228624932984749 138072.49449399704 nan nan nan 0.43040331143759636 587142.8173421532
0.8365 0.022213308447930052 137652.75597194268 nan nan nan 0.43069290067027227 587845.3284701507
0.837 0.022139015387484934 137233.01712493872 nan nan nan 0.43098253680876053 588548.2595822173
0.8375 0.02206259647734102 136813.27889056384 nan nan nan 0.4312722215031664 589251.6107025364
0.838 0.02198440696673653 136393.54219286825 nan nan nan 0.4315619521762233 589955.3818343849
0.8385 0.02190464030623972 135973.80503291037 nan nan nan 0.431851729065879 590659.5729698023
0.839 0.02182283283647211 135554.06972375457 nan nan nan 0.4321415516183687 591364.1841441202
0.8395 0.02173897940817027 135134.33461372353 nan nan nan 0.43243142045107846 592069.2153625967
0.84 0.02165326099503582 134714.59839807265 nan nan nan 0.43272133607238494 592774.666623054
0.8405 0.021564716249049036 134294.86284634125 nan nan nan 0.43301129756602047 593480.5379347499
0.841 0.02147487724484175 133875.1282798678 nan nan nan 0.43330130493442404 594186.8292493179
0.8415 0.02138272593277267 133455.39365477953 nan nan nan 0.4335913590944268 594893.5406601307
0.842 0.02128814539439913 133035.65933246264 nan nan nan 0.4338814570675227 595600.6721534315
0.8425 0.021191593524316203 132615.92518639335 nan nan nan 0.4341715994470448 596308.2237556836
0.843 0.02109249736935362 132196.1910828933 nan nan nan 0.4344617871307941 597016.1953941401
0.8435 0.020990801491971495 131776.45702771147 nan nan nan 0.4347520219095155 597724.5870611276
0.844 0.020886211055657196 131356.7237259435 nan nan nan 0.4350423038955542 598433.3987571091
0.8445 0.020780591878099837 130936.98970488379 nan nan nan 0.43533263218919394 599142.6304416768
0.845 0.02067338855230975 130517.25706395977 nan nan nan 0.4356230075333125 599852.2821997111
0.8455 0.020564411762057394 130097.52437320289 nan nan nan 0.43591342933214783 600562.354020573
0.846 0.02045340974245412 129677.79132200326 nan nan nan 0.43620389757037636 601272.8458812239
0.8465 0.020341029849456346 129258.05831788208 nan nan nan 0.43649441187716126 601983.7577411019
0.847 0.02022775203020855 128838.32567397073 nan nan nan 0.43678496962069835 602695.0896388922
0.8475 0.020111490405124166 128418.59359359487 nan nan nan 0.4370755722819082 603406.8416102289
0.848 0.019993029303591824 127998.86280349824 nan nan nan 0.43736622015605275 604119.013666704
0.8485 0.01987223249283628 127579.13177385242 nan nan nan 0.4376569129709176 604831.6058259938
0.849 0.019750242619246974 127159.40355084918 nan nan nan 0.43794765059640545 605544.6181345945
0.8495 0.019626915902003595 126739.67299045458 nan nan nan 0.43823843185688727 606258.050607365
0.85 0.019501924060780305 126319.94515917501 nan nan nan 0.43852925671720305 606971.9032003584
0.8505 0.019376747303727508 125900.21589194195 nan nan nan 0.43882012616061217 607686.1759414445
0.851 0.019249852586692123 125480.4882217133 nan nan nan 0.4391110398593245 608400.8688572439
0.8515 0.01912053911632922 125060.76071659029 nan nan nan 0.4394019990902475 609115.9819005153
0.852 0.01898891660602375 124641.0334328297 nan nan nan 0.43969300341378326 609831.5151125509
0.8525 0.018855829652162388 124221.30709849842 nan nan nan 0.4399840535557772 610547.4684914523
0.853 0.018721664039150945 123801.58114365047 nan nan nan 0.44027514919318617 611263.8419901633
0.8535 0.018585526552336147 123381.85533555616 nan nan nan 0.4405662903203977 611980.6355924463
0.854 0.0184482209563017 122962.13091359386 nan nan nan 0.44085747901039574 612697.8493047534
0.8545 0.018309670083228497 122542.40793362974 nan nan nan 0.441148716845822 613415.4831416935
0.855 0.018169938004564963 122122.68456294494 nan nan nan 0.44144000397632804 614133.5371662201
0.8555 0.018029514938965253 121702.96164551331 nan nan nan 0.4417313406362328 614852.0114206652
0.856 0.01788729423677725 121283.23997184687 nan nan nan 0.44202272965142797 615570.9058552549
0.8565 0.01774333321939463 120863.51825044015 nan nan nan 0.44231417178723037 616290.220499638
0.857 0.017599578448380903 120443.79758244376 nan nan nan 0.44260566711701305 617009.955327086
0.8575 0.017456560869356322 120024.07698604144 nan nan nan 0.44289721521009523 617730.1103240486
0.858 0.017313090141775133 119604.35730915281 nan nan nan 0.44318881673537386 618450.6855295867
0.8585 0.017168980824476716 119184.63738174031 nan nan nan 0.44348047238037214 619171.6809105322
0.859 0.017024279392075386 118764.91887331974 nan nan nan 0.4437721835803504 619893.0964563489
0.8595 0.016879564742619604 118345.2000536933 nan nan nan 0.4440639528975465 620614.9321289012
0.86 0.016733777745493287 117925.48270730246 nan nan nan 0.44435578302044987 621337.1878917634
0.8605 0.016588443162648573 117505.76519587758 nan nan nan 0.4446476735160968 622059.8637141704
0.861 0.01644266060126507 117086.04830965739 nan nan nan 0.4449396252585303 622782.9596358585
0.8615 0.016296868125672104 116666.33191434383 nan nan nan 0.445231638572856 623506.4756272424
0.862 0.016150712319876418 116246.61573047473 nan nan nan 0.44552371395854207 624230.4116689384
0.8625 0.016005011298250164 115826.8991901162 nan nan nan 0.4458158528802877 624954.7678318135
0.863 0.015860377251089124 115407.18293504606 nan nan nan 0.4461080563331536 625679.5440979204
0.8635 0.015715562926835264 114987.46725347612 nan nan nan 0.4464003265064937 626404.7404820434
0.864 0.01557231459922638 114567.75267861855 nan nan nan 0.44669266607974223 627130.356923175
0.8645 0.01542943625775413 114148.0379721896 nan nan nan 0.44698507811631394 627856.3933974205
0.865 0.015288965692197246 113728.32530736414 nan nan nan 0.44727756323614376 628582.8499121895
0.8655 0.015149423517357522 113308.61294853929 nan nan nan 0.44757012500855853 629309.7264584535
0.866 0.015010253592394758 112888.90158804457 nan nan nan 0.447862764189282 630037.0230262757
0.8665 0.01487275201913299 112469.18979085128 nan nan nan 0.4481554820228623 630764.7396833075
0.867 0.014736129980767029 112049.4787281798 nan nan nan 0.4484482803479147 631492.8764127183
0.8675 0.014600902358035574 111629.76743263325 nan nan nan 0.44874115992099345 632221.4332072898
0.868 0.01446694902829204 111210.05753795445 nan nan nan 0.4490341205236268 632950.4100749338
0.8685 0.014333789279435885 110790.34689276584 nan nan nan 0.449327163795047 633679.8070177491
0.869 0.014201910047189169 110370.63729876807 nan nan nan 0.4496202913295715 634409.6240614464
0.8695 0.014070562603115023 109950.92771230548 nan nan nan 0.4499135034133495 635139.8611959199
0.87 0.013940525108072414 109531.21827507658 nan nan nan 0.4502068007409795 635870.5183857852
0.8705 0.01381123490732113 109111.50951669694 nan nan nan 0.4505001848352641 636601.5955476383
0.871 0.013682980233418946 108691.80138647206 nan nan nan 0.45079365502825475 637333.0926901705
0.8715 0.01355675840362914 108272.09299126106 nan nan nan 0.4510872119796122 638065.0098706004
0.872 0.013431973769910809 107852.38527844391 nan nan nan 0.45138085605834416 638797.3470615604
0.8725 0.01330875006508732 107432.67698513264 nan nan nan 0.4516745867455156 639530.1042726984
0.873 0.013188038995300513 107012.96941957418 nan nan nan 0.45196840573682706 640263.2814895047
0.8735 0.013069851193113484 106593.26142341127 nan nan nan 0.4522623106252064 640996.8787771217
0.874 0.012952441118020882 106173.55387725052 nan nan nan 0.4525563017135974 641730.8961074012
0.8745 0.012836174381935019 105753.84719028856 nan nan nan 0.45285037779569054 642465.3334156778
0.875 0.01272079104588724 105334.13955755514 nan nan nan 0.45314453937413907 643200.190765178
0.8755000000000001 0.012606516552829313 104914.43327193498 nan nan nan 0.45343878607089955 643935.4681527325
0.876 0.012493688335095805 104494.72728808424 nan nan nan 0.4537331170901016 644671.1655520528
0.8765000000000001 0.012382441083739126 104075.02096064246 nan nan nan 0.4540275329615857 645407.2830274506
0.877 0.012271298849719694 103655.31500480915 nan nan nan 0.45432203415105926 646143.8205960605
0.8775000000000001 0.012161510907266212 103235.60873653772 nan nan nan 0.4546166187217072 646880.7782614278
0.878 0.012053276286474887 102815.9035494478 nan nan nan 0.4549112867760174 647618.1559643039
0.8785000000000001 0.011945634322485766 102396.1984593749 nan nan nan 0.45520604246074414 648355.9537749377
0.879 0.011837747450294285 101976.49465951824 nan nan nan 0.4555008862631265 649094.1716929461
0.8795000000000001 0.011730481113808445 101556.79079030131 nan nan nan 0.4557958200626578 649832.8097560803
0.88 0.011623539383443578 101137.08803231957 nan nan nan 0.4560908434395388 650571.8679805237
0.8805000000000001 0.011516920604120785 100717.3846970958 nan nan nan 0.4563859555931942 651311.346318537
0.881 0.011411090141591402 100297.68294204788 nan nan nan 0.456681153702439 652051.244751278
0.8815000000000001 0.011304737199207713 99877.98100959195 nan nan nan 0.4569764384882111 652791.5632631206
0.882 0.0111995816676096 99458.28015598214 nan nan nan 0.4572718104731525 653532.3019143636
0.8825000000000001 0.011093438164881621 99038.57958134815 nan nan nan 0.4575672708582607 654273.4605740735
0.883 0.010987102575298549 98618.8801938195 nan nan nan 0.45786281978578425 655015.039292705
0.8835000000000001 0.010880366378459615 98199.18109382482 nan nan nan 0.45815845601929805 655757.0380983609
0.884 0.010773285752234013 97779.48230253119 nan nan nan 0.458454181169325 656499.4569467447
0.8845000000000001 0.01066486213976952 97359.78412348773 nan nan nan 0.4587499969301382 657242.2958754441
0.885 0.010555785901379072 96940.08601238961 nan nan nan 0.4590459012552292 657985.5548859913
0.8855000000000001 0.01044496987928366 96520.3877932993 nan nan nan 0.45934189455620905 658729.2339568371
0.886 0.010333812067027333 96100.69024588155 nan nan nan 0.45963797462273626 659473.3331329867
0.8865000000000001 0.010220620676703837 95680.99295501041 nan nan nan 0.45993414120636034 660217.8524316401
0.887 0.010105490150301532 95261.29531684099 nan nan nan 0.4602303944407913 660962.7918936465
0.8875000000000001 0.009988749959360414 94841.59798265976 nan nan nan 0.46052673446402076 661708.1514993215
0.888 0.009870686500758187 94421.90109486248 nan nan nan 0.46082316418233993 662453.9312225234
0.8885000000000001 0.00975150071442693 94002.20421278964 nan nan nan 0.4611196856145773 663200.1311006901
0.889 0.009631283864028926 93582.50809234008 nan nan nan 0.46141629725710914 663946.7512059459
0.8895000000000001 0.009510053897934637 93162.8119609664 nan nan nan 0.46171299839998925 664693.7914506535
0.89 0.009387731775023351 92743.1166790476 nan nan nan 0.46200979207459536 665441.2518459437
0.8905000000000001 0.009263145200494883 92323.4215712509 nan nan nan 0.46230667909500606 666189.1323683604
0.891 0.009136810015315477 91903.72760327534 nan nan nan 0.46260365975323386 666937.4330234218
0.8915000000000001 0.009008195840913258 91484.03218638687 nan nan nan 0.4629007338050393 667686.1538315975
0.892 0.008877354093726308 91064.33819676422 nan nan nan 0.46319790310446685 668435.2947969642
0.8925000000000001 0.0087433280568609 90644.64403335204 nan nan nan 0.463495168881013 669184.85584835
0.893 0.00860763862116941 90224.9504019495 nan nan nan 0.4637925328623671 669934.8369637736
0.8935000000000001 0.008470075474984047 89805.25685953243 nan nan nan 0.46408999670716955 670685.2381500254
0.894 0.008329873969083069 89385.56336096764 nan nan nan 0.4643875610882076 671436.0593942094
0.8945000000000001 0.008188102501904828 88965.869976344 nan nan nan 0.4646852269150809 672187.3008003127
0.895 0.008044290681992812 88546.17778139003 nan nan nan 0.46498299276916744 672938.962377604
0.8955000000000001 0.00789858453006282 88126.48471447227 nan nan nan 0.4652808594358792 673691.0441399196
0.896 0.007750779233236185 87706.79226691126 nan nan nan 0.46557882637585946 674443.5461432029
0.8965 0.007600188818098842 87287.0997200348 nan nan nan 0.4658768907678232 675196.468381497
0.897 0.007446859185023047 86867.40739229214 nan nan nan 0.46617505122088365 675949.810786406
0.8975 0.0072919802960159175 86447.71501715564 nan nan nan 0.46647330967738776 676703.5732165969
0.898 0.007134277850493737 86028.02430439214 nan nan nan 0.46677166640018675 677457.7556923892
0.8985 0.006974694019657323 85608.33313052513 nan nan nan 0.46707012208534854 678212.3583069482
0.899 0.006811851316544487 85188.64205096227 nan nan nan 0.4673686742374804 678967.3810836998
0.8995 0.00664699059906511 84768.95245674883 nan nan nan 0.4676673221959794 679722.8239417422
0.9 0.006480370576086192 84349.2632397059 nan nan nan 0.4679660644874475 680478.6869202221
0.9005 0.0063116304466034525 83929.5740840397 nan nan nan 0.46826490083711947 681234.9698991439
0.901 0.0061413121666686644 83509.8861652956 nan nan nan 0.46856383179616234 681991.672833914
0.9015 0.005969219649600601 83090.19946317235 nan nan nan 0.46886285892439594 682748.7956270644
0.902 0.0057955147681207665 82670.51234301133 nan nan nan 0.46916198076331433 683506.3382341447
0.9025 0.005620509987619744 82250.82512775515 nan nan nan 0.46946119268779163 684264.3007151005
0.903 0.005444431465560349 81831.13840716449 nan nan nan 0.469760493396823 685022.6831450753
0.9035 0.005266538703995666 81411.45109346004 nan nan nan 0.47005987831971685 685781.4855170801
0.904 0.005087328781781048 80991.76441870461 nan nan nan 0.47035934760112447 686540.707760063
0.9045 0.004907047570481531 80572.07889915907 nan nan nan 0.47065889794073085 687300.349939377
0.905 0.004725206723311047 80152.39414513938 nan nan nan 0.4709585274686601 688060.4119988687
0.9055 0.004542679635384332 79732.7087833202 nan nan nan 0.4712582326271416 688820.8939347474
0.906 0.004359184055760882 79313.02448679361 nan nan nan 0.47155801578721385 689581.795688694
0.9065 0.004174335769716946 78893.33961127275 nan nan nan 0.4718578741048649 690343.1172714387
0.907 0.003988542541243445 78473.65586510609 nan nan nan 0.472157807815886 691104.8587257803
0.9075 0.0038016850715693923 78053.97204627958 nan nan nan 0.47245781619149874 691867.0200484577
0.908 0.003613968863509882 77634.28852133181 nan nan nan 0.47275789346942404 692629.6012173624
0.9085 0.003426250373078012 77214.60452161403 nan nan nan 0.4730580385173826 693392.6022307349
0.909 0.0032386668179852553 76794.92198468342 nan nan nan 0.47335824975456203 694156.0230466907
0.9095 0.0030502806747632885 76375.23843717216 nan nan nan 0.4736585201018725 694919.8636891244
0.91 0.0028614576800592775 75955.5554413726 nan nan nan 0.4739588481206112 695684.1241191068
0.9105 0.002671732429055677 75535.873266233 nan nan nan 0.47425922977249946 696448.804328504
0.911 0.0024821439966566856 75116.19018806347 nan nan nan 0.4745596626666381 697213.9043897617
0.9115 0.0022924603080672064 74696.50717635854 nan nan nan 0.4748601449714632 697979.4242396967
0.912 0.0021026593935841147 74276.8250523155 nan nan nan 0.4751606743957975 698745.3639701111
0.9125 0.0019127806609125064 73857.14311865185 nan nan nan 0.47546124699233877 699511.7235893691
0.913 0.0017223288621353186 73437.46162315171 nan nan nan 0.47576185470297094 700278.5030833185
0.9135 0.0015320184859914936 73017.78109372746 nan nan nan 0.47606249006161183 701045.7024306023
0.914 0.0013409050184449575 72598.10010519825 nan nan nan 0.4763631476927249 701813.3216986868
0.9145 0.0011496939937333235 72178.42060974732 nan nan nan 0.4766638203215832 702581.3609588814
0.915 0.000958051784940507 71758.74138344097 nan nan nan 0.47696450209641034 703349.8201525235
0.9155 0.0007664934191657328 71339.06186623321 nan nan nan 0.4772651889888691 704118.6992450216
0.916 0.0005744274361752558 70919.38378232207 nan nan nan 0.47756587436412595 704887.9982280094
0.9165 0.0003820059220234434 70499.70628829653 nan nan nan 0.4778665536210648 705657.7171777271
0.917 0.00018890693672057212 70080.02940225902 nan nan nan 0.47816721962326375 706427.8561292246
0.9175 -3.7179065608549333e-06 69660.35304441312 nan nan nan 0.47846786684465126 707198.415113943
0.918 -0.0001952027530744039 69240.67721249197 nan nan nan 0.47876849162610946 707969.3942556753
0.9185 -0.00038582622465760873 68821.00208324635 nan nan nan 0.4790690911249257 708740.793553972
0.919 -0.0005762556925721314 68401.32733495426 nan nan nan 0.47936965728424447 709512.6128946793
0.9195 -0.000765910202655001 67981.653140098 nan nan nan 0.4796701852316725 710284.8524201317
0.92 -0.0009549985073287149 67561.97943857677 nan nan nan 0.47997067193144544 711057.5122463569
0.9205 -0.001143026954260306 67142.30703886968 nan nan nan 0.4802711105086654 711830.592394193
0.921 -0.0013301160143411857 66722.63385540662 nan nan nan 0.4805714932457235 712604.0928978121
0.9215 -0.0015155591443441678 66302.96178312518 nan nan nan 0.4808718130713462 713378.013817726
0.922 -0.0016999892706664904 65883.29041317166 nan nan nan 0.4811720687285324 714152.355054469
0.9225 -0.0018824270396516182 65463.61787662857 nan nan nan 0.48147225339382604 714927.1165689041
0.923 -0.0020637399274995483 65043.947103985636 nan nan nan 0.481772357393163 715702.298300983
0.9235 -0.0022432534861928045 64624.27650651413 nan nan nan 0.4820723728832178 716477.9003091068
0.924 -0.0024211040464774897 64204.606898887854 nan nan nan 0.48237229286687733 717253.9225889515
0.9245 -0.002596721827462576 63784.93696605047 nan nan nan 0.48267211243951724 718030.3653449939
0.925 -0.0027706385452946325 63365.26734516402 nan nan nan 0.4829718262939383 718807.2285503731
0.9255 -0.0029443125931554468 62945.598360389726 nan nan nan 0.4832714264500391 719584.5122195568
0.926 -0.0031165484973098684 62525.929189259354 nan nan nan 0.4835709100298258 720362.2164565031
0.9265 -0.0032870856173064698 62106.260783899 nan nan nan 0.48387027293133905 721140.3412178147
0.927 -0.003455341715549958 61686.5925080613 nan nan nan 0.4841695086934464 721918.8865760972
0.9275 -0.003621520172262835 61266.92410065708 nan nan nan 0.48446860966079 722697.8525739023
0.928 -0.0037857417551905794 60847.255879311786 nan nan nan 0.4847675660802227 723477.2392888082
0.9285 -0.0039478583786038985 60427.58728141671 nan nan nan 0.48506637298957117 724257.0467345361
0.929 -0.0041081652356007295 60007.91939009923 nan nan nan 0.48536502295696893 725037.2748626996
0.9295 -0.004265424629715251 59588.25193659673 nan nan nan 0.4856635112154969 725817.9235265765
0.93 -0.004420607408907996 59168.58565193905 nan nan nan 0.4859618316021282 726598.9926798451
0.9305 -0.004573342633062694 58748.91971449106 nan nan nan 0.486259976271272 727380.4821976908
0.931 -0.004723894900534821 58329.254145565836 nan nan nan 0.48655794112398904 728162.3919601049
0.9315 -0.004871439123030069 57909.588390196324 nan nan nan 0.48685572264381916 728944.7219162174
0.932 -0.005015660342530928 57489.92222914061 nan nan nan 0.4871533166640512 729727.4720698647
0.9325 -0.0051572121897677905 57070.256530708204 nan nan nan 0.48745072394393546 730510.6424175008
0.933 -0.005296823861597777 56650.59102482543 nan nan nan 0.4877479416457835 731294.2329110751
0.9335 -0.005434960014727162 56230.925395667466 nan nan nan 0.48804496097611305 732078.2435640609
0.934 -0.005569767935820546 55811.26098760068 nan nan nan 0.4883417785723947 732862.6742773271
0.9345 -0.005701823190502498 55391.59657019026 nan nan nan 0.48863839197191133 733647.5250251949
0.935 -0.005829827082106496 54971.93236366729 nan nan nan 0.48893479308139626 734432.7958399837
0.9355 -0.005955130638166525 54552.268663964234 nan nan nan 0.4892309763368884 735218.486743294
0.936 -0.006077233505183491 54132.605274251866 nan nan nan 0.4895269400483224 736004.5976533375
0.9365 -0.006195812486577547 53712.942256814735 nan nan nan 0.4898226783990819 736791.1285907102
0.937 -0.006311927215121259 53293.2791476697 nan nan nan 0.4901181881146124 737578.0795557236
0.9375 -0.006424749748728265 52873.61641812843 nan nan nan 0.4904134595486903 738365.4506937441
0.9380000000000001 -0.006534406305878595 52453.954136904926 nan nan nan 0.49070848906821046 739153.2419704004
0.9385 -0.00664152553840645 52034.29260551695 nan nan nan 0.49100326908961334 739941.4533716202
0.9390000000000001 -0.006746014675681201 51614.63121480335 nan nan nan 0.4912977978032194 740730.0849847673
0.9395 -0.00684708890585468 51194.96992968125 nan nan nan 0.4915920663583258 741519.1367098442
0.9400000000000001 -0.006944259191202795 50775.308955215856 nan nan nan 0.49188607592741973 742308.6084656505
0.9405 -0.0070386444707622176 50355.64867406336 nan nan nan 0.4921798202800403 743098.5001141963
0.9410000000000001 -0.007130062034000819 49935.989164073704 nan nan nan 0.49247329302472986 743888.8117439887
0.9415 -0.0072171170491388235 49516.330102852655 nan nan nan 0.4927664872237283 744679.5433671762
0.9420000000000001 -0.007301045104585725 49096.67178812653 nan nan nan 0.49305939798069415 745470.694831351
0.9425 -0.007381589022280276 48677.013877423626 nan nan nan 0.4933520227305951 746262.2659617824
0.9430000000000001 -0.007458589274784376 48257.35652008445 nan nan nan 0.49364435493123987 747054.2567410995
0.9435 -0.007532590834156743 47837.699735538576 nan nan nan 0.4939363881988963 747846.6671606337
0.9440000000000001 -0.0076033489548939575 47418.04350218871 nan nan nan 0.4942281140494914 748639.4972931087
0.9445 -0.007670078105148466 46998.38817128053 nan nan nan 0.49451952809784566 749432.7471763876
0.9450000000000001 -0.0077325867620864136 46578.73324196582 nan nan nan 0.4948106234955618 750226.4168359018
0.9455 -0.007792156466390418 46159.07828424272 nan nan nan 0.4951013898615978 751020.5062208691
0.9460000000000001 -0.007847977844187464 45739.4244822052 nan nan nan 0.49539182437717383 751815.015386673
0.9465 -0.007900925793166997 45319.77029233979 nan nan nan 0.49568191945311446 752609.9444091372
0.9470000000000001 -0.00795068403743375 44900.11704285643 nan nan nan 0.4959716685861571 753405.2931590518
0.9475 -0.007996679741596948 44480.46456305161 nan nan nan 0.49626106710922036 754201.0618660111
0.9480000000000001 -0.008038450247880401 44060.81257524631 nan nan nan 0.49655010670656996 754997.2503184624
0.9485 -0.008077436165168308 43641.160226064276 nan nan nan 0.4968387866240431 755793.8584687647
0.9490000000000001 -0.008113385477121446 43221.5084080494 nan nan nan 0.4971270981188 756590.8864107103
0.9495 -0.00814550850895987 42801.85633430051 nan nan nan 0.4974150372338727 757388.3341623358
0.9500000000000001 -0.008173186692415268 42382.20498546609 nan nan nan 0.4977025968499616 758186.2016610309
0.9505 -0.008197497637256392 41962.55397521542 nan nan nan 0.49798977215607637 758984.4888843214
0.9510000000000001 -0.008217974087399342 41542.90410277456 nan nan nan 0.49827656156507905 759783.1959895041
0.9515 -0.008233978110248747 41123.253814495096 nan nan nan 0.49856295380350574 760582.3229053369
0.9520000000000001 -0.008246675275752078 40703.60437370133 nan nan nan 0.49884894449081757 761381.8694584189
0.9525 -0.008255925903360228 40283.955313466584 nan nan nan 0.4991345257206941 762181.8356700148
0.9530000000000001 -0.008262621219972262 39864.30713302394 nan nan nan 0.49941969414902143 762982.2215547707
0.9535 -0.008266508522092073 39444.66015722109 nan nan nan 0.49970444227480276 763783.0272261642
0.9540000000000001 -0.00826577518143873 39025.013394762515 nan nan nan 0.4999887585757227 764584.2526581186
0.9545 -0.00826202927074809 38605.36757816646 nan nan nan 0.500272640571637 765385.8978844513
0.9550000000000001 -0.008254972900191825 38185.721829516 nan nan nan 0.5005560820776567 766187.9629542212
0.9555 -0.008244552563170323 37766.07726299488 nan nan nan 0.5008390782266783 766990.4477670433
0.9560000000000001 -0.00823087394178688 37346.433102136565 nan nan nan 0.5011216263484204 767793.3523159968
0.9565 -0.008213143309940402 36926.79000696887 nan nan nan 0.5014037352302143 768596.6766322904
0.9570000000000001 -0.008191765531986908 36507.14744772861 nan nan nan 0.5016854019214545 769400.420767992
0.9575 -0.008165781459994968 36087.505998641616 nan nan nan 0.5019666351765492 770204.5846194143
0.9580000000000001 -0.008135525837682116 35667.864566663186 nan nan nan 0.5022474296624226 771009.1681387195
0.9585 -0.008100273806622243 35248.224133497446 nan nan nan 0.5025277866025578 771814.1712945554
0.9590000000000001 -0.008062298020026806 34828.58407319976 nan nan nan 0.5028077024028479 772619.5942646654
0.9595 -0.008020773617819749 34408.94486947039 nan nan nan 0.5030871806386713 773425.4370544917
0.96 -0.007975748964037554 33989.306605960126 nan nan nan 0.5033662238336855 774231.6998554635
0.9605 -0.007927276626443384 33569.66959468152 nan nan nan 0.503644827484139 775038.3825565038
0.961 -0.00787540255387922 33150.03271393253 nan nan nan 0.5039229905358886 775845.4850973574
0.9615 -0.007820108351559713 32730.396767701932 nan nan nan 0.5042007125384568 776653.0073116362
0.962 -0.0077618335619055 32310.76127929943 nan nan nan 0.5044779966020007 777460.948979089
0.9625 -0.007700180486671213 31891.126392127317 nan nan nan 0.5047548486979204 778269.3102418764
0.963 -0.007635735770811265 31471.49190787721 nan nan nan 0.5050312839385015 779078.0908065746
0.9635 -0.007567872255578868 31051.85754650819 nan nan nan 0.5053073018127551 779887.2910181136
0.964 -0.00749663853995327 30632.22352417777 nan nan nan 0.5055829019201553 780696.9110387386
0.9645 -0.007422593026072427 30212.589506145272 nan nan nan 0.5058580910242697 781506.9511691086
0.965 -0.0073457729684031645 29792.95594236097 nan nan nan 0.5061328807679347 782317.4117600258
0.9655 -0.007266208781235698 29373.32298005336 nan nan nan 0.5064072794115378 783128.2928584103
0.966 -0.007183763592016661 28953.69000847758 nan nan nan 0.5066813027068594 783939.5943738604
0.9665 -0.0070986823718818 28534.057732142828 nan nan nan 0.5069549596596971 784751.3164378571
0.967 -0.007010030843885332 28114.42556294967 nan nan nan 0.5072282573626232 785563.4588208436
0.9675 -0.0069176061274032336 27694.793631427296 nan nan nan 0.5075012020235465 786376.0216987638
0.968 -0.006822030272522847 27275.162202937714 nan nan nan 0.5077738122266372 787189.0054115381
0.9685 -0.006723434411007902 26855.531515696777 nan nan nan 0.5080460957360541 788002.4097081844
0.969 -0.00662289024651449 26435.901715259744 nan nan nan 0.5083180567450674 788816.2346687483
0.9695 -0.006519311316188486 26016.27245638996 nan nan nan 0.508589704981792 789630.4802632924
0.97 -0.0064137741609893995 25596.64338297886 nan nan nan 0.5088610435082179 790445.1461541891
0.9705 -0.006306236353789878 25177.0149681705 nan nan nan 0.5091320904864585 791260.2324850868
0.971 -0.006196839877966045 24757.38744012144 nan nan nan 0.5094028723456275 792075.7389781523
0.9715 -0.006085768602148018 24337.759986382134 nan nan nan 0.5096733985384081 792891.6663113829
0.972 -0.005973432885012824 23918.133195045357 nan nan nan 0.509943672480022 793708.014519361
0.9725 -0.005858377644329563 23498.50717682017 nan nan nan 0.5102137132060564 794524.7837874282
0.973 -0.005741181798662799 23078.881745005336 nan nan nan 0.5104835405483733 795341.9737486994
0.9735 -0.005621843969184107 22659.256327788175 nan nan nan 0.5107531671383474 796159.5846136007
0.974 -0.005501023991842349 22239.631251359762 nan nan nan 0.5110226067880704 796977.6161759972
0.9745 -0.005378827965038752 21820.006027721513 nan nan nan 0.511291860352376 797796.0682694659
0.975 -0.005254879621519841 21400.381848379897 nan nan nan 0.5115609456418252 798614.9404973292
0.9755 -0.0051291368208594736 20980.758106208043 nan nan nan 0.5118298759988639 799434.2333506381
0.976 -0.00500264557026725 20561.134803043937 nan nan nan 0.5120986689749356 800253.9466216755
0.9765 -0.00487548189017473 20141.51213001558 nan nan nan 0.5123673276143672 801074.0803502296
0.977 -0.0047478732045838565 19721.889908616904 nan nan nan 0.5126358649208099 801894.6345307274
0.9775 -0.004620394759885464 19302.268141860633 nan nan nan 0.5129043049870815 802715.6089936043
0.978 -0.0044924098990898565 18882.646620185606 nan nan nan 0.5131726528563769 803537.00381973
0.9785 -0.004363472497534716 18463.025668691243 nan nan nan 0.5134409321185083 804358.8185253788
0.979 -0.004234388586210049 18043.40453757547 nan nan nan 0.5137091582910516 805181.0534105103
0.9795 -0.0041045791619363755 17623.78387898298 nan nan nan 0.5139773540216129 806003.7083824036
0.98 -0.003974827050243033 17204.163702161582 nan nan nan 0.514245523264672 806826.7835665877
0.9805 -0.0038455566630281254 16784.543921926954 nan nan nan 0.5145136865353103 807650.279643293
0.981 -0.003715679195442836 16364.923991969112 nan nan nan 0.5147818679555901 808474.196645392
0.9815 -0.003586849369218518 15945.304677162207 nan nan nan 0.5150500909246416 809298.5343603463
0.982 -0.00345847245558132 15525.68557615026 nan nan nan 0.5153183737304112 810123.2923461085
0.9825 -0.003330710397131261 15106.066621887183 nan nan nan 0.5155867382112135 810948.4708123952
0.983 -0.0032040339855552613 14686.448136505074 nan nan nan 0.5158552086117854 811774.0697324662
0.9835 -0.0030787748320811035 14266.82938311205 nan nan nan 0.5161238013650958 812600.0885503885
0.984 -0.00295440414055683 13847.210680653907 nan nan nan 0.516392529433062 813426.5274221133
0.9845 -0.0028317521463805946 13427.591480031868 nan nan nan 0.5166614230349403 814253.3867654213
0.985 -0.0027107780338644326 13007.972310130666 nan nan nan 0.5169304884468584 815080.6661980727
0.9855 -0.0025916125665361557 12588.353558399458 nan nan nan 0.5171997292199683 815908.3655162631
0.986 -0.002475192846212795 12168.735176002561 nan nan nan 0.517469154348476 816736.4849764466
0.9865 -0.002359934056515636 11749.117313247323 nan nan nan 0.5177387661286781 817565.0246380258
0.987 -0.002245820786612204 11329.500007289203 nan nan nan 0.5180085695069654 818393.9840304276
0.9875 -0.0021336857906195045 10909.884002709274 nan nan nan 0.5182785584677492 819223.3632633574
0.988 -0.002022503911340232 10490.26787345641 nan nan nan 0.5185487315108428 820053.1624407065
0.9885 -0.0019127761084774416 10070.651776802102 nan nan nan 0.518819076703303 820883.3818070728
0.989 -0.0018052791523142555 9651.036176074838 nan nan nan 0.5190895927944866 821714.0212686992
0.9895 -0.0017000778454994928 9231.421751296813 nan nan nan 0.5193603062863307 822545.0817084875
0.99 -0.0015975476693900032 8811.807554857154 nan nan nan 0.5196312162373984 823376.563712657
0.9905 -0.0014964795773053008 8392.19372703336 nan nan nan 0.5199023354320391 824208.4672572186
0.991 -0.0013976669465840935 7972.580469668294 nan nan nan 0.5201736751818558 825040.7918571272
0.9915 -0.0013008968817467604 7552.967165723732 nan nan nan 0.520445247798658 825873.5359580214
0.992 -0.0012064682969349673 7133.354170755648 nan nan nan 0.5207170507111204 826706.6994812562
0.9925 -0.001114782483782852 6713.74144890465 nan nan nan 0.5209890459284537 827540.2825550884
0.993 -0.0010258737963219143 6294.128935486379 nan nan nan 0.5212612668144123 828374.2846926221
0.9935 -0.0009395471649106661 5874.516436796108 nan nan nan 0.5215337111500647 829208.7078678947
0.994 -0.0008562551223245198 5454.904475261523 nan nan nan 0.5218063782739469 830043.5509602814
0.9945 -0.0007764773145266835 5035.293244377147 nan nan nan 0.5220792385457611 830878.813084662
0.995 -0.0006993895955951601 4615.682209635673 nan nan nan 0.5223522793540806 831714.4939551322
0.9955 -0.0006240721748326614 4196.072347277523 nan nan nan 0.5226255530852006 832550.5931000455
0.996 -0.0005515959409518406 3776.4623356419247 nan nan nan 0.5228990152712926 833387.1088383744
0.9965 -0.00048213072377966825 3356.8529494376376 nan nan nan 0.5231726295732828 834224.0425949574
0.997 -0.00041438051334455203 2937.244207044616 nan nan nan 0.5234463553067316 835061.3952536295
0.9975 -0.00034822612107235254 2517.636062781343 nan nan nan 0.5237202428456756 835899.1682989633
0.998 -0.000284163411605339 2098.028869156219 nan nan nan 0.5239942393345243 836737.3612517403
0.9985 -0.0002218579058828617 1678.4227049589301 nan nan nan 0.5242684209745407 837575.9745122817
0.999 -0.00016225912727611973 1258.816668301922 nan nan nan 0.5245427526013009 838415.0083125996
0.9995 -0.00010490933851513924 839.2106461175553 nan nan nan 0.5248171805215118 839254.4641090181
1.0 -5.078127773664812e-05 419.60529846797965 nan nan nan 0.5250918539884218 840094.34503325


==> plots/taylor_green/taylor_green_gns_sde.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 4.320758601290175 172.41872924530165 0.013266666666666666 0.0967126442743872 0.9026513465609471 -1.2420287021086552e-12 -3.7009158404543996e-11
0.0005 4.31787924995022 172.3132560837501 0.019799999999999998 0.1341323680402233 0.7657738829932749 1.0801767568890951e-06 4.312082153549035e-05
0.001 4.3138430330123025 172.20635331949504 0.026333333333333334 0.14672228996485345 0.8540344613991943 4.32033463137721e-06 0.0001724644133476101
0.0015 4.308653927857848 172.09806653259065 0.03286666666666667 0.16379577719973729 0.8528062747681974 9.719510235662809e-06 0.00038800198742835156
0.002 4.302316709138107 171.98845921710776 0.0394 0.1618370687013455 0.8637510984711658 1.727616183574515e-05 0.0006897041081300923
0.0025 4.294838666665203 171.8776075584644 0.04593333333333333 0.21409636210895533 0.8919920928803811 2.6988173041101403e-05 0.0010775407332980524
0.003 4.286229077416858 171.76559172629263 0.05246666666666666 0.24851609013981707 0.9188094881929856 3.885285553808371e-05 0.0015514812415739474
0.0035 4.276496945191955 171.65248447041128 0.059 0.2896063228615896 0.9181018801233567 5.2866952335743067e-05 0.0021114944729519287
0.004 4.265653239237315 171.53837657477413 0.06553333333333333 0.33646623640292994 0.9209612861649242 6.902663726717451e-05 0.0027575487538476153
0.0045000000000000005 4.253711150406242 171.4233442913553 0.07206666666666667 0.3929873577658494 0.8943850211222779 8.732752323592807e-05 0.0034896119880790445
0.005 4.2406850390112565 171.30746873523685 0.07859999999999999 0.4538614164542489 0.9156825757692841 0.00010776466911229932 0.004307651613765561
0.0055 4.226591796569977 171.19082180150158 0.08513333333333332 0.5228825092458923 0.9200337281005968 0.0001303325832720489 0.005211634709106553
0.006 4.2114466790652525 171.07347264276797 0.09166666666666666 0.6119379535813732 0.9437295184357899 0.00015502523512367277 0.006201528013993849
0.006500000000000001 4.195267556651362 170.95547602059565 0.09819999999999998 0.6747633743639618 0.9762916941664437 0.00018183605274204524 0.007277297941102146
0.007 4.178075382779801 170.83690309258213 0.10473333333333332 0.7649490745419218 0.9675286915240584 0.00021075794800257103 0.008438910580238788
0.0075 4.1598894388865135 170.7178076041325 0.11126666666666665 0.8340580050928961 0.9782613833319164 0.00024178330899520673 0.009686331836805947
0.008 4.140731248450481 170.59822983198342 0.11779999999999999 0.9208149528609664 0.9867761085271091 0.00027490401982988494 0.011019527379641755
0.0085 4.12062277278109 170.47822266881698 0.12433333333333332 0.9727359679521648 0.9850901515092224 0.00031011145769011683 0.0124384625945272
0.009000000000000001 4.099589299222459 170.357832476706 0.13086666666666666 1.0231960981543327 0.9806169023484937 0.0003473965286518404 0.01394310272307455
0.0095 4.077654789731599 170.23709729138116 0.1374 1.089729679595474 0.9909141694521111 0.00038674966200616157 0.015533412880840109
0.01 4.054843951498372 170.11604621230646 0.14393333333333333 1.110118367828655 1.0072175376591503 0.0004281608210685645 0.017209358071635008
0.0105 4.03118210255224 169.99471129614636 0.15046666666666667 1.1252783168109433 0.9936670669291137 0.00047161950943183114 0.0189709030691904
0.011 4.006697693267624 169.87311991044274 0.157 1.1313840502254038 0.9980521422655991 0.000517114788175531 0.020818012576058826
0.0115 3.9814175520272093 169.7513035551926 0.16353333333333334 1.111732544345844 1.0027271341056458 0.0005646353082775202 0.02275065114586602
0.012 3.9553705271387747 169.62928099353644 0.17006666666666667 1.096739683136665 1.0058533395382276 0.0006141692907383018 0.02476878331484032
0.0125 3.928585110093879 169.50707486302016 0.1766 1.0709525847898749 0.9873153450350279 0.0006657045729176046 0.02687237347341975
0.013000000000000001 3.9010915914113258 169.384701656679 0.18313333333333331 1.0394298114954705 1.0030726351462917 0.000719228608583666 0.02906138594518518
0.0135 3.8729192282520852 169.26217373857017 0.18966666666666665 1.0185369715295296 1.003761186386231 0.0007747284836537518 0.0313357849266581
0.014 3.8440975205756494 169.13950622772109 0.19619999999999999 1.0115077991733463 0.9937150053420385 0.0008321909286678519 0.033695534522598596
0.0145 3.8146562091878864 169.0167053429462 0.20273333333333332 0.9891484492687582 0.9975276817958433 0.0008916023260744559 0.03614059869171333
0.015 3.7846276604739626 168.89379565429687 0.20926666666666666 0.980783080106897 0.9975909656968519 0.0009529487258838116 0.038670941259495765
0.0155 3.7540412493948336 168.77080303933727 0.2158 0.9672934812518782 1.003275680136866 0.001016215890401714 0.04128652614050801
0.016 3.722927798002854 168.64772869034235 0.22233333333333333 0.9577706656105609 1.0001391908879929 0.0010813892641111638 0.04398731743545963
0.0165 3.691318558006153 168.52458333394338 0.22886666666666666 0.9615194868788555 1.0093311709047046 0.0011484540029627376 0.046773279038455996
0.017 3.65924509778802 168.40138194306166 0.2354 0.9618852860068764 0.9959728389923692 0.001217395004131349 0.04964437490242952
0.0175 3.62673831821882 168.27813089853998 0.24193333333333333 0.9754621813951045 0.9963776569998354 0.0012881969256987266 0.052600569045175766
0.018000000000000002 3.593828786290448 168.15483841129972 0.24846666666666667 0.9847841314701626 1.0001918933494007 0.0013608441952413118 0.05564182543743179
0.0185 3.560547833017085 168.03151533358078 0.255 0.9892267839821218 0.997356967967937 0.0014353210021886367 0.058768108070580825
0.019 3.5269258257833975 167.90816053856616 0.2615333333333333 0.9960076260077424 1.0060921009659052 0.0015116113448807264 0.06197938098532006
0.0195 3.492992098311196 167.7847769481348 0.2680666666666667 1.0014302450251589 0.9990540062744624 0.0015896990268197493 0.0652756081584536
0.02 3.458777684155969 167.6613761454234 0.27459999999999996 1.003066028295179 1.001607525613798 0.001669567660809898 0.06865675347097865
0.0205 3.4243121919264974 167.53796349286293 0.28113333333333335 1.0095851993191867 1.0035675535010444 0.0017512007103417458 0.07212278101655328
0.021 3.3896261338935028 167.41453598945157 0.2876666666666666 1.0083403444064438 0.9949685527581695 0.0018345815060301267 0.0756736547963057
0.021500000000000002 3.354748080854592 167.29109733469448 0.2942 1.0131976802206657 0.9969133101209716 0.0019196932674004621 0.07930933876419428
0.022 3.319705234845956 167.16765494236526 0.3007333333333333 1.007096098857407 0.9971330882620077 0.0020065190854837863 0.0830297968117298
0.0225 3.2845269894959745 167.04421400469198 0.3072666666666667 1.0058746558765859 0.9997130490185969 0.00209504192843764 0.08683499296216826
0.023 3.2492410249953148 166.92077952045707 0.31379999999999997 1.0004909682868544 1.0002460380654759 0.002185244701565232 0.09072489128573974
0.0235 3.2138738724509817 166.79736488652648 0.32033333333333336 1.0058085544486783 0.9973940673739222 0.0022771102494672916 0.09469945606141587
0.024 3.178451678823674 166.67396751837703 0.32686666666666664 1.0090480585059844 0.9951063659419951 0.002370621356802031 0.09875865167555432
0.0245 3.1430007904067985 166.5505918021214 0.33340000000000003 1.0008313052351188 0.9945649351293228 0.00246576074033004 0.10290244249163998
0.025 3.1075459307394646 166.42724265882194 0.3399333333333333 1.0021041587249242 0.996452034127267 0.002562511073643104 0.10713079307427086
0.025500000000000002 3.0721123014542533 166.30392986654869 0.3464666666666667 0.99627727913701 0.9968398615974182 0.0026608550321024376 0.11144366794605874
0.026000000000000002 3.0367236406515983 166.18065968206085 0.353 0.9954946349061862 0.9973759797104901 0.002760775279957099 0.11584103205325402
0.0265 3.0014037835208374 166.05743617784614 0.3595333333333333 0.9995511954611205 0.998894420886718 0.002862254505014061 0.12032285042289503
0.027 2.966175110381821 165.93426242576345 0.36606666666666665 0.9967327351920057 0.996963113727818 0.00296527542524942 0.12488908833188372
0.0275 2.9310585974407815 165.811132386535 0.37259999999999993 0.9964420041934541 0.9956011659144189 0.003069820764594545 0.12953971107729345
0.028 2.8960743759894956 165.68805400665755 0.3791333333333333 1.0005659470624022 0.996290626539198 0.0031758732692133093 0.13427468407044738
0.0285 2.861244037557637 165.56502251611622 0.3856666666666666 1.000532968741198 0.9969461083810571 0.003283415715155245 0.13909397280573557
0.029 2.8265867340377664 165.44203997845437 0.3922 0.9962213741039484 0.9982221082960495 0.003392430977653395 0.14399754292270422
0.029500000000000002 2.7921225920548025 165.31910360948066 0.3987333333333333 0.9963919655866645 1.0024539472412084 0.0035029020124979562 0.14898535994006193
0.03 2.757870263781683 165.19620138960062 0.40526666666666666 0.9995582331979441 1.0008211397552529 0.0036148118724749216 0.1540573895114287
0.0305 2.7238452943480653 165.07333706428648 0.41179999999999994 0.9986783948646638 0.9950828954966772 0.003728143664178619 0.15921359689820677
0.031 2.690065455995757 164.95051465072518 0.41833333333333333 1.0018859751772244 0.9961251266853752 0.0038428806084057736 0.16445394759178725
0.0315 2.656546459009265 164.8277243129839 0.4248666666666666 0.9949549679079829 0.9971515724524422 0.003959006041070826 0.1697784071231814
0.032 2.6233041074524994 164.7049606572446 0.4314 0.997928947239664 0.9978978439302427 0.004076503410866264 0.17518694077000507
0.0325 2.5903518590893766 164.5822253931323 0.4379333333333333 0.9974417522600992 0.9976278759253149 0.004195356299615403 0.18067951372219937
0.033 2.5577042824489244 164.45951960509615 0.4444666666666667 1.000502568714909 1.003916186530665 0.004315548446526436 0.1862560911957234
0.0335 2.5253736374991824 164.33685368036808 0.45099999999999996 1.0013133410539987 0.9983583831342672 0.004437063696204706 0.19191663849618573
0.034 2.4933706046604383 164.21423782170194 0.45753333333333335 0.9991123455731244 0.9946051134152473 0.0045598860229416 0.19766112121672177
0.0345 2.461708758384213 164.09166551508181 0.4640666666666666 1.0008440099109481 0.9985996436269848 0.004683999548136896 0.20348950548116088
0.035 2.430397457669938 163.96913704738205 0.4706 1.003889830651644 0.9989890458347521 0.004809388580206577 0.20940175713940568
0.035500000000000004 2.3994453908032862 163.84665476008334 0.4771333333333333 1.0031103971760609 0.9971266625133234 0.00493603756352589 0.21539784214528776
0.036000000000000004 2.3688627286298103 163.72422068314597 0.4836666666666667 0.9999114280347196 0.9998165746463191 0.005063931108112673 0.22147772678274358
0.0365 2.338657765889215 163.60182586331348 0.49019999999999997 0.9984044533304708 0.9989504748992244 0.005193053996731333 0.22764137726119182
0.037 2.308838324255612 163.4794703062287 0.49673333333333336 1.0020416616950765 0.9955902462830393 0.005323391179706183 0.23388875973600928
0.0375 2.27941165545903 163.35715095253886 nan nan nan 0.005454927804896348 0.24021984028766638
0.038 2.250384507054868 163.23486060216962 nan nan nan 0.005587649243892177 0.2466345848568604
0.0385 2.2217621879712275 163.11259386453625 nan nan nan 0.0057215410244430935 0.25313295928872664
0.039 2.1935501616476536 162.99035969124813 nan nan nan 0.005856588829376498 0.2597149293977825
0.0395 2.165752768525477 162.86814600149265 nan nan nan 0.005992778580340211 0.26638046111034813
0.04 2.138374214372535 162.745951171814 nan nan nan 0.006130096375846362 0.27312952004274793
0.0405 2.1114183179366477 162.62378610758708 nan nan nan 0.006268528551152432 0.2799620717011037
0.041 2.0848864004592906 162.50164990655307 nan nan nan 0.00640806158975725 0.28687808213979515
0.0415 2.0587822920712515 162.37953526435024 nan nan nan 0.006548682226695476 0.2938775173319958
0.042 2.0331071203614046 162.25744991029876 nan nan nan 0.006690377402032702 0.3009603430601815
0.0425 2.0078614296253057 162.1353889341035 nan nan nan 0.006833134282043689 0.3081265252929126
0.043000000000000003 1.9830461132093289 162.0133584833865 nan nan nan 0.006976940200544771 0.3153760299383756
0.043500000000000004 1.9586610168167378 161.89136059091427 nan nan nan 0.007121782713859224 0.3227088233166309
0.044 1.9347059777811253 161.76938477157296 nan nan nan 0.007267649580282916 0.33012487169870314
0.0445 1.9111790764113774 161.6474302789706 nan nan nan 0.007414528735803758 0.33762414103375543
0.045 1.8880797612477636 161.525500058961 nan nan nan 0.00756240832962207 0.34520659713333035
0.0455 1.8654071308620748 161.4035896642438 nan nan nan 0.007711276697111994 0.3528722060469739
0.046 1.8431590568931147 161.2816981095024 nan nan nan 0.007861122427734606 0.36062093353790137
0.0465 1.82133309363175 161.15982253120876 nan nan nan 0.008011934376936206 0.36845274533183614
0.047 1.7999263445627445 161.03797401991753 nan nan nan 0.008163701574145501 0.37636760731579466
0.0475 1.7789359519790853 160.91614539797362 nan nan nan 0.008316413206605776 0.38436548571359697
0.048 1.7583573978236768 160.79434383613858 nan nan nan 0.008470058746025504 0.39244634633999204
0.0485 1.7381868249964918 160.67257032360283 nan nan nan 0.008624627775085405 0.40061015532042077
0.049 1.718419275263558 160.55083103977185 nan nan nan 0.008780110121511045 0.4088568788171972
0.0495 1.6990510726206187 160.4291272913653 nan nan nan 0.0089364957714161 0.4171864834519463
0.05 1.6800780519087544 160.3074625118471 nan nan nan 0.009093774953556786 0.42559893584690306
0.0505 1.661494351806848 160.18583849283243 nan nan nan 0.009251938142498833 0.4340942027356173
0.051000000000000004 1.6432956443581206 160.06426421179668 nan nan nan 0.009410975953818434 0.4426722509975823
0.051500000000000004 1.6254757383981684 159.94273622527115 nan nan nan 0.009570879210719349 0.45133304813637537
0.052000000000000005 1.608029231500888 159.8212545641242 nan nan nan 0.009731638932983025 0.4600765615418463
0.0525 1.590950202154315 159.69981690990443 nan nan nan 0.009893246341439916 0.46890275858088437
0.053 1.574232439609005 159.57842674783822 nan nan nan 0.01005569281457051 0.4778116067325517
0.0535 1.5578699292044886 159.45707931498728 nan nan nan 0.010218969911570066 0.48680307346275675
0.054 1.5418563502295977 159.33576938611992 nan nan nan 0.010383069444645376 0.4958771261677362
0.0545 1.5261841096544433 159.2144935074577 nan nan nan 0.010547983288414567 0.505033731935786
0.055 1.5108475969663446 159.0932528798162 nan nan nan 0.010713703501956065 0.5142728577864367
0.0555 1.4958406116355962 158.97204884136303 nan nan nan 0.010880222318833843 0.5235944707943135
0.056 1.4811556939919075 158.8508906994257 nan nan nan 0.011047532193379417 0.5329985382648812
0.0565 1.4667873059350331 158.72976918486557 nan nan nan 0.011215625675391557 0.5424850280948806
0.057 1.4527277437363906 158.60868927264272 nan nan nan 0.011384495500389875 0.5520539075637321
0.0575 1.438969195473617 158.4876487678402 nan nan nan 0.01155413457614052 0.5617051445075336
0.058 1.4255055359240354 158.36664161919285 nan nan nan 0.01172453593952056 0.5714387066250501
0.0585 1.4123303854924807 158.24566932941303 nan nan nan 0.011895692778951372 0.5812545612440794
0.059000000000000004 1.3994352137539936 158.12471607351233 nan nan nan 0.012067598480409555 0.5911526758159616
0.059500000000000004 1.386814714326077 158.00379423935493 nan nan nan 0.012240246505815393 0.6011330171011069
0.06 1.3744608521618764 157.88290115388475 nan nan nan 0.012413630489571668 0.6111955524720258
0.0605 1.3623656886966748 157.76202631435746 nan nan nan 0.012587744137897313 0.6213402490008505
0.061 1.3505221015259603 157.64117482635942 nan nan nan 0.012762581257858067 0.6315670734431442
0.0615 1.338924170898712 157.5203526900185 nan nan nan 0.012938135843345671 0.6418759928062235
0.062 1.327565197939458 157.39956974925926 nan nan nan 0.013114401998613811 0.6522669746859331
0.0625 1.316436984341005 157.27881470981734 nan nan nan 0.01329137394915275 0.662739987035594
0.063 1.3055330038285147 157.15809722192736 nan nan nan 0.0134690460076655 0.6732949972592462
0.0635 1.294846563991429 157.03741579282075 nan nan nan 0.013647412642120795 0.6839319734871795
0.064 1.284371091843992 156.91676981391507 nan nan nan 0.01382646847238924 0.6946508836790333
0.0645 1.2740991504307333 156.7961517761627 nan nan nan 0.014006208144681665 0.7054516958062784
0.065 1.264024094117188 156.6755663254951 nan nan nan 0.01418662638948316 0.7163343775786746
0.0655 1.2541394354266444 156.55501209315082 nan nan nan 0.014367718035006156 0.7272988967357965
0.066 1.2444393676626033 156.43448498541258 nan nan nan 0.014549477999133434 0.7383452209755675
0.0665 1.2349176822243662 156.31398035804182 nan nan nan 0.014731901349433113 0.749473317862015
0.067 1.2255689536227339 156.19350988536186 nan nan nan 0.014914983214358067 0.7606831546407239
0.0675 1.2163873164909356 156.07307317027826 nan nan nan 0.0150987188547965 0.7719746995637434
0.068 1.2073649120586536 155.95266876467772 nan nan nan 0.015283103540793383 0.7833479207247299
0.0685 1.1984962495743543 155.8322950183996 nan nan nan 0.015468132620598339 0.7948027859368105
0.069 1.1897768823881258 155.71194668042259 nan nan nan 0.015653801573618672 0.8063392630965405
0.0695 1.1812013459157074 155.59162552673706 nan nan nan 0.015840105909966984 0.8179573199099973
0.07 1.172763869152493 155.4713223613718 nan nan nan 0.016027041250084063 0.8296569238336752
0.07050000000000001 1.1644590273838171 155.35103243615163 nan nan nan 0.01621460326072979 0.8414380419523996
0.07100000000000001 1.1562809290482006 155.23075688197312 nan nan nan 0.016402787675601823 0.8533006408625823
0.07150000000000001 1.148225611484569 155.11050293525417 nan nan nan 0.016591590302412106 0.8652446871462807
0.07200000000000001 1.1402876101464763 154.99026884067732 nan nan nan 0.016781007064770814 0.8772701480029395
0.0725 1.1324615052653695 154.87005249911056 nan nan nan 0.016971033865237684 0.8893769906723812
0.073 1.1247426840161634 154.7498596398212 nan nan nan 0.0171616666555739 0.9015651821507347
0.0735 1.1171268751658183 154.62969200254 nan nan nan 0.017352901474042746 0.9138346897363788
0.074 1.1096094312112608 154.50955625444647 nan nan nan 0.017544734439181055 0.9261854812624704
0.0745 1.102187032686389 154.38945413189325 nan nan nan 0.017737161661046257 0.9386175246914779
0.075 1.094856287932825 154.2693863125467 nan nan nan 0.01793017933058017 0.9511307882757767
0.0755 1.0876121366945342 154.14934681344783 nan nan nan 0.018123783742842847 0.9637252403105211
0.076 1.0804517960677082 154.02933479491713 nan nan nan 0.018317971134995482 0.9764008490366295
0.0765 1.073370828595774 153.9093592225875 nan nan nan 0.018512737850855387 0.989157582368514
0.077 1.066365226680669 153.7894185915427 nan nan nan 0.018708080226154136 1.001995409137785
0.0775 1.0594325545412608 153.6695112451094 nan nan nan 0.018903994713724614 1.014914297618388
0.078 1.0525685760353518 153.54962823594707 nan nan nan 0.019100477822181914 1.0279142163284376
0.0785 1.0457708737441505 153.4297741549662 nan nan nan 0.019297526024908744 1.0409951334211116
0.079 1.0390355691123403 153.309946585507 nan nan nan 0.019495135877047706 1.0541570172733494
0.0795 1.0323592317117742 153.1901411240619 nan nan nan 0.019693303930309353 1.067399836162709
0.08 1.0257400206313736 153.07034796204155 nan nan nan 0.01989202678202124 1.0807235576288556
0.0805 1.0191752388427282 152.95056706029422 nan nan nan 0.020091301023936647 1.0941281485131427
0.081 1.0126629318935403 152.83078852581346 nan nan nan 0.020291123291478325 1.1076135758181338
0.0815 1.0062010318462042 152.7110226730974 nan nan nan 0.020491490298336718 1.121179805549637
0.082 0.9997858210180713 152.5912631908514 nan nan nan 0.020692398752341908 1.1348268044541527
0.0825 0.9934157543673866 152.47151114724602 nan nan nan 0.020893845345473252 1.1485545388720229
0.083 0.9870882746581136 152.35177027216199 nan nan nan 0.021095826825376914 1.162362975109439
0.0835 0.9808007544151013 152.23205230208362 nan nan nan 0.021298339945058815 1.1762520799205687
0.084 0.9745514965418397 152.1123564147973 nan nan nan 0.021501381410617162 1.1902218209614612
0.0845 0.9683384944787328 151.9926747331598 nan nan nan 0.021704947996638815 1.204272165718487
0.085 0.9621611265645869 151.87301362481298 nan nan nan 0.021909036446560188 1.2184030809726223
0.0855 0.9560172130191761 151.75337932501023 nan nan nan 0.022113643654680368 1.2326145344320631
0.08600000000000001 0.9499051808345801 151.63377861643934 nan nan nan 0.022318766466939356 1.2469064941245074
0.08650000000000001 0.9438233822400661 151.51421725902006 nan nan nan 0.022524401672528917 1.261278928869197
0.08700000000000001 0.9377705425252799 151.39470509562142 nan nan nan 0.022730546131898698 1.2757318080831452
0.08750000000000001 0.9317452806628745 151.27522933265556 nan nan nan 0.022937196732210688 1.2902651021051892
0.088 0.9257472754846151 151.15579537252592 nan nan nan 0.02314435038584132 1.304878780244807
0.0885 0.9197759369584932 151.03639378743932 nan nan nan 0.023352003992101657 1.3195728119100334
0.089 0.9138301658215134 150.917019674345 nan nan nan 0.02356015449394386 1.33434716615463
0.0895 0.9079087804541595 150.797676016768 nan nan nan 0.023768798898418236 1.349201811649994
0.09 0.9020105753336949 150.6783566331001 nan nan nan 0.023977934236898712 1.3641367171966106
0.0905 0.8961350339849492 150.55905998144382 nan nan nan 0.02418755741455365 1.3791518510885257
0.091 0.8902817736705025 150.43978179294334 nan nan nan 0.024397665440306533 1.3942471818379607
0.0915 0.8844496288142283 150.32052140320448 nan nan nan 0.024608255311459475 1.4094226771413545
0.092 0.8786381424793537 150.2012706925098 nan nan nan 0.02481932396505534 1.4246783043622382
0.0925 0.8728460156004886 150.0820398866805 nan nan nan 0.025030868399128537 1.440014030636743
0.093 0.8670731785032881 149.962830199978 nan nan nan 0.02524288561656847 1.4554298238181105
0.0935 0.8613194338626888 149.84364405100612 nan nan nan 0.025455372698726844 1.4709256520105596
0.094 0.8555840579825958 149.72447871420277 nan nan nan 0.025668326675031515 1.486501483452229
0.0945 0.8498673191898052 149.60533570076 nan nan nan 0.025881744601858336 1.5021572860437669
0.095 0.8441678370502459 149.4862139397411 nan nan nan 0.026095623595691203 1.5178930277956761
0.0955 0.838486155403429 149.36711383038337 nan nan nan 0.02630996079204081 1.5337086766565002
0.096 0.8328231205305775 149.24804017696508 nan nan nan 0.026524753290701926 1.5496042005077844
0.0965 0.8271778474818879 149.12899347380218 nan nan nan 0.026739998255320523 1.5655795675216304
0.097 0.8215511093598822 149.0099848030887 nan nan nan 0.026955692802836002 1.5816347461839844
0.0975 0.8159416009746511 148.89100944978486 nan nan nan 0.02717183407344826 1.5977697060331975
0.098 0.8103504896704582 148.77207015170316 nan nan nan 0.027388419287664598 1.6139844162168935
0.0985 0.8047757994405988 148.65316837716662 nan nan nan 0.027605445597088087 1.6302788461648179
0.099 0.7992182084329125 148.5342976952495 nan nan nan 0.02782291024165367 1.6466529651382416
0.0995 0.7936782307960223 148.41545936204528 nan nan nan 0.028040810395491476 1.6631067418610919
0.1 0.7881545783522008 148.2966531573319 nan nan nan 0.02825914332886779 1.6796401454822005
0.1005 0.7826474360425969 148.17787956042815 nan nan nan 0.028477906201805372 1.6962531450142755
0.101 0.7771587741866165 148.05913724502224 nan nan nan 0.028697096198366537 1.7129457092671545
0.1015 0.7716882821013485 147.94043039637407 nan nan nan 0.02891671060836177 1.7297178074436943
0.10200000000000001 0.7662362969766582 147.82176646695405 nan nan nan 0.029136746672865355 1.746569408946384
0.10250000000000001 0.7608029192828465 147.70314699747752 nan nan nan 0.029357201741010468 1.7635004840048487
0.10300000000000001 0.7553875657541641 147.58457570174838 nan nan nan 0.029578073074536693 1.7805110032417988
0.10350000000000001 0.7499917141396304 147.46604829259184 nan nan nan 0.02979935800586754 1.7976009374422652
0.10400000000000001 0.7446152130824694 147.34756770797932 nan nan nan 0.03002105392685237 1.8147702571684394
0.1045 0.7392577641708502 147.2291316139349 nan nan nan 0.030243158150318115 1.8320189335748311
0.105 0.733919299692824 147.11074340776275 nan nan nan 0.03046566805436548 1.8493469376272478
0.1055 0.7285999632291589 146.99239431680337 nan nan nan 0.030688580936622804 1.866754240722005
0.106 0.7232992458731338 146.87409263184952 nan nan nan 0.030911894195643184 1.8842408132630215
0.1065 0.7180178624163385 146.75583634547243 nan nan nan 0.031135605165088044 1.9018066264910745
0.107 0.712756986992172 146.63762697519056 nan nan nan 0.031359711294744234 1.9194516515502673
0.1075 0.707516372903474 146.5194596151107 nan nan nan 0.03158421001507207 1.9371758604899416
0.108 0.7022961607756226 146.40133079315007 nan nan nan 0.03180909874322639 1.9549792244620712
0.1085 0.6970971509341536 146.28323782493746 nan nan nan 0.03203437491665721 1.972861714240254
0.109 0.6919196144111123 146.16518115744907 nan nan nan 0.03226003594037296 1.9908233006552591
0.1095 0.686763850426239 146.04715378380013 nan nan nan 0.03248607922720375 2.0088639539041835
0.11 0.6816298347722287 145.92915526035392 nan nan nan 0.032712502168978815 2.026983644124032
0.1105 0.6765181927274072 145.8111802138977 nan nan nan 0.03293930235382938 2.045182340936777
0.111 0.6714291874181324 145.69323062920654 nan nan nan 0.033166477343633045 2.0634600133897365
0.1115 0.6663621311850216 145.57530299190518 nan nan nan 0.03339402462631596 2.0818166310267645
0.112 0.661318313263703 145.45739443608943 nan nan nan 0.03362194167836747 2.1002521624926884
0.1125 0.6562982815801055 145.33951694750274 nan nan nan 0.033850226043889334 2.118766576823375
0.113 0.651301620096847 145.2216752311572 nan nan nan 0.03407887535222058 2.1373598442789854
0.1135 0.6463283916975723 145.10386248718697 nan nan nan 0.03430788709256088 2.156031935709038
0.114 0.6413794565818896 144.98608637002204 nan nan nan 0.03453725885352857 2.174782820808478
0.1145 0.6364558311578692 144.86834169082616 nan nan nan 0.03476698828042133 2.193612470508407
0.115 0.6315571441075494 144.75063676999997 nan nan nan 0.03499707292537589 2.2125208552361277
0.1155 0.6266835680393383 144.63296777521734 nan nan nan 0.035227510447144804 2.2315079466917607
0.116 0.6218355535619382 144.51533274404125 nan nan nan 0.0354582985511575 2.250573715642282
0.1165 0.6170136768061302 144.39772792736045 nan nan nan 0.035689434825466236 2.269718132941931
0.117 0.6122177951465483 144.28014643593872 nan nan nan 0.03592091686219184 2.2889411686572063
0.11750000000000001 0.6074491591021633 144.1625937312749 nan nan nan 0.036152742221130865 2.308242791930248
0.11800000000000001 0.6027075604595941 144.04506079708653 nan nan nan 0.03638490860687749 2.327622973328571
0.11850000000000001 0.597993140784816 143.92755543988278 nan nan nan 0.03661741370894972 2.3470816817919284
0.11900000000000001 0.5933053932465773 143.8100697750185 nan nan nan 0.03685025516033927 2.366618887194605
0.11950000000000001 0.5886452555174174 143.69261210546918 nan nan nan 0.03708343065532911 2.3862345587610707
0.12 0.5840130711662239 143.57517275106113 nan nan nan 0.03731693784746818 2.405928666540343
0.1205 0.5794092861344848 143.45775465326722 nan nan nan 0.03755077432799104 2.4257011797950576
0.121 0.5748329911175994 143.34036147459145 nan nan nan 0.03778493786804296 2.4455520673512523
0.1215 0.5702849994216307 143.22299704906192 nan nan nan 0.03801942616478865 2.465481299180289
0.122 0.5657645298141292 143.10566690011623 nan nan nan 0.03825423677515024 2.4854888452906265
0.1225 0.5612727827285005 142.98836458240302 nan nan nan 0.03848936730540788 2.5055746765413685
0.123 0.5568099782968509 142.8711057201273 nan nan nan 0.038724815469261764 2.5257387638529982
0.1235 0.5523764559967347 142.75388671072406 nan nan nan 0.03896057907172923 2.5459810796073308
0.124 0.5479711406184459 142.6367101722157 nan nan nan 0.03919665582891021 2.566301595939005
0.1245 0.5435960133691122 142.51957431161432 nan nan nan 0.03943304340603023 2.5867002856001746
0.125 0.5392490705757782 142.4024824937385 nan nan nan 0.03966973963155386 2.607177120948855
0.1255 0.5349314396713806 142.2854319822568 nan nan nan 0.03990674219909791 2.6277320754017226
0.126 0.53064263427752 142.1684271781784 nan nan nan 0.04014404888492406 2.6483651216362993
0.1265 0.5263829004664173 142.05147752709988 nan nan nan 0.040381657436596684 2.669076233333745
0.127 0.5221528264060132 141.93457391880918 nan nan nan 0.04061956566980481 2.689865385513485
0.1275 0.517952516052468 141.81771579398136 nan nan nan 0.04085777139589303 2.710732552065223
0.128 0.5137825692837861 141.70089371069545 nan nan nan 0.04109627243177832 2.7316777074387217
0.1285 0.509642214462794 141.58410492972814 nan nan nan 0.041335066591046285 2.7527008243931275
0.129 0.5055319646773548 141.4673439715527 nan nan nan 0.041574151699404295 2.7738018751122553
0.1295 0.5014507274965921 141.35060719470175 nan nan nan 0.04181352551858536 2.7949808315455043
0.13 0.4973986672320883 141.2339025618302 nan nan nan 0.04205318573753153 2.8162376651794183
0.1305 0.4933762191864981 141.1172293272433 nan nan nan 0.04229313013722873 2.837572348467397
0.131 0.48938309342473346 141.0005800642674 nan nan nan 0.04253335658594955 2.85898485391283
0.1315 0.4854192583241623 140.8839550096854 nan nan nan 0.04277386291822449 2.880475153079698
0.132 0.4814849406817387 140.76735697382966 nan nan nan 0.04301464699959354 2.9020432169400565
0.1325 0.47758079605380155 140.6507931639401 nan nan nan 0.043255706720189795 2.923689017354364
0.133 0.47370560476971774 140.534262722889 nan nan nan 0.04349704003011993 2.945412527357371
0.1335 0.46985973493299865 140.41776559958132 nan nan nan 0.043738644721025635 2.9672137194317667
0.134 0.4660417980221973 140.30129843851864 nan nan nan 0.04398051868390401 2.9890925663223156
0.1345 0.46225197589626793 140.18485676476004 nan nan nan 0.044222659692477094 3.011049040112298
0.135 0.45849137645146654 140.06845409074063 nan nan nan 0.044465065573608596 3.033083113095558
0.1355 0.4547605367505151 139.9520860008078 nan nan nan 0.04470773427017913 3.0551947585001975
0.136 0.45105836342585676 139.8357482575547 nan nan nan 0.04495066368504891 3.0773839489795605
0.1365 0.44738502253966594 139.719440568302 nan nan nan 0.04519385182538414 3.0996506567838606
0.137 0.4437403540784034 139.60316518740532 nan nan nan 0.0454372967193473 3.1219948543527654
0.1375 0.4401232363857191 139.48691108055462 nan nan nan 0.04568099628872697 3.1444165132020907
0.138 0.43653388175733204 139.37068159914233 nan nan nan 0.04592494853068065 3.1669156046210416
0.1385 0.43297205511979137 139.25447914353268 nan nan nan 0.046169151343985304 3.189492099542034
0.139 0.4294377296767135 139.13830219106183 nan nan nan 0.04641360262381797 3.212145969593027
0.1395 0.42593102511339104 139.02215486082252 nan nan nan 0.04665830034292843 3.234877186010671
0.14 0.42245168942454336 138.9060293901373 nan nan nan 0.04690324250537503 3.2576857207506693
0.1405 0.4189992591084867 138.78993143031744 nan nan nan 0.0471484271553865 3.280571544782022
0.14100000000000001 0.41557261718326305 138.6738616574753 nan nan nan 0.0473938522354521 3.3035346292360517
0.14150000000000001 0.4121728123825589 138.55782101488757 nan nan nan 0.04763951576290012 3.3265749454704894
0.14200000000000002 0.40880037838837197 138.44181042548908 nan nan nan 0.04788541582420623 3.3496924654081
0.14250000000000002 0.4054552012864856 138.32583133272576 nan nan nan 0.0481315505686471 3.3728871608968065
0.14300000000000002 0.4021366176537905 138.20988341949584 nan nan nan 0.04837791810936849 3.3961590043651424
0.14350000000000002 0.3988448717650147 138.09395466191643 nan nan nan 0.048624516557537405 3.4195079670656088
0.14400000000000002 0.39558005417090303 137.97804831477274 nan nan nan 0.0488713442022692 3.4429340191343165
0.1445 0.392341169907831 137.8621601944837 nan nan nan 0.04911839918387615 3.4664371312782922
0.145 0.3891268615096524 137.74629283601436 nan nan nan 0.0493656796748492 3.4900172727578718
0.1455 0.385937836502803 137.63045184866922 nan nan nan 0.04961318368764656 3.5136744136138387
0.146 0.38277451148705144 137.51464430743346 nan nan nan 0.049860909256579114 3.5374085249475673
0.1465 0.3796368465618394 137.39887114885818 nan nan nan 0.05010885449630972 3.5612195782717255
0.147 0.37652450308136676 137.28312725462334 nan nan nan 0.05035701768176697 3.585107545832552
0.1475 0.3734373687761298 137.1674133513802 nan nan nan 0.05060539703129102 3.6090723990263576
0.148 0.37037500675888674 137.0517213087754 nan nan nan 0.050853990901518605 3.6331141087265832
0.1485 0.3673377613659086 136.9360594737841 nan nan nan 0.05110279749125129 3.657232645911733
0.149 0.3643254316174525 136.8204321707478 nan nan nan 0.05135181515756263 3.6814279818399154
0.1495 0.3613375906595762 136.70483930074568 nan nan nan 0.05160104230288467 3.705700089016082
0.15 0.3583737092022595 136.5892771611097 nan nan nan 0.05185047732043046 3.7300489395581344
0.1505 0.35543325866180203 136.47374875261687 nan nan nan 0.05210011841049299 3.7544745055515425
0.151 0.3525168439119473 136.35825503044853 nan nan nan 0.052349963952701035 3.778976759744033
0.1515 0.34962419358055213 136.24280541141744 nan nan nan 0.052600012324378456 3.803555675218354
0.152 0.34675446063837134 136.12740010552736 nan nan nan 0.052850261857802464 3.828211226573223
0.1525 0.34390838849109634 136.01203893946123 nan nan nan 0.05310071099230802 3.8529433885706323
0.153 0.3410853438608531 135.89672052288677 nan nan nan 0.053351358211348024 3.877752135933657
0.1535 0.33828616789053345 135.78144543729408 nan nan nan 0.053602201933260755 3.902637443635337
0.154 0.3355095280181879 135.66622064615572 nan nan nan 0.05385324068235988 3.927599287320328
0.1545 0.33275576757824704 135.55102989873927 nan nan nan 0.05410447293169229 3.952637643061372
0.155 0.33002460031387865 135.4358745694997 nan nan nan 0.05435589723170384 3.977752484786591
0.1555 0.3273158456016218 135.3207571682165 nan nan nan 0.05460751214261464 4.002943786132264
0.156 0.32462862111384544 135.20567278086384 nan nan nan 0.05485931614862028 4.0282115209852565
0.1565 0.3219641262439416 135.09061568629892 nan nan nan 0.0551113077515963 4.053555663045025
0.157 0.31932200334287775 134.97558601654626 nan nan nan 0.05536348548924009 4.078976185099206
0.1575 0.31670191388008656 134.86058695196974 nan nan nan 0.05561584795992957 4.104473059767576
0.158 0.3141038690035132 134.74561315744774 nan nan nan 0.05586839369297933 4.130046260051449
0.1585 0.31152778360737615 134.63067197278664 nan nan nan 0.05612112133042575 4.155695758150757
0.159 0.3089736574271034 134.51576920378082 nan nan nan 0.05637402967493853 4.181421527411501
0.1595 0.3064415591707354 134.40089783817504 nan nan nan 0.056627117355309065 4.207223542670213
0.16 0.3039307926063952 134.2860605884878 nan nan nan 0.056880383061869245 4.233101777348538
0.1605 0.30144220333013577 134.17125829339207 nan nan nan 0.05713382565250964 4.259056205690193
0.161 0.2989749136501584 134.05648905595572 nan nan nan 0.057387443949399 4.2850868020179735
0.1615 0.2965292072025077 133.94174832001954 nan nan nan 0.05764123674671703 4.3111935396302625
0.162 0.294104772155908 133.82703754110875 nan nan nan 0.057895202760125615 4.337376391209962
0.1625 0.2917022482207988 133.71235360121835 nan nan nan 0.058149340689772386 4.363635330198117
0.163 0.2893204152252244 133.59769766601 nan nan nan 0.05840364926731474 4.3899703289016525
0.1635 0.28695944735540385 133.48306946692975 nan nan nan 0.05865812732135325 4.416381360019575
0.164 0.28461923434006337 133.36846759040066 nan nan nan 0.05891277364676252 4.442868396241053
0.1645 0.2822981610753309 133.25388509570976 nan nan nan 0.05916758706086182 4.469431409976107
0.165 0.2799979166829663 133.13932439398965 nan nan nan 0.05942256641700685 4.496070372586721
0.1655 0.2777177017799084 133.02478455984945 nan nan nan 0.05967771054609235 4.522785255152195
0.166 0.27545777475541977 132.91026532668533 nan nan nan 0.059933018214729177 4.549576029378945
0.1665 0.2732179767101899 132.79577696846272 nan nan nan 0.06018848833784275 4.576442667282638
0.167 0.27099790226465936 132.68132374358856 nan nan nan 0.060444119650094885 4.603385142028894
0.1675 0.26879786849963194 132.56689224184828 nan nan nan 0.060699911093851894 4.630403427548723
0.168 0.26661751662168665 132.4524928434907 nan nan nan 0.06095586159008703 4.6574974962095546
0.1685 0.2644565505261781 132.33812142473838 nan nan nan 0.06121197005550816 4.684667321101894
0.169 0.2623162985192663 132.22378301688542 nan nan nan 0.061468235488649825 4.711912875628972
0.1695 0.2601962203570511 132.1094792078143 nan nan nan 0.0617246567765864 4.739234133496411
0.17 0.25809507337586396 131.9952112611278 nan nan nan 0.06198123287410208 4.766631068810116
0.1705 0.2560128221777545 131.88098172232938 nan nan nan 0.062237962684700464 4.794103656174563
0.171 0.2539489736059557 131.76678697600644 nan nan nan 0.06249484493824181 4.821651870892392
0.1715 0.25190394254191883 131.65262758252908 nan nan nan 0.06275187848403144 4.849275687119842
0.17200000000000001 0.24987811512857125 131.53850114966772 nan nan nan 0.06300906232281771 4.876975078651505
0.17250000000000001 0.2478719667517978 131.4244049975859 nan nan nan 0.06326639543341255 4.904750019901794
0.17300000000000001 0.24588461239313497 131.31033328364123 nan nan nan 0.06352387676059697 4.9326004841447455
0.17350000000000002 0.24391629697620004 131.19628055011268 nan nan nan 0.06378150521138429 4.960526444032817
0.17400000000000002 0.24196658648251892 131.0822399560527 nan nan nan 0.06403927979282595 4.988527870535042
0.17450000000000002 0.24003581095933318 130.96821729114995 nan nan nan 0.06429719964215033 5.016604733527842
0.17500000000000002 0.23812219980226523 130.85420686102796 nan nan nan 0.06455526363690052 5.044757003827884
0.17550000000000002 0.23622758873518201 130.74020701926258 nan nan nan 0.06481347078904796 5.072984650420603
0.176 0.2343519019839884 130.6262182161845 nan nan nan 0.0650718203259255 5.101287642567546
0.1765 0.2324945657564246 130.51223964030166 nan nan nan 0.06533031119621821 5.129665949185914
0.177 0.2306551228137924 130.39827106178336 nan nan nan 0.06558894251932247 5.158119538961473
0.1775 0.22883378265352025 130.28431963652935 nan nan nan 0.06584771335324902 5.186648380950668
0.178 0.22702998760633025 130.17038908456576 nan nan nan 0.06610662275759328 5.215252446136597
0.1785 0.22524427729585897 130.05648041889776 nan nan nan 0.0663656697755621 5.243931704998948
0.179 0.22347683439917232 129.94259823907893 nan nan nan 0.06662485349982233 5.27268612858152
0.1795 0.22172607451453916 129.8287369316879 nan nan nan 0.06688417307718385 5.3015156895286655
0.18 0.21999225533011554 129.71490640298347 nan nan nan 0.06714362765118079 5.330420359225047
0.1805 0.21827532956517975 129.60110081141357 nan nan nan 0.06740321621546358 5.359400111265218
0.181 0.21657464559554218 129.48731886462318 nan nan nan 0.06766293790739486 5.388454917246885
0.1815 0.21489145876907337 129.3735722431486 nan nan nan 0.06792279195512628 5.417584749210082
0.182 0.21322529885216035 129.2598559708145 nan nan nan 0.06818277736598989 5.446789580956894
0.1825 0.21157523353930296 129.14617024187874 nan nan nan 0.06844289336050756 5.476069385187156
0.183 0.20993988693445578 129.03252854016566 nan nan nan 0.06870313907883739 5.505424135996218
0.1835 0.20832084817638521 128.91892807092813 nan nan nan 0.0689635136773089 5.534853809232767
0.184 0.20671744140876883 128.8053578220827 nan nan nan 0.06922401626045621 5.564358379806641
0.1845 0.2051293931277855 128.69182668987386 nan nan nan 0.06948464608094787 5.5939378218313065
0.185 0.20355617954497454 128.5783368820765 nan nan nan 0.06974540218632656 5.623592110513452
0.1855 0.20199941541086966 128.4648768896573 nan nan nan 0.0700062836604271 5.653321219831974
0.186 0.2004582381217495 128.35145921116433 nan nan nan 0.07026728962171967 5.683125124193788
0.1865 0.19893265972674815 128.23808096672212 nan nan nan 0.07052841942550922 5.7130037990837375
0.187 0.1974214304758274 128.12473992350482 nan nan nan 0.07078967234101782 5.742957219000089
0.1875 0.1959241786871826 128.01143644590917 nan nan nan 0.0710510475057928 5.772985359300228
0.188 0.19444186403578903 127.89817232696274 nan nan nan 0.07131254411162884 5.803088194357813
0.1885 0.19297274210856952 127.7849440923097 nan nan nan 0.07157416130995571 5.833265698703484
0.189 0.1915178136047514 127.67174820580928 nan nan nan 0.07183589810871839 5.863517846781939
0.1895 0.19007741636612724 127.55858263493108 nan nan nan 0.07209775387745841 5.893844612270814
0.19 0.18864977240050093 127.44545403641715 nan nan nan 0.0723597278974382 5.924245968015113
0.1905 0.18723449917729648 127.33236811070059 nan nan nan 0.0726218193614408 5.954721888075356
0.191 0.18583145123419315 127.21932044094149 nan nan nan 0.07288402740511303 5.985272348055913
0.1915 0.18444103821565486 127.10631419195644 nan nan nan 0.07314635124841141 6.015897322938393
0.192 0.18306318237872676 126.99335210605147 nan nan nan 0.07340878995529404 6.046596787855478
0.1925 0.18169874022586058 126.8804276718643 nan nan nan 0.07367134288699398 6.077370719203697
0.193 0.18034736987574587 126.76754493556959 nan nan nan 0.07393400929669527 6.108219091882901
0.1935 0.17900836095653255 126.65469486163772 nan nan nan 0.0741967884546596 6.139141881687893
0.194 0.17768210591920194 126.54187962540021 nan nan nan 0.07445967967329764 6.170139062319455
0.1945 0.17636785914241404 126.42910756529254 nan nan nan 0.07472268219400541 6.201210608329695
0.195 0.17506599980196555 126.31638084351093 nan nan nan 0.0749857953460896 6.232356495438527
0.1955 0.1737759649750294 126.20369750536852 nan nan nan 0.07524901845591292 6.263576700449905
0.196 0.17249775842325143 126.0910531523441 nan nan nan 0.0755123508919314 6.2948711987599815
0.1965 0.17123072566174674 125.97844819021273 nan nan nan 0.07577579197684915 6.326239965898912
0.197 0.16997467484705334 125.86588912209625 nan nan nan 0.07603934104304923 6.35768297686022
0.1975 0.16872964876848479 125.75337946088906 nan nan nan 0.07630299734468474 6.389200207656511
0.198 0.16749514807056987 125.6409089915339 nan nan nan 0.07656676040068384 6.420791636442068
0.1985 0.16627006965455624 125.5284672132432 nan nan nan 0.07683062954367553 6.452457238533121
0.199 0.16505510463272552 125.4160596234609 nan nan nan 0.0770946040608101 6.484196987021658
0.1995 0.16385021682955633 125.30367881502859 nan nan nan 0.07735868333421538 6.516010856618426
0.2 0.1626547524746152 125.19133301152974 nan nan nan 0.0776228667096788 6.547898820413209
0.2005 0.16146848996242005 125.07901100996361 nan nan nan 0.07788715341307545 6.579860852255185
0.201 0.16029280610760113 124.96671215104365 nan nan nan 0.07815154298832855 6.611896924245423
0.2015 0.15912609664068886 124.85443547427661 nan nan nan 0.07841603487964577 6.644007008764744
0.202 0.15796899022920052 124.74217933127667 nan nan nan 0.07868062852138301 6.676191077474209
0.2025 0.1568208993843113 124.62994691002125 nan nan nan 0.07894532349848539 6.708449102449322
0.203 0.15568146419477488 124.51773455242537 nan nan nan 0.07921011927045066 6.740781055004465
0.20350000000000001 0.15455001554377135 124.4055466651478 nan nan nan 0.07947501529769205 6.773186906995212
0.20400000000000001 0.1534275476921802 124.29337551907454 nan nan nan 0.07974001093553493 6.805666630765574
0.20450000000000002 0.15231314347232358 124.18122713074597 nan nan nan 0.0800051057428212 6.838220197395971
0.20500000000000002 0.15120673870373105 124.06909927768697 nan nan nan 0.08027029914975102 6.870847578071061
0.20550000000000002 0.1501083340650794 123.95700341093057 nan nan nan 0.08053559062947081 6.903548743653535
0.20600000000000002 0.14901874317378477 123.84493459741573 nan nan nan 0.08080097969884416 6.936323667770368
0.20650000000000002 0.14793739855909038 123.73289864810022 nan nan nan 0.08106646584470406 6.969172322579799
0.20700000000000002 0.146863910454741 123.62090341902518 nan nan nan 0.0813320484387287 7.002094682094091
0.20750000000000002 0.14579815893093387 123.5089451517313 nan nan nan 0.08159772685117392 7.035090722071991
0.20800000000000002 0.1447409766339946 123.39702177167476 nan nan nan 0.08186350032610144 7.068160417422323
0.2085 0.14369211081890151 123.2851377657886 nan nan nan 0.08212936844496335 7.101303741698823
0.209 0.14265059314567646 123.17329192272226 nan nan nan 0.08239533071717238 7.13452067118608
0.2095 0.14161584529085555 123.0614832693644 nan nan nan 0.08266138658671597 7.167811181354111
0.21 0.14058876108634716 122.9497203245804 nan nan nan 0.0829275354857723 7.201175248220504
0.2105 0.13956716099755279 122.83799330033236 nan nan nan 0.08319377692842574 7.234612849448877
0.211 0.13855179211212837 122.72629925957995 nan nan nan 0.08346011021069864 7.268123960376345
0.2115 0.13754257312314264 122.61463832255735 nan nan nan 0.08372653475856719 7.301708555198881
0.212 0.1365397109681222 122.50301826556596 nan nan nan 0.08399305015369184 7.335366608988374
0.2125 0.13554304948948073 122.39142784198435 nan nan nan 0.08425965569387053 7.369098097575094
0.213 0.13455306666443076 122.27987243759269 nan nan nan 0.08452635069618673 7.402902994899667
0.2135 0.1335696694281088 122.1683487041005 nan nan nan 0.08479313477475563 7.436781276253549
0.214 0.13259207967747338 122.05685082645144 nan nan nan 0.08506000733752461 7.470732914430584
0.2145 0.1316215129433007 121.94538695432915 nan nan nan 0.0853269680254627 7.504757883131743
0.215 0.13065761329302902 121.83394934270432 nan nan nan 0.08559401638696626 7.538856156168547
0.2155 0.12970047040250168 121.72254003708461 nan nan nan 0.08586115196266238 7.573027705492733
0.216 0.1287504441768512 121.61116500663351 nan nan nan 0.08612837421484813 7.607272504092599
0.2165 0.12780610619197186 121.4998228129087 nan nan nan 0.08639568255864397 7.641590524830047
0.217 0.12686758009890567 121.38851361265856 nan nan nan 0.08666307646387462 7.675981740572535
0.2175 0.1259359674196372 121.27724527786376 nan nan nan 0.08693055552066835 7.710446125109232
0.218 0.12501161513821238 121.16601946699352 nan nan nan 0.08719811927564732 7.744983653684927
0.2185 0.12409348435523448 121.05483491650466 nan nan nan 0.08746576723172253 7.779594302889176
0.219 0.12318236314362731 120.94368766405653 nan nan nan 0.08773349881107013 7.814278047766585
0.2195 0.1222762478256988 120.83257389189302 nan nan nan 0.08800131356164036 7.849034862883216
0.22 0.12137604849461256 120.72150475626121 nan nan nan 0.08826921086513068 7.883864722721722
0.2205 0.12048125121630412 120.6104816596452 nan nan nan 0.08853719014448544 7.918767604276781
0.221 0.11959212321522593 120.49951170218486 nan nan nan 0.08880525092232525 7.953743485386858
0.2215 0.1187078628551954 120.388592296373 nan nan nan 0.08907339258861191 7.988792344865118
0.222 0.11782828474157993 120.27772384104617 nan nan nan 0.08934161452027131 8.023914161513108
0.2225 0.1169555752119501 120.16690267287011 nan nan nan 0.08960991636844373 8.059108913615194
0.223 0.1160881527402531 120.05613029833306 nan nan nan 0.08987829782217766 8.094376580564262
0.2235 0.11522653119484226 119.94540440740137 nan nan nan 0.0901467583452088 8.129717140263944
0.224 0.11437102151789826 119.83472566356402 nan nan nan 0.09041529755009592 8.165130570231716
0.2245 0.1135216888103528 119.72410160410077 nan nan nan 0.09068391497431057 8.200616850494347
0.225 0.1126789062162568 119.61352895068485 nan nan nan 0.09095261032171117 8.236175960594002
0.2255 0.11184231701819436 119.50300052558923 nan nan nan 0.09122138329830877 8.271807880989337
0.226 0.11101137314815035 119.39252119385333 nan nan nan 0.09149023334874422 8.307512590821439
0.2265 0.11018581919405593 119.28207536964617 nan nan nan 0.09175916008378161 8.343290069606127
0.227 0.10936556922537514 119.1716685845865 nan nan nan 0.09202816298288997 8.379140292602479
0.2275 0.1085516519489317 119.06130341085037 nan nan nan 0.0922972416106507 8.415063237051067
0.228 0.10774373190090812 118.95097257475112 nan nan nan 0.09256639542796329 8.451058879839042
0.2285 0.10694141117335558 118.84067599032392 nan nan nan 0.09283562407604534 8.487127196882563
0.229 0.10614498312344615 118.7304090412851 nan nan nan 0.09310492707057035 8.523268164286556
0.2295 0.10535459268373111 118.62016976704328 nan nan nan 0.09337430382886046 8.55948175717561
0.23 0.10456835843627899 118.50996523013822 nan nan nan 0.09364375415373087 8.595767948879333
0.2305 0.10378771728971253 118.39979707858205 nan nan nan 0.09391327739809387 8.632126715523164
0.231 0.10301299257055929 118.28965922405122 nan nan nan 0.09418287316072156 8.668558032802936
0.2315 0.10224387228341475 118.17955430857818 nan nan nan 0.0944525409447578 8.705061875803116
0.232 0.10147920807321807 118.06948552265386 nan nan nan 0.0947222803665619 8.741638219841041
0.2325 0.10071917902982457 117.95944577336633 nan nan nan 0.09499209105665139 8.778287040306239
0.233 0.0999648286386587 117.84943799132004 nan nan nan 0.09526197252795704 8.815008311063416
0.2335 0.09921457667341238 117.7394582832609 nan nan nan 0.0955319244623252 8.851802006630548
0.234 0.098469565250646 117.6295150076777 nan nan nan 0.09580194638058075 8.88866810037484
0.23450000000000001 0.09772975119389873 117.5196056962802 nan nan nan 0.09607203801032012 8.925606569262857
0.23500000000000001 0.0969951510961088 117.40972728057912 nan nan nan 0.09634219888937773 8.962617388283848
0.23550000000000001 0.09626578050801184 117.2998860689737 nan nan nan 0.09661242844263376 8.999700532486695
0.23600000000000002 0.09554220457293879 117.19007283161616 nan nan nan 0.09688272633849754 9.036855978209518
0.23650000000000002 0.09482336039879154 117.08029087595652 nan nan nan 0.09715309223966197 9.074083700043735
0.23700000000000002 0.09410943672008838 116.97054029540644 nan nan nan 0.09742352565205163 9.111383672905323
0.23750000000000002 0.09340085917172106 116.86081982774822 nan nan nan 0.09769402634596147 9.148755872269964
0.23800000000000002 0.0926965388370001 116.75113442382998 nan nan nan 0.09796459383055837 9.186200272398782
0.23850000000000002 0.09199587374177949 116.64148476985555 nan nan nan 0.0982352278814474 9.223716851054531
0.23900000000000002 0.09130008872647932 116.53187331498472 nan nan nan 0.0985059281857838 9.261305584789978
0.23950000000000002 0.09060842298576678 116.42229289682717 nan nan nan 0.09877669434944558 9.298966451713829
0.24 0.08992050169072467 116.31275006037578 nan nan nan 0.0990475259112624 9.336699426023468
0.2405 0.08923680994553544 116.203246478381 nan nan nan 0.09931842244506943 9.374504485587035
0.241 0.08855734517641631 116.09377848404542 nan nan nan 0.09958938348787585 9.412381607953401
0.2415 0.08788260908856027 115.98434920059687 nan nan nan 0.09986040878455571 9.450330770556313
0.242 0.08721132823272326 115.87495595641734 nan nan nan 0.10013149794056406 9.488351950718814
0.2425 0.08654453163287569 115.76560245774998 nan nan nan 0.10040265064276901 9.526445126057535
0.243 0.0858825194806918 115.6562949098037 nan nan nan 0.10067386660043548 9.564610275129924
0.2435 0.08522374187812753 115.5470181092582 nan nan nan 0.10094514555205428 9.602847377382853
0.244 0.084569035780126 115.43777723748632 nan nan nan 0.10121648709035247 9.641156406946628
0.2445 0.08391847010638223 115.32856098324561 nan nan nan 0.10148789086110173 9.679537340731574
0.245 0.08327084266087938 115.21937286629634 nan nan nan 0.10175935666653228 9.717990151969294
0.2455 0.08262641496985391 115.11020986139148 nan nan nan 0.10203088417052487 9.7565148145637
0.246 0.0819855963123375 115.00106837632761 nan nan nan 0.10230247298326768 9.795111301231133
0.2465 0.08134718829771687 114.8919521917346 nan nan nan 0.1025741228000143 9.833779583031914
0.247 0.08071247439027607 114.78286196438258 nan nan nan 0.10284583332509416 9.872519634196916
0.2475 0.08008100803770582 114.6737994056532 nan nan nan 0.10311760427799539 9.911331426929486
0.248 0.07945283062394888 114.56476191077073 nan nan nan 0.10338943544403915 9.950214936132731
0.2485 0.07882702944202462 114.45574825558145 nan nan nan 0.10366132639515878 9.989170135934973
0.249 0.07820388575597503 114.34675899164561 nan nan nan 0.1039332768409078 10.028196998854499
0.2495 0.07758316528922257 114.23778936006592 nan nan nan 0.10420528645795656 10.067295497847459
0.25 0.07696510248819272 114.12884225990985 nan nan nan 0.10447735475457418 10.106465606378967
0.2505 0.0763500941652825 114.01992980327587 nan nan nan 0.10474948150612697 10.145707297631297
0.251 0.07573734210460618 113.91105306966325 nan nan nan 0.10502166629189849 10.185020548108554
0.2515 0.07512705220346866 113.80220753781536 nan nan nan 0.1052939089183585 10.22440533562873
0.252 0.07452154445731599 113.69339217628544 nan nan nan 0.10556620901154928 10.26386163535218
0.2525 0.07391809666728687 113.58461561002068 nan nan nan 0.10583856616526885 10.303389423072046
0.253 0.07331684590237908 113.47588211088929 nan nan nan 0.10611097986710388 10.342988677699514
0.2535 0.07271847499000735 113.36718813857766 nan nan nan 0.1063834499232102 10.382659379915331
0.254 0.07212204029701877 113.25853888818396 nan nan nan 0.10665597602629893 10.42240150752463
0.2545 0.07152643392283818 113.14993484061672 nan nan nan 0.10692855779386952 10.462215040417675
0.255 0.07093304895085731 113.0413829320584 nan nan nan 0.10720119505292619 10.502099958875464
0.2555 0.07034047219858713 112.93288343961926 nan nan nan 0.10747388747351115 10.542056245382883
0.256 0.06974935371453675 112.82442633084045 nan nan nan 0.10774663458362499 10.582083881443598
0.2565 0.06915993920354352 112.71601149852201 nan nan nan 0.10801943597765236 10.622182844973343
0.257 0.06857222634592633 112.60763692179029 nan nan nan 0.1082922912064533 10.662353115321356
0.2575 0.06798575503000434 112.4993072858225 nan nan nan 0.10856520001212852 10.702594671515165
0.258 0.0674004011329325 112.39102464256497 nan nan nan 0.10883816177280022 10.742907491858118
0.2585 0.0668165823407676 112.28278514164606 nan nan nan 0.10911117623061324 10.78329155546244
0.259 0.06623420989057649 112.17458155514012 nan nan nan 0.10938424308247303 10.823746841859645
0.2595 0.06565239276134151 112.06641083169258 nan nan nan 0.10965736200963559 10.864273327007036
0.26 0.06507085025793073 111.95828046381753 nan nan nan 0.10993053243261972 10.904870985623193
0.2605 0.06449012454172065 111.85018972254156 nan nan nan 0.11020375376114024 10.945539795582125
0.261 0.06390928507244391 111.74213427777079 nan nan nan 0.11047702548226451 10.986279735482903
0.2615 0.06332928013003271 111.63411454917085 nan nan nan 0.11075034704959645 11.02709078096626
0.262 0.06275017862734587 111.52613292902366 nan nan nan 0.11102371786706375 11.067972908948551
0.2625 0.06217285808171706 111.4181864802948 nan nan nan 0.11129713774613507 11.108926097541827
0.263 0.0615955861796146 111.31027669082862 nan nan nan 0.11157060624151277 11.14995032310365
0.2635 0.061017976156060305 111.20240996818123 nan nan nan 0.11184412284302303 11.191045563391384
0.264 0.060441098670790276 111.09457803814749 nan nan nan 0.11211768707580799 11.232211798673106
0.2645 0.059865013394994414 110.9867831210423 nan nan nan 0.11239129864082192 11.273449007244974
0.265 0.059290926692546576 110.8790265226519 nan nan nan 0.11266495710516945 11.314757168341279
0.2655 0.058717652201175925 110.7713095493755 nan nan nan 0.11293866204092046 11.356136260281431
0.266 0.05814576006579077 110.6636263951886 nan nan nan 0.11321241307782398 11.397586263966515
0.2665 0.057575760894272104 110.55597812878447 nan nan nan 0.11348620974197118 11.439107158740205
0.267 0.057007879147197175 110.44836179721553 nan nan nan 0.11376005162634369 11.48069892291814
0.2675 0.05644127222599237 110.34078482803305 nan nan nan 0.11403393838264236 11.522361535034467
0.268 0.05587590810145693 110.2332432204775 nan nan nan 0.1143078694984386 11.564094974918655
0.2685 0.055312585638172325 110.12573128868448 nan nan nan 0.11458184405323012 11.605899220841053
0.269 0.054751315118490844 110.01825799278018 nan nan nan 0.11485586153931385 11.647774251878003
0.2695 0.05419291956221563 109.91082035124367 nan nan nan 0.11512992131440916 11.689720047440144
0.27 0.05363671860758631 109.80342041666087 nan nan nan 0.1154040228887299 11.731736587066818
0.2705 0.053083326989445075 109.69605446554601 nan nan nan 0.11567816591180827 11.773823850499728
0.271 0.05253276575588691 109.58871595034392 nan nan nan 0.11595234990036687 11.81598181689667
0.2715 0.051984581002290704 109.48139786699973 nan nan nan 0.11622657434295798 11.858210463200386
0.272 0.05143997099422205 109.37410482387743 nan nan nan 0.11650083881761282 11.900509763847662
0.2725 0.05089868472475579 109.26683486032557 nan nan nan 0.1167751428629593 11.942879695337059
0.273 0.050361659904440186 109.15958935463375 nan nan nan 0.11704948626849232 11.985320232329524
0.2735 0.049828391626976186 109.05237009167708 nan nan nan 0.11732386862843909 12.027831349559253
0.274 0.0492990175002161 108.94518503799897 nan nan nan 0.11759828948429259 12.070413022415565
0.2745 0.04877350229309357 108.83803360957995 nan nan nan 0.11787274838410634 12.113065229083587
0.275 0.04825188495316308 108.73090758284494 nan nan nan 0.11814724505994428 12.155787946378785
0.2755 0.04773461081730253 108.62381360036764 nan nan nan 0.11842177907198709 12.198581151697391
0.276 0.047222066777071796 108.51674251556206 nan nan nan 0.11869635014515052 12.241444822571042
0.2765 0.04671429359710318 108.4096959227305 nan nan nan 0.11897095802429856 12.284378934145023
0.277 0.04621088919664609 108.30267468374434 nan nan nan 0.11924560187068887 12.327383461780707
0.2775 0.04571200272995701 108.19567938443316 nan nan nan 0.11952028091863591 12.370458380767213
0.278 0.0452190781053098 108.08871790943928 nan nan nan 0.11979499473328954 12.413603666935842
0.2785 0.04473249199919436 107.98178596255899 nan nan nan 0.12006974279466909 12.456819300383424
0.279 0.04425109388880703 107.87488870320172 nan nan nan 0.12034452437069762 12.500105257911667
0.2795 0.043774975467449066 107.76802350743421 nan nan nan 0.12061933887418445 12.543461517829877
0.28 0.04330589718013808 107.66118485549526 nan nan nan 0.12089418596641201 12.586888060423865
0.2805 0.042843019543246354 107.55438727624771 nan nan nan 0.1211690650938135 12.63038486365728
0.281 0.04238680382873463 107.44763207828373 nan nan nan 0.12144397548523082 12.673951908411187
0.28150000000000003 0.041937402287165804 107.34091353501755 nan nan nan 0.12171891682171125 12.717589176720805
0.28200000000000003 0.041494467328081486 107.23424462522215 nan nan nan 0.12199388888955917 12.761296649247663
0.28250000000000003 0.04105887293476036 107.1276068731553 nan nan nan 0.12226889109437772 12.805074310595431
0.28300000000000003 0.04063042762364703 107.0209997333029 nan nan nan 0.12254392278983472 12.848922137674407
0.28350000000000003 0.040208384587966106 106.91443552029222 nan nan nan 0.12281898333479929 12.89284010866682
0.28400000000000003 0.03979359543448625 106.80790864957802 nan nan nan 0.12309407219887766 12.936828205684208
0.28450000000000003 0.03938673721409511 106.7014222037822 nan nan nan 0.12336918869978664 12.980886406285656
0.28500000000000003 0.038988496383150356 106.59496863547996 nan nan nan 0.12364433250275604 13.025014690284756
0.28550000000000003 0.03859789040066611 106.48854265589145 nan nan nan 0.12391950310783924 13.069213035543983
0.28600000000000003 0.03821562264663824 106.38215158149303 nan nan nan 0.1241947000569165 13.11348141807698
0.28650000000000003 0.03784133710014052 106.27579716519533 nan nan nan 0.12446992287798406 13.157819817644729
0.28700000000000003 0.03747610535721729 106.1694797972651 nan nan nan 0.12474517098814815 13.202228213163151
0.28750000000000003 0.037119281535563264 106.06320378236852 nan nan nan 0.12502044388384376 13.246706585122105
0.28800000000000003 0.036771250652468605 105.95696458773826 nan nan nan 0.1252957411746119 13.291254915386842
0.2885 0.0364319725382751 105.8507704407455 nan nan nan 0.12557106256304126 13.335873184958018
0.289 0.03610170218695526 105.74461185799093 nan nan nan 0.12584640754629117 13.380561376248126
0.2895 0.03578072081947851 105.63849753234841 nan nan nan 0.12612177582610973 13.425319469782686
0.29 0.035468560721324954 105.53242545432106 nan nan nan 0.1263971670809203 13.470147448727966
0.2905 0.035165345407646334 105.42638688770239 nan nan nan 0.12667258061552183 13.51504529402241
0.291 0.03487142661742602 105.3203801797946 nan nan nan 0.12694801597967112 13.560012984510804
0.2915 0.034587071508720243 105.21439784190775 nan nan nan 0.12722347258871947 13.605050499707401
0.292 0.03431252770224909 105.10843776832897 nan nan nan 0.1274989500207478 13.650157815015012
0.2925 0.03404789150785888 105.0024966434932 nan nan nan 0.12777444775760904 13.695334904135965
0.293 0.033793183726170614 104.89657105794731 nan nan nan 0.1280499655377331 13.740581739994917
0.2935 0.03354652775182896 104.79066731163742 nan nan nan 0.12832550301412596 13.78589829330744
0.294 0.03330986592794644 104.68478621718765 nan nan nan 0.12860105964811738 13.831284538481691
0.2945 0.0330833179491392 104.57892767544068 nan nan nan 0.12887663508853733 13.876740448966995
0.295 0.032866275511790013 104.47309209074395 nan nan nan 0.12915222874348858 13.922265996953621
0.2955 0.0326580879870562 104.3672815040863 nan nan nan 0.1294278401681801 13.967861155864274
0.296 0.03245922385057111 104.26149522702256 nan nan nan 0.1297034689653952 14.01352590027319
0.2965 0.03226982808366291 104.15573395804391 nan nan nan 0.12997911480894664 14.059260203930348
0.297 0.03208951108983492 104.04999154912538 nan nan nan 0.13025477702438593 14.10506404162462
0.2975 0.03191829542986218 103.94426921840575 nan nan nan 0.13053045527406784 14.150937386148874
0.298 0.03175625957315532 103.83857256901115 nan nan nan 0.13080614902903026 14.196880210078183
0.2985 0.03160301443852525 103.732902478006 nan nan nan 0.1310818578547764 14.242892489705513
0.299 0.03145809236950781 103.62725377521033 nan nan nan 0.13135758155577718 14.288974200301892
0.2995 0.03132207111642696 103.5216425948603 nan nan nan 0.13163331965091093 14.33512531587608
0.3 0.031194642280412282 103.41605528975987 nan nan nan 0.13190907163060794 14.381345817067857
0.3005 0.031074586682204065 103.31050331521452 nan nan nan 0.13218483713275964 14.427635679780135
0.301 0.030962771250568944 103.20498825923589 nan nan nan 0.1324606154070858 14.473994884475385
0.3015 0.030859377784290532 103.09950712003617 nan nan nan 0.13273640597525674 14.520423410123323
0.302 0.030763604011254452 102.99406588951865 nan nan nan 0.13301220865020344 14.566921236083862
0.3025 0.03067639442284902 102.88866642484804 nan nan nan 0.13328802328577627 14.613488344161318
0.303 0.03059726485825967 102.78330603206545 nan nan nan 0.13356384985708575 14.660124717571765
0.3035 0.030524710759945 102.67798967781096 nan nan nan 0.13383968833977145 14.706830338015035
0.304 0.030459799840115476 102.5727210059273 nan nan nan 0.13411553860640923 14.753605189621982
0.3045 0.030401696240198964 102.46750034563522 nan nan nan 0.13439140062070123 14.800449258712023
0.305 0.030350508590092487 102.36232709393364 nan nan nan 0.1346672742012959 14.847362531271617
0.3055 0.030305769863455134 102.25720071282035 nan nan nan 0.13494315933034703 14.894344993386955
0.306 0.0302667408280823 102.1521207908495 nan nan nan 0.1352190556535041 14.941396630377072
0.3065 0.03023400973123887 102.04709189577784 nan nan nan 0.1354949634969407 14.988517428000122
0.307 0.030207426703792402 101.94211074246411 nan nan nan 0.1357708829798089 15.035707372906222
0.3075 0.03018618789927355 101.83718039094444 nan nan nan 0.1360468141067483 15.08296645176959
0.308 0.030170528892753484 101.73229457538287 nan nan nan 0.13632275706437594 15.130294650502677
0.3085 0.030161226415800962 101.62745553403566 nan nan nan 0.13659871184667985 15.177691953457439
0.309 0.03015743636167508 101.52265968162807 nan nan nan 0.1368746784814869 15.225158346276007
0.3095 0.030157840969352825 101.41790911934437 nan nan nan 0.13715065711158736 15.272693814255113
0.31 0.03016427276029937 101.31320447584989 nan nan nan 0.1374266478842945 15.320298343594452
0.3105 0.030175303905859763 101.20854658275626 nan nan nan 0.1377026509027276 15.367971920665495
0.311 0.030190481432076397 101.10392635972472 nan nan nan 0.13797866646808177 15.41571453215763
0.3115 0.030209763926902097 100.9993397160682 nan nan nan 0.13825469474401791 15.463526161566167
0.312 0.030231992315227302 100.89478561600394 nan nan nan 0.13853073575186153 15.511406789170342
0.3125 0.030257481492679754 100.79026729513775 nan nan nan 0.1388067897045532 15.559356396889962
0.313 0.030285168983083196 100.68577875555592 nan nan nan 0.13908285690660302 15.60737496606099
0.3135 0.03031661179161322 100.58132144149884 nan nan nan 0.13935893765100793 15.655462476221308
0.314 0.030349610188077653 100.47689798550509 nan nan nan 0.13963503230276655 15.703618906121525
0.3145 0.030384560543974894 100.37250755601356 nan nan nan 0.1399111411236853 15.751844236010296
0.315 0.030420950298009067 100.26815519189716 nan nan nan 0.14018726442484444 15.80013844461416
0.3155 0.030458929214341707 100.16384302632467 nan nan nan 0.1404634023573654 15.848501512720249
0.316 0.030499016014949372 100.05957238960076 nan nan nan 0.1407395552510197 15.896933423067704
0.3165 0.030540907393211962 99.9553420721063 nan nan nan 0.14101572351137037 15.945434157463474
0.317 0.0305840742901407 99.85115319786472 nan nan nan 0.14129190745878165 15.994003697167043
0.3175 0.03062814998924583 99.74699837609995 nan nan nan 0.1415681076458845 16.042642023660488
0.318 0.030673552861099303 99.64287556679723 nan nan nan 0.14184432440870956 16.09134911551787
0.3185 0.030720248537740368 99.53878751525005 nan nan nan 0.14212055814921598 16.140124952768634
0.319 0.03076705452205538 99.4347335168853 nan nan nan 0.14239680943154615 16.188969515802093
0.3195 0.030813905491732407 99.33070605961505 nan nan nan 0.14267307871794557 16.237882782202956
0.32 0.030860532607274435 99.22671281085618 nan nan nan 0.14294936642271452 16.286864728467243
0.3205 0.030908158989562683 99.12275236868679 nan nan nan 0.14322567287569568 16.335915332285726
0.321 0.030954412038537157 99.01882715495738 nan nan nan 0.14350199838354832 16.385034571467965
0.3215 0.030999881473200017 98.91493690594837 nan nan nan 0.1437783433570045 16.43422242539105
0.322 0.031045314117528866 98.81108893453208 nan nan nan 0.14405470819445387 16.483478874109657
0.3225 0.031090246448095056 98.70727571631788 nan nan nan 0.14433109327376342 16.53280389832281
0.323 0.031133566366470435 98.60349900749384 nan nan nan 0.14460749902635936 16.582197477468544
0.3235 0.03117640128337044 98.49976457453322 nan nan nan 0.1448839259455571 16.631659591025873
0.324 0.03121800070384453 98.3960656487228 nan nan nan 0.1451603746161941 16.681190222918033
0.3245 0.03125767988702287 98.2924058737595 nan nan nan 0.14543684523692382 16.7307893549419
0.325 0.031294163906770846 98.18878165158982 nan nan nan 0.1457133379625356 16.780456967972082
0.3255 0.03132801412177765 98.08519358263487 nan nan nan 0.14598985297031308 16.830193044282183
0.326 0.03135958482178374 97.98163741107656 nan nan nan 0.14626639086786639 16.879997565028205
0.3265 0.0313885832431613 97.87811575122073 nan nan nan 0.146542952224424 16.929870508987143
0.327 0.031415947375268954 97.77462217772788 nan nan nan 0.146819537259843 16.979811856771775
0.3275 0.03144009761924091 97.6711551709535 nan nan nan 0.14709614623971884 17.02982158763606
0.328 0.031461606852654395 97.56771493589943 nan nan nan 0.14737277946918273 17.079899678538112
0.3285 0.0314805745633467 97.46430752217181 nan nan nan 0.14764943725557755 17.13004610770056
0.329 0.03149730848992008 97.3609334133316 nan nan nan 0.14792611985002854 17.18026085456786
0.3295 0.031512202302972296 97.25759015787297 nan nan nan 0.14820282751855834 17.23054389973881
0.33 0.031524765558805186 97.15428326202428 nan nan nan 0.14847956104119903 17.280895222572482
0.3305 0.031535114442390655 97.05101917143979 nan nan nan 0.14875632093305874 17.331314804601018
0.331 0.031542194082521305 96.94779618058307 nan nan nan 0.14903310769049347 17.381802629639303
0.3315 0.03154627866115885 96.84460276952665 nan nan nan 0.14930992171305327 17.432358681368292
0.332 0.03154733676948528 96.74143961786329 nan nan nan 0.1495867632558807 17.482982938492853
0.3325 0.03154523843494074 96.63831243204356 nan nan nan 0.1498636328708065 17.533675378996968
0.333 0.03153995194862867 96.53521514476788 nan nan nan 0.15014053063840382 17.584435983647317
0.3335 0.03153135437312453 96.43215843812874 nan nan nan 0.1504174568945184 17.635264731038237
0.334 0.03151927306924922 96.32913856606427 nan nan nan 0.15069441203993017 17.686161603769115
0.3345 0.03150518227135879 96.22616122608648 nan nan nan 0.1509713964667185 17.73712658185262
0.335 0.03148801433986452 96.12322825983082 nan nan nan 0.15124841071082767 17.78815964804176
0.3355 0.031467787118002154 96.02033772521303 nan nan nan 0.15152545528637856 17.83926078493431
0.336 0.03144403825403153 95.91748405607864 nan nan nan 0.15180253061396184 17.89042997481814
0.3365 0.031417196860854354 95.81467271208942 nan nan nan 0.15207963729450172 17.941667200448283
0.337 0.031386711476863116 95.71190219108608 nan nan nan 0.15235677547708257 17.992972445146705
0.3375 0.03135321292372002 95.60918036561202 nan nan nan 0.15263394563166424 18.044345694193503
0.338 0.03131588421506563 95.5065046044945 nan nan nan 0.1529111480237514 18.095786935626965
0.3385 0.031275476310325824 95.40388448404373 nan nan nan 0.1531883829505854 18.14729615634602
0.339 0.031231267699058627 95.30132279924892 nan nan nan 0.1534656505816002 18.19887334703814
0.3395 0.031183980996447286 95.19881657957733 nan nan nan 0.15374295137135002 18.25051849912479
0.34 0.031132132295159803 95.09636768371304 nan nan nan 0.15402028547208216 18.302231603722014
0.3405 0.031075903899189475 94.99397989717404 nan nan nan 0.15429765298366846 18.3540126539285
0.341 0.031016509624435445 94.89165868840846 nan nan nan 0.15457505445902422 18.405861642972308
0.3415 0.03095299578063015 94.78940835580165 nan nan nan 0.1548524904168215 18.457778566661474
0.342 0.030885653130952147 94.6872243977981 nan nan nan 0.15512996123172662 18.50976342236442
0.3425 0.030814090608656853 94.58510763418663 nan nan nan 0.15540746726435992 18.56181620514601
0.343 0.030739022519932813 94.48304365532306 nan nan nan 0.1556850089792431 18.613936909686853
0.3435 0.030659421569403857 94.38103248949095 nan nan nan 0.1559625869860484 18.66612552440202
0.34400000000000003 0.03057670042197267 94.27908085848772 nan nan nan 0.15624020181915585 18.71838203866069
0.34450000000000003 0.030489882689842516 94.17717766960773 nan nan nan 0.15651785410567748 18.77070644313553
0.34500000000000003 0.0303987114488453 94.07531892637918 nan nan nan 0.15679554416261537 18.823098727133353
0.34550000000000003 0.030304382809753838 93.97350365160335 nan nan nan 0.15707327237812432 18.875558875553168
0.34600000000000003 0.030205755803776886 93.87172076139052 nan nan nan 0.1573510392620464 18.928086872546775
0.34650000000000003 0.03010329767324399 93.76997689189916 nan nan nan 0.15762884522216541 18.980682698318876
0.34700000000000003 0.029996930065362352 93.6682607449096 nan nan nan 0.15790669068230148 19.033346334235816
0.34750000000000003 0.029887043767306637 93.56657426248009 nan nan nan 0.15818457594176966 19.08607775716798
0.34800000000000003 0.029772773396635224 93.46491650319254 nan nan nan 0.1584625016524298 19.1388769452194
0.34850000000000003 0.029654820777069983 93.36328370474835 nan nan nan 0.15874046833990554 19.191743876238046
0.34900000000000003 0.029533369884915138 93.26167992585805 nan nan nan 0.15901847645753225 19.244678526926204
0.34950000000000003 0.02940805972091619 93.16009594948824 nan nan nan 0.15929652654207865 19.297680874150544
0.35000000000000003 0.029279078209477623 93.0585354214334 nan nan nan 0.15957461898980574 19.350750892846058
0.35050000000000003 0.029147305439973344 92.95699096144205 nan nan nan 0.15985275442225863 19.40388855793811
0.35100000000000003 0.029012277978947613 92.85546767662407 nan nan nan 0.1601309331765109 19.4570938400634
0.35150000000000003 0.028874207265433046 92.75397150793128 nan nan nan 0.16040915558578883 19.510366713724114
0.352 0.028733049001948705 92.65249822747356 nan nan nan 0.1606874222938903 19.563707155979603
0.3525 0.028588008369433173 92.55105258905142 nan nan nan 0.16096573340193845 19.617115142488984
0.353 0.02843932419489587 92.44963948088679 nan nan nan 0.16124408933398898 19.670590650165455
0.3535 0.028287014531946254 92.34826305457224 nan nan nan 0.16152249046608239 19.72413366004648
0.354 0.028131402804814597 92.24692939553935 nan nan nan 0.1618009372200036 19.77774415305134
0.3545 0.027972393419848626 92.14565247628356 nan nan nan 0.16207942986734597 19.831422113943766
0.355 0.027809934633603876 92.04443535037902 nan nan nan 0.16235796913397013 19.88516753498708
0.3555 0.02764367800650151 91.94327253466354 nan nan nan 0.16263655513143926 19.938980409552013
0.356 0.02747420798957735 91.84216685063001 nan nan nan 0.162915188087569 19.992860727390784
0.3565 0.027301472695871094 91.74112353243774 nan nan nan 0.16319386856766438 20.04680848194352
0.357 0.027126343619579198 91.64014112508374 nan nan nan 0.16347259665732594 20.100823668450875
0.3575 0.02694769694976721 91.53922242509002 nan nan nan 0.16375137271413207 20.154906281628172
0.358 0.026765705636803475 91.43836098790396 nan nan nan 0.16403019687901974 20.20905631580125
0.3585 0.02657993341421616 91.33755154052156 nan nan nan 0.164309069320307 20.263273762019363
0.359 0.026391949492177623 91.2367924912537 nan nan nan 0.16458799010479055 20.31755861225925
0.3595 0.026200119347646197 91.13608834770571 nan nan nan 0.164866959300214 20.371910854573628
0.36 0.02600512701499349 91.03542723677072 nan nan nan 0.16514597720039587 20.426330479437365
0.3605 0.02580747068220231 90.93480893824137 nan nan nan 0.16542504379143907 20.480817472697467
0.361 0.02560689935113477 90.83423169825495 nan nan nan 0.16570415918166065 20.53537181966564
0.3615 0.02540413566519772 90.73368851313194 nan nan nan 0.16598332325743292 20.589993504858242
0.362 0.02520001277597114 90.63318568417455 nan nan nan 0.16626253620005504 20.6446825103365
0.3625 0.024992272120842273 90.53271282590288 nan nan nan 0.16654179797556315 20.699438818787375
0.363 0.024781851576543463 90.43227666967812 nan nan nan 0.16682110879040757 20.754262412708865
0.3635 0.024568347627642394 90.33187542107413 nan nan nan 0.16710046876135962 20.809153272670795
0.364 0.024352683153526598 90.23151140952504 nan nan nan 0.16737987809458615 20.86411138349503
0.3645 0.0241354255480864 90.13117841398878 nan nan nan 0.16765933679180728 20.91913673036368
0.365 0.02391667674256229 90.03088726377607 nan nan nan 0.16793884513580837 20.974229297010375
0.3655 0.023695916992643364 89.93062848784386 nan nan nan 0.16821840300457197 21.029389069135522
0.366 0.023473488126678026 89.83039880754804 nan nan nan 0.168498010221397 21.08461602923549
0.3665 0.023249085376168536 89.7302110576115 nan nan nan 0.16877766652675544 21.139910158818733
0.367 0.023023246904720608 89.63006019956741 nan nan nan 0.16905737184013991 21.19527144726715
0.3675 0.022795384565542365 89.52995274940959 nan nan nan 0.16933712577764976 21.250699881572363
0.368 0.022566174069682934 89.42987764244137 nan nan nan 0.16961692821011903 21.306195449842672
0.3685 0.02233620803800599 89.32984204979195 nan nan nan 0.16989677914993362 21.361758137876144
0.369 0.02210497763575702 89.22984423423208 nan nan nan 0.17017667859014307 21.417387934175977
0.3695 0.021872510789573817 89.12988592845758 nan nan nan 0.17045662633561207 21.47308482573804
0.37 0.02163973689669076 89.02996137341353 nan nan nan 0.17073662211762272 21.52884880244892
0.3705 0.02140611406298413 88.93008147777194 nan nan nan 0.17101666593047465 21.584679852142756
0.371 0.02117220529647305 88.8302430639901 nan nan nan 0.17129675777075284 21.640577965042755
0.3715 0.02093822230665997 88.73044272005004 nan nan nan 0.17157689761037778 21.69654313264104
0.372 0.0207023238586462 88.63068324706818 nan nan nan 0.17185708508898756 21.75257534518016
0.3725 0.02046563605717693 88.53096542560095 nan nan nan 0.17213731998777893 21.808674591879186
0.373 0.02022803907511176 88.4312857257475 nan nan nan 0.17241760230568343 21.864840863146885
0.3735 0.01998903547740471 88.33164309750718 nan nan nan 0.17269793173404105 21.921074149148268
0.374 0.01974930659203098 88.23203876966431 nan nan nan 0.17297830814122647 21.977374438333342
0.3745 0.01950903609539496 88.13248000751716 nan nan nan 0.17325873136993766 22.033741719423684
0.375 0.019267749290654564 88.03295660344772 nan nan nan 0.17353920096711203 22.090175984245345
0.3755 0.019024958201374547 87.93347024453705 nan nan nan 0.1738197167828971 22.146677221159372
0.376 0.018780973778284533 87.83401977799787 nan nan nan 0.17410027848685156 22.20324541523608
0.3765 0.01853517136670303 87.7346048232531 nan nan nan 0.1743808857795618 22.259880553351476
0.377 0.018287662809101237 87.63523302574959 nan nan nan 0.17466153863104397 22.316582619650383
0.3775 0.018038720034111267 87.53589687258014 nan nan nan 0.17494223664249603 22.37335160495725
0.378 0.017788850431559027 87.43660035820547 nan nan nan 0.1752229795667804 22.430187492037163
0.3785 0.01753752377681408 87.33733624795269 nan nan nan 0.17550376688039454 22.487090268263774
0.379 0.01728400943477055 87.23810569328334 nan nan nan 0.1757845982406979 22.54405991701129
0.3795 0.01702853119784388 87.13890740346265 nan nan nan 0.17606547291737137 22.601096423931597
0.38 0.01677098327556412 87.03973790931225 nan nan nan 0.1763463907637393 22.658199771920476
0.3805 0.016511241102087564 86.940593817749 nan nan nan 0.1766273514683502 22.71536994393829
0.381 0.016249479460275395 86.8414787056869 nan nan nan 0.17690835474988742 22.772606920784753
0.3815 0.01598568566491281 86.74239773537838 nan nan nan 0.17718940039635833 22.82991068312252
0.382 0.01571952491519095 86.64334701599472 nan nan nan 0.1774704880386812 22.887281216203785
0.3825 0.01545125657835345 86.54432756097671 nan nan nan 0.17775161776113305 22.944718502908998
0.383 0.015182009211425361 86.44534417071478 nan nan nan 0.17803278885392593 23.002222527196324
0.3835 0.014909471384231475 86.34639652645964 nan nan nan 0.17831400085938698 23.059793273386607
0.384 0.014634663234645875 86.24748353665117 nan nan nan 0.1785952533065143 23.117430728064058
0.3845 0.014357649228383397 86.1486124632697 nan nan nan 0.178876545589564 23.175134875691977
0.385 0.01407754777432203 86.04977670673607 nan nan nan 0.17915787729468008 23.23290570252458
0.3855 0.01379510742735708 85.95098065768141 nan nan nan 0.17943924816376614 23.290743195212364
0.386 0.013508986725360675 85.8522180079413 nan nan nan 0.17972065764230727 23.3486473399551
0.3865 0.013220274057196476 85.75348009750999 nan nan nan 0.18000210535108202 23.40661811945534
0.387 0.012927051798737925 85.65477802512432 nan nan nan 0.18028359085546114 23.464655514750312
0.3875 0.012630763560965442 85.55611395170116 nan nan nan 0.1805651134508255 23.522759512253153
0.388 0.012331531650063277 85.45747765979739 nan nan nan 0.18084667230411583 23.580930097846515
0.3885 0.01202889755637809 85.35888385954003 nan nan nan 0.1811282668441137 23.639167252925443
0.389 0.011723467781923819 85.26033389958782 nan nan nan 0.18140989666756105 23.69747096327661
0.3895 0.011413780994560646 85.16180992295622 nan nan nan 0.18169156095900627 23.755841218930442
0.39 0.01110062069633137 85.06331703523372 nan nan nan 0.1819732592489322 23.814278000431333
0.3905 0.01078407422361941 84.96485590977267 nan nan nan 0.1822549910250098 23.872781292468915
0.391 0.010462857040627369 84.86643657000455 nan nan nan 0.18253675546262954 23.93135107757644
0.3915 0.010137460089456672 84.76806230700414 nan nan nan 0.18281855179096587 23.989987344103785
0.392 0.009808305349307081 84.66972497666114 nan nan nan 0.18310037924563374 24.048690082078124
0.3925 0.009476152038824433 84.57142839695132 nan nan nan 0.1833822371004584 24.107459277067683
0.393 0.009140566650835768 84.47317639529568 nan nan nan 0.18366412516953437 24.166294915247082
0.3935 0.008801829643990624 84.37496265158494 nan nan nan 0.18394604321242458 24.225196985854577
0.394 0.00845891127742451 84.27677616150459 nan nan nan 0.1842279908011999 24.28416547396122
0.3945 0.008110270801751033 84.178624774044 nan nan nan 0.18450996709731743 24.34320035744374
0.395 0.0077573925566518384 84.08049922923765 nan nan nan 0.1847919712058234 24.402301619958525
0.3955 0.007399467371035551 83.98239480050262 nan nan nan 0.18507400239473662 24.461469238983927
0.396 0.0070366421693089844 83.88431688248319 nan nan nan 0.1853560598245209 24.52070319085555
0.3965 0.006669739874168254 83.78626270778605 nan nan nan 0.1856381428306998 24.58000345170382
0.397 0.0062987531109609226 83.68823435644983 nan nan nan 0.18592025077069416 24.639369997110872
0.3975 0.005923524334751207 83.59023474247297 nan nan nan 0.18620238294598415 24.698802803992802
0.398 0.005543649467213758 83.49226362231575 nan nan nan 0.18648453881281957 24.75830184994473
0.3985 0.005158064761738489 83.39432090845541 nan nan nan 0.18676671747688153 24.817867110393788
0.399 0.004767748769970312 83.29640744577318 nan nan nan 0.18704891807121016 24.877498562597484
0.3995 0.004372904404469098 83.19852464924212 nan nan nan 0.1873311398950012 24.93719618241366
0.4 0.003973041067625033 83.10068791459716 nan nan nan 0.1876133824437993 24.99695994886683
0.4005 0.003567684455313485 83.00288337881764 nan nan nan 0.18789564498639438 25.056789847726872
0.401 0.003157457276396844 82.90511188948602 nan nan nan 0.188177926710186 25.11668585705685
0.4015 0.0027423797187538282 82.80738852783729 nan nan nan 0.18846022663169532 25.17664795843718
0.402 0.0023225097407227097 82.70971090531147 nan nan nan 0.1887425439167148 25.236676138297838
0.4025 0.0018979040601740831 82.61208320392578 nan nan nan 0.18902487809078722 25.29677038367125
0.403 0.001468710297349094 82.51450611243041 nan nan nan 0.1893072286775458 25.356930683218767
0.4035 0.0010346685611028065 82.416980550542 nan nan nan 0.1895895954059339 25.417157027825503
0.404 0.000596015829196398 82.31950394631362 nan nan nan 0.1898719774302737 25.47744940714586
0.4045 0.0001525150905365589 82.22207095117535 nan nan nan 0.19015437431478655 25.537807810812012
0.405 -0.00029566979306986903 82.12468689616927 nan nan nan 0.19043678565462646 25.598232224062425
0.4055 -0.0007479205631363815 82.02735090125388 nan nan nan 0.19071921071591577 25.658722636490157
0.406 -0.0012058382276771426 81.93005220325871 nan nan nan 0.19100164919312673 25.71927903660209
0.40650000000000003 -0.0016671228557154872 81.8327904247568 nan nan nan 0.1912841008237079 25.77990140877069
0.40700000000000003 -0.00213308162066056 81.73556654197081 nan nan nan 0.19156656480255044 25.840589735909532
0.40750000000000003 -0.0026035420070702527 81.63838745857275 nan nan nan 0.1918490403957238 25.901344001978725
0.40800000000000003 -0.0030778625615533145 81.54124756771657 nan nan nan 0.19213152701703004 25.962164192903877
0.40850000000000003 -0.003554842348994761 81.44414418814767 nan nan nan 0.19241402367646646 26.023050291738052
0.40900000000000003 -0.004034700520332905 81.34707983846404 nan nan nan 0.19269653001402523 26.084002283145207
0.40950000000000003 -0.004516459995153723 81.25005481956174 nan nan nan 0.19297904531040846 26.145020150201
0.41000000000000003 -0.00500089067521541 81.15306466295766 nan nan nan 0.19326156874856257 26.206103877403454
0.41050000000000003 -0.005489416151479266 81.056108531955 nan nan nan 0.19354409971684647 26.26725344702419
0.41100000000000003 -0.005981655949774174 80.9591915441641 nan nan nan 0.19382663745068282 26.32846883810996
0.41150000000000003 -0.00647626363450679 80.8623067503439 nan nan nan 0.19410918164677574 26.389750035122336
0.41200000000000003 -0.006971769792982366 80.76545321802233 nan nan nan 0.19439173173691446 26.451097017566717
0.41250000000000003 -0.007469110091884752 80.66863582740646 nan nan nan 0.19467428706649004 26.51250976563723
0.41300000000000003 -0.007968016364555368 80.57185813189872 nan nan nan 0.1949568468103295 26.573988261484853
0.41350000000000003 -0.008467680331172496 80.47511495033304 nan nan nan 0.19523941025043376 26.635532488270123
0.41400000000000003 -0.008969028702874233 80.37841174753257 nan nan nan 0.1955219769441051 26.69714242703813
0.41450000000000004 -0.009470871723156938 80.28175190376413 nan nan nan 0.1958045460791277 26.758818063495024
0.41500000000000004 -0.009973908429977477 80.18513237953567 nan nan nan 0.1960871168103885 26.82055938862208
0.41550000000000004 -0.010477178946904454 80.0885553845935 nan nan nan 0.19636968811857167 26.882366389385798
0.41600000000000004 -0.010981032705616796 79.99202685027764 nan nan nan 0.1966522589153795 26.94423905264088
0.4165 -0.011484115216149383 79.89554767761155 nan nan nan 0.1969348283678125 27.00617737122405
0.417 -0.01198679082349561 79.79911717718736 nan nan nan 0.1972173957030214 27.06818133682232
0.4175 -0.012488520690049605 79.70274163345097 nan nan nan 0.19749995999356373 27.13025094417944
0.418 -0.012989614966808111 79.60641505325181 nan nan nan 0.1977825201185093 27.192386192392142
0.4185 -0.013489268661200673 79.51014266874694 nan nan nan 0.19806507506571608 27.254587077220137
0.419 -0.013986544658397805 79.4139141658667 nan nan nan 0.19834762419130703 27.31685359487234
0.4195 -0.014482778620751187 79.31772494510125 nan nan nan 0.1986301664355663 27.379185739040643
0.42 -0.01497747853510026 79.22158450620023 nan nan nan 0.19891270071789105 27.441583500149232
0.4205 -0.015469857675829035 79.12548977063479 nan nan nan 0.1991952261800924 27.50404687263939
0.421 -0.01595936572069171 79.02943141412234 nan nan nan 0.1994777419086286 27.566575848774214
0.4215 -0.016446382646558285 78.93341363529204 nan nan nan 0.19976024712261722 27.629170417337605
0.422 -0.01692953757474805 78.83743547330339 nan nan nan 0.20004274088693028 27.69183056782663
0.4225 -0.017408585550843448 78.7414915417867 nan nan nan 0.20032522160958435 27.754556290211227
0.423 -0.017882440535382352 78.64557537114698 nan nan nan 0.2006076885182823 27.81734756817361
0.4235 -0.01835247791117278 78.54969497387461 nan nan nan 0.20089014047406634 27.880204382650213
0.424 -0.018817790225945014 78.45384716833287 nan nan nan 0.20117257631513052 27.94312671768351
0.4245 -0.019278445161175335 78.35803487505214 nan nan nan 0.20145499474204265 28.006114557904592
0.425 -0.019733325326281866 78.26224853889087 nan nan nan 0.2017373947546713 28.069167887740704
0.4255 -0.020183214013425186 78.16649145850106 nan nan nan 0.20201977520722164 28.132286683835247
0.426 -0.020625671353535557 78.07076949871164 nan nan nan 0.20230213488753665 28.195470929926255
0.4265 -0.021062805815093937 77.97508206048838 nan nan nan 0.20258447275518426 28.258720609050748
0.427 -0.02149393767973353 77.87943064781429 nan nan nan 0.20286678743850303 28.32203570515943
0.4275 -0.021917912703642305 77.78381375113443 nan nan nan 0.20314907762880505 28.385416202781716
0.428 -0.022335078628673247 77.68822444925262 nan nan nan 0.20343134240028804 28.448862084326677
0.4285 -0.02274527111171425 77.59267562224971 nan nan nan 0.20371358054733135 28.512373328965865
0.429 -0.023147482397257238 77.49716506833711 nan nan nan 0.20399579090616746 28.575949925182904
0.4295 -0.023541451986821397 77.401694531695 nan nan nan 0.20427797253042176 28.639591860307775
0.43 -0.023928133024089877 77.30626084415488 nan nan nan 0.20456012432230178 28.7032991192736
0.4305 -0.024306145172664845 77.21086283328711 nan nan nan 0.20484224534860646 28.76707168784172
0.431 -0.024675456423869077 77.1155031154705 nan nan nan 0.20512433442881797 28.830909551194992
0.4315 -0.025036410317979176 77.02017521888622 nan nan nan 0.20540639032260527 28.894812692943677
0.432 -0.025388742454822873 76.9248825021884 nan nan nan 0.2056884119547848 28.958781093744562
0.4325 -0.025732838943503845 76.82963472515412 nan nan nan 0.20597039825105062 29.02281473743191
0.433 -0.026067335118656453 76.73442822867952 nan nan nan 0.20625234829070024 29.08691361131285
0.4335 -0.026393199112223483 76.63926066450665 nan nan nan 0.206534260653006 29.151077706545944
0.434 -0.026710015527967333 76.5441405599339 nan nan nan 0.20681613425115944 29.215307011491333
0.4345 -0.02701668597459197 76.44907153806217 nan nan nan 0.20709796790575957 29.27960151690713
0.435 -0.02731407653082019 76.3540484386153 nan nan nan 0.20737976066443042 29.343961215327663
0.4355 -0.02760238518812012 76.25907463059909 nan nan nan 0.20766151181170198 29.40838609951084
0.436 -0.02788067925278691 76.16415646745729 nan nan nan 0.20794322088573813 29.472876164340043
0.4365 -0.028148776036986466 76.06929196979546 nan nan nan 0.2082248872790424 29.53743140891743
0.437 -0.028407069981991797 75.97448077821421 nan nan nan 0.20850651016930305 29.60205183025635
0.4375 -0.02865520846140736 75.87972966030917 nan nan nan 0.20878808826590814 29.666737429134315
0.438 -0.028893121637564072 75.78503744227596 nan nan nan 0.20906962127529627 29.7314882072708
0.4385 -0.029120140457796727 75.69039827470718 nan nan nan 0.20935110875330545 29.7963041677727
0.439 -0.029336328043096487 75.59581503779694 nan nan nan 0.20963255007648837 29.861185307403254
0.4395 -0.02954266787614899 75.501291114881 nan nan nan 0.20991394449029685 29.926131623003528
0.44 -0.02973906234926965 75.40682092117966 nan nan nan 0.21019529155645272 29.99114311476553
0.4405 -0.029924433564317638 75.31240433544853 nan nan nan 0.210476590433999 30.056219780493375
0.441 -0.030098989008903978 75.2180374842243 nan nan nan 0.21075784076862186 30.121361617648258
0.4415 -0.03026298253504054 75.1237172073572 nan nan nan 0.21103904189388933 30.186568617988137
0.442 -0.03041604790116834 75.0294452763669 nan nan nan 0.2113201933339303 30.251840772165178
0.4425 -0.030558560568293827 74.93521273263772 nan nan nan 0.21160129510956693 30.317178072403298
0.443 -0.030691065031787503 74.84102617116072 nan nan nan 0.211882346993879 30.382580502966128
0.4435 -0.03081427831378119 74.74688491415799 nan nan nan 0.2121633484687525 30.448048055182465
0.444 -0.03092756671753006 74.65279461602054 nan nan nan 0.2124442994626633 30.513580718115815
0.4445 -0.031029674143150172 74.55874912446217 nan nan nan 0.21272520032128775 30.579178484533063
0.445 -0.031121167798032767 74.46474590907891 nan nan nan 0.2130060512503173 30.644841342875218
0.4455 -0.031202055171899112 74.37078593248263 nan nan nan 0.2132868521946202 30.710569283583673
0.446 -0.03127321723947997 74.27686833642923 nan nan nan 0.21356760299872696 30.776362295870534
0.4465 -0.031334328692296576 74.18299234663684 nan nan nan 0.2138483037788984 30.842220368467945
0.447 -0.031383974969625354 74.08914869226663 nan nan nan 0.2141289544600256 30.90814349020006
0.4475 -0.03142343445809587 73.99533486520285 nan nan nan 0.2144095549723357 30.974131647496385
0.448 -0.031454018413126915 73.90156227577025 nan nan nan 0.21469010578066372 31.040184827030036
0.4485 -0.03147379293601433 73.8078230170994 nan nan nan 0.2149706070865741 31.10630302046571
0.449 -0.0314833898441247 73.71412747056124 nan nan nan 0.21525105906402422 31.1724862163352
0.4495 -0.03148400835979587 73.62046665501892 nan nan nan 0.21553146178236188 31.238734409904843
0.45 -0.031474546458797416 73.52684867135505 nan nan nan 0.2158118157317886 31.30504758769841
0.4505 -0.03145607757383677 73.43327387103362 nan nan nan 0.21609212150158724 31.37142574112718
0.451 -0.03142719878446216 73.33974580805115 nan nan nan 0.21637237967017758 31.437868862874517
0.4515 -0.03138861903417176 73.24626092747245 nan nan nan 0.21665259086910602 31.504376950288197
0.452 -0.031341170498754074 73.15281247537139 nan nan nan 0.21693275608815712 31.570949993319235
0.4525 -0.03128503281271261 73.05940406362419 nan nan nan 0.217212876039605 31.63758797968057
0.453 -0.031220894931883052 72.96602612471187 nan nan nan 0.21749295185079948 31.70429089757183
0.4535 -0.031148566099955165 72.87268354838638 nan nan nan 0.2177729840837652 31.77105872894993
0.454 -0.031068708141197984 72.77938942215457 nan nan nan 0.21805297314721828 31.837891460186114
0.4545 -0.030980767058110845 72.68613182832384 nan nan nan 0.21833291956978773 31.904789088468533
0.455 -0.03088437826582219 72.59291919046686 nan nan nan 0.21861282373563976 31.971751601798356
0.4555 -0.030779748568559872 72.49974281634239 nan nan nan 0.21889268633666015 32.038778994679504
0.456 -0.030667962056675414 72.40660807722273 nan nan nan 0.21917250811746541 32.10587125402824
0.4565 -0.030548750762073237 72.31351825542988 nan nan nan 0.21945228979433007 32.173028370647465
0.457 -0.030421814132606546 72.22047235416639 nan nan nan 0.2197320325363615 32.24025034049256
0.4575 -0.030286718248903957 72.12747011946489 nan nan nan 0.22001173731941012 32.30753715117539
0.458 -0.03014521681654757 72.0345122138018 nan nan nan 0.22029140534382424 32.37488879406265
0.4585 -0.029995991377994934 71.94160158257792 nan nan nan 0.220571037114511 32.44230526324116
0.459 -0.029839948395262477 71.84874295906874 nan nan nan 0.22085063311562694 32.509786553391045
0.4595 -0.029677545455948584 71.75594458721925 nan nan nan 0.2211301943036576 32.57733266160344
0.46 -0.029509782162593163 71.66319982182199 nan nan nan 0.22140972136938047 32.6449435947247
0.4605 -0.029336365288224954 71.57051232257645 nan nan nan 0.22168921538407596 32.71261935221395
0.461 -0.02915689446650881 71.47788109337849 nan nan nan 0.22196867726263883 32.78035993643339
0.4615 -0.02897122643553633 71.38530438702281 nan nan nan 0.22224810780248527 32.84816534670067
0.462 -0.028779472918405585 71.29277806219784 nan nan nan 0.22252750812685393 32.91603558442058
0.4625 -0.02858236580119021 71.20030308268393 nan nan nan 0.22280687926951234 32.98397064240504
0.463 -0.028379165568392258 71.10787755247915 nan nan nan 0.22308622239898546 33.05197051799333
0.4635 -0.028169542352358502 71.01550945321445 nan nan nan 0.2233655388542709 33.1200352069769
0.464 -0.027955513993005405 70.92319287614235 nan nan nan 0.22364482993140433 33.18816470941455
0.4645 -0.027737178932005974 70.83092444043157 nan nan nan 0.22392409634480562 33.256359020932585
0.465 -0.027513009087673606 70.73870161981722 nan nan nan 0.22420333947640808 33.324618133468306
0.4655 -0.027284527164825732 70.64652831553543 nan nan nan 0.2244825603936951 33.39294203701748
0.466 -0.027052704103034116 70.5543999112757 nan nan nan 0.22476176001587536 33.46133072326331
0.4665 -0.026817116508300397 70.46231687646912 nan nan nan 0.2250409391467989 33.52978417950258
0.467 -0.02657737516820699 70.37027253615219 nan nan nan 0.2253200986934069 33.59830239145625
0.4675 -0.026333681906896014 70.27826375091583 nan nan nan 0.225599239949224 33.66688534140578
0.468 -0.026087337541258495 70.1862973126963 nan nan nan 0.22587836347158025 33.735533011857726
0.4685 -0.025836909745824987 70.09436746669043 nan nan nan 0.2261574700894995 33.80424539155196
0.46900000000000003 -0.02558395376942981 70.00247481936637 nan nan nan 0.22643656077412747 33.87302246528331
0.46950000000000003 -0.025327602567552388 69.91061468713846 nan nan nan 0.22671563675036213 33.94186422350812
0.47000000000000003 -0.025067652722586993 69.81879720902049 nan nan nan 0.2269946994537383 34.01077064867775
0.47050000000000003 -0.02480422471232083 69.72701759720324 nan nan nan 0.22727374998388483 34.07974173006734
0.47100000000000003 -0.02453716152751523 69.6352711283118 nan nan nan 0.2275527898883521 34.14877745697396
0.47150000000000003 -0.024267703357605502 69.54356883155482 nan nan nan 0.22783182015897505 34.21787781694615
0.47200000000000003 -0.023995048844236425 69.45190736336353 nan nan nan 0.22811084204059687 34.28704280198778
0.47250000000000003 -0.02372022363181593 69.36029047837512 nan nan nan 0.22838985702929812 34.3562724040357
0.47300000000000003 -0.023443727445224116 69.26871976005692 nan nan nan 0.22866886658896884 34.42556661517012
0.47350000000000003 -0.023165384714660616 69.17720103105088 nan nan nan 0.2289478721438241 34.49492543214102
0.47400000000000003 -0.022885277599945242 69.08572646419482 nan nan nan 0.22922687487983356 34.56434885032698
0.47450000000000003 -0.02260336352547427 68.99429566150353 nan nan nan 0.22950587566456954 34.63383686268982
0.47500000000000003 -0.02231963821633466 68.90290772794546 nan nan nan 0.22978487584671548 34.70338946050059
0.47550000000000003 -0.022035277782738776 68.81156887394474 nan nan nan 0.2300638769636835 34.77300663326133
0.47600000000000003 -0.02174952934254175 68.72027568465171 nan nan nan 0.23034288005249035 34.8426883763456
0.47650000000000003 -0.0214636994503189 68.62902697178103 nan nan nan 0.2306218860638013 34.912434682055
0.47700000000000004 -0.021177951482341983 68.53782697554692 nan nan nan 0.23090089588719956 34.982245539093086
0.47750000000000004 -0.020891957808976645 68.44667073695365 nan nan nan 0.2311799104501892 35.05212094134612
0.47800000000000004 -0.020605366866032163 68.35555587399382 nan nan nan 0.2314589304540406 35.12206088056273
0.47850000000000004 -0.020317935001576082 68.2644824817339 nan nan nan 0.231737957107345 35.192065341388066
0.47900000000000004 -0.020030259981416332 68.17344645940179 nan nan nan 0.23201699098419193 35.262134311191055
0.47950000000000004 -0.01974313415574289 68.08244718912802 nan nan nan 0.2322960330163678 35.33226777165782
0.48 -0.01945697246674357 67.99149512561425 nan nan nan 0.23257508408692273 35.40246570676047
0.4805 -0.019170643097099694 67.90058899350431 nan nan nan 0.23285414494139353 35.47272810483289
0.481 -0.01888424519292716 67.80973546914039 nan nan nan 0.23313321647657165 35.54305495647933
0.4815 -0.01859887181726591 67.71893790176522 nan nan nan 0.23341229968692023 35.613446255770995
0.482 -0.018314372567877896 67.62819358796038 nan nan nan 0.2336913956391208 35.683901996604526
0.4825 -0.018031074413712295 67.53750308001823 nan nan nan 0.2339705051225473 35.75442217445675
0.483 -0.017747239250829373 67.4468696203389 nan nan nan 0.23424962914025477 35.82500678093204
0.4835 -0.017463617536528357 67.35628489495086 nan nan nan 0.23452876885595647 35.8956558102361
0.484 -0.01718014512787099 67.26575567013785 nan nan nan 0.23480792478872206 35.966369251779604
0.4845 -0.016897603402401075 67.175282295228 nan nan nan 0.23508709757741167 36.03714709773353
0.485 -0.016615928399807092 67.08485847859285 nan nan nan 0.2353662878730422 36.107989338132036
0.4855 -0.016335170681270463 66.9944800915506 nan nan nan 0.23564549625326453 36.178895962727324
0.486 -0.016055849453975174 66.90415100713709 nan nan nan 0.23592472312276852 36.24986695561446
0.4865 -0.01577706369091903 66.81386333603885 nan nan nan 0.2362039687476297 36.320902303778766
0.487 -0.015499151096231992 66.72361924973087 nan nan nan 0.23648323357287857 36.39200198713479
0.4875 -0.015222505782378548 66.63341964307206 nan nan nan 0.23676251834126202 36.46316598459574
0.488 -0.014948239298506655 66.54325728079488 nan nan nan 0.23704182413157712 36.5343942778159
0.4885 -0.01467546320515594 66.45313544606351 nan nan nan 0.2373211508142435 36.60568684280295
0.489 -0.014404287176213223 66.36306137106182 nan nan nan 0.23760049856606788 36.67704366248008
0.4895 -0.014134316693300727 66.27304429464445 nan nan nan 0.23787986722428184 36.748464722132525
0.49 -0.013865707472108232 66.18307713250016 nan nan nan 0.23815925701463822 36.81995001661633
0.4905 -0.01359793572879207 66.09317319016407 nan nan nan 0.2384386677333922 36.89149953835737
0.491 -0.013331982478923884 66.00332503450853 nan nan nan 0.23871809931787125 36.963113286114535
0.4915 -0.01306813303272108 65.91353221276354 nan nan nan 0.23899755157825242 37.034791257763516
0.492 -0.01280679003635923 65.82379540271845 nan nan nan 0.2392770241165631 37.10653345023523
0.4925 -0.012547863161218338 65.7341055514237 nan nan nan 0.23955651672105954 37.178339860480456
0.493 -0.012290089691149956 65.64446693522594 nan nan nan 0.2398360294341654 37.25021048070548
0.4935 -0.012034782754427669 65.5548758188874 nan nan nan 0.24011556212609864 37.3221453068196
0.494 -0.011781739704850792 65.46533239822922 nan nan nan 0.24039511431310445 37.394144336267
0.4945 -0.011530225205874217 65.37583734706877 nan nan nan 0.24067468568231293 37.466207564241486
0.495 -0.01128038722190304 65.28638575034395 nan nan nan 0.24095427634618286 37.53833498335479
0.4955 -0.011033428490012959 65.19697906551369 nan nan nan 0.2412338854412082 37.61052658722825
0.496 -0.010788275092318915 65.10761986908402 nan nan nan 0.24151351277916347 37.68278236573823
0.4965 -0.01054538603811369 65.0183052565731 nan nan nan 0.24179315758835135 37.75510231062023
0.497 -0.010305065712888261 64.92902887839055 nan nan nan 0.24207281849804851 37.827486413966035
0.4975 -0.010065469531760343 64.83978704115702 nan nan nan 0.24235249482238214 37.89993466056175
0.498 -0.009827622944372763 64.7505859392782 nan nan nan 0.2426321856568519 37.972447036845274
0.4985 -0.00959164928448671 64.66142047178096 nan nan nan 0.24291188998133317 38.0450235290992
0.499 -0.009357470821345347 64.57229399123543 nan nan nan 0.24319160727836442 38.117664125273805
0.4995 -0.009126133286821906 64.4832074469039 nan nan nan 0.2434713369477884 38.19036881483598
0.5 -0.008897183851978888 64.39415810233048 nan nan nan 0.2437510775093278 38.263137586985756
0.5005000000000001 -0.008669470208859456 64.30515275194055 nan nan nan 0.24403082854926383 38.33597043173331
0.501 -0.008442283397046165 64.2161939316705 nan nan nan 0.2443105895066559 38.408867341619555
0.5015000000000001 -0.00821716352893614 64.1272909421505 nan nan nan 0.24459035968774226 38.48182831663153
0.502 -0.007993246573796575 64.0384347819722 nan nan nan 0.24487013770526875 38.55485335613913
0.5025000000000001 -0.0077709436765734646 63.94963537521817 nan nan nan 0.24514992222001455 38.62794245714745
0.503 -0.0075494056607948905 63.860903330697354 nan nan nan 0.24542971234850278 38.701095622499984
0.5035000000000001 -0.0073291496656228165 63.772224966536754 nan nan nan 0.2457095072677326 38.7743128613677
0.504 -0.007111013091054337 63.68360708145617 nan nan nan 0.2459893055426905 38.84759417609009
0.5045000000000001 -0.006894236875199963 63.59504226242739 nan nan nan 0.24626910610407932 38.92093957597536
0.505 -0.006678482283776191 63.506530184946435 nan nan nan 0.24654890799914583 38.994349059127664
0.5055000000000001 -0.006463777511433206 63.41806964365832 nan nan nan 0.2468287098543035 39.06782262565922
0.506 -0.006251392521302978 63.32966113099142 nan nan nan 0.24710851043007565 39.14136027485289
0.5065000000000001 -0.006039678156465248 63.24129946316069 nan nan nan 0.24738830828118383 39.214962002812825
0.507 -0.005829853411676406 63.15298456588964 nan nan nan 0.24766810259181737 39.28862780699666
0.5075000000000001 -0.005620229782937825 63.06471336412501 nan nan nan 0.24794789229678724 39.36235767875319
0.508 -0.005412095152977287 62.976489986389176 nan nan nan 0.2482276762607194 39.43615160839006
0.5085000000000001 -0.0052052162110597 62.88831443785477 nan nan nan 0.24850745293073492 39.510009587292544
0.509 -0.004999547851675454 62.80019252135693 nan nan nan 0.2487872210145938 39.58393161110363
0.5095000000000001 -0.004794970637854786 62.71211971503434 nan nan nan 0.24906697945705214 39.65791767331215
0.51 -0.0045915195632731534 62.62410450231618 nan nan nan 0.2493467269609234 39.731967769357816
0.5105000000000001 -0.004387789604962914 62.53614058573159 nan nan nan 0.2496264627549355 39.806081898854345
0.511 -0.004184765561826821 62.44822573478933 nan nan nan 0.2499061861220897 39.88026005531575
0.5115000000000001 -0.0039814340871521855 62.36036752592952 nan nan nan 0.25018589635524596 39.95450223507053
0.512 -0.003778877185023707 62.27256706572175 nan nan nan 0.25046559259123824 40.02880843661781
0.5125 -0.0035757912761387022 62.184823833115274 nan nan nan 0.25074527378120076 40.103178666003075
0.513 -0.003373923357399269 62.097145825438 nan nan nan 0.2510249392978902 40.177612928841725
0.5135 -0.0031726175340368173 62.00953120486323 nan nan nan 0.25130458802959016 40.25211123926625
0.514 -0.002970839178693229 61.921980536602426 nan nan nan 0.2515842194592394 40.326673607934524
0.5145 -0.0027694369069580314 61.83449050778714 nan nan nan 0.2518638329287447 40.401300050203965
0.515 -0.0025675506786010907 61.74705468322634 nan nan nan 0.2521434279615136 40.475990577514374
0.5155 -0.002365150870709703 61.65967126815954 nan nan nan 0.2524230040435753 40.550745194531615
0.516 -0.002162054978448829 61.57233935870104 nan nan nan 0.2527025611328813 40.625563906435566
0.5165 -0.001958093617243626 61.48506415715187 nan nan nan 0.25298209847894976 40.70044671833498
0.517 -0.0017543071617057238 61.3978389701238 nan nan nan 0.25326161545557224 40.77539363735998
0.5175 -0.0015498761070304845 61.310664485990024 nan nan nan 0.25354111165375126 40.85040466529793
0.518 -0.0013450088030930937 61.22354063740425 nan nan nan 0.25382058638522065 40.925479804062576
0.5185 -0.0011403697031787013 61.13646317381051 nan nan nan 0.254100039275542 41.00061905296333
0.519 -0.0009350116064046872 61.04942450447597 nan nan nan 0.25437946967274316 41.07582241121359
0.5195 -0.0007286845657719427 60.962425895496466 nan nan nan 0.2546588772963852 41.15108986835671
0.52 -0.000523163392208982 60.875465896302856 nan nan nan 0.2549382614247072 41.22642142037985
0.5205 -0.00031756362256439016 60.78854372836756 nan nan nan 0.2552176218917133 41.3018170591267
0.521 -0.000111956971696113 60.70166461151138 nan nan nan 0.2554969585535072 41.37727677828443
0.5215 9.340606261229051e-05 60.614822737311556 nan nan nan 0.25577627170747474 41.4528005749588
0.522 0.0002988073646515861 60.528033929946844 nan nan nan 0.2560555611158009 41.52838844668851
0.5225 0.0005044221758753107 60.441291179650314 nan nan nan 0.2563348263792927 41.60404040135953
0.523 0.0007099828036322348 60.35458916276315 nan nan nan 0.25661406670154363 41.6797564379832
0.5235 0.0009154174650671601 60.26792401962719 nan nan nan 0.2568932815983007 41.755536555102196
0.524 0.0011211044121122193 60.18130165080176 nan nan nan 0.25717247113084557 41.83138074285939
0.5245 0.0013267556282653026 60.09471771916505 nan nan nan 0.2574516355667377 41.90728899547481
0.525 0.0015324287536381364 60.008167095940685 nan nan nan 0.25773077447257936 41.983261309128444
0.5255 0.0017382210034361367 59.921650652823956 nan nan nan 0.25800988761398536 42.05929767585525
0.526 0.0019438228938413941 59.83517572826722 nan nan nan 0.2582889746295697 42.13539808546541
0.5265 0.0021493043823280315 59.748740106925915 nan nan nan 0.2585680353738827 42.21156253222986
0.527 0.002354469662365587 59.662341653124564 nan nan nan 0.2588470695306795 42.28779100986149
0.5275 0.0025588720205246005 59.5759814780048 nan nan nan 0.2591260776660771 42.36408350809998
0.528 0.0027628485417586454 59.489655223866336 nan nan nan 0.259405059861913 42.44044001505548
0.5285 0.0029648001990516086 59.40336742000518 nan nan nan 0.2596840158493735 42.51686051402225
0.529 0.003165099479805405 59.31711647159538 nan nan nan 0.2599629452152005 42.59334499740222
0.5295 0.003363960574800405 59.23090614014349 nan nan nan 0.260241847470982 42.66989345589645
0.53 0.003561599674491749 59.14472781859631 nan nan nan 0.2605207218303404 42.746505881215604
0.5305 0.003758267427551216 59.058592324319804 nan nan nan 0.26079956834718165 42.82318226080086
0.531 0.003952871133407195 58.972504698787674 nan nan nan 0.2610783869669292 42.899922588620704
0.5315 0.004145609839209195 58.88646011840385 nan nan nan 0.2613571777580439 42.976726862373546
0.532 0.004336609126567126 58.800454535910866 nan nan nan 0.2616359407539382 43.053595078676636
0.5325 0.004526406554923184 58.71449854493987 nan nan nan 0.26191467559851755 43.13052722801957
0.533 0.0047138799331832805 58.6285923395581 nan nan nan 0.2621933827160618 43.20752331021935
0.5335 0.0048994383871078726 58.542741077964514 nan nan nan 0.2624720623778965 43.284583324760085
0.534 0.005082757060555206 58.45694652659127 nan nan nan 0.26275071469969336 43.36170727887688
0.5345 0.005264320027859494 58.371211292984604 nan nan nan 0.26302933943479223 43.438895180810505
0.535 0.005443356713910273 58.28552414157568 nan nan nan 0.2633079364926717 43.51614703598502
0.5355 0.005619301100207055 58.19988066398615 nan nan nan 0.26358650538092576 43.59346284516692
0.536 0.005792168888075836 58.11428968625281 nan nan nan 0.2638650458642769 43.67084260235057
0.5365 0.005960645243532951 58.028747315737085 nan nan nan 0.2641435576323047 43.74828630784388
0.537 0.006125896495083223 57.943246956947746 nan nan nan 0.2644220409883817 43.82579395605373
0.5375 0.006287574425213102 57.85778609352931 nan nan nan 0.26470049602110945 43.90336553434566
0.538 0.006446126532578457 57.77236843794957 nan nan nan 0.26497892238548126 43.98100102869926
0.5385 0.006601674353998938 57.68699283084317 nan nan nan 0.2652573196405346 44.05870042846049
0.539 0.0067536963257177176 57.601666769211676 nan nan nan 0.2655356880683655 44.1364637221652
0.5395 0.006901554642409936 57.51637857687539 nan nan nan 0.26581402746366983 44.214290903512094
0.54 0.007046017601929683 57.4311340787655 nan nan nan 0.26609233765004564 44.292181953924356
0.5405 0.007187652247837339 57.34593243934582 nan nan nan 0.26637061844772747 44.37013686012398
0.541 0.007325364159322392 57.260773219958836 nan nan nan 0.26664886939084187 44.44815560705646
0.5415 0.0074595711668511136 57.17565530132139 nan nan nan 0.26692709018044747 44.526238179913385
0.542 0.007590009973741423 57.09058096639518 nan nan nan 0.26720528076196887 44.60438455745517
0.5425 0.0077174127056025554 57.00554813867709 nan nan nan 0.2674834410637037 44.68259472710268
0.543 0.007839908215625474 56.92055925074534 nan nan nan 0.2677615705175793 44.76086867514065
0.5435 0.007958254971723448 56.83561824621241 nan nan nan 0.2680396688126664 44.83920638955272
0.544 0.008072340203546871 56.75072378080598 nan nan nan 0.2683177357180865 44.91760786004582
0.5445 0.008182041947720112 56.66586805932799 nan nan nan 0.26859577088527475 44.99607308253834
0.545 0.008287398429109954 56.58105305411945 nan nan nan 0.2688737736646964 45.074602036455765
0.5455 0.008388156687778451 56.496282669078816 nan nan nan 0.2691517442979512 45.15319470934867
0.546 0.008483748291862542 56.41154888598196 nan nan nan 0.26942968241787696 45.23185109361904
0.5465 0.008575046912066522 56.32685790329418 nan nan nan 0.2697075877494723 45.31057117231663
0.547 0.008663007739542247 56.242211231474755 nan nan nan 0.26998546031233694 45.38935493747841
0.5475 0.008747132143874218 56.15761249524221 nan nan nan 0.2702633001637738 45.46820237642805
0.548 0.008827074218308669 56.073072575385666 nan nan nan 0.27054110727057806 45.547113491411494
0.5485 0.008902965852018 55.988587912122945 nan nan nan 0.2708188818573657 45.62608829064902
0.549 0.008975146272252764 55.90416057482009 nan nan nan 0.27109662399896284 45.70512677683016
0.5495 0.009041423500894845 55.81978608330055 nan nan nan 0.2713743333094043 45.78422895637865
0.55 0.00910310095929909 55.735460354753044 nan nan nan 0.2716520105614543 45.86339483044629
0.5505 0.009160841285676019 55.65118050837338 nan nan nan 0.27192965601187746 45.94262439078615
0.551 0.009214192277130514 55.56695201219409 nan nan nan 0.2722072695415444 46.021917630979154
0.5515 0.009263020747128514 55.482771996157815 nan nan nan 0.272484851501958 46.10127454944386
0.552 0.00930670695564617 55.398635310757705 nan nan nan 0.2727624019150157 46.180695145120566
0.5525 0.00934524127103757 55.3145415288677 nan nan nan 0.2730399212229433 46.260179407521996
0.553 0.009378351856862706 55.23049572224333 nan nan nan 0.2733174101367942 46.33972732929299
0.5535 0.009406959168557105 55.14650083998619 nan nan nan 0.27359486867413146 46.419338904505814
0.554 0.009431720347776226 55.062566018434595 nan nan nan 0.27387229731703056 46.49901413150065
0.5545 0.009451538042418068 54.97869026650053 nan nan nan 0.27414969658934124 46.57875301662895
0.555 0.009467536626280337 54.894869909627026 nan nan nan 0.27442706625503205 46.65855556311854
0.5555 0.009479807678667799 54.81111136321173 nan nan nan 0.27470440640165167 46.73842177555424
0.556 0.009487753911830973 54.72741060361858 nan nan nan 0.274981717099409 46.818351661679976
0.5565 0.009491539646541399 54.64377439328994 nan nan nan 0.27525899804974024 46.898345226404786
0.557 0.009493198990672901 54.56019542950144 nan nan nan 0.27553624995088216 46.978402482085556
0.5575 0.009491836413927283 54.476675081789224 nan nan nan 0.2758134727777652 47.058523434276374
0.558 0.00948733246043466 54.393214788939936 nan nan nan 0.27609066694701506 47.138708090459026
0.5585 0.009478315107766418 54.30980996622007 nan nan nan 0.2763678325544989 47.21895645655967
0.559 0.009466241286522981 54.22646478255471 nan nan nan 0.2766449697697749 47.299268544783374
0.5595 0.009452022719657284 54.14317001813891 nan nan nan 0.27692207903276744 47.37964435944094
0.56 0.009434955946926114 54.05992746643064 nan nan nan 0.27719916094324376 47.460083905201905
0.5605 0.009414762750022235 53.97673080648344 nan nan nan 0.2774762161991381 47.54058718406665
0.561 0.00939176339879148 53.893577115750446 nan nan nan 0.27775324457322204 47.621154190931186
0.5615 0.009365574356736331 53.810474613007635 nan nan nan 0.278030246621153 47.70178491954983
0.562 0.00933567110824025 53.72742528784245 nan nan nan 0.2783072224432439 47.782479364183196
0.5625 0.00930268816957469 53.644417553494655 nan nan nan 0.2785841724093075 47.8632375272986
0.5630000000000001 0.009265926947151644 53.561455846398076 nan nan nan 0.27886109646003554 47.94405940331006
0.5635 0.009226530263419153 53.478535543171425 nan nan nan 0.2791379950660676 48.02494498122617
0.5640000000000001 0.009184778521026392 53.39565455120007 nan nan nan 0.27941486835084367 48.10589424924515
0.5645 0.009141326878083937 53.31282177818209 nan nan nan 0.2796917166733274 48.18690719713345
0.5650000000000001 0.009095339754457655 53.23004374064242 nan nan nan 0.27996854083882705 48.267983820706775
0.5655 0.009047390708441976 53.14731665800668 nan nan nan 0.2802453408423843 48.349124119682806
0.5660000000000001 0.00899694905172045 53.06464326519492 nan nan nan 0.28052211680328365 48.430328095779466
0.5665 0.008944902522244613 52.98202391865014 nan nan nan 0.28079886915058533 48.51159575268784
0.5670000000000001 0.008891166306864555 52.899461556712964 nan nan nan 0.2810755985933259 48.5929270984303
0.5675 0.008835399581753332 52.816949648137694 nan nan nan 0.28135230546076173 48.67432213894333
0.5680000000000001 0.00877871493986998 52.734493247717985 nan nan nan 0.2816289903912586 48.755780879215976
0.5685 0.00871984474507646 52.65210656234897 nan nan nan 0.281905654779899 48.83730332437471
0.5690000000000001 0.0086592540034409 52.569778920316146 nan nan nan 0.2821822984903599 48.918889493083114
0.5695 0.00859780560068224 52.48751406866452 nan nan nan 0.28245892179330034 49.0005393972695
0.5700000000000001 0.008534633620895784 52.40531228442766 nan nan nan 0.28273552486653913 49.082253055710666
0.5705 0.008469632307271371 52.3231606067279 nan nan nan 0.28301210728256093 49.16403048073246
0.5710000000000001 0.008403023153290279 52.241063525029745 nan nan nan 0.28328866955131876 49.24587167661352
0.5715 0.008335576687021175 52.159023730090716 nan nan nan 0.2835652120877652 49.32777664940491
0.5720000000000001 0.008266172639374016 52.07703102597947 nan nan nan 0.2838417354258113 49.40974540658813
0.5725 0.00819461728333831 51.99509100662548 nan nan nan 0.2841182396715834 49.49177794524302
0.5730000000000001 0.008121607316249255 51.9132087855146 nan nan nan 0.2843947238996337 49.57387426630123
0.5735 0.008046974072749468 51.831381735766904 nan nan nan 0.28467118828985577 49.656034384322965
0.5740000000000001 0.007971272202952392 51.749607141118 nan nan nan 0.28494763355979624 49.73825830420826
0.5745 0.007893922618810443 51.6678869525532 nan nan nan 0.28522406048501503 49.82054603066079
0.5750000000000001 0.00781534115789176 51.58623320107524 nan nan nan 0.28550046937506957 49.90289756887647
0.5755 0.007735369421969885 51.50463114299231 nan nan nan 0.2857768606669688 49.98531293341325
0.5760000000000001 0.007654749227189708 51.42309049907963 nan nan nan 0.2860532344729371 50.06779212733265
0.5765 0.00757207678997892 51.34161532537964 nan nan nan 0.28632959074810843 50.150335166825016
0.577 0.007488309732620148 51.26020037318039 nan nan nan 0.28660592961211595 50.232942064361445
0.5775 0.007403207117664641 51.17884957739248 nan nan nan 0.2868822518545883 50.3156128272994
0.578 0.007317728132203124 51.09755958184667 nan nan nan 0.28715855806982843 50.39834746737136
0.5785 0.0072315250720339135 51.01633161171099 nan nan nan 0.2874348483238648 50.48114599717581
0.579 0.00714355639157922 50.93515699069373 nan nan nan 0.2877111225576854 50.564008426168634
0.5795 0.007054229048536397 50.85403422541847 nan nan nan 0.2879873808784135 50.64693475240876
0.58 0.006963444557147047 50.77296304610656 nan nan nan 0.28826362324458144 50.72992497513404
0.5805 0.006871667118384682 50.691944845908765 nan nan nan 0.28853984984811976 50.8129790941195
0.581 0.0067790681055818185 50.61097509482811 nan nan nan 0.28881606103301816 50.8960971032623
0.5815 0.00668551968360531 50.5300472571932 nan nan nan 0.2890922568814468 50.9792789974144
0.582 0.00659061299944329 50.44915409434527 nan nan nan 0.28936843815424834 51.062524766636486
0.5825 0.00649439534165155 50.36830675215486 nan nan nan 0.28964460518795804 51.14583439423046
0.583 0.0063959981817444935 50.287496836745696 nan nan nan 0.28992075784771476 51.22920786842206
0.5835 0.0062954395592421195 50.20672275552052 nan nan nan 0.29019689564858675 51.31264517306159
0.584 0.006193410752118676 50.12598569420276 nan nan nan 0.290473018594023 51.39614628857137
0.5845 0.006091015378068174 50.04529628038192 nan nan nan 0.29074912699059224 51.47971120083789
0.585 0.0059871099649340676 49.9646486098839 nan nan nan 0.29102522162886857 51.5633399037708
0.5855 0.00588205209378896 49.88404658637316 nan nan nan 0.2913013029148627 51.64703238802059
0.586 0.0057759814797372355 49.8034877244305 nan nan nan 0.29157737047959553 51.73078865223241
0.5865 0.005669148853321424 49.72297185516095 nan nan nan 0.2918534244264619 51.81460869293808
0.587 0.00556191341731621 49.64250004845491 nan nan nan 0.2921294646665374 51.89849250030752
0.5875 0.005452835501990337 49.56207543240971 nan nan nan 0.2924054912147894 51.98244007308913
0.588 0.00534237553321499 49.481699565503234 nan nan nan 0.2926815041851022 52.066451414608835
0.5885 0.005230547325290006 49.4013749985683 nan nan nan 0.2929575032152658 52.15052652906605
0.589 0.005117423519469809 49.32109614243286 nan nan nan 0.29323348836532676 52.23466542051643
0.5895 0.005003598377086233 49.240867862753014 nan nan nan 0.29350945963619945 52.31886809251687
0.59 0.004887649636486659 49.16069137898759 nan nan nan 0.29378541689182375 52.40313455343977
0.5905 0.0047705043132516035 49.08057333771125 nan nan nan 0.2940613595762946 52.487464804532415
0.591 0.004651547076164752 49.00050656095068 nan nan nan 0.29433728716286967 52.57185886097118
0.5915 0.004531199249489673 48.92049303287628 nan nan nan 0.2946131991092778 52.65631672756726
0.592 0.004409461122402723 48.84053008275173 nan nan nan 0.2948890952399721 52.740838412300604
0.5925 0.004285671794313243 48.760616220186854 nan nan nan 0.2951649749825369 52.82542392012984
0.593 0.004159712182260167 48.68075192786049 nan nan nan 0.29544083734395704 52.91007325601745
0.5935 0.004031772240765508 48.60093665176365 nan nan nan 0.29571668202918727 52.994786425963376
0.594 0.003902193264565666 48.521170670421405 nan nan nan 0.29599250786617565 53.07956343316769
0.5945 0.0037712406663671844 48.441451295760196 nan nan nan 0.29626831479496046 53.164404284105
0.595 0.0036387884787831646 48.36177634290812 nan nan nan 0.2965441023709188 53.24930898281602
0.5955 0.0035037883380125427 48.28214634401664 nan nan nan 0.2968198705851938 53.33427752862277
0.596 0.003367079148943099 48.202560143263916 nan nan nan 0.2970956190086782 53.41930991803132
0.5965 0.0032287534087792093 48.12301805198961 nan nan nan 0.2973713466133828 53.504406147055086
0.597 0.003088880322296461 48.04352633142614 nan nan nan 0.2976470524220468 53.58956622054794
0.5975 0.00294709718406111 47.96407689654148 nan nan nan 0.29792273605740616 53.67479013861419
0.598 0.002803982729080139 47.884671634255795 nan nan nan 0.2981983965723395 53.76007789715983
0.5985 0.002659837796710718 47.80531479594232 nan nan nan 0.2984740332321103 53.845429492497715
0.599 0.002512852247925415 47.72600441875391 nan nan nan 0.29874964511491975 53.93084492550807
0.5995 0.002364053555305811 47.646746204567336 nan nan nan 0.2990252306215434 54.01632419945707
0.6 0.002213291376486592 47.56753768015742 nan nan nan 0.29930078872130356 54.10186732186515
0.6005 0.0020621005523985235 47.48838444254244 nan nan nan 0.29957631881726937 54.18747430314666
0.601 0.0019093466604548298 47.40928460890862 nan nan nan 0.29985182039933533 54.273145165254135
0.6015 0.0017545742383305875 47.330232510457094 nan nan nan 0.30012729242524955 54.35887991523095
0.602 0.0015988488375455483 47.251241044886406 nan nan nan 0.30040273400640105 54.44467856800762
0.6025 0.0014407563463322583 47.172303148288954 nan nan nan 0.30067814418347405 54.53054114822971
0.603 0.0012821693842795894 47.093426908965824 nan nan nan 0.3009535221072008 54.616467678519236
0.6035 0.0011229575867655276 47.014609599129194 nan nan nan 0.30122886661043724 54.70245818577074
0.604 0.0009620937092014696 46.93584473775971 nan nan nan 0.3015041764534096 54.78851269739342
0.6045 0.0008000338301993441 46.85714175013326 nan nan nan 0.30177945052783095 54.87463123941788
0.605 0.000636222426888944 46.77849958930237 nan nan nan 0.3020546874322982 54.96081384375332
0.6055 0.0004717232443463022 46.69990641659322 nan nan nan 0.30232988620407936 55.047060542288
0.606 0.0003057654372815309 46.62136832167673 nan nan nan 0.30260504597946125 55.13337135827061
0.6065 0.0001400082092294688 46.54288306454597 nan nan nan 0.30288016574274956 55.219746320690426
0.607 -2.595167768293473e-05 46.46445476990042 nan nan nan 0.30315524534319904 55.306185446676146
0.6075 -0.00019291746109977237 46.386075852062866 nan nan nan 0.3034302835118267 55.39268876660166
0.608 -0.0003597392081499457 46.307746881714706 nan nan nan 0.3037052792643918 55.479256296116056
0.6085 -0.0005265859703476103 46.22946393825679 nan nan nan 0.30398023264253665 55.56588804614475
0.609 -0.0006941812604978523 46.151227189623796 nan nan nan 0.30425514276170107 55.65258403128118
0.6095 -0.000862110773915949 46.0730380535731 nan nan nan 0.30453000854744494 55.739344262913875
0.61 -0.0010293108135506488 45.99488885536175 nan nan nan 0.3048048299938474 55.826168752312014
0.6105 -0.0011961586681501321 45.9167858543079 nan nan nan 0.305079606606582 55.9130575034748
0.611 -0.0013616885513380015 45.83872659691496 nan nan nan 0.30535433893117925 56.000010532159806
0.6115 -0.0015277418054859976 45.76071687830191 nan nan nan 0.30562902665097463 56.087027851615346
0.612 -0.0016929660314681945 45.682761430248505 nan nan nan 0.30590366903227184 56.174109478254294
0.6125 -0.001857831623392186 45.60485495524619 nan nan nan 0.30617826569281 56.261255422711194
0.613 -0.0020225515336408906 45.52699236305328 nan nan nan 0.3064528164438412 56.34846569610595
0.6135 -0.002187424752948762 45.44918159232504 nan nan nan 0.30672732085922827 56.4357403128042
0.614 -0.002351444235686836 45.371417089150114 nan nan nan 0.30700177841566234 56.523079284640815
0.6145 -0.0025152857253576506 45.29369850193054 nan nan nan 0.307276188678935 56.61048261879712
0.615 -0.002678204506844178 45.21603029098587 nan nan nan 0.3075505507531888 56.69795032744024
0.6155 -0.002839810995385982 45.13840726141856 nan nan nan 0.3078248640660639 56.78548242286598
0.616 -0.003000151415219133 45.060823435956806 nan nan nan 0.30809912882595264 56.87307890757467
0.6165 -0.0031604102712342406 44.98328380966353 nan nan nan 0.3083733451581213 56.96073978388488
0.617 -0.0033193171271260293 44.90578582109397 nan nan nan 0.3086475132218685 57.04846505534168
0.6175 -0.003477665716919048 44.82832686293578 nan nan nan 0.30892163335336054 57.1362547272722
0.618 -0.0036342497342589618 44.750920836834474 nan nan nan 0.30919570564458504 57.22410879793965
0.6185 -0.0037903580478523325 44.673560097473015 nan nan nan 0.30946973112203174 57.31202728244641
0.619 -0.003946569484689723 44.59624603027275 nan nan nan 0.30974370975427196 57.40001018929369
0.6195 -0.004101094534312529 44.51898066908833 nan nan nan 0.3100176422517915 57.48805753045388
0.62 -0.004253595402871055 44.44176964225607 nan nan nan 0.3102915286616387 57.57616931821566
0.6205 -0.00440585672140479 44.36461626075102 nan nan nan 0.31056536954852915 57.664345577117345
0.621 -0.004556763629565413 44.28752132955835 nan nan nan 0.31083916525679056 57.75258633329852
0.6215 -0.004705562096128221 44.210481522095975 nan nan nan 0.3111129162708926 57.840891607127034
0.622 -0.0048528277707779064 44.133498433155665 nan nan nan 0.3113866226841494 57.92926141822993
0.6225 -0.004999148152817016 44.0565732804139 nan nan nan 0.3116602849192034 58.01769578181099
0.623 -0.005144085879775061 43.9797028917359 nan nan nan 0.31193390362801837 58.10619471989069
0.6235 -0.005286529103438298 43.902886654777774 nan nan nan 0.31220747934410664 58.194758244666815
0.624 -0.005427683312496145 43.82612142551607 nan nan nan 0.31248101251198357 58.28338637753053
0.6245 -0.0055668358457856984 43.74940987532178 nan nan nan 0.3127545042245231 58.37207912276291
0.625 -0.005705338764524294 43.67274831633637 nan nan nan 0.31302795525669624 58.46083649700104
0.6255000000000001 -0.005842335729644276 43.59613953626185 nan nan nan 0.31330136610593606 58.549658508020165
0.626 -0.005978393175165871 43.519578905783796 nan nan nan 0.31357473690921966 58.63854516816152
0.6265000000000001 -0.006112826331653099 43.44306742310893 nan nan nan 0.3138480678049078 58.72749647986681
0.627 -0.006245498294639087 43.36659834736196 nan nan nan 0.3141213597901827 58.8165124418944
0.6275000000000001 -0.0063766872030922555 43.29017442861526 nan nan nan 0.31439461386383877 58.90559305101097
0.628 -0.0065066314913641505 43.21379320981775 nan nan nan 0.3146678304118102 58.99473830525283
0.6285000000000001 -0.006635643830721167 43.13745967952351 nan nan nan 0.31494100972949757 59.0839481972866
0.629 -0.006764097571343199 43.061172389957676 nan nan nan 0.3152141522749765 59.173222718986786
0.6295000000000001 -0.006891452868481626 42.98492932934072 nan nan nan 0.31548725864189425 59.26256186579508
0.63 -0.0070174185213954495 42.90872592709172 nan nan nan 0.3157603286966363 59.35196562785456
0.6305000000000001 -0.007141911708849898 42.83256999820498 nan nan nan 0.3160333626510103 59.44143399106928
0.631 -0.00726468410639689 42.75645465258751 nan nan nan 0.31630636080370744 59.530966946487005
0.6315000000000001 -0.0073862886162533396 42.68038466761531 nan nan nan 0.3165793234351941 59.620564484814416
0.632 -0.007505696960266443 42.60436614558102 nan nan nan 0.3168522507725944 59.71022659551108
0.6325000000000001 -0.007623151891115962 42.52838875488518 nan nan nan 0.31712514235581557 59.799953277365084
0.633 -0.007738835728746364 42.45246077660213 nan nan nan 0.31739799857476325 59.88974452047371
0.6335000000000001 -0.007851347181862261 42.376585110595265 nan nan nan 0.31767081992962426 59.97960032219169
0.634 -0.007962853293517778 42.30075188819889 nan nan nan 0.31794360663772125 60.069520679268926
0.6345000000000001 -0.008072271157597852 42.224964760094515 nan nan nan 0.3182163585149548 60.15950558402851
0.635 -0.008180370107106956 42.14922894487281 nan nan nan 0.3184890763038592 60.24955502520388
0.6355000000000001 -0.008286113363036746 42.07354965140949 nan nan nan 0.31876176035543075 60.33966901272024
0.636 -0.008389267330048144 41.99792226546839 nan nan nan 0.3190344115205601 60.42984755422287
0.6365000000000001 -0.008490040783998908 41.92233927122365 nan nan nan 0.319307030128908 60.520090649510855
0.637 -0.008589384964887408 41.84680810038726 nan nan nan 0.3195796164561638 60.61039829929102
0.6375000000000001 -0.00868737828820899 41.77132809028025 nan nan nan 0.31985217006730365 60.70077050436231
0.638 -0.008783347296869679 41.695901953019955 nan nan nan 0.3201246916432291 60.79120726827758
0.6385000000000001 -0.008877974491724665 41.620526561075536 nan nan nan 0.3203971812660977 60.88170860448135
0.639 -0.008971698391205188 41.545203036987445 nan nan nan 0.3206696389103597 60.97227451828238
0.6395000000000001 -0.009063299452049145 41.46992226166751 nan nan nan 0.3209420649304617 61.062905020786566
0.64 -0.009153521041283901 41.394687430569554 nan nan nan 0.32121445901656875 61.15360011450312
0.6405 -0.009240815573963506 41.31949664911539 nan nan nan 0.3214868213808619 61.24435979858134
0.641 -0.009326076965639437 41.24434418484832 nan nan nan 0.32175915257153487 61.335184070694936
0.6415 -0.00940839475014995 41.169229075382496 nan nan nan 0.3220314527496111 61.42607292308951
0.642 -0.009488062678546324 41.09415563978105 nan nan nan 0.32230372145263014 61.517026341384
0.6425 -0.009565066010221609 41.01911835330656 nan nan nan 0.3225759596223493 61.60804432318544
0.643 -0.00963979190754807 40.94412101732869 nan nan nan 0.322848167402094 61.699126850716226
0.6435 -0.009711917199503477 40.86915901323809 nan nan nan 0.3231203453995704 61.790273914736375
0.644 -0.009781392685119537 40.79422939768247 nan nan nan 0.3233924936221921 61.88148549379229
0.6445 -0.009848758290673065 40.71933750048827 nan nan nan 0.32366461255606793 61.972761564962276
0.645 -0.009913638215431984 40.644482148198826 nan nan nan 0.32393670308225314 62.06410211089705
0.6455 -0.009975636719585 40.56966769904604 nan nan nan 0.32420876611519023 62.15550711349769
0.646 -0.0100351766405077 40.49489294314348 nan nan nan 0.32448080248246836 62.246976567021555
0.6465 -0.010092720918688756 40.42016047174796 nan nan nan 0.3247528127088127 62.33851045803088
0.647 -0.01014701113612696 40.34546612146889 nan nan nan 0.3250247969196975 62.43010877685032
0.6475 -0.010198104395144346 40.27081653067447 nan nan nan 0.32529675586006374 62.52177152329131
0.648 -0.010246185314113173 40.196211359737276 nan nan nan 0.3255686895996275 62.61349870765908
0.6485 -0.010291458491978794 40.12165738590475 nan nan nan 0.3258405981689175 62.705290342925096
0.649 -0.010334238431353619 40.04715005345418 nan nan nan 0.32611248171509966 62.79714645321354
0.6495 -0.0103735824886231 39.97270222494687 nan nan nan 0.32638434081032663 62.889067060226616
0.65 -0.01041071027085401 39.89831082209845 nan nan nan 0.326656176453102 62.98105219505094
0.6505 -0.010444482606449824 39.82397768249731 nan nan nan 0.3269279888254441 63.07310189250805
0.651 -0.01047366983040996 39.749693156019795 nan nan nan 0.32719977857364096 63.16521619577786
0.6515 -0.010499833787339501 39.6754525857851 nan nan nan 0.3274715456879784 63.25739512890226
0.652 -0.010522653260271528 39.601264562929465 nan nan nan 0.32774329036088695 63.34963871350736
0.6525 -0.010541464726666342 39.52712604705052 nan nan nan 0.32801501422315854 63.441946975596
0.653 -0.010556316292268046 39.45303716916624 nan nan nan 0.3282867173713184 63.53431994010736
0.6535 -0.010567017763927542 39.379001611769645 nan nan nan 0.32855840051848884 63.62675762644634
0.654 -0.010573287856989895 39.305016832289965 nan nan nan 0.3288300632586451 63.71926005797781
0.6545 -0.010575678324592167 39.23108210954709 nan nan nan 0.32910170651054754 63.8118272605561
0.655 -0.010573903730873583 39.15719116854346 nan nan nan 0.3293733307348404 63.90445924634246
0.6555 -0.010568782178268976 39.08334969712829 nan nan nan 0.3296449368705335 63.99715602417161
0.656 -0.010560202497890268 39.00955116183135 nan nan nan 0.32991652537160576 64.08991759643749
0.6565 -0.010547295816268757 38.93579158764848 nan nan nan 0.3301880983787255 64.1827439584535
0.657 -0.010531232887926487 38.86207055679695 nan nan nan 0.33045965632417246 64.2756350909146
0.6575 -0.010511166970471273 38.78838278616696 nan nan nan 0.3307311996854185 64.36859097529444
0.658 -0.010487340465389091 38.714735577954585 nan nan nan 0.33100272903783035 64.46161159552946
0.6585 -0.010460502523294037 38.64113225558661 nan nan nan 0.3312742448375361 64.55469693788623
0.659 -0.010431084339407789 38.56756220671059 nan nan nan 0.33154574812718324 64.6478469792284
0.6595 -0.010397727630187249 38.494017841489715 nan nan nan 0.3318172398740079 64.74106168795224
0.66 -0.010360563462463276 38.42050099512889 nan nan nan 0.33208872160533154 64.83434101873925
0.6605 -0.010320110548859176 38.347011871542826 nan nan nan 0.3323601941742276 64.92768493033677
0.661 -0.010276739081729954 38.27354828663577 nan nan nan 0.33263165891375174 65.02109338765175
0.6615 -0.010230209629634569 38.2001144958386 nan nan nan 0.33290311703119774 65.11456634870098
0.662 -0.0101802117636 38.12671676624542 nan nan nan 0.3331745698373148 65.20810377967142
0.6625 -0.01012729813741601 38.05335328607545 nan nan nan 0.33344601833370907 65.30170565151685
0.663 -0.010070503454545568 37.980019905322436 nan nan nan 0.33371746410074 65.3953719342353
0.6635 -0.010011040608743499 37.90672133909471 nan nan nan 0.33398890836321155 65.48910260159975
0.664 -0.009948886248363606 37.83345811583506 nan nan nan 0.3342603520121484 65.58289762921068
0.6645 -0.00988339360972037 37.76024078988802 nan nan nan 0.33453179646960074 65.67675700247086
0.665 -0.009814967999334397 37.68706666334839 nan nan nan 0.3348032433845332 65.77068072054296
0.6655 -0.009744723798989177 37.61394673356148 nan nan nan 0.335074693519874 65.86466877978019
0.666 -0.009672377374605915 37.54087944142285 nan nan nan 0.3353461484331813 65.95872118721539
0.6665 -0.00959740922589233 37.46786591240313 nan nan nan 0.3356176087717592 66.05283794968173
0.667 -0.009520868449286185 37.394906862489584 nan nan nan 0.3358890761325808 66.14701907317969
0.6675 -0.009442223903299986 37.3219985939147 nan nan nan 0.33616055202741085 66.24126457060822
0.668 -0.00936088354855046 37.24914770995683 nan nan nan 0.3364320377276265 66.33557444404401
0.6685 -0.009277068817037633 37.176358958760005 nan nan nan 0.3367035350831826 66.42994870816848
0.669 -0.0091899661087263 37.10362852592036 nan nan nan 0.33697504544530626 66.5243873808239
0.6695 -0.009101206187544198 37.03095304800974 nan nan nan 0.3372465697351272 66.61889047994377
0.67 -0.009010463482317242 36.958331469555844 nan nan nan 0.33751810905045515 66.71345801643804
0.6705 -0.008917841473142844 36.885766853873456 nan nan nan 0.33778966468859023 66.8080899931392
0.671 -0.008823772553442003 36.813255050368696 nan nan nan 0.3380612380084525 66.90278641275188
0.6715 -0.008727713507452587 36.74079798181244 nan nan nan 0.33833283043371287 66.99754728631497
0.672 -0.008629883244775165 36.66839768244444 nan nan nan 0.3386044424444818 67.09237262713197
0.6725 -0.008530904604338932 36.59605478969328 nan nan nan 0.3388760749488597 67.18726244288516
0.673 -0.008430015338474008 36.52376621707971 nan nan nan 0.33914772826123224 67.28221674811202
0.6735 -0.008327564809216315 36.45152706905796 nan nan nan 0.33941940357148165 67.37723555584091
0.674 -0.008224241957850363 36.37934536601138 nan nan nan 0.33969110175435296 67.47231887691302
0.6745 -0.008119023928518357 36.30722230680486 nan nan nan 0.3399628235469665 67.56746672316706
0.675 -0.00801364863830349 36.235155180567446 nan nan nan 0.3402345696761629 67.6626791099947
0.6755 -0.007907034523840966 36.1631453266867 nan nan nan 0.34050634072390296 67.75795605669558
0.676 -0.007799826172487191 36.09118961690629 nan nan nan 0.3407781369841427 67.85329757624862
0.6765 -0.007691290047379031 36.01929110535331 nan nan nan 0.3410499585274876 67.94870367792436
0.677 -0.007581107261090324 35.94743931112142 nan nan nan 0.341321805816342 68.04417437796569
0.6775 -0.007469544049086183 35.875636034132306 nan nan nan 0.3415936793006586 68.13970968367802
0.678 -0.0073571727119017575 35.80389366994412 nan nan nan 0.3418655800377294 68.23530959664315
0.6785 -0.007244083065470715 35.732207252771246 nan nan nan 0.34213750887020206 68.33097414417381
0.679 -0.007129931871203528 35.6605775086838 nan nan nan 0.342409466517634 68.42670334489326
0.6795 -0.007014870853944756 35.58899975931567 nan nan nan 0.3426814541416608 68.52249721637912
0.68 -0.006898753615244217 35.517480612796284 nan nan nan 0.3429534722501038 68.61835577715748
0.6805 -0.006780981191094669 35.44601577969065 nan nan nan 0.34322552079733765 68.71427905115856
0.681 -0.006662208064146961 35.374611688025766 nan nan nan 0.34349760015337893 68.81026706230071
0.6815 -0.006542361895690138 35.30326476185182 nan nan nan 0.34376971111415444 68.90631983997213
0.682 -0.006420743041369749 35.23197709156286 nan nan nan 0.34404185457018255 69.00243741747961
0.6825 -0.006298322821485586 35.1607469704965 nan nan nan 0.3443140312634022 69.0986198208914
0.683 -0.0061735261547630985 35.089569236288305 nan nan nan 0.34458624188506165 69.19486706577811
0.6835 -0.006046359788114461 35.018449330953764 nan nan nan 0.3448584874523913 69.29117916555536
0.684 -0.005917943520018126 34.94738503124212 nan nan nan 0.3451307679657647 69.38755614383103
0.6845 -0.005788499097952779 34.87638275749286 nan nan nan 0.34540308387599755 69.48399801793354
0.685 -0.0056584700498653615 34.805431986568095 nan nan nan 0.3456754351224637 69.5805048080729
0.6855 -0.005527279707445376 34.73452947765657 nan nan nan 0.34594782167262067 69.67707652348868
0.686 -0.0053947403490513576 34.66367714920883 nan nan nan 0.3462202439573507 69.77371316808713
0.6865 -0.005261812577481153 34.59287876162178 nan nan nan 0.3464927035204909 69.870414749199
0.687 -0.005127718318974238 34.52213181825616 nan nan nan 0.34676520019151824 69.96718128606223
0.6875 -0.004992762199286995 34.451432794405065 nan nan nan 0.34703773361951107 70.06401278458421
0.6880000000000001 -0.0048567274537967 34.38077588268759 nan nan nan 0.34731030305066385 70.16090925115967
0.6885 -0.004719251481370292 34.31015656452391 nan nan nan 0.3475829092882846 70.2578706795262
0.6890000000000001 -0.004580885424204673 34.23958211194224 nan nan nan 0.3478555531344863 70.35489705603194
0.6895 -0.004442152766884118 34.169054817903884 nan nan nan 0.3481282349176251 70.45198836987585
0.6900000000000001 -0.004302676429544789 34.098570219001914 nan nan nan 0.34840095626674866 70.54914461927926
0.6905 -0.004161902870731554 34.02811950821837 nan nan nan 0.3486737172507402 70.64636578678572
0.6910000000000001 -0.004019751239275705 33.95771211707807 nan nan nan 0.348946518201054 70.74365183419778
0.6915 -0.0038765241769866186 33.88734725179939 nan nan nan 0.3492193593266369 70.84100273509569
0.6920000000000001 -0.0037328988864146605 33.817023678507375 nan nan nan 0.3494922401276849 70.93841846193659
0.6925 -0.0035879515221808804 33.746745194778036 nan nan nan 0.34976516086321807 71.03589899180783
0.6930000000000001 -0.0034415180137430295 33.67651491460819 nan nan nan 0.35003812099529036 71.13344430641769
0.6935 -0.0032943793501572748 33.60632868182885 nan nan nan 0.35031112143395177 71.23105439363115
0.6940000000000001 -0.0031460428627013326 33.536179791526635 nan nan nan 0.3505841630044754 71.328729223408
0.6945 -0.00299671541691303 33.466068321689846 nan nan nan 0.35085724620674 71.42646876309044
0.6950000000000001 -0.002846106258780881 33.395992982528114 nan nan nan 0.35113037192069085 71.52427298403093
0.6955 -0.0026936484949699586 33.3259561713813 nan nan nan 0.35140353904741617 71.62214184964988
0.6960000000000001 -0.0025401705620230466 33.25595404736463 nan nan nan 0.3516767474161977 71.72007533491869
0.6965 -0.0023852406007417856 33.18599679693301 nan nan nan 0.3519499984573922 71.81807340460952
0.6970000000000001 -0.0022286225526348346 33.11607666012289 nan nan nan 0.35222329197135294 71.91613603707518
0.6975 -0.0020714786576068976 33.046198640881514 nan nan nan 0.35249662831353773 72.0142632055392
0.6980000000000001 -0.0019135661031352705 32.97636726201909 nan nan nan 0.3527700079914748 72.11245489394481
0.6985 -0.0017549535286450375 32.90658624850125 nan nan nan 0.3530434319897671 72.2107110986365
0.6990000000000001 -0.0015944028519380695 32.83684870447343 nan nan nan 0.35331690059214316 72.30903180781257
0.6995 -0.0014336507594448396 32.76716295752699 nan nan nan 0.35359041465347807 72.40741701157283
0.7000000000000001 -0.0012721429742734948 32.69753320938608 nan nan nan 0.35386397458521496 72.50586671136095
0.7005 -0.001109308976402645 32.62795015750999 nan nan nan 0.3541375806920396 72.60438091414498
0.7010000000000001 -0.0009452235708231929 32.558419430225385 nan nan nan 0.35441123458248935 72.70295961221366
0.7015 -0.0007803823216327246 32.48894509534309 nan nan nan 0.35468493618311786 72.80160281615174
0.7020000000000001 -0.0006142836278942095 32.41953643960038 nan nan nan 0.3549586860469821 72.90031053022408
0.7025 -0.0004472242702787248 32.35019142233998 nan nan nan 0.3552324848612587 72.9990827841874
0.7030000000000001 -0.0002802017049334277 32.280901532477706 nan nan nan 0.35550633338667786 73.0979196033242
0.7035 -0.00011351723274190923 32.21167536299256 nan nan nan 0.35578023229703526 73.19682099982235
0.704 5.3656417777811155e-05 32.14250463757188 nan nan nan 0.3560541824182618 73.29578700326235
0.7045 0.0002203924917894742 32.07339579826424 nan nan nan 0.35632818427002894 73.39481763279227
0.705 0.0003869363939327219 32.00435078545417 nan nan nan 0.35660223779121103 73.49391291034631
0.7055 0.0005537360123489453 31.935367183452247 nan nan nan 0.35687634322239586 73.59307286408813
0.706 0.0007199540376246183 31.866441985386718 nan nan nan 0.3571505015332368 73.69229751861029
0.7065 0.0008851824242254902 31.797580963695008 nan nan nan 0.35742471261283093 73.79158690345847
0.707 0.001050496330593658 31.728781398351167 nan nan nan 0.3576989765734595 73.89094105961301
0.7075 0.0012148657184073712 31.660035330114454 nan nan nan 0.35797329337953937 73.99036001968845
0.708 0.001378499618474988 31.591348539265677 nan nan nan 0.35824766307179984 74.08984380787429
0.7085 0.0015416019065328862 31.522718725019786 nan nan nan 0.35852208558623366 74.18939246431732
0.709 0.0017040886425006873 31.454141720262307 nan nan nan 0.3587965606720278 74.2890060174521
0.7095 0.0018648384569407343 31.38561152526666 nan nan nan 0.3590710885685219 74.38868449731793
0.71 0.0020249442809942304 31.317129916682173 nan nan nan 0.3593456683658056 74.4884279165728
0.7105 0.0021841303392507506 31.24869937913612 nan nan nan 0.3596202996460379 74.58823627504503
0.711 0.0023421755562657897 31.180321367504238 nan nan nan 0.35989498207239884 74.68810958105786
0.7115 0.0024993856416113194 31.111985457076482 nan nan nan 0.36016971643117074 74.78804783807111
0.712 0.002653862729527127 31.043695326003 nan nan nan 0.3604445024175089 74.88805103061085
0.7125 0.0028069247263839757 30.97545461462951 nan nan nan 0.3607193399873109 74.98811915786247
0.713 0.002959110505398603 30.907249066155057 nan nan nan 0.3609942287723371 75.0882522149756
0.7135 0.0031100906858677747 30.839090463451836 nan nan nan 0.36126916814997173 75.18845019315606
0.714 0.0032606055723435282 30.770977717134134 nan nan nan 0.36154415830033704 75.28871308683716
0.7145 0.003409561634406276 30.70291277844068 nan nan nan 0.3618191989930132 75.38904089793338
0.715 0.0035566776289098685 30.634893711004775 nan nan nan 0.3620942896446197 75.48943363992188
0.7155 0.003702820925206795 30.56692458384112 nan nan nan 0.36236943059122656 75.58989131046357
0.716 0.0038475620730527337 30.499014922086268 nan nan nan 0.3626446215266311 75.69041393191071
0.7165 0.003989396019317935 30.431156971167468 nan nan nan 0.3629198622828653 75.79100152640278
0.717 0.004129215180724934 30.363356622407103 nan nan nan 0.36319515308466505 75.89165409983633
0.7175 0.004267211693873827 30.295605854241746 nan nan nan 0.36347049332738546 75.99237167684429
0.718 0.004404381867112784 30.22790049032448 nan nan nan 0.3637458836244547 76.09315425491793
0.7185 0.004539468985268738 30.1602444441732 nan nan nan 0.3640213234936401 76.19400184235975
0.719 0.004672697514667921 30.092635096159654 nan nan nan 0.36429681262329494 76.29491445498813
0.7195 0.004804760203606959 30.025064766531642 nan nan nan 0.3645723520348508 76.39589207582242
0.72 0.004936028472427604 29.95753975353808 nan nan nan 0.3648479428221401 76.49693470060292
0.7205 0.005066567527598468 29.890058399276697 nan nan nan 0.36512358373379344 76.59804232013379
0.721 0.005195764938841337 29.822616193124855 nan nan nan 0.36539927371550457 76.69921492613328
0.7215 0.005322426593196446 29.75522412980955 nan nan nan 0.36567501279275566 76.80045251174934
0.722 0.005447842011253336 29.68788382288017 nan nan nan 0.36595080030758953 76.90175507232217
0.7225 0.005573292688883167 29.62059624571612 nan nan nan 0.3662266366249947 77.00312261779686
0.723 0.005698374950427047 29.55335416915308 nan nan nan 0.3665025215225143 77.10455516917538
0.7235 0.005823745613021293 29.486157906976477 nan nan nan 0.36677845390769914 77.20605271888425
0.724 0.005949255851016886 29.419013288222093 nan nan nan 0.36705443335302834 77.30761527541571
0.7245 0.0060736872276206545 29.351909850870474 nan nan nan 0.36733045949920834 77.4092428594018
0.725 0.006198044196031857 29.28485137248218 nan nan nan 0.36760653279214645 77.51093547082709
0.7255 0.006321871755154117 29.217833244047185 nan nan nan 0.3678826528583001 77.61269312165005
0.726 0.006446241065331068 29.15085255618789 nan nan nan 0.36815881908406073 77.71451580312548
0.7265 0.006570778058893021 29.083916122140437 nan nan nan 0.3684350312814694 77.81640350783184
0.727 0.006695974597941036 29.017019236715598 nan nan nan 0.3687112892914333 77.9183562384079
0.7275 0.00682183320471074 28.95016509709604 nan nan nan 0.3689875934086306 78.02037398552127
0.728 0.006948404428565401 28.883353191645725 nan nan nan 0.3692639435093653 78.122456753663
0.7285 0.00707505017602402 28.81658721873285 nan nan nan 0.36954033939776754 78.2246045429321
0.729 0.007203370527438317 28.749862823584746 nan nan nan 0.3698167799111079 78.32681735511119
0.7295 0.007333021378246086 28.68318293527196 nan nan nan 0.3700932657124843 78.42909517734667
0.73 0.007463443321445356 28.616553881178344 nan nan nan 0.3703697972389291 78.53143801623884
0.7305 0.007595609329867994 28.549974132398315 nan nan nan 0.3706463744764995 78.63384587094889
0.731 0.007729679781338502 28.483441381217837 nan nan nan 0.3709229967875522 78.73631872796568
0.7315 0.007865523782984607 28.416952698975308 nan nan nan 0.3711996643245393 78.83885657950471
0.732 0.00800223602490804 28.350508178286763 nan nan nan 0.3714763771461756 78.94145941043008
0.7325 0.008140454527022303 28.284105102314825 nan nan nan 0.37175313596643883 79.04412720511218
0.733 0.008282010599591029 28.217758014287188 nan nan nan 0.37202994071939854 79.1468599404773
0.7335 0.0084259800114136 28.151464125626806 nan nan nan 0.37230679141285666 79.2496576221097
0.734 0.008572248558650191 28.08521678492262 nan nan nan 0.37258368977650297 79.35252024450062
0.7345 0.008720307172446892 28.01901821445537 nan nan nan 0.3728606359749654 79.45544779822924
0.735 0.008869681170140427 27.952872792280775 nan nan nan 0.373137629676549 79.55844028139391
0.7355 0.009021035134107217 27.886781532798423 nan nan nan 0.3734146707411552 79.6614976891267
0.736 0.009174498490486547 27.820748826789117 nan nan nan 0.3736917600767665 79.7646200049561
0.7365 0.009330541066233364 27.754771876385842 nan nan nan 0.37396889841485376 79.86780723828849
0.737 0.00948863298170034 27.688853256643682 nan nan nan 0.374246085387715 79.97105938941118
0.7375 0.009649360495320206 27.62299585955826 nan nan nan 0.3745233208190451 80.0743764617618
0.738 0.009811403142056543 27.557200475809275 nan nan nan 0.3748006052095759 80.17775845307175
0.7385 0.009976187150755982 27.491470558809315 nan nan nan 0.37507793797859257 80.28120538305484
0.739 0.010144518511823152 27.425808495358908 nan nan nan 0.37535531924122645 80.38471727643872
0.7395 0.010315543466064704 27.360207285713877 nan nan nan 0.37563274861703067 80.48829414966295
0.74 0.010488370274839134 27.29466866097648 nan nan nan 0.37591022553844744 80.59193601705906
0.7405 0.010663583568606836 27.22919131083753 nan nan nan 0.37618774945618716 80.6956429038958
0.741 0.010841102490896941 27.16377867393265 nan nan nan 0.37646532093214286 80.79941481570042
0.7415 0.01102102910888487 27.09842907627054 nan nan nan 0.37674293941855136 80.90325177278585
0.742 0.01120384972239065 27.033139605441374 nan nan nan 0.37702060470495463 81.00715380357745
0.7425 0.011389078759599006 26.967903545961683 nan nan nan 0.3772983170233688 81.11112092311646
0.743 0.011577483093124936 26.90272239609589 nan nan nan 0.37757607667353876 81.21515312733042
0.7435 0.011767963407979138 26.837596873272187 nan nan nan 0.3778538848795406 81.31925042339877
0.744 0.011960454692726193 26.77251999152344 nan nan nan 0.3781317425075996 81.42341282629073
0.7445 0.012155106670674177 26.707493786789904 nan nan nan 0.3784096503434897 81.52764033735423
0.745 0.012352665729437214 26.642519020512363 nan nan nan 0.37868760896928677 81.63193295166371
0.7455 0.012552238343656808 26.57759422212836 nan nan nan 0.3789656194926779 81.73629068269817
0.746 0.012754687189757974 26.512706924570494 nan nan nan 0.3792436820638381 81.84071351543871
0.7465 0.012960075725739387 26.44786141337376 nan nan nan 0.37952179750879783 81.94520141617305
0.747 0.013167613329677688 26.38305585563828 nan nan nan 0.3797999662242772 82.04975436656918
0.7475 0.01337750924866775 26.31829686440896 nan nan nan 0.38007818904104923 82.15437234243676
0.748 0.01358924493123626 26.253583270188038 nan nan nan 0.38035646571897364 82.25905533819972
0.7485 0.013802895569312816 26.188914425525233 nan nan nan 0.38063479678627765 82.36380333004351
0.749 0.014019187621031326 26.12429280540265 nan nan nan 0.3809131841742615 82.46861630491117
0.7495 0.014237472760757763 26.05972093329651 nan nan nan 0.3811916279365348 82.57349426970818
0.75 0.014458044391283687 25.995192137151285 nan nan nan 0.38147012876752817 82.67843722992187
0.7505000000000001 0.0146807833091132 25.930713295446164 nan nan nan 0.3817486877889803 82.78344516892362
0.751 0.014904914677738844 25.866285501786315 nan nan nan 0.3820273068420161 82.88851809620925
0.7515000000000001 0.015130543384669364 25.80191002491627 nan nan nan 0.38230598655119197 82.99365604461765
0.752 0.01535857261713596 25.737594199249354 nan nan nan 0.3825847286235797 83.09885903466842
0.7525000000000001 0.015587995255785785 25.67333464707678 nan nan nan 0.3828635341217292 83.20412710536961
0.753 0.015819012492492995 25.609127429897104 nan nan nan 0.3831424031787988 83.30946029625093
0.7535000000000001 0.01605129674613208 25.544979017792613 nan nan nan 0.38342133615053625 83.41485862571278
0.754 0.016284809219306973 25.480892158684465 nan nan nan 0.3837003354665327 83.5203221222217
0.7545000000000001 0.01651928538295521 25.41686656350006 nan nan nan 0.38397940197656183 83.62585082865193
0.755 0.01675541572385225 25.35290017623877 nan nan nan 0.38425853766767615 83.73144477580392
0.7555000000000001 0.016991235407276907 25.288998978138682 nan nan nan 0.38453774285523273 83.83710400899504
0.756 0.01722653868840612 25.225153527850573 nan nan nan 0.3848170177898471 83.94282857278613
0.7565000000000001 0.017461517660275868 25.161370292321614 nan nan nan 0.3850963643210855 84.04861849873774
0.757 0.01769710340096556 25.09764854228383 nan nan nan 0.38537578332097433 84.15447382613819
0.7575000000000001 0.017932501471322634 25.03398967971687 nan nan nan 0.3856552741833691 84.26039457817951
0.758 0.018166962475373947 24.970392886888618 nan nan nan 0.38593483731235617 84.36638080247069
0.7585000000000001 0.018401735209155716 24.9068543969049 nan nan nan 0.38621447438790557 84.47243251075852
0.759 0.01863611305400409 24.843374069858772 nan nan nan 0.38649418596156226 84.57854972770791
0.7595000000000001 0.01887078579639209 24.77994989319827 nan nan nan 0.3867739722465395 84.6847324757541
0.76 0.019104895832775713 24.716578120462778 nan nan nan 0.3870538362325636 84.79098078041035
0.7605000000000001 0.019337936368094628 24.653265049926762 nan nan nan 0.3873337786602728 84.89729465877303
0.761 0.01956942483117019 24.590005093250678 nan nan nan 0.387613800332036 85.00367413549931
0.7615000000000001 0.01979964436814822 24.526804701962632 nan nan nan 0.38789390184907413 85.1101192293452
0.762 0.020028351664960177 24.46365931962646 nan nan nan 0.3881740837664848 85.21662998582228
0.7625000000000001 0.02025642172027117 24.400564983186097 nan nan nan 0.38845434748856045 85.32320641889365
0.763 0.020482951456400705 24.337518665134755 nan nan nan 0.388734693785963 85.42984854303079
0.7635000000000001 0.020707274850251256 24.274533775259084 nan nan nan 0.3890151237373822 85.53655635947146
0.764 0.020929616549978967 24.21160219561428 nan nan nan 0.38929563763256664 85.64332990754164
0.7645000000000001 0.021150302345576372 24.148727251231698 nan nan nan 0.3895762356225415 85.75016921240586
0.765 0.0213674074186795 24.08590549240179 nan nan nan 0.38985691864573174 85.85707430279587
0.7655000000000001 0.02158197502514114 24.023138528431133 nan nan nan 0.39013768661426945 85.96404520359403
0.766 0.021793558844532268 23.960426174718222 nan nan nan 0.39041853885166344 86.0710819358341
0.7665000000000001 0.022002094391761335 23.897765865022098 nan nan nan 0.39069947540597616 86.17818453361392
0.767 0.022207859565114334 23.83515615228812 nan nan nan 0.39098049689050973 86.28535301947366
0.7675000000000001 0.022410628873666842 23.772601894211377 nan nan nan 0.3912616032808132 86.39258740904533
0.768 0.022609689599927936 23.710105980995653 nan nan nan 0.3915427951487567 86.4998877596629
0.7685 0.02280564188245295 23.647668845525565 nan nan nan 0.3918240723133841 86.60725411511001
0.769 0.022998975462522702 23.58529118519411 nan nan nan 0.39210543551205207 86.71468652894039
0.7695 0.023187742062951853 23.522966428374485 nan nan nan 0.3923868859865122 86.82218504102589
0.77 0.023372813706916906 23.46069717166544 nan nan nan 0.3926684231688491 86.92974969616614
0.7705 0.02355397503778733 23.39848720433997 nan nan nan 0.3929500477910659 87.03738052962215
0.771 0.023730246372457627 23.336332960160238 nan nan nan 0.3932317605873788 87.14507758683499
0.7715 0.023901935319880257 23.274230985514585 nan nan nan 0.3935135616226849 87.25284089986913
0.772 0.024069810601590812 23.212174040583715 nan nan nan 0.3937954508634167 87.36067050665567
0.7725 0.02423362326985416 23.150168055988086 nan nan nan 0.39407742878258506 87.46856642462775
0.773 0.0243934359683328 23.088213817420808 nan nan nan 0.3943594956244671 87.57652867311855
0.7735 0.024548177243530124 23.026309334652478 nan nan nan 0.39464165068478646 87.68455727355362
0.774 0.0246983749597803 22.964442883320537 nan nan nan 0.39492389371941966 87.79265223856069
0.7745 0.024843045622423135 22.902620993761943 nan nan nan 0.39520622508330805 87.90081355919092
0.775 0.024984052623036143 22.84084004744454 nan nan nan 0.39548864466313505 88.00904124872768
0.7755 0.025119886778283872 22.779089564820044 nan nan nan 0.39577115222002496 88.11733527757326
0.776 0.025250869950075736 22.717383240651394 nan nan nan 0.3960537463206533 88.22569560698646
0.7765 0.025377906215214716 22.655716047546612 nan nan nan 0.39633642723254264 88.33412220964681
0.777 0.025499745220228888 22.594082847019724 nan nan nan 0.3966191942072805 88.44261505690756
0.7775 0.025616015767586462 22.53249759973233 nan nan nan 0.39690204572937465 88.55117410560054
0.778 0.02572661876282294 22.47095541498871 nan nan nan 0.3971849803264271 88.65979935130717
0.7785 0.025831549080087803 22.4094542775172 nan nan nan 0.39746799639206576 88.76849077933234
0.779 0.02593173741606222 22.348004929151728 nan nan nan 0.39775109285387183 88.87724836005385
0.7795 0.026027310974683717 22.286608341133636 nan nan nan 0.3980342681376332 88.98607209295116
0.78 0.026118355193714807 22.225256784717658 nan nan nan 0.39831752015416405 89.09496196801305
0.7805 0.026204224790560487 22.163951842678067 nan nan nan 0.398600846664077 89.20391797028459
0.781 0.026284785279746297 22.1026902815856 nan nan nan 0.39888424801648276 89.31294009047042
0.7815 0.026360630724577234 22.04147453532905 nan nan nan 0.39916772525499483 89.42202830947849
0.782 0.0264312941778427 21.980313443667885 nan nan nan 0.3994512766483717 89.53118264039044
0.7825 0.026496308752204822 21.919213148559827 nan nan nan 0.39973490064348893 89.64040310120521
0.783 0.026557000265366906 21.858164731695737 nan nan nan 0.40001859717001564 89.74968972223621
0.7835 0.026613139265868023 21.797167895226288 nan nan nan 0.4003023641880434 89.85904249524464
0.784 0.026663653263504776 21.736226555355543 nan nan nan 0.4005862013180298 89.9684614350412
0.7845 0.026709629539785715 21.675342475661274 nan nan nan 0.40087010725525535 90.07794657125984
0.785 0.026751153229475615 21.61451455706051 nan nan nan 0.4011540803894972 90.18749793426687
0.7855 0.026788151300590913 21.553738568489695 nan nan nan 0.40143811947469316 90.29711555122844
0.786 0.026820384058727137 21.493012492441284 nan nan nan 0.401722223736588 90.40679944078173
0.7865 0.026847955740999425 21.43233461643207 nan nan nan 0.4020063934113771 90.5165496254306
0.787 0.026871729133934572 21.371700263715876 nan nan nan 0.40229062768608786 90.62636611441488
0.7875 0.02689202438729039 21.311117929094973 nan nan nan 0.4025749261312318 90.73624890924533
0.788 0.026907647688096312 21.250579054567275 nan nan nan 0.4028592870932 90.8461980345764
0.7885 0.02691950526218424 21.19008745945054 nan nan nan 0.40314370870788996 90.95621347273445
0.789 0.026927868903964116 21.129645292206565 nan nan nan 0.4034281898634447 91.06629524026451
0.7895 0.026931995486644197 21.06924471183326 nan nan nan 0.40371272843443 91.17644333548921
0.79 0.02693216034746182 21.00888768886662 nan nan nan 0.4039973227894327 91.2866577503367
0.7905 0.026929255009740072 20.94857221287054 nan nan nan 0.40428197136618127 91.39693848556266
0.791 0.026922584304119694 20.88829508398307 nan nan nan 0.404566672034447 91.50728552841652
0.7915 0.02691307383385496 20.82805303032168 nan nan nan 0.40485142284917663 91.61769884738028
0.792 0.02690047006667226 20.76786084085039 nan nan nan 0.40513622367853985 91.72817841967051
0.7925 0.026885701991747998 20.70771866323375 nan nan nan 0.4054210746854947 91.83872425210025
0.793 0.026867444901064835 20.647623788522758 nan nan nan 0.4057059775439475 91.94933633928606
0.7935 0.026846239387512447 20.587573410805796 nan nan nan 0.405990931585926 92.06001470115885
0.794 0.026821976480842648 20.527569375274542 nan nan nan 0.4062759364822972 92.17075933643255
0.7945 0.02679454459243271 20.467608474567374 nan nan nan 0.4065609903597048 92.28157023813904
0.795 0.026764554380625857 20.40769554230596 nan nan nan 0.4068460926589926 92.39244741448154
0.7955 0.02673202381579057 20.347833514343197 nan nan nan 0.4071312429677362 92.50339089601889
0.796 0.026696181979434363 20.288014057037294 nan nan nan 0.4074164404842124 92.61440069039858
0.7965 0.026657730790241425 20.228241717867824 nan nan nan 0.4077016843204115 92.72547682257904
0.797 0.02661748591194982 20.168518698337497 nan nan nan 0.4079869733026551 92.8366193075194
0.7975 0.026576025473839162 20.108847174059207 nan nan nan 0.40827230810730414 92.94782817700813
0.798 0.026533152980485124 20.049227747021973 nan nan nan 0.4085576890951461 93.05910344896282
0.7985 0.02648879996351693 19.989659806782353 nan nan nan 0.408843116390305 93.17044515102927
0.799 0.026442643910229414 19.930144636522854 nan nan nan 0.40912858965214083 93.2818533229205
0.7995 0.026394206010479142 19.870681375355854 nan nan nan 0.40941410868236405 93.39332799460355
0.8 0.026344559818878583 19.811268785378388 nan nan nan 0.4096996738925167 93.50486920061353
0.8005 0.02629337345649754 19.751917543561742 nan nan nan 0.4099852839514432 93.61647697302404
0.801 0.026240233208524293 19.692620146535862 nan nan nan 0.4102709399780786 93.72815136448884
0.8015 0.026185567670795454 19.633367149714648 nan nan nan 0.4105566426640722 93.83989240648299
0.802 0.02612949581327348 19.574161159786325 nan nan nan 0.4108423920335851 93.95170011270545
0.8025 0.02607240921669993 19.51500278510683 nan nan nan 0.4111281873546021 94.06357449003853
0.803 0.026014997287028316 19.455892970315343 nan nan nan 0.41141402857996573 94.17551556688416
0.8035 0.025956146462061357 19.39682384771898 nan nan nan 0.4116999159574312 94.28752335232818
0.804 0.025896717070133194 19.3378037488734 nan nan nan 0.4119858480585032 94.39959781941126
0.8045 0.025836629897720932 19.278827193366713 nan nan nan 0.41227182460853445 94.51173898661506
0.805 0.025776381134834218 19.219898079957144 nan nan nan 0.41255784583593896 94.62394686820303
0.8055 0.025716375151778506 19.16101669038051 nan nan nan 0.4128439124247973 94.73622146698956
0.806 0.025657090582575336 19.102176547621916 nan nan nan 0.4131300256136681 94.848562787476
0.8065 0.02559863674774699 19.043375099039388 nan nan nan 0.41341618668147045 94.96097079802387
0.807 0.02554017320056369 18.98460896241123 nan nan nan 0.41370239642422635 95.07344547909274
0.8075 0.02548175945405898 18.92588238921492 nan nan nan 0.41398865623936526 95.18598680783904
0.808 0.025422922660490087 18.86720007202114 nan nan nan 0.4142749652272164 95.29859476874064
0.8085 0.02536465444596394 18.808559120956748 nan nan nan 0.41456132493797476 95.41126933986821
0.809 0.025306617778593277 18.749952748256824 nan nan nan 0.41484773690898574 95.52401050226763
0.8095 0.02524860472484924 18.69138134028934 nan nan nan 0.41513420339030016 95.63681820671724
0.81 0.02519192942609077 18.63284982719855 nan nan nan 0.415420725053217 95.74969242047949
0.8105 0.0251359809311791 18.574355823175956 nan nan nan 0.4157073039328357 95.86263312561562
0.811 0.025080983718601183 18.515899287704585 nan nan nan 0.4159939419655806 95.97564028654284
0.8115 0.025025866627901686 18.457484083295284 nan nan nan 0.4162806394799501 96.08871388851257
0.812 0.024970413075751628 18.39911084581303 nan nan nan 0.41656739848152063 96.20185393273829
0.8125 0.02491519893252331 18.340780115954818 nan nan nan 0.41685421788604693 96.31506040566097
0.8130000000000001 0.024860636526944934 18.28249298221668 nan nan nan 0.4171410991043621 96.42833328568874
0.8135 0.02480601299914165 18.224245521441752 nan nan nan 0.41742804204192385 96.54167256099046
0.8140000000000001 0.02475178217649579 18.166039105101266 nan nan nan 0.41771504628654854 96.6550782046339
0.8145 0.024698702172748093 18.107880692972056 nan nan nan 0.4180021119727917 96.76855018210422
0.8150000000000001 0.02464535714539214 18.049768175948806 nan nan nan 0.4182892391177203 96.88208848884734
0.8155 0.02459131968054159 17.991701424005804 nan nan nan 0.4185764283004415 96.99569309258511
0.8160000000000001 0.024538540682454278 17.933683940091115 nan nan nan 0.4188636806549628 97.10936398395287
0.8165 0.024485944048933003 17.87571235769871 nan nan nan 0.419150997393724 97.22310115617715
0.8170000000000001 0.024434996328328264 17.817783860983937 nan nan nan 0.4194383797041336 97.33690459332938
0.8175 0.024383608481813705 17.759908140745953 nan nan nan 0.4197258273578961 97.45077427472285
0.8180000000000001 0.02433301179862392 17.702081583033916 nan nan nan 0.420013339956055 97.56471019622153
0.8185 0.024282635610619524 17.644300798493823 nan nan nan 0.42030091724511615 97.67871233845479
0.8190000000000001 0.024232038660608846 17.586575246699983 nan nan nan 0.4205885599016379 97.79278068935906
0.8195 0.024181472460265044 17.528904986667968 nan nan nan 0.4208762666275983 97.90691528917495
0.8200000000000001 0.0241315210775576 17.471288592182177 nan nan nan 0.4211640364886307 98.02111614512548
0.8205 0.02408018398412253 17.41372731270777 nan nan nan 0.421451869853962 98.13538329289358
0.8210000000000001 0.02402880839727212 17.356220452979706 nan nan nan 0.42173976659757273 98.24971677379814
0.8215 0.02397783201075029 17.298767158395645 nan nan nan 0.42202772723344867 98.36411660524844
0.8220000000000001 0.023927277420622773 17.241373264491887 nan nan nan 0.4223157502721152 98.47858283697421
0.8225 0.0238770091516831 17.18403969911788 nan nan nan 0.4226038344228227 98.5931155073177
0.8230000000000001 0.02382663187880566 17.12676379807564 nan nan nan 0.42289197846006277 98.70771467720391
0.8235 0.02377560673671207 17.06954612734388 nan nan nan 0.42318018395515855 98.82238041476964
0.8240000000000001 0.0237225087308276 17.012388333011543 nan nan nan 0.4234684492965889 98.93711278683716
0.8245 0.02366886357111909 16.955293184767537 nan nan nan 0.4237567732667428 99.05191189241916
0.8250000000000001 0.02361532533061558 16.89825828257529 nan nan nan 0.424045156372164 99.16677782856542
0.8255 0.023561083385284277 16.841282425919395 nan nan nan 0.42433359855646646 99.28171068614024
0.8260000000000001 0.023506337037269977 16.78436761654013 nan nan nan 0.4246220973961317 99.39671055327479
0.8265 0.02345159569119421 16.727506176741702 nan nan nan 0.42491065217355284 99.51177751894048
0.8270000000000001 0.023396653697795717 16.670696974643526 nan nan nan 0.42519926256850915 99.62691163050857
0.8275 0.02334066791855532 16.613939947086948 nan nan nan 0.42548792873149893 99.74211294144781
0.8280000000000001 0.02328453595262358 16.557227670979703 nan nan nan 0.42577664929971093 99.85738148952746
0.8285 0.02322858289779275 16.500571143434023 nan nan nan 0.4260654243385364 99.97271727732972
0.8290000000000001 0.023172164161359587 16.443963934034066 nan nan nan 0.4263542525081676 100.08812032327222
0.8295 0.023115899523560968 16.387410665358622 nan nan nan 0.42664313342966237 100.20359061872738
0.8300000000000001 0.023059536479551276 16.330901515729334 nan nan nan 0.4269320671865466 100.31912818784838
0.8305 0.023001621235569734 16.274437751550455 nan nan nan 0.42722105457017473 100.43473301459782
0.8310000000000001 0.022942681153406804 16.21802224417021 nan nan nan 0.4275100967888079 100.5504050656891
0.8315 0.02288200711150994 16.161652520870163 nan nan nan 0.42779919218873724 100.66614433231359
0.8320000000000001 0.022820773347177126 16.1053271859027 nan nan nan 0.4280883392243471 100.78195080862871
0.8325 0.022759441505903484 16.04904618133419 nan nan nan 0.4283775375659843 100.89782449322851
0.833 0.02269630784539507 15.992816006445754 nan nan nan 0.42866678759707816 101.01376538624771
0.8335 0.02263151768892482 15.936635668798663 nan nan nan 0.42895608677115 101.12977350616941
0.834 0.022565052105569052 15.880509043451072 nan nan nan 0.4292454340653437 101.245848889944
0.8345 0.022497099589208314 15.824431686822443 nan nan nan 0.4295348300151144 101.36199155311176
0.835 0.022428160177267297 15.768405086375903 nan nan nan 0.42982427503816245 101.47820151734895
0.8355 0.022358242186195015 15.712434001310536 nan nan nan 0.4301137692410254 101.59447881296371
0.836 0.02228624932984749 15.656522214345252 nan nan nan 0.43040331143759636 101.71082348768381
0.8365 0.022213308447930052 15.60066007732082 nan nan nan 0.43069290067027227 101.82723560996487
0.837 0.022139015387484934 15.544851861050699 nan nan nan 0.43098253680876053 101.9437152152053
0.8375 0.02206259647734102 15.489093330489702 nan nan nan 0.4312722215031664 102.06026233561748
0.838 0.02198440696673653 15.433388046329346 nan nan nan 0.4315619521762233 102.17687698281583
0.8385 0.02190464030623972 15.37773186498925 nan nan nan 0.431851729065879 102.29355918492764
0.839 0.02182283283647211 15.322129755751243 nan nan nan 0.4321415516183687 102.41030897718466
0.8395 0.02173897940817027 15.266581919930447 nan nan nan 0.43243142045107846 102.52712637212586
0.84 0.02165326099503582 15.211090354532317 nan nan nan 0.43272133607238494 102.64401141398892
0.8405 0.021564716249049036 15.155646447105207 nan nan nan 0.43301129756602047 102.76096412976628
0.841 0.02147487724484175 15.100248230540174 nan nan nan 0.43330130493442404 102.8779845053676
0.8415 0.02138272593277267 15.044898010077326 nan nan nan 0.4335913590944268 102.99507252503649
0.842 0.02128814539439913 14.989594026028662 nan nan nan 0.4338814570675227 103.11222819698756
0.8425 0.021191593524316203 14.934341363206736 nan nan nan 0.4341715994470448 103.22945150720993
0.843 0.02109249736935362 14.87913765666653 nan nan nan 0.4344617871307941 103.34674248219211
0.8435 0.020990801491971495 14.823984627673173 nan nan nan 0.4347520219095155 103.46410114766708
0.844 0.020886211055657196 14.76888012533686 nan nan nan 0.4350423038955542 103.58152752547713
0.8445 0.020780591878099837 14.713819307022247 nan nan nan 0.43533263218919394 103.69902163553294
0.845 0.02067338855230975 14.658811636131801 nan nan nan 0.4356230075333125 103.81658349550509
0.8455 0.020564411762057394 14.603858210316663 nan nan nan 0.43591342933214783 103.93421311964417
0.846 0.02045340974245412 14.548955296354135 nan nan nan 0.43620389757037636 104.05191053861999
0.8465 0.020341029849456346 14.49410611685963 nan nan nan 0.43649441187716126 104.16967578050497
0.847 0.02022775203020855 14.439310091663515 nan nan nan 0.43678496962069835 104.28750886005955
0.8475 0.020111490405124166 14.38456050255202 nan nan nan 0.4370755722819082 104.40540975687571
0.848 0.019993029303591824 14.329861968785151 nan nan nan 0.43736622015605275 104.523378443438
0.8485 0.01987223249283628 14.275216943472877 nan nan nan 0.4376569129709176 104.64141491170263
0.849 0.019750242619246974 14.220620998167622 nan nan nan 0.43794765059640545 104.75951915829125
0.8495 0.019626915902003595 14.166075187102608 nan nan nan 0.43823843185688727 104.87769115984169
0.85 0.019501924060780305 14.111583458362015 nan nan nan 0.43852925671720305 104.99593090827675
0.8505 0.019376747303727508 14.057145187055035 nan nan nan 0.43882012616061217 105.11423841866743
0.851 0.019249852586692123 14.002766140485514 nan nan nan 0.4391110398593245 105.232613709957
0.8515 0.01912053911632922 13.948443411758934 nan nan nan 0.4394019990902475 105.35105683881098
0.852 0.01898891660602375 13.894175664373424 nan nan nan 0.43969300341378326 105.46956783676555
0.8525 0.018855829652162388 13.839969614305417 nan nan nan 0.4399840535557772 105.58814673334811
0.853 0.018721664039150945 13.785821998067286 nan nan nan 0.44027514919318617 105.70679359404204
0.8535 0.018585526552336147 13.731743675134231 nan nan nan 0.4405662903203977 105.82550848150363
0.854 0.0184482209563017 13.677726651276904 nan nan nan 0.44085747901039574 105.94429148128722
0.8545 0.018309670083228497 13.62376547013063 nan nan nan 0.441148716845822 106.06314265338027
0.855 0.018169938004564963 13.56986914190586 nan nan nan 0.44144000397632804 106.18206202064859
0.8555 0.018029514938965253 13.516027124055798 nan nan nan 0.4417313406362328 106.30104966287848
0.856 0.01788729423677725 13.4622435119388 nan nan nan 0.44202272965142797 106.42010561382287
0.8565 0.01774333321939463 13.408521639962961 nan nan nan 0.44231417178723037 106.53922995513919
0.857 0.017599578448380903 13.354857344841731 nan nan nan 0.44260566711701305 106.65842278996082
0.8575 0.017456560869356322 13.301242376141074 nan nan nan 0.44289721521009523 106.77768415760414
0.858 0.017313090141775133 13.247688008264921 nan nan nan 0.44318881673537386 106.89701411110154
0.8585 0.017168980824476716 13.194188404859512 nan nan nan 0.44348047238037214 107.01641270408429
0.859 0.017024279392075386 13.140742111757003 nan nan nan 0.4437721835803504 107.13587996661252
0.8595 0.016879564742619604 13.08734873079765 nan nan nan 0.4440639528975465 107.25541593904326
0.86 0.016733777745493287 13.034010439532391 nan nan nan 0.44435578302044987 107.37502066064901
0.8605 0.016588443162648573 12.98072230579971 nan nan nan 0.4446476735160968 107.49469417529998
0.861 0.01644266060126507 12.927483678660234 nan nan nan 0.4449396252585303 107.61443653737905
0.8615 0.016296868125672104 12.87429965798775 nan nan nan 0.445231638572856 107.7342478068912
0.862 0.016150712319876418 12.821172763278996 nan nan nan 0.44552371395854207 107.85412803516355
0.8625 0.016005011298250164 12.768102039411746 nan nan nan 0.4458158528802877 107.97407730941678
0.863 0.015860377251089124 12.715085112313519 nan nan nan 0.4461080563331536 108.0940956864177
0.8635 0.015715562926835264 12.662119828882751 nan nan nan 0.4464003265064937 108.21418323924968
0.864 0.01557231459922638 12.609209639843348 nan nan nan 0.44669266607974223 108.3343400187532
0.8645 0.01542943625775413 12.556339179021442 nan nan nan 0.44698507811631394 108.45456608647477
0.865 0.015288965692197246 12.503510867941921 nan nan nan 0.44727756323614376 108.5748614505707
0.8655 0.015149423517357522 12.450723929589776 nan nan nan 0.44757012500855853 108.69522612007178
0.866 0.015010253592394758 12.397973901310902 nan nan nan 0.447862764189282 108.8156600958565
0.8665 0.01487275201913299 12.345262688874364 nan nan nan 0.4481554820228623 108.93616335318998
0.867 0.014736129980767029 12.292591451409459 nan nan nan 0.4484482803479147 109.05673587751266
0.8675 0.014600902358035574 12.239957006076047 nan nan nan 0.44874115992099345 109.17737765932033
0.868 0.01446694902829204 12.187356754281055 nan nan nan 0.4490341205236268 109.29808867466036
0.8685 0.014333789279435885 12.134789479059318 nan nan nan 0.449327163795047 109.41886889655667
0.869 0.014201910047189169 12.082258526375746 nan nan nan 0.4496202913295715 109.5397182679738
0.8695 0.014070562603115023 12.029762049887788 nan nan nan 0.4499135034133495 109.66063676874826
0.87 0.013940525108072414 11.97730392491204 nan nan nan 0.4502068007409795 109.78162439773642
0.8705 0.01381123490732113 11.92488154338027 nan nan nan 0.4505001848352641 109.90268113284803
0.871 0.013682980233418946 11.872488731286694 nan nan nan 0.45079365502825475 110.0238069264893
0.8715 0.01355675840362914 11.820135106586205 nan nan nan 0.4510872119796122 110.1450017161444
0.872 0.013431973769910809 11.767819390754381 nan nan nan 0.45138085605834416 110.26626549848535
0.8725 0.01330875006508732 11.715547102513653 nan nan nan 0.4516745867455156 110.3875982294288
0.873 0.013188038995300513 11.663315210424798 nan nan nan 0.45196840573682706 110.50899988758145
0.8735 0.013069851193113484 11.611116538588254 nan nan nan 0.4522623106252064 110.63047043302021
0.874 0.012952441118020882 11.558955388697191 nan nan nan 0.4525563017135974 110.75200975034106
0.8745 0.012836174381935019 11.506837307099161 nan nan nan 0.45285037779569054 110.87361776182698
0.875 0.01272079104588724 11.454760858381915 nan nan nan 0.45314453937413907 110.99529437526388
0.8755000000000001 0.012606516552829313 11.402729598640502 nan nan nan 0.45343878607089955 111.11703953547124
0.876 0.012493688335095805 11.350737160963158 nan nan nan 0.4537331170901016 111.23885320713373
0.8765000000000001 0.012382441083739126 11.298785759118841 nan nan nan 0.4540275329615857 111.36073532135028
0.877 0.012271298849719694 11.246876323268273 nan nan nan 0.45432203415105926 111.48268584088049
0.8775000000000001 0.012161510907266212 11.195014427384278 nan nan nan 0.4546166187217072 111.60470469271856
0.878 0.012053276286474887 11.143202841709162 nan nan nan 0.4549112867760174 111.72679184917432
0.8785000000000001 0.011945634322485766 11.091435332572978 nan nan nan 0.45520604246074414 111.84894730542193
0.879 0.011837747450294285 11.039716489984416 nan nan nan 0.4555008862631265 111.97117105086826
0.8795000000000001 0.011730481113808445 10.988050478706876 nan nan nan 0.4557958200626578 112.09346310041178
0.88 0.011623539383443578 10.936434917843577 nan nan nan 0.4560908434395388 112.2158234980818
0.8805000000000001 0.011516920604120785 10.884870059211273 nan nan nan 0.4563859555931942 112.33825228614963
0.881 0.011411090141591402 10.833352785749831 nan nan nan 0.456681153702439 112.4607495234667
0.8815000000000001 0.011304737199207713 10.781890100963947 nan nan nan 0.4569764384882111 112.58331525285679
0.882 0.0111995816676096 10.730480747748112 nan nan nan 0.4572718104731525 112.70594952274315
0.8825000000000001 0.011093438164881621 10.679128845447543 nan nan nan 0.4575672708582607 112.82865239053761
0.883 0.010987102575298549 10.62783288183098 nan nan nan 0.45786281978578425 112.95142389994811
0.8835000000000001 0.010880366378459615 10.576588629154548 nan nan nan 0.45815845601929805 113.07426413166762
0.884 0.010773285752234013 10.525405253435123 nan nan nan 0.458454181169325 113.19717309977591
0.8845000000000001 0.01066486213976952 10.47427623810493 nan nan nan 0.4587499969301382 113.32015089705051
0.885 0.010555785901379072 10.42320271693689 nan nan nan 0.4590459012552292 113.44319757659892
0.8855000000000001 0.01044496987928366 10.372181004393882 nan nan nan 0.45934189455620905 113.56631315394715
0.886 0.010333812067027333 10.3212034812362 nan nan nan 0.45963797462273626 113.68949763993707
0.8865000000000001 0.010220620676703837 10.27027537523157 nan nan nan 0.45993414120636034 113.81275099629251
0.887 0.010105490150301532 10.21939523648477 nan nan nan 0.4602303944407913 113.93607322810523
0.8875000000000001 0.009988749959360414 10.168567769834366 nan nan nan 0.46052673446402076 114.05946432559725
0.888 0.009870686500758187 10.11778843975782 nan nan nan 0.46082316418233993 114.18292433565237
0.8885000000000001 0.00975150071442693 10.067062341293058 nan nan nan 0.4611196856145773 114.30645326357693
0.889 0.009631283864028926 10.016386878131806 nan nan nan 0.46141629725710914 114.43005114146753
0.8895000000000001 0.009510053897934637 9.965774378462948 nan nan nan 0.46171299839998925 114.55371801241833
0.89 0.009387731775023351 9.91522079842127 nan nan nan 0.46200979207459536 114.67745398109389
0.8905000000000001 0.009263145200494883 9.864728108899763 nan nan nan 0.46230667909500606 114.80125911306087
0.891 0.009136810015315477 9.814295917900012 nan nan nan 0.46260365975323386 114.92513350053201
0.8915000000000001 0.009008195840913258 9.763918316222142 nan nan nan 0.4629007338050393 115.04907720331475
0.892 0.008877354093726308 9.713599330618077 nan nan nan 0.46319790310446685 115.17309024167275
0.8925000000000001 0.0087433280568609 9.663334515578981 nan nan nan 0.463495168881013 115.29717266175575
0.893 0.00860763862116941 9.613124113705561 nan nan nan 0.4637925328623671 115.4213244564144
0.8935000000000001 0.008470075474984047 9.562966302278339 nan nan nan 0.46408999670716955 115.54554562797406
0.894 0.008329873969083069 9.512861613423272 nan nan nan 0.4643875610882076 115.66983615969413
0.8945000000000001 0.008188102501904828 9.462813333016404 nan nan nan 0.4646852269150809 115.79419599937756
0.895 0.008044290681992812 9.412826199794399 nan nan nan 0.46498299276916744 115.91862515516246
0.8955000000000001 0.00789858453006282 9.362899846635063 nan nan nan 0.4652808594358792 116.04312364363447
0.896 0.007750779233236185 9.313041096504184 nan nan nan 0.46557882637585946 116.16769150060902
0.8965 0.007600188818098842 9.263245103199681 nan nan nan 0.4658768907678232 116.2923287248835
0.897 0.007446859185023047 9.21351577200099 nan nan nan 0.46617505122088365 116.41703532315616
0.8975 0.0072919802960159175 9.163859779713155 nan nan nan 0.46647330967738776 116.5418113078992
0.898 0.007134277850493737 9.114269050282934 nan nan nan 0.46677166640018675 116.66665673012002
0.8985 0.006974694019657323 9.064744558860873 nan nan nan 0.46707012208534854 116.79157158904104
0.899 0.006811851316544487 9.015284070988825 nan nan nan 0.4673686742374804 116.91655588588097
0.8995 0.00664699059906511 8.965893040804195 nan nan nan 0.4676673221959794 117.04160963576855
0.9 0.006480370576086192 8.916571091179607 nan nan nan 0.4679660644874475 117.1667329025394
0.9005 0.0063116304466034525 8.86732317418137 nan nan nan 0.46826490083711947 117.29192573326014
0.901 0.0061413121666686644 8.818145021610055 nan nan nan 0.46856383179616234 117.4171882358579
0.9015 0.005969219649600601 8.769031962097973 nan nan nan 0.46886285892439594 117.54252047850919
0.902 0.0057955147681207665 8.719986273569026 nan nan nan 0.46916198076331433 117.66792249998215
0.9025 0.005620509987619744 8.671003469934945 nan nan nan 0.46946119268779163 117.79339436712205
0.903 0.005444431465560349 8.62208087272718 nan nan nan 0.469760493396823 117.91893613261803
0.9035 0.005266538703995666 8.573217436611444 nan nan nan 0.47005987831971685 118.04454782226411
0.904 0.005087328781781048 8.524410804701725 nan nan nan 0.47035934760112447 118.17022947030965
0.9045 0.004907047570481531 8.475661102274904 nan nan nan 0.47065889794073085 118.29598108552871
0.905 0.004725206723311047 8.426969921147268 nan nan nan 0.4709585274686601 118.42180272457405
0.9055 0.004542679635384332 8.378333875465012 nan nan nan 0.4712582326271416 118.54769443941456
0.906 0.004359184055760882 8.32975642903765 nan nan nan 0.47155801578721385 118.6736563094689
0.9065 0.004174335769716946 8.281239510524994 nan nan nan 0.4718578741048649 118.79968840152598
0.907 0.003988542541243445 8.232776314348415 nan nan nan 0.472157807815886 118.92579079439722
0.9075 0.0038016850715693923 8.184365171734896 nan nan nan 0.47245781619149874 119.05196355828689
0.908 0.003613968863509882 8.13600138674826 nan nan nan 0.47275789346942404 119.17820673559748
0.9085 0.003426250373078012 8.087688157549147 nan nan nan 0.4730580385173826 119.30452034242876
0.909 0.0032386668179852553 8.039428212775642 nan nan nan 0.47335824975456203 119.43090443974707
0.9095 0.0030502806747632885 7.991230189712509 nan nan nan 0.4736585201018725 119.55735915769218
0.91 0.0028614576800592775 7.943087757554309 nan nan nan 0.4739588481206112 119.68388462584223
0.9105 0.002671732429055677 7.894992557761074 nan nan nan 0.47425922977249946 119.8104809389523
0.911 0.0024821439966566856 7.84694834342377 nan nan nan 0.4745596626666381 119.93714810490017
0.9115 0.0022924603080672064 7.798953250181073 nan nan nan 0.4748601449714632 120.06388618545964
0.912 0.0021026593935841147 7.751008341179438 nan nan nan 0.4751606743957975 120.19069520126718
0.9125 0.0019127806609125064 7.703106233169532 nan nan nan 0.47546124699233877 120.31757517259786
0.913 0.0017223288621353186 7.655253697596926 nan nan nan 0.47576185470297094 120.44452608329875
0.9135 0.0015320184859914936 7.607441597328014 nan nan nan 0.47606249006161183 120.57154789023791
0.914 0.0013409050184449575 7.559675889886659 nan nan nan 0.4763631476927249 120.69864052614244
0.9145 0.0011496939937333235 7.511948528889595 nan nan nan 0.4766638203215832 120.82580389908169
0.915 0.000958051784940507 7.464260999119324 nan nan nan 0.47696450209641034 120.95303794477464
0.9155 0.0007664934191657328 7.416617005317941 nan nan nan 0.4772651889888691 121.08034262226947
0.916 0.0005744274361752558 7.369018867173712 nan nan nan 0.47756587436412595 121.20771794602798
0.9165 0.0003820059220234434 7.321468898308927 nan nan nan 0.4778665536210648 121.33516398475595
0.917 0.00018890693672057212 7.273963547764459 nan nan nan 0.47816721962326375 121.46268084628952
0.9175 -3.7179065608549333e-06 7.226497281032166 nan nan nan 0.47846786684465126 121.5902686043078
0.918 -0.0001952027530744039 7.179073893832421 nan nan nan 0.47876849162610946 121.71792729080111
0.9185 -0.00038582622465760873 7.131695504539434 nan nan nan 0.4790690911249257 121.84565703525146
0.919 -0.0005762556925721314 7.084360705017984 nan nan nan 0.47936965728424447 121.97345797829821
0.9195 -0.000765910202655001 7.0370730963948365 nan nan nan 0.4796701852316725 122.10133027225335
0.92 -0.0009549985073287149 6.98982828401018 nan nan nan 0.47997067193144544 122.22927406773532
0.9205 -0.001143026954260306 6.942625545940239 nan nan nan 0.4802711105086654 122.3572895330907
0.921 -0.0013301160143411857 6.895466372253774 nan nan nan 0.4805714932457235 122.48537674268859
0.9215 -0.0015155591443441678 6.848349267569856 nan nan nan 0.4808718130713462 122.61353580031405
0.922 -0.0016999892706664904 6.801266604540379 nan nan nan 0.4811720687285324 122.74176675238327
0.9225 -0.0018824270396516182 6.75422050436445 nan nan nan 0.48147225339382604 122.87006953337591
0.923 -0.0020637399274995483 6.707212171130989 nan nan nan 0.481772357393163 122.99844411521693
0.9235 -0.0022432534861928045 6.660250978833375 nan nan nan 0.4820723728832178 123.12689046023888
0.924 -0.0024211040464774897 6.613340009276805 nan nan nan 0.48237229286687733 123.25540855732082
0.9245 -0.002596721827462576 6.566467099463027 nan nan nan 0.48267211243951724 123.3839984425871
0.925 -0.0027706385452946325 6.519628396275876 nan nan nan 0.4829718262939383 123.5126600140994
0.9255 -0.0029443125931554468 6.472826717455943 nan nan nan 0.4832714264500391 123.64139322538325
0.926 -0.0031165484973098684 6.426066884335252 nan nan nan 0.4835709100298258 123.77019801194756
0.9265 -0.0032870856173064698 6.3793513693946835 nan nan nan 0.48387027293133905 123.89907433013946
0.927 -0.003455341715549958 6.332675849827571 nan nan nan 0.4841695086934464 124.02802213830934
0.9275 -0.003621520172262835 6.286041634440124 nan nan nan 0.48446860966079 124.1570414082939
0.928 -0.0037857417551905794 6.239449742592078 nan nan nan 0.4847675660802227 124.2861321252502
0.9285 -0.0039478583786038985 6.192899911766884 nan nan nan 0.48506637298957117 124.41529430822185
0.929 -0.0041081652356007295 6.146402585556006 nan nan nan 0.48536502295696893 124.54452799799525
0.9295 -0.004265424629715251 6.099955331823696 nan nan nan 0.4856635112154969 124.67383327180028
0.93 -0.004420607408907996 6.053563153439704 nan nan nan 0.4859618316021282 124.80321021141674
0.9305 -0.004573342633062694 6.007221582588466 nan nan nan 0.486259976271272 124.93265897049574
0.931 -0.004723894900534821 5.960929122627168 nan nan nan 0.48655794112398904 125.06217969872563
0.9315 -0.004871439123030069 5.914690454727051 nan nan nan 0.48685572264381916 125.19177244574433
0.932 -0.005015660342530928 5.8685006363722225 nan nan nan 0.4871533166640512 125.32143729962863
0.9325 -0.0051572121897677905 5.822368325629007 nan nan nan 0.48745072394393546 125.45117428481282
0.933 -0.005296823861597777 5.776295074484248 nan nan nan 0.4877479416457835 125.58098344442053
0.9335 -0.005434960014727162 5.730276861134408 nan nan nan 0.48804496097611305 125.71086485808611
0.934 -0.005569767935820546 5.6843069800749415 nan nan nan 0.4883417785723947 125.84081854170816
0.9345 -0.005701823190502498 5.638389447516736 nan nan nan 0.48863839197191133 125.97084444854241
0.935 -0.005829827082106496 5.592533465932125 nan nan nan 0.48893479308139626 126.10094268118768
0.9355 -0.005955130638166525 5.546737258691242 nan nan nan 0.4892309763368884 126.23111336806305
0.936 -0.006077233505183491 5.500995515856935 nan nan nan 0.4895269400483224 126.36135657818164
0.9365 -0.006195812486577547 5.455305569923859 nan nan nan 0.4898226783990819 126.49167233741672
0.937 -0.006311927215121259 5.409682887391293 nan nan nan 0.4901181881146124 126.62206072112485
0.9375 -0.006424749748728265 5.364120589028934 nan nan nan 0.4904134595486903 126.75252181108183
0.9380000000000001 -0.006534406305878595 5.318615621058588 nan nan nan 0.49070848906821046 126.88305568613862
0.9385 -0.00664152553840645 5.273165466317132 nan nan nan 0.49100326908961334 127.01366236153629
0.9390000000000001 -0.006746014675681201 5.22777103006648 nan nan nan 0.4912977978032194 127.14434193192706
0.9395 -0.00684708890585468 5.182424498055464 nan nan nan 0.4915920663583258 127.27509440058822
0.9400000000000001 -0.006944259191202795 5.137127542863736 nan nan nan 0.49188607592741973 127.40591978813595
0.9405 -0.0070386444707622176 5.0918803610940655 nan nan nan 0.4921798202800403 127.53681820953828
0.9410000000000001 -0.007130062034000819 5.046691884189323 nan nan nan 0.49247329302472986 127.66778984769293
0.9415 -0.0072171170491388235 5.001554275252516 nan nan nan 0.4927664872237283 127.79883489080946
0.9420000000000001 -0.007301045104585725 4.956467530601713 nan nan nan 0.49305939798069415 127.92995343894552
0.9425 -0.007381589022280276 4.911437265623456 nan nan nan 0.4933520227305951 128.06114568085886
0.9430000000000001 -0.007458589274784376 4.86646472054145 nan nan nan 0.49364435493123987 128.19241173234934
0.9435 -0.007532590834156743 4.82154524710414 nan nan nan 0.4939363881988963 128.32375174499887
0.9440000000000001 -0.0076033489548939575 4.776677330944968 nan nan nan 0.4942281140494914 128.4551657751852
0.9445 -0.007670078105148466 4.731860680699855 nan nan nan 0.49451952809784566 128.58665387245833
0.9450000000000001 -0.0077325867620864136 4.687104060327839 nan nan nan 0.4948106234955618 128.71821616905507
0.9455 -0.007792156466390418 4.642404335054173 nan nan nan 0.4951013898615978 128.84985274117375
0.9460000000000001 -0.007847977844187464 4.597764765673253 nan nan nan 0.49539182437717383 128.9815637621538
0.9465 -0.007900925793166997 4.553186752637763 nan nan nan 0.49568191945311446 129.11334944062847
0.9470000000000001 -0.00795068403743375 4.5086645997714125 nan nan nan 0.4959716685861571 129.24520996743573
0.9475 -0.007996679741596948 4.464198138258834 nan nan nan 0.49626106710922036 129.37714548334793
0.9480000000000001 -0.008038450247880401 4.419786048493971 nan nan nan 0.49655010670656996 129.50915608413476
0.9485 -0.008077436165168308 4.375425909375799 nan nan nan 0.4968387866240431 129.64124186051723
0.9490000000000001 -0.008113385477121446 4.331128608899727 nan nan nan 0.4971270981188 129.77340284467664
0.9495 -0.00814550850895987 4.286883018138973 nan nan nan 0.4974150372338727 129.90563917748543
0.9500000000000001 -0.008173186692415268 4.242693995174975 nan nan nan 0.4977025968499616 130.0379509001588
0.9505 -0.008197497637256392 4.19857189850787 nan nan nan 0.49798977215607637 130.17033804870383
0.9510000000000001 -0.008217974087399342 4.154496720799918 nan nan nan 0.49827656156507905 130.30280086756594
0.9515 -0.008233978110248747 4.110469709258387 nan nan nan 0.49856295380350574 130.43533945446075
0.9520000000000001 -0.008246675275752078 4.066491797639631 nan nan nan 0.49884894449081757 130.56795390414766
0.9525 -0.008255925903360228 4.022563286893074 nan nan nan 0.4991345257206941 130.70064431457985
0.9530000000000001 -0.008262621219972262 3.978691710769713 nan nan nan 0.49941969414902143 130.8334108759438
0.9535 -0.008266508522092073 3.934871076754693 nan nan nan 0.49970444227480276 130.96625389454053
0.9540000000000001 -0.00826577518143873 3.891101839089203 nan nan nan 0.4999887585757227 131.09917372716717
0.9545 -0.00826202927074809 3.8473846455741856 nan nan nan 0.500272640571637 131.23217064588454
0.9550000000000001 -0.008254972900191825 3.803730336907624 nan nan nan 0.5005560820776567 131.36524502423225
0.9555 -0.008244552563170323 3.7601281450761075 nan nan nan 0.5008390782266783 131.49839734996584
0.9560000000000001 -0.00823087394178688 3.716571391039375 nan nan nan 0.5011216263484204 131.63162800310857
0.9565 -0.008213143309940402 3.6730660009863434 nan nan nan 0.5014037352302143 131.76493728386288
0.9570000000000001 -0.008191765531986908 3.629613156168834 nan nan nan 0.5016854019214545 131.89832558500854
0.9575 -0.008165781459994968 3.586212728331084 nan nan nan 0.5019666351765492 132.0317933426432
0.9580000000000001 -0.008135525837682116 3.542858484993572 nan nan nan 0.5022474296624226 132.16534088698182
0.9585 -0.008100273806622243 3.499556246399254 nan nan nan 0.5025277866025578 132.29896843970894
0.9590000000000001 -0.008062298020026806 3.456307366010191 nan nan nan 0.5028077024028479 132.4326764125317
0.9595 -0.008020773617819749 3.4131051311067555 nan nan nan 0.5030871806386713 132.5664652143413
0.96 -0.007975748964037554 3.369952682863707 nan nan nan 0.5033662238336855 132.70033519610612
0.9605 -0.007927276626443384 3.3268443813477973 nan nan nan 0.503644827484139 132.83428671788081
0.961 -0.00787540255387922 3.2837815712357927 nan nan nan 0.5039229905358886 132.96832003255759
0.9615 -0.007820108351559713 3.2407670256802437 nan nan nan 0.5042007125384568 133.10243554696743
0.962 -0.0077618335619055 3.1977946330337805 nan nan nan 0.5044779966020007 133.23663372794954
0.9625 -0.007700180486671213 3.1548599565813746 nan nan nan 0.5047548486979204 133.37091482189865
0.963 -0.007635735770811265 3.111971006760466 nan nan nan 0.5050312839385015 133.5052790701932
0.9635 -0.007567872255578868 3.069124390014763 nan nan nan 0.5053073018127551 133.6397267955618
0.964 -0.00749663853995327 3.0263102411373684 nan nan nan 0.5055829019201553 133.77425824526193
0.9645 -0.007422593026072427 2.9835259419285856 nan nan nan 0.5058580910242697 133.90887351218402
0.965 -0.0073457729684031645 2.940776840424401 nan nan nan 0.5061328807679347 134.04357255974512
0.9655 -0.007266208781235698 2.898049745984997 nan nan nan 0.5064072794115378 134.17835535205458
0.966 -0.007183763592016661 2.8553563689359835 nan nan nan 0.5066813027068594 134.31322168319377
0.9665 -0.0070986823718818 2.81269307038678 nan nan nan 0.5069549596596971 134.44817156436184
0.967 -0.007010030843885332 2.7700626771715746 nan nan nan 0.5072282573626232 134.58320500211525
0.9675 -0.0069176061274032336 2.7274596227587966 nan nan nan 0.5075012020235465 134.71832183046126
0.968 -0.006822030272522847 2.684887153147936 nan nan nan 0.5077738122266372 134.85352210558636
0.9685 -0.006723434411007902 2.6423461336449705 nan nan nan 0.5080460957360541 134.98880601827045
0.969 -0.00662289024651449 2.599834494819229 nan nan nan 0.5083180567450674 135.12417367356707
0.9695 -0.006519311316188486 2.557350824735035 nan nan nan 0.508589704981792 135.2596251634719
0.97 -0.0064137741609893995 2.514901898973498 nan nan nan 0.5088610435082179 135.39516053683462
0.9705 -0.006306236353789878 2.472476303559074 nan nan nan 0.5091320904864585 135.5307797908565
0.971 -0.006196839877966045 2.430080089022418 nan nan nan 0.5094028723456275 135.66648274360026
0.9715 -0.006085768602148018 2.3877184025135074 nan nan nan 0.5096733985384081 135.80226938332672
0.972 -0.005973432885012824 2.345382356547493 nan nan nan 0.509943672480022 135.93813942498403
0.9725 -0.005858377644329563 2.30306982423634 nan nan nan 0.5102137132060564 136.0740925563669
0.973 -0.005741181798662799 2.260785172412182 nan nan nan 0.5104835405483733 136.21012818237458
0.9735 -0.005621843969184107 2.21852511061976 nan nan nan 0.5107531671383474 136.34624589382187
0.974 -0.005501023991842349 2.176296395233308 nan nan nan 0.5110226067880704 136.48244506410074
0.9745 -0.005378827965038752 2.134093605197009 nan nan nan 0.511291860352376 136.6187252705363
0.975 -0.005254879621519841 2.0919166552791113 nan nan nan 0.5115609456418252 136.75508584977425
0.9755 -0.0051291368208594736 2.0497644031738664 nan nan nan 0.5118298759988639 136.8915263247101
0.976 -0.00500264557026725 2.0076415605403555 nan nan nan 0.5120986689749356 137.02804607789395
0.9765 -0.00487548189017473 1.9655463369859272 nan nan nan 0.5123673276143672 137.16464480768562
0.977 -0.0047478732045838565 1.923485972769052 nan nan nan 0.5126358649208099 137.30132191756707
0.9775 -0.004620394759885464 1.8814602425148836 nan nan nan 0.5129043049870815 137.43807709810167
0.978 -0.0044924098990898565 1.839462866578359 nan nan nan 0.5131726528563769 137.57490985914333
0.9785 -0.004363472497534716 1.7975111801418662 nan nan nan 0.5134409321185083 137.71181971694904
0.979 -0.004234388586210049 1.7556001556261887 nan nan nan 0.5137091582910516 137.84880656005208
0.9795 -0.0041045791619363755 1.713733689673636 nan nan nan 0.5139773540216129 137.9858702143467
0.98 -0.003974827050243033 1.6719117512460622 nan nan nan 0.514245523264672 138.12301065029607
0.9805 -0.0038455566630281254 1.6301313831156816 nan nan nan 0.5145136865353103 138.26022782035946
0.981 -0.003715679195442836 1.5883924478645743 nan nan nan 0.5147818679555901 138.39752145292448
0.9815 -0.003586849369218518 1.5467009305958597 nan nan nan 0.5150500909246416 138.53489112630703
0.982 -0.00345847245558132 1.5050627681856852 nan nan nan 0.5153183737304112 138.67233682786022
0.9825 -0.003330710397131261 1.4634794757936758 nan nan nan 0.5155867382112135 138.8098584967509
0.983 -0.0032040339855552613 1.4219450617766212 nan nan nan 0.5158552086117854 138.94745600694918
0.9835 -0.0030787748320811035 1.3804610427923572 nan nan nan 0.5161238013650958 139.08512916757854
0.984 -0.00295440414055683 1.339024088375557 nan nan nan 0.516392529433062 139.22287788605712
0.9845 -0.0028317521463805946 1.2976386814766796 nan nan nan 0.5166614230349403 139.36070191133365
0.985 -0.0027107780338644326 1.2563080314472241 nan nan nan 0.5169304884468584 139.49860124527316
0.9855 -0.0025916125665361557 1.2150305706097677 nan nan nan 0.5171997292199683 139.63657625806266
0.986 -0.002475192846212795 1.1738082274535278 nan nan nan 0.517469154348476 139.774626805629
0.9865 -0.002359934056515636 1.1326431299503343 nan nan nan 0.5177387661286781 139.9127532858351
0.987 -0.002245820786612204 1.0915372890685497 nan nan nan 0.5180085695069654 140.05095659476478
0.9875 -0.0021336857906195045 1.0504857571608777 nan nan nan 0.5182785584677492 140.18923779394112
0.988 -0.002022503911340232 1.0094877836706042 nan nan nan 0.5185487315108428 140.3275973120566
0.9885 -0.0019127761084774416 0.9685412437369352 nan nan nan 0.518819076703303 140.46603583320558
0.989 -0.0018052791523142555 0.9276420796577005 nan nan nan 0.5190895927944866 140.60455371660893
0.9895 -0.0017000778454994928 0.8867912884514774 nan nan nan 0.5193603062863307 140.74315132140444
0.99 -0.0015975476693900032 0.8459846260224594 nan nan nan 0.5196312162373984 140.88182874995144
0.9905 -0.0014964795773053008 0.8052250193991596 nan nan nan 0.5199023354320391 141.02058616503106
0.991 -0.0013976669465840935 0.7645168909190864 nan nan nan 0.5201736751818558 141.1594238711805
0.9915 -0.0013008968817467604 0.7238538985613852 nan nan nan 0.520445247798658 141.2983424618183
0.992 -0.0012064682969349673 0.6832416669103517 nan nan nan 0.5207170507111204 141.4373416420074
0.9925 -0.001114782483782852 0.6426781638669615 nan nan nan 0.5209890459284537 141.57642177444853
0.993 -0.0010258737963219143 0.6021615700962349 nan nan nan 0.5212612668144123 141.715583072811
0.9935 -0.0009395471649106661 0.5616922011107489 nan nan nan 0.5215337111500647 141.85482613507546
0.994 -0.0008562551223245198 0.5212722442465937 nan nan nan 0.5218063782739469 141.99415092137647
0.9945 -0.0007764773145266835 0.48090116196856286 nan nan nan 0.5220792385457611 142.13355725845256
0.995 -0.0006993895955951601 0.44058124322479575 nan nan nan 0.5223522793540806 142.27304561157834
0.9955 -0.0006240721748326614 0.4003145578198446 nan nan nan 0.5226255530852006 142.41261619873123
0.996 -0.0005515959409518406 0.36010147331854275 nan nan nan 0.5228990152712926 142.55226960197749
0.9965 -0.00048213072377966825 0.3199320013015487 nan nan nan 0.5231726295732828 142.6920066967724
0.997 -0.00041438051334455203 0.27980028196757956 nan nan nan 0.5234463553067316 142.83182931274098
0.9975 -0.00034822612107235254 0.23970794895939948 nan nan nan 0.5237202428456756 142.97173630044603
0.998 -0.000284163411605339 0.19965820962909064 nan nan nan 0.5239942393345243 143.11172828090778
0.9985 -0.0002218579058828617 0.1596501271821808 nan nan nan 0.5242684209745407 143.25180554945737
0.999 -0.00016225912727611973 0.11968063352537107 nan nan nan 0.5245427526013009 143.3919686300808
0.9995 -0.00010490933851513924 0.07974777557726005 nan nan nan 0.5248171805215118 143.53221549394303
1.0 -5.078127773664812e-05 0.03985807205768845 nan nan nan 0.5250918539884218 143.6725439509491


==> plots/taylor_green2/taylor_green_gns.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 4.320758601290175 840219.0550499003 0.013266666666666666 0.0967126442743872 1.1336871078830943 -1.2420287021086552e-12 -8.466553688049316e-05
0.0005 4.31787924995022 839799.0249189129 0.019799999999999998 0.1341323680402233 1.012089686121685 1.0801767568890951e-06 0.21005969780590386
0.001 4.3138430330123025 839378.9858547562 0.026333333333333334 0.14672228996485345 1.0007567513640476 4.32033463137721e-06 0.8402387748479377
0.0015 4.308653927857848 838958.943249715 0.03286666666666667 0.16379577719973729 0.9961275798179675 9.719510235662809e-06 1.890536964267958
0.002 4.302316709138107 838538.9120934113 0.0394 0.1618370687013455 1.0150470554180175 1.727616183574515e-05 3.360954094640678
0.0025 4.294838666665203 838118.8722719516 0.04593333333333333 0.21409636210895533 0.971878795159842 2.6988173041101403e-05 5.251489912978024
0.003 4.286229077416858 837698.8335202866 0.05246666666666666 0.24851609013981707 0.9807634993968555 3.885285553808371e-05 7.562144249310368
0.0035 4.276496945191955 837278.7974978453 0.059 0.2896063228615896 0.9695997539782857 5.2866952335743067e-05 10.292916878227842
0.004 4.265653239237315 836858.7587780475 0.06553333333333333 0.33646623640292994 0.9842591371760158 6.902663726717451e-05 13.443807612691657
0.0045000000000000005 4.253711150406242 836438.7181340158 0.07206666666666667 0.3929873577658494 0.9688242891733434 8.732752323592807e-05 17.014816198578337
0.005 4.2406850390112565 836018.6787864523 0.07859999999999999 0.4538614164542489 0.9751465371410409 0.00010776466911229932 21.005942407935976
0.0055 4.226591796569977 835598.6367977776 0.08513333333333332 0.5228825092458923 0.9837641916957068 0.0001303325832720489 25.4171859558461
0.006 4.2114466790652525 835178.6003198856 0.09166666666666666 0.6119379535813732 0.9688635041511539 0.00015502523512367277 30.248546644293004
0.006500000000000001 4.195267556651362 834758.5653789919 0.09819999999999998 0.6747633743639618 0.997093647904061 0.00018183605274204524 35.500024215693934
0.007 4.178075382779801 834338.5253116156 0.10473333333333332 0.7649490745419218 0.9911805652081707 0.00021075794800257103 41.171618471618395
0.0075 4.1598894388865135 833918.4851188007 0.11126666666666665 0.8340580050928961 0.996335496649827 0.00024178330899520673 47.26332919638522
0.008 4.140731248450481 833498.4495919473 0.11779999999999999 0.9208149528609664 0.9914330078207144 0.00027490401982988494 53.7751562609293
0.0085 4.12062277278109 833078.4065499351 0.12433333333333332 0.9727359679521648 0.9917040073528998 0.00031011145769011683 60.70709930278943
0.009000000000000001 4.099589299222459 832658.3643453332 0.13086666666666666 1.0231960981543327 1.0047225846301062 0.0003473965286518404 68.05915814454085
0.0095 4.077654789731599 832238.3262823909 0.1374 1.089729679595474 0.9943374575491148 0.00038674966200616157 75.83133250508772
0.01 4.054843951498372 831818.2907925319 0.14393333333333333 1.110118367828655 0.9992089662613428 0.0004281608210685645 84.02362218359671
0.0105 4.03118210255224 831398.254673927 0.15046666666666667 1.1252783168109433 0.9987372316218743 0.00047161950943183114 92.63602708819624
0.011 4.006697693267624 830978.2116738624 0.157 1.1313840502254038 0.9985608933085922 0.000517114788175531 101.6685471166725
0.0115 3.9814175520272093 830558.1763714456 0.16353333333333334 1.111732544345844 0.9919420190620261 0.0005646353082775202 111.12118208044058
0.012 3.9553705271387747 830138.1361438876 0.17006666666666667 1.096739683136665 1.0018510051412322 0.0006141692907383018 120.99393174633559
0.0125 3.928585110093879 829718.096806509 0.1766 1.0709525847898749 1.0076060363364996 0.0006657045729176046 131.2867957796097
0.013000000000000001 3.9010915914113258 829298.0584043394 0.18313333333333331 1.0394298114954705 1.0028137628463372 0.000719228608583666 141.9997740007157
0.0135 3.8729192282520852 828878.022493376 0.18966666666666665 1.0185369715295296 1.0036002885443802 0.0007747284836537518 153.13286614505097
0.014 3.8440975205756494 828457.9835578671 0.19619999999999999 1.0115077991733463 0.9994538078594604 0.0008321909286678519 164.68607198292517
0.0145 3.8146562091878864 828037.9422666362 0.20273333333333332 0.9891484492687582 1.003747560282335 0.0008916023260744559 176.6593912499016
0.015 3.7846276604739626 827617.9006970327 0.20926666666666666 0.980783080106897 0.9999700635260984 0.0009529487258838116 189.05282386850146
0.0155 3.7540412493948336 827197.8636359879 0.2158 0.9672934812518782 0.997620446806065 0.001016215890401714 201.8663695710944
0.016 3.722927798002854 826777.823514956 0.22233333333333333 0.9577706656105609 0.9993000169649483 0.0010813892641111638 215.10002812062658
0.0165 3.691318558006153 826357.7893917358 0.22886666666666666 0.9615194868788555 1.0070105729897367 0.0011484540029627376 228.7537993231298
0.017 3.65924509778802 825937.7474431365 0.2354 0.9618852860068764 1.0013871540988495 0.001217395004131349 242.8276831112695
0.0175 3.62673831821882 825517.7103265396 0.24193333333333333 0.9754621813951045 0.9983554797520557 0.0012881969256987266 257.32167912920437
0.018000000000000002 3.593828786290448 825097.6768455525 0.24846666666666667 0.9847841314701626 0.9963790192129564 0.0013608441952413118 272.235787154572
0.0185 3.560547833017085 824677.6362568821 0.255 0.9892267839821218 1.0017187820041227 0.0014353210021886367 287.57000713039656
0.019 3.5269258257833975 824257.6015995049 0.2615333333333333 0.9960076260077424 0.9966423132428716 0.0015116113448807264 303.32433890341747
0.0195 3.492992098311196 823837.5623128886 0.2680666666666667 1.0014302450251589 0.9942209783069441 0.0015896990268197493 319.4987821932427
0.02 3.458777684155969 823417.5263239478 0.27459999999999996 1.003066028295179 1.000558427193857 0.001669567660809898 336.0933369917363
0.0205 3.4243121919264974 822997.4878567844 0.28113333333333335 1.0095851993191867 0.9927528796777707 0.0017512007103417458 353.1080032088682
0.021 3.3896261338935028 822577.4556803682 0.2876666666666666 1.0083403444064438 1.0005527621736214 0.0018345815060301267 370.54278070277803
0.021500000000000002 3.354748080854592 822157.4214317402 0.2942 1.0131976802206657 0.9967238273751162 0.0019196932674004621 388.39766898609093
0.022 3.319705234845956 821737.3785514754 0.3007333333333333 1.007096098857407 1.0041306631555642 0.0020065190854837863 406.67266781455476
0.0225 3.2845269894959745 821317.3496031596 0.3072666666666667 1.0058746558765859 1.0016238624223182 0.00209504192843764 425.36777701417134
0.023 3.2492410249953148 820897.313744283 0.31379999999999997 1.0004909682868544 1.0010788008181628 0.002185244701565232 444.4829962593863
0.0235 3.2138738724509817 820477.2758661042 0.32033333333333336 1.0058085544486783 0.998052183681445 0.0022771102494672916 464.0183255726489
0.024 3.178451678823674 820057.2418008867 0.32686666666666664 1.0090480585059844 1.0036032135473798 0.002370621356802031 483.97376474922675
0.0245 3.1430007904067985 819637.2023807009 0.33340000000000003 1.0008313052351188 1.002584500195466 0.00246576074033004 504.34931369077344
0.025 3.1075459307394646 819217.1724253542 0.3399333333333333 1.0021041587249242 1.001870392862687 0.002562511073643104 525.1449722449053
0.025500000000000002 3.0721123014542533 818797.137930825 0.3464666666666667 0.99627727913701 0.9957468442457679 0.0026608550321024376 546.3607402145037
0.026000000000000002 3.0367236406515983 818377.1022357687 0.353 0.9954946349061862 0.9990328018838277 0.002760775279957099 567.9966175796399
0.0265 3.0014037835208374 817957.0638975896 0.3595333333333333 0.9995511954611205 0.9945059725941194 0.002862254505014061 590.0526038113607
0.027 2.966175110381821 817537.0253187277 0.36606666666666665 0.9967327351920057 1.0014626945054024 0.00296527542524942 612.5286990488056
0.0275 2.9310585974407815 817116.9911079478 0.37259999999999993 0.9964420041934541 0.9990479079507943 0.003069820764594545 635.4249032534861
0.028 2.8960743759894956 816696.9571702742 0.3791333333333333 1.0005659470624022 0.9972571040201107 0.0031758732692133093 658.7412164686916
0.0285 2.861244037557637 816276.9173387674 0.3856666666666666 1.000532968741198 0.996634771496271 0.003283415715155245 682.4776383842839
0.029 2.8265867340377664 815856.8863844887 0.3922 0.9962213741039484 1.0022862956204432 0.003392430977653395 706.6341692003817
0.029500000000000002 2.7921225920548025 815436.8468992112 0.3987333333333333 0.9963919655866645 0.9958033647653525 0.0035029020124979562 731.2108086607466
0.03 2.757870263781683 815016.8124151118 0.40526666666666666 0.9995582331979441 0.9962394322450164 0.0036148118724749216 756.2075566241888
0.0305 2.7238452943480653 814596.7782506031 0.41179999999999994 0.9986783948646638 0.9984053189632976 0.003728143664178619 781.6244123013356
0.031 2.690065455995757 814176.739899707 0.41833333333333333 1.0018859751772244 1.0001825281112136 0.0038428806084057736 807.4613758263205
0.0315 2.656546459009265 813756.704185079 0.4248666666666666 0.9949549679079829 0.995863539130752 0.003959006041070826 833.7184468888266
0.032 2.6233041074524994 813336.6668140347 0.4314 0.997928947239664 0.9993648833579427 0.004076503410866264 860.3956257127768
0.0325 2.5903518590893766 812916.6328004742 0.4379333333333333 0.9974417522600992 0.9976178151866546 0.004195356299615403 887.492912199548
0.033 2.5577042824489244 812496.5989566968 0.4444666666666667 1.000502568714909 0.99673733361341 0.004315548446526436 915.0103061607937
0.0335 2.5253736374991824 812076.5590999697 0.45099999999999996 1.0013133410539987 0.995408168325161 0.004437063696204706 942.9478077810166
0.034 2.4933706046604383 811656.524343238 0.45753333333333335 0.9991123455731244 0.9966467328896231 0.0045598860229416 971.3054165504021
0.0345 2.461708758384213 811236.4886340363 0.4640666666666666 1.0008440099109481 0.9982770999694093 0.004683999548136896 1000.0831320979734
0.035 2.430397457669938 810816.4524145802 0.4706 1.003889830651644 0.997438219706029 0.004809388580206577 1029.2809545938987
0.035500000000000004 2.3994453908032862 810396.41750614 0.4771333333333333 1.0031103971760609 0.9962240169870039 0.00493603756352589 1058.8988837390777
0.036000000000000004 2.3688627286298103 809976.3742448157 0.4836666666666667 0.9999114280347196 0.9988969091848712 0.005063931108112673 1088.9369195254696
0.0365 2.338657765889215 809556.3393929059 0.49019999999999997 0.9984044533304708 0.9952246806653762 0.005193053996731333 1119.3950617638538
0.037 2.308838324255612 809136.3043220671 0.49673333333333336 1.0020416616950765 0.9983154805510331 0.005323391179706183 1150.2733098134754
0.0375 2.27941165545903 808716.2673100448 nan nan nan 0.005454927804896348 1181.5716630568038
0.038 2.250384507054868 808296.2308315769 nan nan nan 0.005587649243892177 1213.2901210374544
0.0385 2.2217621879712275 807876.1957173898 nan nan nan 0.0057215410244430935 1245.4286829726136
0.039 2.1935501616476536 807456.1576060947 nan nan nan 0.005856588829376498 1277.9873490938264
0.0395 2.165752768525477 807036.1272842395 nan nan nan 0.005992778580340211 1310.9661189041153
0.04 2.138374214372535 806616.0853490948 nan nan nan 0.006130096375846362 1344.364992537727
0.0405 2.1114183179366477 806196.055764232 nan nan nan 0.006268528551152432 1378.1839700594132
0.041 2.0848864004592906 805776.0173899303 nan nan nan 0.00640806158975725 1412.423051372457
0.0415 2.0587822920712515 805355.9771297186 nan nan nan 0.006548682226695476 1447.0822364646522
0.042 2.0331071203614046 804935.9412568449 nan nan nan 0.006690377402032702 1482.1615248068433
0.0425 2.0078614296253057 804515.9041194475 nan nan nan 0.006833134282043689 1517.6609161471424
0.043000000000000003 1.9830461132093289 804095.8641855648 nan nan nan 0.006976940200544771 1553.580409938644
0.043500000000000004 1.9586610168167378 803675.8283062527 nan nan nan 0.007121782713859224 1589.920005974985
0.044 1.9347059777811253 803255.7896226053 nan nan nan 0.007267649580282916 1626.6797041175914
0.0445 1.9111790764113774 802835.7512953549 nan nan nan 0.007414528735803758 1663.8595043491298
0.045 1.8880797612477636 802415.7148140508 nan nan nan 0.00756240832962207 1701.459406335452
0.0455 1.8654071308620748 801995.675276314 nan nan nan 0.007711276697111994 1739.4794097732038
0.046 1.8431590568931147 801575.6312914882 nan nan nan 0.007861122427734606 1777.9195144428706
0.0465 1.82133309363175 801155.5928000654 nan nan nan 0.008011934376936206 1816.7797203192954
0.047 1.7999263445627445 800735.5524667543 nan nan nan 0.008163701574145501 1856.0600270963548
0.0475 1.7789359519790853 800315.5101977078 nan nan nan 0.008316413206605776 1895.7604344351096
0.048 1.7583573978236768 799895.4695742188 nan nan nan 0.008470058746025504 1935.88094216529
0.0485 1.7381868249964918 799475.4310365624 nan nan nan 0.008624627775085405 1976.4215497439022
0.049 1.718419275263558 799055.3915234181 nan nan nan 0.008780110121511045 2017.3822569073463
0.0495 1.6990510726206187 798635.3510141084 nan nan nan 0.0089364957714161 2058.7630633303997
0.05 1.6800780519087544 798215.3092664242 nan nan nan 0.009093774953556786 2100.5639692412337
0.0505 1.661494351806848 797795.2705351426 nan nan nan 0.009251938142498833 2142.78497459567
0.051000000000000004 1.6432956443581206 797375.2229131705 nan nan nan 0.009410975953818434 2185.426078741743
0.051500000000000004 1.6254757383981684 796955.1867545871 nan nan nan 0.009570879210719349 2228.4872814751966
0.052000000000000005 1.608029231500888 796535.1447118535 nan nan nan 0.009731638932983025 2271.9685827516932
0.0525 1.590950202154315 796115.0997633019 nan nan nan 0.009893246341439916 2315.869982270956
0.053 1.574232439609005 795695.0614947688 nan nan nan 0.01005569281457051 2360.1914795095695
0.0535 1.5578699292044886 795275.024089665 nan nan nan 0.010218969911570066 2404.9330743620526
0.054 1.5418563502295977 794854.981753025 nan nan nan 0.010383069444645376 2450.0947672666675
0.0545 1.5261841096544433 794434.9377703863 nan nan nan 0.010547983288414567 2495.6765572353042
0.055 1.5108475969663446 794014.8983489918 nan nan nan 0.010713703501956065 2541.678444480542
0.0555 1.4958406116355962 793594.8583828133 nan nan nan 0.010880222318833843 2588.100428472783
0.056 1.4811556939919075 793174.8189399859 nan nan nan 0.011047532193379417 2634.9425087876216
0.0565 1.4667873059350331 792754.7812926681 nan nan nan 0.011215625675391557 2682.204685313983
0.057 1.4527277437363906 792334.7398484716 nan nan nan 0.011384495500389875 2729.8869577205446
0.0575 1.438969195473617 791914.696533433 nan nan nan 0.01155413457614052 2777.989325607364
0.058 1.4255055359240354 791494.6540875428 nan nan nan 0.01172453593952056 2826.511788439273
0.0585 1.4123303854924807 791074.6149541328 nan nan nan 0.011895692778951372 2875.454345926183
0.059000000000000004 1.3994352137539936 790654.5748153938 nan nan nan 0.012067598480409555 2924.8169978887317
0.059500000000000004 1.386814714326077 790234.5268148105 nan nan nan 0.012240246505815393 2974.599744725519
0.06 1.3744608521618764 789814.4893756676 nan nan nan 0.012413630489571668 3024.802586826158
0.0605 1.3623656886966748 789394.4478217069 nan nan nan 0.012587744137897313 3075.425523924286
0.061 1.3505221015259603 788974.4059837359 nan nan nan 0.012762581257858067 3126.468555433387
0.0615 1.338924170898712 788554.3626129492 nan nan nan 0.012938135843345671 3177.931681682204
0.062 1.327565197939458 788134.3254298589 nan nan nan 0.013114401998613811 3229.8149028598405
0.0625 1.316436984341005 787714.2790221893 nan nan nan 0.01329137394915275 3282.11821918475
0.063 1.3055330038285147 787294.2419733489 nan nan nan 0.0134690460076655 3334.841630145197
0.0635 1.294846563991429 786874.2017305682 nan nan nan 0.013647412642120795 3387.985135618962
0.064 1.284371091843992 786454.1562469037 nan nan nan 0.01382646847238924 3441.5487356131216
0.0645 1.2740991504307333 786034.1170558302 nan nan nan 0.014006208144681665 3495.5324292373057
0.065 1.264024094117188 785614.0733802345 nan nan nan 0.01418662638948316 3549.9362163188366
0.0655 1.2541394354266444 785194.034067234 nan nan nan 0.014367718035006156 3604.7600965370348
0.066 1.2444393676626033 784773.9947112715 nan nan nan 0.014549477999133434 3660.004070104888
0.0665 1.2349176822243662 784353.9554118399 nan nan nan 0.014731901349433113 3715.668136701163
0.067 1.2255689536227339 783933.9147132623 nan nan nan 0.014914983214358067 3771.752295995604
0.0675 1.2163873164909356 783513.8698666912 nan nan nan 0.0150987188547965 3828.256547905317
0.068 1.2073649120586536 783093.8297822546 nan nan nan 0.015283103540793383 3885.180892786275
0.0685 1.1984962495743543 782673.7923049674 nan nan nan 0.015468132620598339 3942.5253303903482
0.069 1.1897768823881258 782253.7521510915 nan nan nan 0.015653801573618672 4000.2898608081464
0.0695 1.1812013459157074 781833.7116546821 nan nan nan 0.015840105909966984 4058.4744839140767
0.07 1.172763869152493 781413.6738552483 nan nan nan 0.016027041250084063 4117.079199536326
0.07050000000000001 1.1644590273838171 780993.6305317037 nan nan nan 0.01621460326072979 4176.104007814816
0.07100000000000001 1.1562809290482006 780573.5946211201 nan nan nan 0.016402787675601823 4235.548909332826
0.07150000000000001 1.148225611484569 780153.5534355567 nan nan nan 0.016591590302412106 4295.413904706798
0.07200000000000001 1.1402876101464763 779733.5171512337 nan nan nan 0.016781007064770814 4355.6989941411575
0.0725 1.1324615052653695 779313.4778013995 nan nan nan 0.016971033865237684 4416.404178485387
0.073 1.1247426840161634 778893.4383791133 nan nan nan 0.0171616666555739 4477.529458020979
0.0735 1.1171268751658183 778473.3955562714 nan nan nan 0.017352901474042746 4539.074832634553
0.074 1.1096094312112608 778053.3580743436 nan nan nan 0.017544734439181055 4601.040301859065
0.0745 1.102187032686389 777633.3246994918 nan nan nan 0.017737161661046257 4663.425865383223
0.075 1.094856287932825 777213.2845544828 nan nan nan 0.01793017933058017 4726.231522741183
0.0755 1.0876121366945342 776793.2486655404 nan nan nan 0.018123783742842847 4789.457274144146
0.076 1.0804517960677082 776373.2098214406 nan nan nan 0.018317971134995482 4853.10311890937
0.0765 1.073370828595774 775953.174366065 nan nan nan 0.018512737850855387 4917.169056860583
0.077 1.066365226680669 775533.1366306522 nan nan nan 0.018708080226154136 4981.655088127669
0.0775 1.0594325545412608 775113.0997837599 nan nan nan 0.018903994713724614 5046.561211188397
0.078 1.0525685760353518 774693.0615918126 nan nan nan 0.019100477822181914 5111.887425981917
0.0785 1.0457708737441505 774273.0215000816 nan nan nan 0.019297526024908744 5177.633731976525
0.079 1.0390355691123403 773852.9858901699 nan nan nan 0.019495135877047706 5243.800129510835
0.0795 1.0323592317117742 773432.9491386653 nan nan nan 0.019693303930309353 5310.386618744803
0.08 1.0257400206313736 773012.9095247032 nan nan nan 0.01989202678202124 5377.393200342794
0.0805 1.0191752388427282 772592.8697563185 nan nan nan 0.020091301023936647 5444.819873781415
0.081 1.0126629318935403 772172.8356116198 nan nan nan 0.020291123291478325 5512.666638712736
0.0815 1.0062010318462042 771752.802023415 nan nan nan 0.020491490298336718 5580.933494870659
0.082 0.9997858210180713 771332.7612711617 nan nan nan 0.020692398752341908 5649.620441272506
0.0825 0.9934157543673866 770912.7240859901 nan nan nan 0.020893845345473252 5718.727476620458
0.083 0.9870882746581136 770492.6863820557 nan nan nan 0.021095826825376914 5788.254601704789
0.0835 0.9808007544151013 770072.6484091236 nan nan nan 0.021298339945058815 5858.201816355114
0.084 0.9745514965418397 769652.6067475037 nan nan nan 0.021501381410617162 5928.569119419903
0.0845 0.9683384944787328 769232.5739851748 nan nan nan 0.021704947996638815 5999.356510428306
0.085 0.9621611265645869 768812.5349307372 nan nan nan 0.021909036446560188 6070.563988870483
0.0855 0.9560172130191761 768392.4968763972 nan nan nan 0.022113643654680368 6142.19155390279
0.08600000000000001 0.9499051808345801 767972.456729407 nan nan nan 0.022318766466939356 6214.239205391016
0.08650000000000001 0.9438233822400661 767552.413777407 nan nan nan 0.022524401672528917 6286.706943441829
0.08700000000000001 0.9377705425252799 767132.379138435 nan nan nan 0.022730546131898698 6359.594768398493
0.08750000000000001 0.9317452806628745 766712.3415252045 nan nan nan 0.022937196732210688 6432.902679389731
0.088 0.9257472754846151 766292.305085318 nan nan nan 0.02314435038584132 6506.630675589964
0.0885 0.9197759369584932 765872.2632636527 nan nan nan 0.023352003992101657 6580.778756953249
0.089 0.9138301658215134 765452.2234305735 nan nan nan 0.02356015449394386 6655.346923399277
0.0895 0.9079087804541595 765032.186945783 nan nan nan 0.023768798898418236 6730.335174592173
0.09 0.9020105753336949 764612.1444067081 nan nan nan 0.023977934236898712 6805.74350941687
0.0905 0.8961350339849492 764192.1062247031 nan nan nan 0.02418755741455365 6881.571928205671
0.091 0.8902817736705025 763772.0691434989 nan nan nan 0.024397665440306533 6957.820430007818
0.0915 0.8844496288142283 763352.030577284 nan nan nan 0.024608255311459475 7034.489014624922
0.092 0.8786381424793537 762931.9920964253 nan nan nan 0.02481932396505534 7111.577682193393
0.0925 0.8728460156004886 762511.9561795153 nan nan nan 0.025030868399128537 7189.086432211278
0.093 0.8670731785032881 762091.9190295126 nan nan nan 0.02524288561656847 7267.015264821998
0.0935 0.8613194338626888 761671.8834700714 nan nan nan 0.025455372698726844 7345.364179804753
0.094 0.8555840579825958 761251.848591924 nan nan nan 0.025668326675031515 7424.13317713494
0.0945 0.8498673191898052 760831.811733812 nan nan nan 0.025881744601858336 7503.32225660358
0.095 0.8441678370502459 760411.772757604 nan nan nan 0.026095623595691203 7582.93141748642
0.0955 0.838486155403429 759991.7381307348 nan nan nan 0.02630996079204081 7662.96065939499
0.096 0.8328231205305775 759571.7008998453 nan nan nan 0.026524753290701926 7743.409982722124
0.0965 0.8271778474818879 759151.6648528189 nan nan nan 0.026739998255320523 7824.279387234159
0.097 0.8215511093598822 758731.6294245729 nan nan nan 0.026955692802836002 7905.568873333294
0.0975 0.8159416009746511 758311.5936052143 nan nan nan 0.02717183407344826 7987.278440049775
0.098 0.8103504896704582 757891.5552539922 nan nan nan 0.027388419287664598 8069.40808795747
0.0985 0.8047757994405988 757471.5191556286 nan nan nan 0.027605445597088087 8151.957816907128
0.099 0.7992182084329125 757051.486240097 nan nan nan 0.02782291024165367 8234.927625859416
0.0995 0.7936782307960223 756631.4524734594 nan nan nan 0.028040810395491476 8318.317513808965
0.1 0.7881545783522008 756211.4155496266 nan nan nan 0.02825914332886779 8402.127481026579
0.1005 0.7826474360425969 755791.3829865142 nan nan nan 0.028477906201805372 8486.357528474293
0.101 0.7771587741866165 755371.3420853707 nan nan nan 0.028697096198366537 8571.007656496648
0.1015 0.7716882821013485 754951.3079454078 nan nan nan 0.02891671060836177 8656.07786643414
0.10200000000000001 0.7662362969766582 754531.2706824101 nan nan nan 0.029136746672865355 8741.568157638729
0.10250000000000001 0.7608029192828465 754111.2370007524 nan nan nan 0.029357201741010468 8827.478530973416
0.10300000000000001 0.7553875657541641 753691.2001251244 nan nan nan 0.029578073074536693 8913.808986047805
0.10350000000000001 0.7499917141396304 753271.1659336298 nan nan nan 0.02979935800586754 9000.559521473258
0.10400000000000001 0.7446152130824694 752851.1255354607 nan nan nan 0.03002105392685237 9087.730136794682
0.1045 0.7392577641708502 752431.0911981651 nan nan nan 0.030243158150318115 9175.320833748658
0.105 0.733919299692824 752011.0564590843 nan nan nan 0.03046566805436548 9263.331613151662
0.1055 0.7285999632291589 751591.0201005628 nan nan nan 0.030688580936622804 9351.762475016641
0.106 0.7232992458731338 751170.9840189705 nan nan nan 0.030911894195643184 9440.613418458615
0.1065 0.7180178624163385 750750.9503269198 nan nan nan 0.031135605165088044 9529.884443167133
0.107 0.712756986992172 750330.9141149897 nan nan nan 0.031359711294744234 9619.57554893533
0.1075 0.707516372903474 749910.8848111783 nan nan nan 0.03158421001507207 9709.686734130879
0.108 0.7022961607756226 749490.8426792925 nan nan nan 0.03180909874322639 9800.217998776503
0.1085 0.6970971509341536 749070.8147692123 nan nan nan 0.03203437491665721 9891.16934260682
0.109 0.6919196144111123 748650.7794944196 nan nan nan 0.03226003594037296 9982.540765766413
0.1095 0.686763850426239 748230.7439889731 nan nan nan 0.03248607922720375 10074.332269213475
0.11 0.6816298347722287 747810.7135950236 nan nan nan 0.032712502168978815 10166.543852853398
0.1105 0.6765181927274072 747390.6776459833 nan nan nan 0.03293930235382938 10259.175516196254
0.111 0.6714291874181324 746970.6510401625 nan nan nan 0.033166477343633045 10352.227259087234
0.1115 0.6663621311850216 746550.6122506735 nan nan nan 0.03339402462631596 10445.69908173069
0.112 0.661318313263703 746130.58339316 nan nan nan 0.03362194167836747 10539.590983810074
0.1125 0.6562982815801055 745710.5492576835 nan nan nan 0.033850226043889334 10633.902966589067
0.113 0.651301620096847 745290.5119172425 nan nan nan 0.03407887535222058 10728.63502888034
0.1135 0.6463283916975723 744870.4853838356 nan nan nan 0.03430788709256088 10823.78716994559
0.114 0.6413794565818896 744450.449601881 nan nan nan 0.03453725885352857 10919.35939011671
0.1145 0.6364558311578692 744030.4200885673 nan nan nan 0.03476698828042133 11015.351689546995
0.115 0.6315571441075494 743610.3891656827 nan nan nan 0.03499707292537589 11111.764067449849
0.1155 0.6266835680393383 743190.3512248412 nan nan nan 0.035227510447144804 11208.59652334758
0.116 0.6218355535619382 742770.3211317746 nan nan nan 0.0354582985511575 11305.849056345327
0.1165 0.6170136768061302 742350.2901681825 nan nan nan 0.035689434825466236 11403.521666610437
0.117 0.6122177951465483 741930.2640296189 nan nan nan 0.03592091686219184 11501.61435396857
0.11750000000000001 0.6074491591021633 741510.228778166 nan nan nan 0.036152742221130865 11600.1271175978
0.11800000000000001 0.6027075604595941 741090.1979583717 nan nan nan 0.03638490860687749 11699.059958124011
0.11850000000000001 0.597993140784816 740670.1664657107 nan nan nan 0.03661741370894972 11798.412874863163
0.11900000000000001 0.5933053932465773 740250.1373159558 nan nan nan 0.03685025516033927 11898.185866808477
0.11950000000000001 0.5886452555174174 739830.1058942106 nan nan nan 0.03708343065532911 11998.378936156967
0.12 0.5840130711662239 739410.0741343303 nan nan nan 0.03731693784746818 12098.992081704473
0.1205 0.5794092861344848 738990.0408144628 nan nan nan 0.03755077432799104 12200.025303540897
0.121 0.5748329911175994 738570.0087527909 nan nan nan 0.03778493786804296 12301.47860190552
0.1215 0.5702849994216307 738149.9725494921 nan nan nan 0.03801942616478865 12403.351977551585
0.122 0.5657645298141292 737729.9397933617 nan nan nan 0.03825423677515024 12505.645430057877
0.1225 0.5612727827285005 737309.9101220648 nan nan nan 0.03848936730540788 12608.358958557375
0.123 0.5568099782968509 736889.8792723326 nan nan nan 0.038724815469261764 12711.49256297031
0.1235 0.5523764559967347 736469.846706533 nan nan nan 0.03896057907172923 12815.046241791968
0.124 0.5479711406184459 736049.8128640435 nan nan nan 0.03919665582891021 12919.019996065788
0.1245 0.5435960133691122 735629.7815242127 nan nan nan 0.03943304340603023 13023.413825581627
0.125 0.5392490705757782 735209.7466843852 nan nan nan 0.03966973963155386 13128.227729839482
0.1255 0.5349314396713806 734789.7207804421 nan nan nan 0.03990674219909791 13233.461707373672
0.126 0.53064263427752 734369.687411849 nan nan nan 0.04014404888492406 13339.115758553713
0.1265 0.5263829004664173 733949.6533121025 nan nan nan 0.040381657436596684 13445.189883273604
0.127 0.5221528264060132 733529.6218908759 nan nan nan 0.04061956566980481 13551.684080031235
0.1275 0.517952516052468 733109.5979844753 nan nan nan 0.04085777139589303 13658.598350006985
0.128 0.5137825692837861 732689.5628528626 nan nan nan 0.04109627243177832 13765.932693700981
0.1285 0.509642214462794 732269.5301759935 nan nan nan 0.041335066591046285 13873.68710953865
0.129 0.5055319646773548 731849.5027139552 nan nan nan 0.041574151699404295 13981.861597654757
0.1295 0.5014507274965921 731429.477172375 nan nan nan 0.04181352551858536 14090.456157649438
0.13 0.4973986672320883 731009.441931564 nan nan nan 0.04205318573753153 14199.4707899446
0.1305 0.4933762191864981 730589.4102276346 nan nan nan 0.04229313013722873 14308.905493103966
0.131 0.48938309342473346 730169.3845877044 nan nan nan 0.04253335658594955 14418.760266744246
0.1315 0.4854192583241623 729749.3553191524 nan nan nan 0.04277386291822449 14529.035112597578
0.132 0.4814849406817387 729329.3249608233 nan nan nan 0.04301464699959354 14639.730031341589
0.1325 0.47758079605380155 728909.297453499 nan nan nan 0.043255706720189795 14750.845023075664
0.133 0.47370560476971774 728489.2681979168 nan nan nan 0.04349704003011993 14862.380087057634
0.1335 0.46985973493299865 728069.2420241442 nan nan nan 0.043738644721025635 14974.33522307876
0.134 0.4660417980221973 727649.2064138739 nan nan nan 0.04398051868390401 15086.710430813473
0.1345 0.46225197589626793 727229.1852426413 nan nan nan 0.044222659692477094 15199.505710254187
0.135 0.45849137645146654 726809.1552300293 nan nan nan 0.044465065573608596 15312.7210616974
0.1355 0.4547605367505151 726389.1250416732 nan nan nan 0.04470773427017913 15426.356483316447
0.136 0.45105836342585676 725969.0951938847 nan nan nan 0.04495066368504891 15540.41197518818
0.1365 0.44738502253966594 725549.063359122 nan nan nan 0.04519385182538414 15654.887537349094
0.137 0.4437403540784034 725129.0347830396 nan nan nan 0.0454372967193473 15769.783169456732
0.1375 0.4401232363857191 724709.0035470751 nan nan nan 0.04568099628872697 15885.098871975142
0.138 0.43653388175733204 724288.9776504745 nan nan nan 0.04592494853068065 16000.83464635454
0.1385 0.43297205511979137 723868.9474740503 nan nan nan 0.046169151343985304 16116.990492120614
0.139 0.4294377296767135 723448.9183505902 nan nan nan 0.04641360262381797 16233.56640963269
0.1395 0.42593102511339104 723028.8909005831 nan nan nan 0.04665830034292843 16350.562396927337
0.14 0.42245168942454336 722608.8577922747 nan nan nan 0.04690324250537503 16467.978454353954
0.1405 0.4189992591084867 722188.8282254402 nan nan nan 0.0471484271553865 16585.814582549
0.14100000000000001 0.41557261718326305 721768.7997408063 nan nan nan 0.0473938522354521 16704.070780328064
0.14150000000000001 0.4121728123825589 721348.7699080221 nan nan nan 0.04763951576290012 16822.74704837646
0.14200000000000002 0.40880037838837197 720928.7377645981 nan nan nan 0.04788541582420623 16941.84338756266
0.14250000000000002 0.4054552012864856 720508.7106451308 nan nan nan 0.0481315505686471 17061.35979888694
0.14300000000000002 0.4021366176537905 720088.6815824258 nan nan nan 0.04837791810936849 17181.29628261158
0.14350000000000002 0.3988448717650147 719668.6518752286 nan nan nan 0.048624516557537405 17301.65283957578
0.14400000000000002 0.39558005417090303 719248.6256854921 nan nan nan 0.0488713442022692 17422.429468653143
0.1445 0.392341169907831 718828.5949622926 nan nan nan 0.04911839918387615 17543.626170164644
0.145 0.3891268615096524 718408.5631035797 nan nan nan 0.0493656796748492 17665.242944835372
0.1455 0.385937836502803 717988.533571253 nan nan nan 0.04961318368764656 17787.279791733505
0.146 0.38277451148705144 717568.4993678107 nan nan nan 0.049860909256579114 17909.736712295
0.1465 0.3796368465618394 717148.4724447047 nan nan nan 0.05010885449630972 18032.61370522807
0.147 0.37652450308136676 716728.4420001821 nan nan nan 0.05035701768176697 18155.910768682767
0.1475 0.3734373687761298 716308.409840975 nan nan nan 0.05060539703129102 18279.6279021058
0.148 0.37037500675888674 715888.3756721646 nan nan nan 0.050853990901518605 18403.76510524692
0.1485 0.3673377613659086 715468.348935661 nan nan nan 0.05110279749125129 18528.322378501518
0.149 0.3643254316174525 715048.317835388 nan nan nan 0.05135181515756263 18653.299723241045
0.1495 0.3613375906595762 714628.2856290981 nan nan nan 0.05160104230288467 18778.697139478834
0.15 0.3583737092022595 714208.2534761137 nan nan nan 0.05185047732043046 18904.514625873515
0.1505 0.35543325866180203 713788.2198341265 nan nan nan 0.05210011841049299 19030.75218384514
0.151 0.3525168439119473 713368.1900471345 nan nan nan 0.052349963952701035 19157.40981252414
0.1515 0.34962419358055213 712948.157528386 nan nan nan 0.052600012324378456 19284.487510950425
0.152 0.34675446063837134 712528.1261065727 nan nan nan 0.052850261857802464 19411.985280458448
0.1525 0.34390838849109634 712108.0937027306 nan nan nan 0.05310071099230802 19539.903120516574
0.153 0.3410853438608531 711688.0624952789 nan nan nan 0.053351358211348024 19668.24102954888
0.1535 0.33828616789053345 711268.0265240108 nan nan nan 0.053602201933260755 19796.999006847804
0.154 0.3355095280181879 710847.9982085269 nan nan nan 0.05385324068235988 19926.17705192355
0.1545 0.33275576757824704 710427.9619325429 nan nan nan 0.05410447293169229 20055.775163450704
0.155 0.33002460031387865 710007.935864491 nan nan nan 0.05435589723170384 20185.793339977587
0.1555 0.3273158456016218 709587.9009846739 nan nan nan 0.05460751214261464 20316.23158269897
0.156 0.32462862111384544 709167.8660845018 nan nan nan 0.05485931614862028 20447.089892288375
0.1565 0.3219641262439416 708747.8357638293 nan nan nan 0.0551113077515963 20578.36826899308
0.157 0.31932200334287775 708327.8079433354 nan nan nan 0.05536348548924009 20710.06670979306
0.1575 0.31670191388008656 707907.776139016 nan nan nan 0.05561584795992957 20842.18521593208
0.158 0.3141038690035132 707487.7430561201 nan nan nan 0.05586839369297933 20974.7237872203
0.1585 0.31152778360737615 707067.71217697 nan nan nan 0.05612112133042575 21107.682423723498
0.159 0.3089736574271034 706647.6840402035 nan nan nan 0.05637402967493853 21241.06112791091
0.1595 0.3064415591707354 706227.655516573 nan nan nan 0.056627117355309065 21374.859898777308
0.16 0.3039307926063952 705807.6245966089 nan nan nan 0.056880383061869245 21509.078736694963
0.1605 0.30144220333013577 705387.5925883086 nan nan nan 0.05713382565250964 21643.717638207705
0.161 0.2989749136501584 704967.5678490293 nan nan nan 0.057387443949399 21778.77660493834
0.1615 0.2965292072025077 704547.5374075249 nan nan nan 0.05764123674671703 21914.2556363716
0.162 0.294104772155908 704127.5108521591 nan nan nan 0.057895202760125615 22050.15473243793
0.1625 0.2917022482207988 703707.4800271073 nan nan nan 0.058149340689772386 22186.473892862992
0.163 0.2893204152252244 703287.4494008946 nan nan nan 0.05840364926731474 22323.213116164872
0.1635 0.28695944735540385 702867.4185647769 nan nan nan 0.05865812732135325 22460.37240250598
0.164 0.28461923434006337 702447.392187834 nan nan nan 0.05891277364676252 22597.951751590866
0.1645 0.2822981610753309 702027.3638403714 nan nan nan 0.05916758706086182 22735.951162335896
0.165 0.2799979166829663 701607.3294865182 nan nan nan 0.05942256641700685 22874.37063241258
0.1655 0.2777177017799084 701187.3014790908 nan nan nan 0.05967771054609235 23013.210161227868
0.166 0.27545777475541977 700767.2696869557 nan nan nan 0.059933018214729177 23152.469748450407
0.1665 0.2732179767101899 700347.2424535099 nan nan nan 0.06018848833784275 23292.149392032617
0.167 0.27099790226465936 699927.2120000549 nan nan nan 0.060444119650094885 23432.249092922168
0.1675 0.26879786849963194 699507.18115399 nan nan nan 0.060699911093851894 23572.768851550874
0.168 0.26661751662168665 699087.1503182695 nan nan nan 0.06095586159008703 23713.708667483705
0.1685 0.2644565505261781 698667.1218333924 nan nan nan 0.06121197005550816 23855.068539962245
0.169 0.2623162985192663 698247.0911343058 nan nan nan 0.061468235488649825 23996.84846945619
0.1695 0.2601962203570511 697827.0601744324 nan nan nan 0.0617246567765864 24139.04845482582
0.17 0.25809507337586396 697407.0269392091 nan nan nan 0.06198123287410208 24281.668497520226
0.1705 0.2560128221777545 696986.9968092585 nan nan nan 0.062237962684700464 24424.708596798842
0.171 0.2539489736059557 696566.9731542493 nan nan nan 0.06249484493824181 24568.168753154347
0.1715 0.25190394254191883 696146.9426755743 nan nan nan 0.06275187848403144 24712.048967514806
0.17200000000000001 0.24987811512857125 695726.9141128286 nan nan nan 0.06300906232281771 24856.349240502474
0.17250000000000001 0.2478719667517978 695306.8800174907 nan nan nan 0.06326639543341255 25001.069572142533
0.17300000000000001 0.24588461239313497 694886.8540986667 nan nan nan 0.06352387676059697 25146.209962090565
0.17350000000000002 0.24391629697620004 694466.8274594944 nan nan nan 0.06378150521138429 25291.77041042672
0.17400000000000002 0.24196658648251892 694046.7968433236 nan nan nan 0.06403927979282595 25437.750917172823
0.17450000000000002 0.24003581095933318 693626.7626209959 nan nan nan 0.06429719964215033 25584.15148298534
0.17500000000000002 0.23812219980226523 693206.7362753496 nan nan nan 0.06455526363690052 25730.972108960523
0.17550000000000002 0.23622758873518201 692786.7067173013 nan nan nan 0.06481347078904796 25878.21279636163
0.176 0.2343519019839884 692366.6837066999 nan nan nan 0.0650718203259255 26025.873544971182
0.1765 0.2324945657564246 691946.653788703 nan nan nan 0.06533031119621821 26173.954353906254
0.177 0.2306551228137924 691526.6250876378 nan nan nan 0.06558894251932247 26322.4552257363
0.1775 0.22883378265352025 691106.6004947168 nan nan nan 0.06584771335324902 26471.376157279665
0.178 0.22702998760633025 690686.5701647088 nan nan nan 0.06610662275759328 26620.71715005611
0.1785 0.22524427729585897 690266.5479712955 nan nan nan 0.0663656697755621 26770.478202729515
0.179 0.22347683439917232 689846.5186790597 nan nan nan 0.06662485349982233 26920.659315452573
0.1795 0.22172607451453916 689426.490747514 nan nan nan 0.06688417307718385 27071.26048879909
0.18 0.21999225533011554 689006.4645154094 nan nan nan 0.06714362765118079 27222.28172114993
0.1805 0.21827532956517975 688586.4349481995 nan nan nan 0.06740321621546358 27373.72301222789
0.181 0.21657464559554218 688166.4109363614 nan nan nan 0.06766293790739486 27525.58436239452
0.1815 0.21489145876907337 687746.3783901387 nan nan nan 0.06792279195512628 27677.865772886827
0.182 0.21322529885216035 687326.351596057 nan nan nan 0.06818277736598989 27830.567244467507
0.1825 0.21157523353930296 686906.3251306027 nan nan nan 0.06844289336050756 27983.68877767252
0.183 0.20993988693445578 686486.2952304643 nan nan nan 0.06870313907883739 28137.230373632425
0.1835 0.20832084817638521 686066.2712621255 nan nan nan 0.0689635136773089 28291.19203092131
0.184 0.20671744140876883 685646.2466178868 nan nan nan 0.06922401626045621 28445.57374998253
0.1845 0.2051293931277855 685226.2218622693 nan nan nan 0.06948464608094787 28600.375532948077
0.185 0.20355617954497454 684806.1925695512 nan nan nan 0.06974540218632656 28755.59737709716
0.1855 0.20199941541086966 684386.1723461205 nan nan nan 0.0700062836604271 28911.239283247087
0.186 0.2004582381217495 683966.1433949198 nan nan nan 0.07026728962171967 29067.30125377322
0.1865 0.19893265972674815 683546.1217654336 nan nan nan 0.07052841942550922 29223.78328758725
0.187 0.1974214304758274 683126.0969488898 nan nan nan 0.07078967234101782 29380.685384320175
0.1875 0.1959241786871826 682706.0741993054 nan nan nan 0.0710510475057928 29538.007542020554
0.188 0.19444186403578903 682286.048324299 nan nan nan 0.07131254411162884 29695.749758072474
0.1885 0.19297274210856952 681866.0220186799 nan nan nan 0.07157416130995571 29853.91203002635
0.189 0.1915178136047514 681445.9994204728 nan nan nan 0.07183589810871839 30012.494361257483
0.1895 0.19007741636612724 681025.9757097142 nan nan nan 0.07209775387745841 30171.496750228947
0.19 0.18864977240050093 680605.9474485691 nan nan nan 0.0723597278974382 30330.91919771727
0.1905 0.18723449917729648 680185.9284831426 nan nan nan 0.0726218193614408 30490.76170378102
0.191 0.18583145123419315 679765.904858099 nan nan nan 0.07288402740511303 30651.024268649915
0.1915 0.18444103821565486 679345.8838892612 nan nan nan 0.07314635124841141 30811.70689241805
0.192 0.18306318237872676 678925.8602615048 nan nan nan 0.07340878995529404 30972.809575932944
0.1925 0.18169874022586058 678505.8364889034 nan nan nan 0.07367134288699398 31134.332316959466
0.193 0.18034736987574587 678085.8096780091 nan nan nan 0.07393400929669527 31296.275115070737
0.1935 0.17900836095653255 677665.78766132 nan nan nan 0.0741967884546596 31458.637970593933
0.194 0.17768210591920194 677245.7696546187 nan nan nan 0.07445967967329764 31621.420884935924
0.1945 0.17636785914241404 676825.7441616812 nan nan nan 0.07472268219400541 31784.623856747552
0.195 0.17506599980196555 676405.729722575 nan nan nan 0.0749857953460896 31948.246888159683
0.1955 0.1737759649750294 675985.7053694652 nan nan nan 0.07524901845591292 32112.289980415495
0.196 0.17249775842325143 675565.683835066 nan nan nan 0.0755123508919314 32276.753133035912
0.1965 0.17123072566174674 675145.6652066052 nan nan nan 0.07577579197684915 32441.636347441912
0.197 0.16997467484705334 674725.639941637 nan nan nan 0.07603934104304923 32606.939623276983
0.1975 0.16872964876848479 674305.615951604 nan nan nan 0.07630299734468474 32772.66296072032
0.198 0.16749514807056987 673885.5918382006 nan nan nan 0.07656676040068384 32938.80635955134
0.1985 0.16627006965455624 673465.573138748 nan nan nan 0.07683062954367553 33105.36981943421
0.199 0.16505510463272552 673045.548149999 nan nan nan 0.0770946040608101 33272.353340218084
0.1995 0.16385021682955633 672625.5257005992 nan nan nan 0.07735868333421538 33439.75692317002
0.2 0.1626547524746152 672205.5052354119 nan nan nan 0.0776228667096788 33607.58056892766
0.2005 0.16146848996242005 671785.4810711022 nan nan nan 0.07788715341307545 33775.82427549769
0.201 0.16029280610760113 671365.46031453 nan nan nan 0.07815154298832855 33944.48803930672
0.2015 0.15912609664068886 670945.436374985 nan nan nan 0.07841603487964577 34113.571859297335
0.202 0.15796899022920052 670525.4177513354 nan nan nan 0.07868062852138301 34283.07573472332
0.2025 0.1568208993843113 670105.392916101 nan nan nan 0.07894532349848539 34452.99966344348
0.203 0.15568146419477488 669685.3749461317 nan nan nan 0.07921011927045066 34623.343645750094
0.20350000000000001 0.15455001554377135 669265.3467527461 nan nan nan 0.07947501529769205 34794.10768142036
0.20400000000000001 0.1534275476921802 668845.3278241678 nan nan nan 0.07974001093553493 34965.29176938538
0.20450000000000002 0.15231314347232358 668425.3083252166 nan nan nan 0.0800051057428212 35136.895905393925
0.20500000000000002 0.15120673870373105 668005.285901544 nan nan nan 0.08027029914975102 35308.920090215324
0.20550000000000002 0.1501083340650794 667585.2635232673 nan nan nan 0.08053559062947081 35481.36432282743
0.20600000000000002 0.14901874317378477 667165.2448948458 nan nan nan 0.08080097969884416 35654.228601054565
0.20650000000000002 0.14793739855909038 666745.2228953035 nan nan nan 0.08106646584470406 35827.51292323309
0.20700000000000002 0.146863910454741 666325.1967961539 nan nan nan 0.0813320484387287 36001.217285849896
0.20750000000000002 0.14579815893093387 665905.181347761 nan nan nan 0.08159772685117392 36175.34169134533
0.20800000000000002 0.1447409766339946 665485.1567436004 nan nan nan 0.08186350032610144 36349.8861377943
0.2085 0.14369211081890151 665065.1389271655 nan nan nan 0.08212936844496335 36524.85062639202
0.209 0.14265059314567646 664645.1192941854 nan nan nan 0.08239533071717238 36700.235157004325
0.2095 0.14161584529085555 664225.0967769786 nan nan nan 0.08266138658671597 36876.0397286856
0.21 0.14058876108634716 663805.0750809513 nan nan nan 0.0829275354857723 37052.26434335526
0.2105 0.13956716099755279 663385.0541724965 nan nan nan 0.08319377692842574 37228.90900015775
0.211 0.13855179211212837 662965.0343025639 nan nan nan 0.08346011021069864 37405.973698970294
0.2115 0.13754257312314264 662545.0149836536 nan nan nan 0.08372653475856719 37583.45844223514
0.212 0.1365397109681222 662124.991124221 nan nan nan 0.08399305015369184 37761.36323115631
0.2125 0.13554304948948073 661704.9739583943 nan nan nan 0.08425965569387053 37939.68806760283
0.213 0.13455306666443076 661284.9554236773 nan nan nan 0.08452635069618673 38118.43295257314
0.2135 0.1335696694281088 660864.926977298 nan nan nan 0.08479313477475563 38297.597887305456
0.214 0.13259207967747338 660444.9087130403 nan nan nan 0.08506000733752461 38477.182870203695
0.2145 0.1316215129433007 660024.8895900856 nan nan nan 0.0853269680254627 38657.187901728
0.215 0.13065761329302902 659604.8680012799 nan nan nan 0.08559401638696626 38837.61298236478
0.2155 0.12970047040250168 659184.8516749914 nan nan nan 0.08586115196266238 39018.45811104058
0.216 0.1287504441768512 658764.8276466834 nan nan nan 0.08612837421484813 39199.72329142252
0.2165 0.12780610619197186 658344.8096463993 nan nan nan 0.08639568255864397 39381.40852374534
0.217 0.12686758009890567 657924.7880105777 nan nan nan 0.08666307646387462 39563.51380930632
0.2175 0.1259359674196372 657504.7693060935 nan nan nan 0.08693055552066835 39746.039146062685
0.218 0.12501161513821238 657084.7489886648 nan nan nan 0.08719811927564732 39928.984535455835
0.2185 0.12409348435523448 656664.7251829642 nan nan nan 0.08746576723172253 40112.34997823772
0.219 0.12318236314362731 656244.7031233362 nan nan nan 0.08773349881107013 40296.13547608977
0.2195 0.1222762478256988 655824.6897081432 nan nan nan 0.08800131356164036 40480.34102637565
0.22 0.12137604849461256 655404.6638069627 nan nan nan 0.08826921086513068 40664.96663022944
0.2205 0.12048125121630412 654984.6454696814 nan nan nan 0.08853719014448544 40850.01228895443
0.221 0.11959212321522593 654564.626771868 nan nan nan 0.08880525092232525 41035.47800116742
0.2215 0.1187078628551954 654144.6074618901 nan nan nan 0.08907339258861191 41221.3637675037
0.222 0.11782828474157993 653724.5847372232 nan nan nan 0.08934161452027131 41407.669589749596
0.2225 0.1169555752119501 653304.5708330761 nan nan nan 0.08960991636844373 41594.39546856021
0.223 0.1160881527402531 652884.5527932352 nan nan nan 0.08987829782217766 41781.54140379098
0.2235 0.11522653119484226 652464.5273524697 nan nan nan 0.0901467583452088 41969.10739270911
0.224 0.11437102151789826 652044.5073525927 nan nan nan 0.09041529755009592 42157.093435848685
0.2245 0.1135216888103528 651624.4911131659 nan nan nan 0.09068391497431057 42345.499532383044
0.225 0.1126789062162568 651204.4738011453 nan nan nan 0.09095261032171117 42534.325681684495
0.2255 0.11184231701819436 650784.4539529161 nan nan nan 0.09122138329830877 42723.57188085844
0.226 0.11101137314815035 650364.4337841483 nan nan nan 0.09149023334874422 42913.2381321854
0.2265 0.11018581919405593 649944.415594136 nan nan nan 0.09175916008378161 43103.32443166072
0.227 0.10936556922537514 649524.3957816652 nan nan nan 0.09202816298288997 43293.83077821949
0.2275 0.1085516519489317 649104.3790856468 nan nan nan 0.0922972416106507 43484.75717063069
0.228 0.10774373190090812 648684.3563114317 nan nan nan 0.09256639542796329 43676.103606615296
0.2285 0.10694141117335558 648264.3328110008 nan nan nan 0.09283562407604534 43867.87008555117
0.229 0.10614498312344615 647844.3172243445 nan nan nan 0.09310492707057035 44060.05660871571
0.2295 0.10535459268373111 647424.2976400431 nan nan nan 0.09337430382886046 44252.66317527984
0.23 0.10456835843627899 647004.278392935 nan nan nan 0.09364375415373087 44445.68978552975
0.2305 0.10378771728971253 646584.2585912627 nan nan nan 0.09391327739809387 44639.13644100311
0.231 0.10301299257055929 646164.2427999788 nan nan nan 0.09418287316072156 44833.003142489186
0.2315 0.10224387228341475 645744.2223567689 nan nan nan 0.0944525409447578 45027.28989075121
0.232 0.10147920807321807 645324.2035411499 nan nan nan 0.0947222803665619 45221.99668690313
0.2325 0.10071917902982457 644904.1860348093 nan nan nan 0.09499209105665139 45417.12353096119
0.233 0.0999648286386587 644484.164761943 nan nan nan 0.09526197252795704 45612.670423435615
0.2335 0.09921457667341238 644064.1448525774 nan nan nan 0.0955319244623252 45808.637364815535
0.234 0.098469565250646 643644.1292618928 nan nan nan 0.09580194638058075 46005.02435130747
0.23450000000000001 0.09772975119389873 643224.1058052575 nan nan nan 0.09607203801032012 46201.83137983611
0.23500000000000001 0.0969951510961088 642804.086642311 nan nan nan 0.09634219888937773 46399.05845587424
0.23550000000000001 0.09626578050801184 642384.0635699651 nan nan nan 0.09661242844263376 46596.70558359371
0.23600000000000002 0.09554220457293879 641964.0412006462 nan nan nan 0.09688272633849754 46794.77276218136
0.23650000000000002 0.09482336039879154 641544.0210472024 nan nan nan 0.09715309223966197 46993.259990299375
0.23700000000000002 0.09410943672008838 641123.9998460137 nan nan nan 0.09742352565205163 47192.16726662523
0.23750000000000002 0.09340085917172106 640703.9833819788 nan nan nan 0.09769402634596147 47391.494590843184
0.23800000000000002 0.0926965388370001 640283.9597029041 nan nan nan 0.09796459383055837 47591.241963756576
0.23850000000000002 0.09199587374177949 639863.9406745842 nan nan nan 0.0982352278814474 47791.40938550993
0.23900000000000002 0.09130008872647932 639443.9218799957 nan nan nan 0.0985059281857838 47991.996859810584
0.23950000000000002 0.09060842298576678 639023.897303828 nan nan nan 0.09877669434944558 48193.004386509194
0.24 0.08992050169072467 638603.8779859532 nan nan nan 0.0990475259112624 48394.43196375061
0.2405 0.08923680994553544 638183.8529630468 nan nan nan 0.09931842244506943 48596.27959163636
0.241 0.08855734517641631 637763.8326778032 nan nan nan 0.09958938348787585 48798.54726925218
0.2415 0.08788260908856027 637343.8144755259 nan nan nan 0.09986040878455571 49001.23499600548
0.242 0.08721132823272326 636923.7931939908 nan nan nan 0.10013149794056406 49204.34276905073
0.2425 0.08654453163287569 636503.7731978272 nan nan nan 0.10040265064276901 49407.8705922866
0.243 0.0858825194806918 636083.7543642668 nan nan nan 0.10067386660043548 49611.818462355775
0.2435 0.08522374187812753 635663.7348221482 nan nan nan 0.10094514555205428 49816.186377236845
0.244 0.084569035780126 635243.7148583306 nan nan nan 0.10121648709035247 50020.974336702886
0.2445 0.08391847010638223 634823.6890823077 nan nan nan 0.10148789086110173 50226.18233988273
0.245 0.08327084266087938 634403.6653763291 nan nan nan 0.10175935666653228 50431.81038862211
0.2455 0.08262641496985391 633983.6458911599 nan nan nan 0.10203088417052487 50637.858485072684
0.246 0.0819855963123375 633563.6237555676 nan nan nan 0.10230247298326768 50844.326626923874
0.2465 0.08134718829771687 633143.5981016431 nan nan nan 0.1025741228000143 51051.214813775034
0.247 0.08071247439027607 632723.5763826048 nan nan nan 0.10284583332509416 51258.523046876224
0.2475 0.08008100803770582 632303.5582714451 nan nan nan 0.10311760427799539 51466.25132525338
0.248 0.07945283062394888 631883.5345821631 nan nan nan 0.10338943544403915 51674.39964679229
0.2485 0.07882702944202462 631463.5115898339 nan nan nan 0.10366132639515878 51882.968009263626
0.249 0.07820388575597503 631043.4852049598 nan nan nan 0.1039332768409078 52091.95641816257
0.2495 0.07758316528922257 630623.4659900733 nan nan nan 0.10420528645795656 52301.36487510887
0.25 0.07696510248819272 630203.4440547256 nan nan nan 0.10447735475457418 52511.193376408024
0.2505 0.0763500941652825 629783.4184542136 nan nan nan 0.10474948150612697 52721.44192236294
0.251 0.07573734210460618 629363.3948772572 nan nan nan 0.10502166629189849 52932.110514813445
0.2515 0.07512705220346866 628943.3773281567 nan nan nan 0.1052939089183585 53143.19915233122
0.252 0.07452154445731599 628523.3545468806 nan nan nan 0.10556620901154928 53354.707837300215
0.2525 0.07391809666728687 628103.3322352435 nan nan nan 0.10583856616526885 53566.63656825006
0.253 0.07331684590237908 627683.3098965277 nan nan nan 0.10611097986710388 53778.98534418125
0.2535 0.07271847499000735 627263.289718057 nan nan nan 0.1063834499232102 53991.75416282998
0.254 0.07212204029701877 626843.2685779679 nan nan nan 0.10665597602629893 54204.94302377863
0.2545 0.07152643392283818 626423.2457610021 nan nan nan 0.10692855779386952 54418.551926382
0.255 0.07093304895085731 626003.227729241 nan nan nan 0.10720119505292619 54632.58087266402
0.2555 0.07034047219858713 625583.2067439086 nan nan nan 0.10747388747351115 54847.029860786635
0.256 0.06974935371453675 625163.1838762701 nan nan nan 0.10774663458362499 55061.89889226815
0.2565 0.06915993920354352 624743.1608607509 nan nan nan 0.10801943597765236 55277.18796456893
0.257 0.06857222634592633 624323.144561043 nan nan nan 0.1082922912064533 55492.89707889685
0.2575 0.06798575503000434 623903.1220993926 nan nan nan 0.10856520001212852 55709.02623621427
0.258 0.0674004011329325 623483.1034592232 nan nan nan 0.10883816177280022 55925.57543352724
0.2585 0.0668165823407676 623063.0834331777 nan nan nan 0.10911117623061324 56142.544667991686
0.259 0.06623420989057649 622643.0616081413 nan nan nan 0.10938424308247303 56359.93393827506
0.2595 0.06565239276134151 622223.0439037107 nan nan nan 0.10965736200963559 56577.74324640366
0.26 0.06507085025793073 621803.0242203278 nan nan nan 0.10993053243261972 56795.97259230243
0.2605 0.06449012454172065 621383.0080809447 nan nan nan 0.11020375376114024 57014.621974433176
0.261 0.06390928507244391 620962.9838908062 nan nan nan 0.11047702548226451 57233.69139385819
0.2615 0.06332928013003271 620542.9681198082 nan nan nan 0.11075034704959645 57453.18085101265
0.262 0.06275017862734587 620122.9485338465 nan nan nan 0.11102371786706375 57673.090344425276
0.2625 0.06217285808171706 619702.9255772958 nan nan nan 0.11129713774613507 57893.419871382124
0.263 0.0615955861796146 619282.907120685 nan nan nan 0.11157060624151277 58114.16943128824
0.2635 0.061017976156060305 618862.8909755345 nan nan nan 0.11184412284302303 58335.33902280583
0.264 0.060441098670790276 618442.8691771099 nan nan nan 0.11211768707580799 58556.928644663036
0.2645 0.059865013394994414 618022.8519431604 nan nan nan 0.11239129864082192 58778.93829815302
0.265 0.059290926692546576 617602.8326302398 nan nan nan 0.11266495710516945 59001.36798441588
0.2655 0.058717652201175925 617182.8121375889 nan nan nan 0.11293866204092046 59224.21769915355
0.266 0.05814576006579077 616762.7984271126 nan nan nan 0.11321241307782398 59447.487447436375
0.2665 0.057575760894272104 616342.7771270046 nan nan nan 0.11348620974197118 59671.177228289635
0.267 0.057007879147197175 615922.7606496814 nan nan nan 0.11376005162634369 59895.28704094175
0.2675 0.05644127222599237 615502.741212169 nan nan nan 0.11403393838264236 60119.81688624443
0.268 0.05587590810145693 615082.7254180536 nan nan nan 0.1143078694984386 60344.76676123193
0.2685 0.055312585638172325 614662.7068649248 nan nan nan 0.11458184405323012 60570.13667140018
0.269 0.054751315118490844 614242.6953699698 nan nan nan 0.11485586153931385 60795.92661593048
0.2695 0.05419291956221563 613822.6745551309 nan nan nan 0.11512992131440916 61022.136594426054
0.27 0.05363671860758631 613402.6609380919 nan nan nan 0.1154040228887299 61248.76660562445
0.2705 0.053083326989445075 612982.6424647864 nan nan nan 0.11567816591180827 61475.816655078605
0.271 0.05253276575588691 612562.6287288426 nan nan nan 0.11595234990036687 61703.286740992815
0.2715 0.051984581002290704 612142.6121561265 nan nan nan 0.11622657434295798 61931.176859509615
0.272 0.05143997099422205 611722.5940633285 nan nan nan 0.11650083881761282 62159.48701099901
0.2725 0.05089868472475579 611302.5760670276 nan nan nan 0.1167751428629593 62388.21719446786
0.273 0.050361659904440186 610882.5645114201 nan nan nan 0.11704948626849232 62617.36741294235
0.2735 0.049828391626976186 610462.549159008 nan nan nan 0.11732386862843909 62846.937664342346
0.274 0.0492990175002161 610042.5363470274 nan nan nan 0.11759828948429259 63076.92794848448
0.2745 0.04877350229309357 609622.5230722508 nan nan nan 0.11787274838410634 63307.33826749284
0.275 0.04825188495316308 609202.5067079258 nan nan nan 0.11814724505994428 63538.16862643708
0.2755 0.04773461081730253 608782.4939901745 nan nan nan 0.11842177907198709 63769.41902674362
0.276 0.047222066777071796 608362.4771293001 nan nan nan 0.11869635014515052 64001.08946577177
0.2765 0.04671429359710318 607942.4654288822 nan nan nan 0.11897095802429856 64233.179940956565
0.277 0.04621088919664609 607522.451201711 nan nan nan 0.11924560187068887 64465.69044815038
0.2775 0.04571200272995701 607102.438062881 nan nan nan 0.11952028091863591 64698.62098616163
0.278 0.0452190781053098 606682.4222789571 nan nan nan 0.11979499473328954 64931.97155009439
0.2785 0.04473249199919436 606262.4115682371 nan nan nan 0.12006974279466909 65165.74213730618
0.279 0.04425109388880703 605842.3958690587 nan nan nan 0.12034452437069762 65399.932749147854
0.2795 0.043774975467449066 605422.384468559 nan nan nan 0.12061933887418445 65634.54338514926
0.28 0.04330589718013808 605002.3692898538 nan nan nan 0.12089418596641201 65869.57404372428
0.2805 0.042843019543246354 604582.3599705253 nan nan nan 0.1211690650938135 66105.02472123233
0.281 0.04238680382873463 604162.3466325095 nan nan nan 0.12144397548523082 66340.89541775895
0.28150000000000003 0.041937402287165804 603742.3331758202 nan nan nan 0.12171891682171125 66577.18613634784
0.28200000000000003 0.041494467328081486 603322.3189036829 nan nan nan 0.12199388888955917 66813.89687934484
0.28250000000000003 0.04105887293476036 602902.3100890673 nan nan nan 0.12226889109437772 67051.02764955371
0.28300000000000003 0.04063042762364703 602482.2947784924 nan nan nan 0.12254392278983472 67288.57844415084
0.28350000000000003 0.040208384587966106 602062.2853093536 nan nan nan 0.12281898333479929 67526.54926499816
0.28400000000000003 0.03979359543448625 601642.2743043271 nan nan nan 0.12309407219887766 67764.9401150728
0.28450000000000003 0.03938673721409511 601222.2588412418 nan nan nan 0.12336918869978664 68003.75099417308
0.28500000000000003 0.038988496383150356 600802.2493617877 nan nan nan 0.12364433250275604 68242.98190723815
0.28550000000000003 0.03859789040066611 600382.235215342 nan nan nan 0.12391950310783924 68482.63285676933
0.28600000000000003 0.03821562264663824 599962.2221941082 nan nan nan 0.1241947000569165 68722.7038399563
0.28650000000000003 0.03784133710014052 599542.2123384948 nan nan nan 0.12446992287798406 68963.19485590835
0.28700000000000003 0.03747610535721729 599122.1974689047 nan nan nan 0.12474517098814815 69204.1059073936
0.28750000000000003 0.037119281535563264 598702.1899971858 nan nan nan 0.12502044388384376 69445.43699678895
0.28800000000000003 0.036771250652468605 598282.1697567648 nan nan nan 0.1252957411746119 69687.18812329476
0.2885 0.0364319725382751 597862.1607427797 nan nan nan 0.12557106256304126 69929.35929043623
0.289 0.03610170218695526 597442.1496106696 nan nan nan 0.12584640754629117 70171.95049666305
0.2895 0.03578072081947851 597022.132207651 nan nan nan 0.12612177582610973 70414.96174530873
0.29 0.035468560721324954 596602.1224791248 nan nan nan 0.1263971670809203 70658.39304225754
0.2905 0.035165345407646334 596182.1101299521 nan nan nan 0.12667258061552183 70902.24438922302
0.291 0.03487142661742602 595762.0976645652 nan nan nan 0.12694801597967112 71146.51578560588
0.2915 0.034587071508720243 595342.0876903182 nan nan nan 0.12722347258871947 71391.20723054672
0.292 0.03431252770224909 594922.0760005323 nan nan nan 0.1274989500207478 71636.31872427544
0.2925 0.03404789150785888 594502.0605048321 nan nan nan 0.12777444775760904 71881.85027107883
0.293 0.033793183726170614 594082.048705704 nan nan nan 0.1280499655377331 72127.80187026954
0.2935 0.03354652775182896 593662.0366506171 nan nan nan 0.12832550301412596 72374.17351988066
0.294 0.03330986592794644 593242.0223966512 nan nan nan 0.12860105964811738 72620.96521555235
0.2945 0.0330833179491392 592822.0121086877 nan nan nan 0.12887663508853733 72868.17696000618
0.295 0.032866275511790013 592401.9989084963 nan nan nan 0.12915222874348858 73115.80875267359
0.2955 0.0326580879870562 591981.9855235898 nan nan nan 0.1294278401681801 73363.86059706315
0.296 0.03245922385057111 591561.9731312422 nan nan nan 0.1297034689653952 73612.33249553213
0.2965 0.03226982808366291 591141.9638048168 nan nan nan 0.12997911480894664 73861.22444845337
0.297 0.03208951108983492 590721.9495885829 nan nan nan 0.13025477702438593 74110.53644912687
0.2975 0.03191829542986218 590301.9389687332 nan nan nan 0.13053045527406784 74360.26849348957
0.298 0.03175625957315532 589881.9280985737 nan nan nan 0.13080614902903026 74610.42057959372
0.2985 0.03160301443852525 589461.9168479475 nan nan nan 0.1310818578547764 74860.9927035968
0.299 0.03145809236950781 589041.9057853599 nan nan nan 0.13135758155577718 75111.98486383844
0.2995 0.03132207111642696 588621.8970384112 nan nan nan 0.13163331965091093 75363.39705700267
0.3 0.031194642280412282 588201.8844503341 nan nan nan 0.13190907163060794 75615.22928132194
0.3005 0.031074586682204065 587781.87370352 nan nan nan 0.13218483713275964 75867.48153815049
0.301 0.030962771250568944 587361.8631947294 nan nan nan 0.1324606154070858 76120.15382509449
0.3015 0.030859377784290532 586941.8524478702 nan nan nan 0.13273640597525674 76373.24614083694
0.302 0.030763604011254452 586521.8410156372 nan nan nan 0.13301220865020344 76626.758483143
0.3025 0.03067639442284902 586101.8294105142 nan nan nan 0.13328802328577627 76880.69085439721
0.303 0.03059726485825967 585681.8207326158 nan nan nan 0.13356384985708575 77135.04325245625
0.3035 0.030524710759945 585261.8102998158 nan nan nan 0.13383968833977145 77389.81568244495
0.304 0.030459799840115476 584841.8019095178 nan nan nan 0.13411553860640923 77645.00814574043
0.3045 0.030401696240198964 584421.7909831625 nan nan nan 0.13439140062070123 77900.62064395417
0.305 0.030350508590092487 584001.779944574 nan nan nan 0.1346672742012959 78156.65317426375
0.3055 0.030305769863455134 583581.7741222037 nan nan nan 0.13494315933034703 78413.10573234371
0.306 0.0302667408280823 583161.760332609 nan nan nan 0.1352190556535041 78669.97832409968
0.3065 0.03023400973123887 582741.7527533369 nan nan nan 0.1354949634969407 78927.27094689617
0.307 0.030207426703792402 582321.743985631 nan nan nan 0.1357708829798089 79184.98359353257
0.3075 0.03018618789927355 581901.7332343654 nan nan nan 0.1360468141067483 79443.11626554906
0.308 0.030170528892753484 581481.7278704919 nan nan nan 0.13632275706437594 79701.66896492882
0.3085 0.030161226415800962 581061.7173636233 nan nan nan 0.13659871184667985 79960.64168857333
0.309 0.03015743636167508 580641.7078139003 nan nan nan 0.1368746784814869 80220.0344389366
0.3095 0.030157840969352825 580221.702419643 nan nan nan 0.13715065711158736 80479.84721611349
0.31 0.03016427276029937 579801.6933963395 nan nan nan 0.1374266478842945 80740.08002211133
0.3105 0.030175303905859763 579381.6853744098 nan nan nan 0.1377026509027276 81000.73286007589
0.311 0.030190481432076397 578961.674820922 nan nan nan 0.13797866646808177 81261.80572693021
0.3115 0.030209763926902097 578541.6683195028 nan nan nan 0.13825469474401791 81523.29862137602
0.312 0.030231992315227302 578121.6604288585 nan nan nan 0.13853073575186153 81785.2115457749
0.3125 0.030257481492679754 577701.6548372881 nan nan nan 0.1388067897045532 82047.54450193603
0.313 0.030285168983083196 577281.6446082528 nan nan nan 0.13908285690660302 82310.29748657462
0.3135 0.03031661179161322 576861.6407154633 nan nan nan 0.13935893765100793 82573.47049903899
0.314 0.030349610188077653 576441.6344851449 nan nan nan 0.13963503230276655 82837.06354081167
0.3145 0.030384560543974894 576021.6279441668 nan nan nan 0.1399111411236853 83101.07660837585
0.315 0.030420950298009067 575601.6213823732 nan nan nan 0.14018726442484444 83365.50970228747
0.3155 0.030458929214341707 575181.6162070889 nan nan nan 0.1404634023573654 83630.36282550606
0.316 0.030499016014949372 574761.606085552 nan nan nan 0.1407395552510197 83895.63597685701
0.3165 0.030540907393211962 574341.6025618089 nan nan nan 0.14101572351137037 84161.32914781969
0.317 0.0305840742901407 573921.5987432624 nan nan nan 0.14129190745878165 84427.44233849904
0.3175 0.03062814998924583 573501.5918653003 nan nan nan 0.1415681076458845 84693.9755494738
0.318 0.030673552861099303 573081.5849736526 nan nan nan 0.14184432440870956 84960.92878186538
0.3185 0.030720248537740368 572661.5798099315 nan nan nan 0.14212055814921598 85228.30203503346
0.319 0.03076705452205538 572241.5727445194 nan nan nan 0.14239680943154615 85496.09531428039
0.3195 0.030813905491732407 571821.565981797 nan nan nan 0.14267307871794557 85764.30861590507
0.32 0.030860532607274435 571401.5622786875 nan nan nan 0.14294936642271452 86032.94193835417
0.3205 0.030908158989562683 570981.5572435291 nan nan nan 0.14322567287569568 86301.99527765044
0.321 0.030954412038537157 570561.5533968948 nan nan nan 0.14350199838354832 86571.46863430543
0.3215 0.030999881473200017 570141.54669036 nan nan nan 0.1437783433570045 86841.36200546047
0.322 0.031045314117528866 569721.5422732382 nan nan nan 0.14405470819445387 87111.67539651669
0.3225 0.031090246448095056 569301.5417303492 nan nan nan 0.14433109327376342 87382.40880815698
0.323 0.031133566366470435 568881.5395286871 nan nan nan 0.14460749902635936 87653.56223993527
0.3235 0.03117640128337044 568461.5368940287 nan nan nan 0.1448839259455571 87925.13568809241
0.324 0.03121800070384453 568041.5386503104 nan nan nan 0.1451603746161941 88197.12915752518
0.3245 0.03125767988702287 567621.536950474 nan nan nan 0.14543684523692382 88469.54264933908
0.325 0.031294163906770846 567201.5366136789 nan nan nan 0.1457133379625356 88742.37616690225
0.3255 0.03132801412177765 566781.5374795822 nan nan nan 0.14598985297031308 89015.62970501972
0.326 0.03135958482178374 566361.5364599212 nan nan nan 0.14626639086786639 89289.30326873413
0.3265 0.0313885832431613 565941.536053644 nan nan nan 0.146542952224424 89563.39686494989
0.327 0.031415947375268954 565521.5356199242 nan nan nan 0.146819537259843 89837.91048970833
0.3275 0.03144009761924091 565101.5336488716 nan nan nan 0.14709614623971884 90112.84414221068
0.328 0.031461606852654395 564681.5331854918 nan nan nan 0.14737277946918273 90388.19782207433
0.3285 0.0314805745633467 564261.5345422938 nan nan nan 0.14764943725557755 90663.9715274868
0.329 0.03149730848992008 563841.5348313907 nan nan nan 0.14792611985002854 90940.16525776427
0.3295 0.031512202302972296 563421.5343813292 nan nan nan 0.14820282751855834 91216.77901018449
0.33 0.031524765558805186 563001.5307175713 nan nan nan 0.14847956104119903 91493.81278419716
0.3305 0.031535114442390655 562581.5323296182 nan nan nan 0.14875632093305874 91771.26657703555
0.331 0.031542194082521305 562161.5327824287 nan nan nan 0.14903310769049347 92049.14039080066
0.3315 0.03154627866115885 561741.5304228407 nan nan nan 0.14930992171305327 92327.43422677739
0.332 0.03154733676948528 561321.5311613088 nan nan nan 0.1495867632558807 92606.14808781385
0.3325 0.03154523843494074 560901.5312327107 nan nan nan 0.1498636328708065 92885.28197406372
0.333 0.03153995194862867 560481.53061567 nan nan nan 0.15014053063840382 93164.8358844621
0.3335 0.03153135437312453 560061.5319018135 nan nan nan 0.1504174568945184 93444.80982058906
0.334 0.03151927306924922 559641.5305980628 nan nan nan 0.15069441203993017 93725.20378193879
0.3345 0.03150518227135879 559221.5277337305 nan nan nan 0.1509713964667185 94006.01776842111
0.335 0.03148801433986452 558801.5309534414 nan nan nan 0.15124841071082767 94287.25178120848
0.3355 0.031467787118002154 558381.5307118186 nan nan nan 0.15152545528637856 94568.90581582257
0.336 0.03144403825403153 557961.5303181681 nan nan nan 0.15180253061396184 94850.97987558082
0.3365 0.031417196860854354 557541.5302311296 nan nan nan 0.15207963729450172 95133.47396125823
0.337 0.031386711476863116 557121.5330951355 nan nan nan 0.15235677547708257 95416.38807487095
0.3375 0.03135321292372002 556701.5325153492 nan nan nan 0.15263394563166424 95699.7222121431
0.338 0.03131588421506563 556281.5338070712 nan nan nan 0.1529111480237514 95983.47637270903
0.3385 0.031275476310325824 555861.5363120197 nan nan nan 0.1531883829505854 96267.65055902347
0.339 0.031231267699058627 555441.5351121376 nan nan nan 0.1534656505816002 96552.24476880979
0.3395 0.031183980996447286 555021.5353788681 nan nan nan 0.15374295137135002 96837.25900320592
0.34 0.031132132295159803 554601.5359582584 nan nan nan 0.15402028547208216 97122.69326062404
0.3405 0.031075903899189475 554181.5382077147 nan nan nan 0.15429765298366846 97408.54754334896
0.341 0.031016509624435445 553761.5411979827 nan nan nan 0.15457505445902422 97694.82185356774
0.3415 0.03095299578063015 553341.5405472617 nan nan nan 0.1548524904168215 97981.51619193934
0.342 0.030885653130952147 552921.541399864 nan nan nan 0.15512996123172662 98268.63055220299
0.3425 0.030814090608656853 552501.5433606989 nan nan nan 0.15540746726435992 98556.16493862483
0.343 0.030739022519932813 552081.5493314667 nan nan nan 0.1556850089792431 98844.11935068369
0.3435 0.030659421569403857 551661.5508490186 nan nan nan 0.1559625869860484 99132.49378793538
0.34400000000000003 0.03057670042197267 551241.5560675832 nan nan nan 0.15624020181915585 99421.28825449894
0.34450000000000003 0.030489882689842516 550821.5565859401 nan nan nan 0.15651785410567748 99710.50274737253
0.34500000000000003 0.0303987114488453 550401.5593311804 nan nan nan 0.15679554416261537 100000.13727267408
0.34550000000000003 0.030304382809753838 549981.5644981447 nan nan nan 0.15707327237812432 100290.191831661
0.34600000000000003 0.030205755803776886 549561.5669876256 nan nan nan 0.1573510392620464 100580.66642594698
0.34650000000000003 0.03010329767324399 549141.5662131897 nan nan nan 0.15762884522216541 100871.56105480445
0.34700000000000003 0.029996930065362352 548721.5725574945 nan nan nan 0.15790669068230148 101162.87571515083
0.34750000000000003 0.029887043767306637 548301.5768272689 nan nan nan 0.15818457594176966 101454.61040158734
0.34800000000000003 0.029772773396635224 547881.5788747284 nan nan nan 0.1584625016524298 101746.76511740718
0.34850000000000003 0.029654820777069983 547461.5847396239 nan nan nan 0.15874046833990554 102039.33986304638
0.34900000000000003 0.029533369884915138 547041.5903078916 nan nan nan 0.15901847645753225 102332.33464026706
0.34950000000000003 0.02940805972091619 546621.5991411589 nan nan nan 0.15929652654207865 102625.7494469692
0.35000000000000003 0.029279078209477623 546201.6031939085 nan nan nan 0.15957461898980574 102919.5842815569
0.35050000000000003 0.029147305439973344 545781.6094686559 nan nan nan 0.15985275442225863 103213.83914686262
0.35100000000000003 0.029012277978947613 545361.617139246 nan nan nan 0.1601309331765109 103508.5140456203
0.35150000000000003 0.028874207265433046 544941.6204981178 nan nan nan 0.16040915558578883 103803.60897963119
0.352 0.028733049001948705 544521.6268580896 nan nan nan 0.1606874222938903 104099.1239428367
0.3525 0.028588008369433173 544101.6355518403 nan nan nan 0.16096573340193845 104395.05893911993
0.353 0.02843932419489587 543681.6443754478 nan nan nan 0.16124408933398898 104691.41396324856
0.3535 0.028287014531946254 543261.6554341244 nan nan nan 0.16152249046608239 104988.18900865316
0.354 0.028131402804814597 542841.6641576067 nan nan nan 0.1618009372200036 105285.38407846211
0.3545 0.027972393419848626 542421.6752406796 nan nan nan 0.16207942986734597 105582.99916924498
0.355 0.027809934633603876 542001.6840501748 nan nan nan 0.16235796913397013 105881.03428205069
0.3555 0.02764367800650151 541581.691745495 nan nan nan 0.16263655513143926 106179.48942021272
0.356 0.02747420798957735 541161.7041611802 nan nan nan 0.162915188087569 106478.36458235302
0.3565 0.027301472695871094 540741.7111353093 nan nan nan 0.16319386856766438 106777.65977011541
0.357 0.027126343619579198 540321.7227624895 nan nan nan 0.16347259665732594 107077.37497930553
0.3575 0.02694769694976721 539901.732293571 nan nan nan 0.16375137271413207 107377.5102083929
0.358 0.026765705636803475 539481.7472023057 nan nan nan 0.16403019687901974 107678.06545682272
0.3585 0.02657993341421616 539061.757672131 nan nan nan 0.164309069320307 107979.04072487059
0.359 0.026391949492177623 538641.769556768 nan nan nan 0.16458799010479055 108280.43601422856
0.3595 0.026200119347646197 538221.7823390459 nan nan nan 0.164866959300214 108582.25132842342
0.36 0.02600512701499349 537801.793849905 nan nan nan 0.16514597720039587 108884.4866679081
0.3605 0.02580747068220231 537381.806927329 nan nan nan 0.16542504379143907 109187.14203262399
0.361 0.02560689935113477 536961.8199843713 nan nan nan 0.16570415918166065 109490.21741944643
0.3615 0.02540413566519772 536541.83626452 nan nan nan 0.16598332325743292 109793.71283192834
0.362 0.02520001277597114 536121.848404442 nan nan nan 0.16626253620005504 110097.62826602386
0.3625 0.024992272120842273 535701.8583781819 nan nan nan 0.16654179797556315 110401.9637152445
0.363 0.024781851576543463 535281.8762297097 nan nan nan 0.16682110879040757 110706.71918081677
0.3635 0.024568347627642394 534861.8913182721 nan nan nan 0.16710046876135962 111011.89466330611
0.364 0.024352683153526598 534441.9000415837 nan nan nan 0.16737987809458615 111317.49016649327
0.3645 0.0241354255480864 534021.9133010008 nan nan nan 0.16765933679180728 111623.50569704258
0.365 0.02391667674256229 533601.9300113245 nan nan nan 0.16793884513580837 111929.94125528733
0.3655 0.023695916992643364 533181.9450883789 nan nan nan 0.16821840300457197 112236.79684117065
0.366 0.023473488126678026 532761.9557850047 nan nan nan 0.168498010221397 112544.07245437101
0.3665 0.023249085376168536 532341.9712100958 nan nan nan 0.16877766652675544 112851.7680934271
0.367 0.023023246904720608 531921.9838160526 nan nan nan 0.16905737184013991 113159.88375657357
0.3675 0.022795384565542365 531501.9990414833 nan nan nan 0.16933712577764976 113468.41944683084
0.368 0.022566174069682934 531082.0171787121 nan nan nan 0.16961692821011903 113777.37515661748
0.3685 0.02233620803800599 530662.0260355086 nan nan nan 0.16989677914993362 114086.7508884064
0.369 0.02210497763575702 530242.0467782185 nan nan nan 0.17017667859014307 114396.54664017478
0.3695 0.021872510789573817 529822.0615752379 nan nan nan 0.17045662633561207 114706.76241261035
0.37 0.02163973689669076 529402.0757741414 nan nan nan 0.17073662211762272 115017.39820545742
0.3705 0.02140611406298413 528982.0898816469 nan nan nan 0.17101666593047465 115328.45401970368
0.371 0.02117220529647305 528562.1082459339 nan nan nan 0.17129675777075284 115639.92985326936
0.3715 0.02093822230665997 528142.1217148642 nan nan nan 0.17157689761037778 115951.82570350602
0.372 0.0207023238586462 527722.1374188265 nan nan nan 0.17185708508898756 116264.14157451672
0.3725 0.02046563605717693 527302.1538466262 nan nan nan 0.17213731998777893 116576.87746715166
0.373 0.02022803907511176 526882.1688822174 nan nan nan 0.17241760230568343 116890.03338070615
0.3735 0.01998903547740471 526462.1866081395 nan nan nan 0.17269793173404105 117203.60931187191
0.374 0.01974930659203098 526042.2040965328 nan nan nan 0.17297830814122647 117517.605264917
0.3745 0.01950903609539496 525622.2180799495 nan nan nan 0.17325873136993766 117832.02123459056
0.375 0.019267749290654564 525202.2330314207 nan nan nan 0.17353920096711203 118146.85722558398
0.3755 0.019024958201374547 524782.2495564474 nan nan nan 0.1738197167828971 118462.11323541224
0.376 0.018780973778284533 524362.2663554061 nan nan nan 0.17410027848685156 118777.7892652987
0.3765 0.01853517136670303 523942.28344019974 nan nan nan 0.1743808857795618 119093.88531978655
0.377 0.018287662809101237 523522.30079001025 nan nan nan 0.17466153863104397 119410.40139545957
0.3775 0.018038720034111267 523102.31500903686 nan nan nan 0.17494223664249603 119727.33749068335
0.378 0.017788850431559027 522682.33629430784 nan nan nan 0.1752229795667804 120044.69360547105
0.3785 0.01753752377681408 522262.3481457627 nan nan nan 0.17550376688039454 120362.46973882499
0.379 0.01728400943477055 521842.36747822294 nan nan nan 0.1757845982406979 120680.66588958188
0.3795 0.01702853119784388 521422.38747232023 nan nan nan 0.17606547291737137 120999.28205916061
0.38 0.01677098327556412 521002.40393838746 nan nan nan 0.1763463907637393 121318.3182539726
0.3805 0.016511241102087564 520582.4193700049 nan nan nan 0.1766273514683502 121637.77446925365
0.381 0.016249479460275395 520162.4359573839 nan nan nan 0.17690835474988742 121957.6507055352
0.3815 0.01598568566491281 519742.4541871805 nan nan nan 0.17718940039635833 122277.94696370723
0.382 0.01571952491519095 519322.4727531129 nan nan nan 0.1774704880386812 122598.66323973572
0.3825 0.01545125657835345 518902.4922562219 nan nan nan 0.17775161776113305 122919.79953749297
0.383 0.015182009211425361 518482.50642199995 nan nan nan 0.17803278885392593 123241.35585896981
0.3835 0.014909471384231475 518062.52644082427 nan nan nan 0.17831400085938698 123563.33220378798
0.384 0.014634663234645875 517642.54763256345 nan nan nan 0.1785952533065143 123885.72856453499
0.3845 0.014357649228383397 517222.56439983204 nan nan nan 0.178876545589564 124208.54493714702
0.385 0.01407754777432203 516802.584211207 nan nan nan 0.17915787729468008 124531.781324487
0.3855 0.01379510742735708 516382.60542133055 nan nan nan 0.17943924816376614 124855.43773233371
0.386 0.013508986725360675 515962.6253193268 nan nan nan 0.17972065764230727 125179.51415747446
0.3865 0.013220274057196476 515542.6469668209 nan nan nan 0.18000210535108202 125504.01060219087
0.387 0.012927051798737925 515122.6670713884 nan nan nan 0.18028359085546114 125828.92707191294
0.3875 0.012630763560965442 514702.6889939396 nan nan nan 0.1805651134508255 126154.26356741166
0.388 0.012331531650063277 514282.7113750951 nan nan nan 0.18084667230411583 126480.02008691669
0.3885 0.01202889755637809 513862.7300701781 nan nan nan 0.1811282668441137 126806.1966324527
0.389 0.011723467781923819 513442.7521148818 nan nan nan 0.18140989666756105 127132.79320200635
0.3895 0.011413780994560646 513022.77332570433 nan nan nan 0.18169156095900627 127459.80979690996
0.39 0.01110062069633137 512602.79542937584 nan nan nan 0.1819732592489322 127787.24641633098
0.3905 0.01078407422361941 512182.81988182565 nan nan nan 0.1822549910250098 128115.1030564415
0.391 0.010462857040627369 511762.83996333275 nan nan nan 0.18253675546262954 128443.3797207115
0.3915 0.010137460089456672 511342.86058672273 nan nan nan 0.18281855179096587 128772.07640593997
0.392 0.009808305349307081 510922.8822198022 nan nan nan 0.18310037924563374 129101.19311420801
0.3925 0.009476152038824433 510502.90403231565 nan nan nan 0.1833822371004584 129430.72984303957
0.393 0.009140566650835768 510082.9264652707 nan nan nan 0.18366412516953437 129760.68659354886
0.3935 0.008801829643990624 509662.9464869741 nan nan nan 0.18394604321242458 130091.0633706984
0.394 0.00845891127742451 509242.9677041724 nan nan nan 0.1842279908011999 130421.86017687464
0.3945 0.008110270801751033 508822.99115659855 nan nan nan 0.18450996709731743 130753.07700853026
0.395 0.0077573925566518384 508403.00923407706 nan nan nan 0.1847919712058234 131084.7138611279
0.3955 0.007399467371035551 507983.03384582774 nan nan nan 0.18507400239473662 131416.77073199046
0.396 0.0070366421693089844 507563.0592160831 nan nan nan 0.1853560598245209 131749.24761763963
0.3965 0.006669739874168254 507143.0809653406 nan nan nan 0.1856381428306998 132082.14452270672
0.397 0.0062987531109609226 506723.10568964377 nan nan nan 0.18592025077069416 132415.46144672282
0.3975 0.005923524334751207 506303.1268152294 nan nan nan 0.18620238294598415 132749.1983857395
0.398 0.005543649467213758 505883.1545902738 nan nan nan 0.18648453881281957 133083.35534205378
0.3985 0.005158064761738489 505463.1764288929 nan nan nan 0.18676671747688153 133417.93232083297
0.399 0.004767748769970312 505043.2001348223 nan nan nan 0.18704891807121016 133752.92932249513
0.3995 0.004372904404469098 504623.22407820565 nan nan nan 0.1873311398950012 134088.3463420498
0.4 0.003973041067625033 504203.2483831783 nan nan nan 0.1876133824437993 134424.18337600952
0.4005 0.003567684455313485 503783.2709576673 nan nan nan 0.18789564498639438 134760.44042674158
0.401 0.003157457276396844 503363.2962550758 nan nan nan 0.188177926710186 135097.1174890119
0.4015 0.0027423797187538282 502943.3214240218 nan nan nan 0.18846022663169532 135434.21456494648
0.402 0.0023225097407227097 502523.3445926566 nan nan nan 0.1887425439167148 135771.73165763507
0.4025 0.0018979040601740831 502103.3679787064 nan nan nan 0.18902487809078722 136109.6687698198
0.403 0.001468710297349094 501683.3920430076 nan nan nan 0.1893072286775458 136448.0259021784
0.4035 0.0010346685611028065 501263.4194046347 nan nan nan 0.1895895954059339 136786.80305599415
0.404 0.000596015829196398 500843.44245634176 nan nan nan 0.1898719774302737 137126.0002310375
0.4045 0.0001525150905365589 500423.47005369194 nan nan nan 0.19015437431478655 137465.61743204677
0.405 -0.00029566979306986903 500003.49126334843 nan nan nan 0.19043678565462646 137805.65466050745
0.4055 -0.0007479205631363815 499583.5167243284 nan nan nan 0.19071921071591577 138146.11191628993
0.406 -0.0012058382276771426 499163.54158348596 nan nan nan 0.19100164919312673 138486.9892087618
0.40650000000000003 -0.0016671228557154872 498743.56818763644 nan nan nan 0.1912841008237079 138828.28653420095
0.40700000000000003 -0.00213308162066056 498323.59368131263 nan nan nan 0.19156656480255044 139170.00389209
0.40750000000000003 -0.0026035420070702527 497903.61781206715 nan nan nan 0.1918490403957238 139512.14128579153
0.40800000000000003 -0.0030778625615533145 497483.64431612205 nan nan nan 0.19213152701703004 139854.69871015966
0.40850000000000003 -0.003554842348994761 497063.66918101005 nan nan nan 0.19241402367646646 140197.67616353632
0.40900000000000003 -0.004034700520332905 496643.696338217 nan nan nan 0.19269653001402523 140541.07364393552
0.40950000000000003 -0.004516459995153723 496223.7225980281 nan nan nan 0.19297904531040846 140884.89114229844
0.41000000000000003 -0.00500089067521541 495803.7492016499 nan nan nan 0.19326156874856257 141229.1286637534
0.41050000000000003 -0.005489416151479266 495383.7723720675 nan nan nan 0.19354409971684647 141573.78620581597
0.41100000000000003 -0.005981655949774174 494963.79729486845 nan nan nan 0.19382663745068282 141918.86376820932
0.41150000000000003 -0.00647626363450679 494543.82519910776 nan nan nan 0.19410918164677574 142264.3613475223
0.41200000000000003 -0.006971769792982366 494123.8491965401 nan nan nan 0.19439173173691446 142610.2789418074
0.41250000000000003 -0.007469110091884752 493703.87821484497 nan nan nan 0.19467428706649004 142956.61655470807
0.41300000000000003 -0.007968016364555368 493283.9037303602 nan nan nan 0.1949568468103295 143303.3741898691
0.41350000000000003 -0.008467680331172496 492863.93060446566 nan nan nan 0.19523941025043376 143650.55184383894
0.41400000000000003 -0.008969028702874233 492443.95701809373 nan nan nan 0.1955219769441051 143998.1495185054
0.41450000000000004 -0.009470871723156938 492023.9826113019 nan nan nan 0.1958045460791277 144346.16721272227
0.41500000000000004 -0.009973908429977477 491604.0125844235 nan nan nan 0.1960871168103885 144694.60492546475
0.41550000000000004 -0.010477178946904454 491184.0381980507 nan nan nan 0.19636968811857167 145043.46265448674
0.41600000000000004 -0.010981032705616796 490764.06525129813 nan nan nan 0.1966522589153795 145392.74040494082
0.4165 -0.011484115216149383 490344.0931763712 nan nan nan 0.1969348283678125 145742.4381749198
0.417 -0.01198679082349561 489924.1210901329 nan nan nan 0.1972173957030214 146092.5559608577
0.4175 -0.012488520690049605 489504.15042087063 nan nan nan 0.19749995999356373 146443.093753508
0.418 -0.012989614966808111 489084.1731960709 nan nan nan 0.1977825201185093 146794.05155581766
0.4185 -0.013489268661200673 488664.2032339515 nan nan nan 0.19806507506571608 147145.42937641573
0.419 -0.013986544658397805 488244.22987755295 nan nan nan 0.19834762419130703 147497.22721931242
0.4195 -0.014482778620751187 487824.25656281674 nan nan nan 0.1986301664355663 147849.44508289738
0.42 -0.01497747853510026 487404.2832306768 nan nan nan 0.19891270071789105 148202.08296595485
0.4205 -0.015469857675829035 486984.312926553 nan nan nan 0.1991952261800924 148555.14086346695
0.421 -0.01595936572069171 486564.33673405397 nan nan nan 0.1994777419086286 148908.61877180563
0.4215 -0.016446382646558285 486144.3668828269 nan nan nan 0.19976024712261722 149262.51668895502
0.422 -0.01692953757474805 485724.3943713937 nan nan nan 0.20004274088693028 149616.83461197515
0.4225 -0.017408585550843448 485304.42085365014 nan nan nan 0.20032522160958435 149971.5725397076
0.423 -0.017882440535382352 484884.45043762674 nan nan nan 0.2006076885182823 150326.73046893597
0.4235 -0.01835247791117278 484464.47709573293 nan nan nan 0.20089014047406634 150682.30840363458
0.424 -0.018817790225945014 484044.5043463133 nan nan nan 0.20117257631513052 151038.30634966708
0.4245 -0.019278445161175335 483624.53274400585 nan nan nan 0.20145499474204265 151394.72430686653
0.425 -0.019733325326281866 483204.5648438145 nan nan nan 0.2017373947546713 151751.56226825606
0.4255 -0.020183214013425186 482784.5912014876 nan nan nan 0.20201977520722164 152108.8202396856
0.426 -0.020625671353535557 482364.61974881747 nan nan nan 0.20230213488753665 152466.49822164714
0.4265 -0.021062805815093937 481944.6500900626 nan nan nan 0.20258447275518426 152824.59621814865
0.427 -0.02149393767973353 481524.678618365 nan nan nan 0.20286678743850303 153183.1142299604
0.4275 -0.021917912703642305 481104.70659947756 nan nan nan 0.20314907762880505 153542.0522591095
0.428 -0.022335078628673247 480684.7381383433 nan nan nan 0.20343134240028804 153901.41030376713
0.4285 -0.02274527111171425 480264.76738277066 nan nan nan 0.20371358054733135 154261.1883585572
0.429 -0.023147482397257238 479844.79523169703 nan nan nan 0.20399579090616746 154621.38642226925
0.4295 -0.023541451986821397 479424.8286860148 nan nan nan 0.20427797253042176 154982.00448867423
0.43 -0.023928133024089877 479004.8571583168 nan nan nan 0.20456012432230178 155343.04255899217
0.4305 -0.024306145172664845 478584.88836587634 nan nan nan 0.20484224534860646 155704.50063368792
0.431 -0.024675456423869077 478164.9194254062 nan nan nan 0.20512433442881797 156066.37871950507
0.4315 -0.025036410317979176 477744.9503102242 nan nan nan 0.20540639032260527 156428.676816096
0.432 -0.025388742454822873 477324.98166902125 nan nan nan 0.2056884119547848 156791.39491904597
0.4325 -0.025732838943503845 476905.0159938178 nan nan nan 0.20597039825105062 157154.53302709115
0.433 -0.026067335118656453 476485.0456630387 nan nan nan 0.20625234829070024 157518.09113587512
0.4335 -0.026393199112223483 476065.079658603 nan nan nan 0.206534260653006 157882.0692376209
0.434 -0.026710015527967333 475645.1104680588 nan nan nan 0.20681613425115944 158246.46734239368
0.4345 -0.02701668597459197 475225.1442702897 nan nan nan 0.20709796790575957 158611.28545326088
0.435 -0.02731407653082019 474805.1766029106 nan nan nan 0.20737976066443042 158976.52357927043
0.4355 -0.02760238518812012 474385.21018111 nan nan nan 0.20766151181170198 159342.18172142547
0.436 -0.02788067925278691 473965.2437830506 nan nan nan 0.20794322088573813 159708.25986987757
0.4365 -0.028148776036986466 473545.27794801944 nan nan nan 0.2082248872790424 160074.7580233516
0.437 -0.028407069981991797 473125.31311247934 nan nan nan 0.20850651016930305 160441.67617926872
0.4375 -0.02865520846140736 472705.3445403549 nan nan nan 0.20878808826590814 160809.0143374303
0.438 -0.028893121637564072 472285.38176165463 nan nan nan 0.20906962127529627 161176.77249293966
0.4385 -0.029120140457796727 471865.4164328449 nan nan nan 0.20935110875330545 161544.95064612836
0.439 -0.029336328043096487 471445.4504423528 nan nan nan 0.20963255007648837 161913.54881027323
0.4395 -0.02954266787614899 471025.4833398015 nan nan nan 0.20991394449029685 162282.56699433207
0.44 -0.02973906234926965 470605.5186347128 nan nan nan 0.21019529155645272 162652.00520107624
0.4405 -0.029924433564317638 470185.55527149077 nan nan nan 0.210476590433999 163021.86343984609
0.441 -0.030098989008903978 469765.58994522324 nan nan nan 0.21075784076862186 163392.1417083718
0.4415 -0.03026298253504054 469345.6258925809 nan nan nan 0.21103904189388933 163762.84000627793
0.442 -0.03041604790116834 468925.6616903235 nan nan nan 0.2113201933339303 164133.95833300563
0.4425 -0.030558560568293827 468505.6988668168 nan nan nan 0.21160129510956693 164505.49669409037
0.443 -0.030691065031787503 468085.7346852145 nan nan nan 0.211882346993879 164877.45508648775
0.4435 -0.03081427831378119 467665.7732088662 nan nan nan 0.2121633484687525 165249.83351099896
0.444 -0.03092756671753006 467245.8082098805 nan nan nan 0.2124442994626633 165622.63197125847
0.4445 -0.031029674143150172 466825.8463607142 nan nan nan 0.21272520032128775 165995.85046259404
0.445 -0.031121167798032767 466405.88302726956 nan nan nan 0.2130060512503173 166369.48899012807
0.4455 -0.031202055171899112 465985.9221143733 nan nan nan 0.2132868521946202 166743.5475495531
0.446 -0.03127321723947997 465565.9564865278 nan nan nan 0.21356760299872696 167118.02613765144
0.4465 -0.031334328692296576 465145.99589104316 nan nan nan 0.2138483037788984 167492.92475694057
0.447 -0.031383974969625354 464726.03791787085 nan nan nan 0.2141289544600256 167868.2434055156
0.4475 -0.03142343445809587 464306.07682658406 nan nan nan 0.2144095549723357 168243.9820725903
0.448 -0.031454018413126915 463886.1133392798 nan nan nan 0.21469010578066372 168620.14076647797
0.4485 -0.03147379293601433 463466.1558101303 nan nan nan 0.2149706070865741 168996.71947216103
0.449 -0.0314833898441247 463046.1955055021 nan nan nan 0.21525105906402422 169373.71818544492
0.4495 -0.03148400835979587 462626.2379458122 nan nan nan 0.21553146178236188 169751.13690789643
0.45 -0.031474546458797416 462206.27687390137 nan nan nan 0.2158118157317886 170128.97563657034
0.4505 -0.03145607757383677 461786.3187119013 nan nan nan 0.21609212150158724 170507.23436614216
0.451 -0.03142719878446216 461366.3573580816 nan nan nan 0.21637237967017758 170885.91310009727
0.4515 -0.03138861903417176 460946.39599149255 nan nan nan 0.21665259086910602 171265.01184687734
0.452 -0.031341170498754074 460526.4368792236 nan nan nan 0.21693275608815712 171644.53061226357
0.4525 -0.03128503281271261 460106.47896299174 nan nan nan 0.217212876039605 172024.46939310228
0.453 -0.031220894931883052 459686.5181251157 nan nan nan 0.21749295185079948 172404.8281946537
0.4535 -0.031148566099955165 459266.55925324914 nan nan nan 0.2177729840837652 172785.60701459818
0.454 -0.031068708141197984 458846.6019703506 nan nan nan 0.21805297314721828 173166.80585787387
0.4545 -0.030980767058110845 458426.6443665882 nan nan nan 0.21833291956978773 173548.42472417682
0.455 -0.03088437826582219 458006.6862299688 nan nan nan 0.21861282373563976 173930.46360797418
0.4555 -0.030779748568559872 457586.72717497166 nan nan nan 0.21889268633666015 174312.92251091075
0.456 -0.030667962056675414 457166.7710674716 nan nan nan 0.21917250811746541 174695.8014276109
0.4565 -0.030548750762073237 456746.8124551546 nan nan nan 0.21945228979433007 175079.1003570112
0.457 -0.030421814132606546 456326.85433751624 nan nan nan 0.2197320325363615 175462.81930522813
0.4575 -0.030286718248903957 455906.89716370817 nan nan nan 0.22001173731941012 175846.9582741283
0.458 -0.03014521681654757 455486.93949981587 nan nan nan 0.22029140534382424 176231.51726744347
0.4585 -0.029995991377994934 455066.9815116297 nan nan nan 0.220571037114511 176616.49628736533
0.459 -0.029839948395262477 454647.0264334072 nan nan nan 0.22085063311562694 177001.89532290064
0.4595 -0.029677545455948584 454227.06929024745 nan nan nan 0.2211301943036576 177387.71437204044
0.46 -0.029509782162593163 453807.1121923322 nan nan nan 0.22140972136938047 177773.95343840515
0.4605 -0.029336365288224954 453387.15716188477 nan nan nan 0.22168921538407596 178160.6125209209
0.461 -0.02915689446650881 452967.19881986 nan nan nan 0.22196867726263883 178547.691622527
0.4615 -0.02897122643553633 452547.2424454 nan nan nan 0.22224810780248527 178935.1907347336
0.462 -0.028779472918405585 452127.2862818196 nan nan nan 0.22252750812685393 179323.10986270767
0.4625 -0.02858236580119021 451707.3297157659 nan nan nan 0.22280687926951234 179711.44899851846
0.463 -0.028379165568392258 451287.3714694497 nan nan nan 0.22308622239898546 180100.20814008103
0.4635 -0.028169542352358502 450867.41592955554 nan nan nan 0.2233655388542709 180489.3872854089
0.464 -0.027955513993005405 450447.45949994837 nan nan nan 0.22364482993140433 180878.98643991197
0.4645 -0.027737178932005974 450027.5012572739 nan nan nan 0.22392409634480562 181269.00559920014
0.465 -0.027513009087673606 449607.5455526903 nan nan nan 0.22420333947640808 181659.44476342367
0.4655 -0.027284527164825732 449187.59156079503 nan nan nan 0.2244825603936951 182050.30393447715
0.466 -0.027052704103034116 448767.6315589967 nan nan nan 0.22476176001587536 182441.5831090926
0.4665 -0.026817116508300397 448347.67863724363 nan nan nan 0.2250409391467989 182833.2822933458
0.467 -0.02657737516820699 447927.7198276449 nan nan nan 0.2253200986934069 183225.40148716795
0.4675 -0.026333681906896014 447507.7676516125 nan nan nan 0.225599239949224 183617.94068368102
0.468 -0.026087337541258495 447087.8111231054 nan nan nan 0.22587836347158025 184010.8998764547
0.4685 -0.025836909745824987 446667.8571645979 nan nan nan 0.2261574700894995 184404.27906581832
0.46900000000000003 -0.02558395376942981 446247.9044417121 nan nan nan 0.22643656077412747 184798.0782464732
0.46950000000000003 -0.025327602567552388 445827.9500187243 nan nan nan 0.22671563675036213 185192.2974246226
0.47000000000000003 -0.025067652722586993 445407.9950665437 nan nan nan 0.2269946994537383 185586.9365957151
0.47050000000000003 -0.02480422471232083 444988.0451576055 nan nan nan 0.22727374998388483 185981.99576119203
0.47100000000000003 -0.02453716152751523 444568.0900493535 nan nan nan 0.2275527898883521 186377.47491998278
0.47150000000000003 -0.024267703357605502 444148.13555849093 nan nan nan 0.22783182015897505 186773.37407193336
0.47200000000000003 -0.023995048844236425 443728.1805101042 nan nan nan 0.22811084204059687 187169.6932159372
0.47250000000000003 -0.02372022363181593 443308.2299843341 nan nan nan 0.22838985702929812 187566.4323478096
0.47300000000000003 -0.023443727445224116 442888.2767779421 nan nan nan 0.22866886658896884 187963.5914707987
0.47350000000000003 -0.023165384714660616 442468.3280810865 nan nan nan 0.2289478721438241 188361.17058108145
0.47400000000000003 -0.022885277599945242 442048.3728894199 nan nan nan 0.22922687487983356 188759.169678399
0.47450000000000003 -0.02260336352547427 441628.41939869267 nan nan nan 0.22950587566456954 189157.58877013988
0.47500000000000003 -0.02231963821633466 441208.46566353197 nan nan nan 0.22978487584671548 189556.42785719692
0.47550000000000003 -0.022035277782738776 440788.5132711424 nan nan nan 0.2300638769636835 189955.68694686214
0.47600000000000003 -0.02174952934254175 440368.5625691575 nan nan nan 0.23034288005249035 190355.36604113466
0.47650000000000003 -0.0214636994503189 439948.610870048 nan nan nan 0.2306218860638013 190755.4651350763
0.47700000000000004 -0.021177951482341983 439528.6569876712 nan nan nan 0.23090089588719956 191155.98422714515
0.47750000000000004 -0.020891957808976645 439108.70558641985 nan nan nan 0.2311799104501892 191556.9233117752
0.47800000000000004 -0.020605366866032163 438688.7539050225 nan nan nan 0.2314589304540406 191958.28239608044
0.47850000000000004 -0.020317935001576082 438268.8021943207 nan nan nan 0.231737957107345 192360.06148355958
0.47900000000000004 -0.020030259981416332 437848.8493199627 nan nan nan 0.23201699098419193 192762.26056572294
0.47950000000000004 -0.01974313415574289 437428.90025330393 nan nan nan 0.2322960330163678 193164.87964211212
0.48 -0.01945697246674357 437008.94765119086 nan nan nan 0.23257508408692273 193567.91871305992
0.4805 -0.019170643097099694 436588.9978804113 nan nan nan 0.23285414494139353 193971.37778625244
0.481 -0.01888424519292716 436169.0469820612 nan nan nan 0.23313321647657165 194375.25686685788
0.4815 -0.01859887181726591 435749.0971646846 nan nan nan 0.23341229968692023 194779.55596020646
0.482 -0.018314372567877896 435329.1466194952 nan nan nan 0.2336913956391208 195184.2750762247
0.4825 -0.018031074413712295 434909.1959118458 nan nan nan 0.2339705051225473 195589.41422060604
0.483 -0.017747239250829373 434489.2468301716 nan nan nan 0.23424962914025477 195994.97339117053
0.4835 -0.017463617536528357 434069.2986293026 nan nan nan 0.23452876885595647 196400.95257987594
0.484 -0.01718014512787099 433649.34990780137 nan nan nan 0.23480792478872206 196807.3517890609
0.4845 -0.016897603402401075 433229.3983267789 nan nan nan 0.23508709757741167 197214.17100586247
0.485 -0.016615928399807092 432809.45182787336 nan nan nan 0.2353662878730422 197621.41022374172
0.4855 -0.016335170681270463 432389.5029242387 nan nan nan 0.23564549625326453 198029.06943480085
0.486 -0.016055849453975174 431969.5552225897 nan nan nan 0.23592472312276852 198437.1486405698
0.4865 -0.01577706369091903 431549.60853125894 nan nan nan 0.2362039687476297 198845.6478410197
0.487 -0.015499151096231992 431129.66098032636 nan nan nan 0.23648323357287857 199254.56704476936
0.4875 -0.015222505782378548 430709.71453102655 nan nan nan 0.23676251834126202 199663.90624881524
0.488 -0.014948239298506655 430289.768971442 nan nan nan 0.23704182413157712 200073.66546329053
0.4885 -0.01467546320515594 429869.8219963988 nan nan nan 0.2373211508142435 200483.84468957657
0.489 -0.014404287176213223 429449.87512852426 nan nan nan 0.23760049856606788 200894.4439192965
0.4895 -0.014134316693300727 429029.9291582866 nan nan nan 0.23787986722428184 201305.46316417333
0.49 -0.013865707472108232 428609.9851732275 nan nan nan 0.23815925701463822 201716.90242985182
0.4905 -0.01359793572879207 428190.0392420971 nan nan nan 0.2384386677333922 202128.7617069666
0.491 -0.013331982478923884 427770.09611874353 nan nan nan 0.23871809931787125 202541.0410026964
0.4915 -0.01306813303272108 427350.15131106495 nan nan nan 0.23899755157825242 202953.74031727188
0.492 -0.01280679003635923 426930.20598908863 nan nan nan 0.2392770241165631 203366.85965199728
0.4925 -0.012547863161218338 426510.26240102435 nan nan nan 0.23955651672105954 203780.39900858107
0.493 -0.012290089691149956 426090.31849890813 nan nan nan 0.2398360294341654 204194.35838200766
0.4935 -0.012034782754427669 425670.37535179255 nan nan nan 0.24011556212609864 204608.73777382183
0.494 -0.011781739704850792 425250.4313234876 nan nan nan 0.24039511431310445 205023.53718737361
0.4945 -0.011530225205874217 424830.4871021238 nan nan nan 0.24067468568231293 205438.7566180926
0.495 -0.01128038722190304 424410.5464688395 nan nan nan 0.24095427634618286 205854.39606598765
0.4955 -0.011033428490012959 423990.59929790284 nan nan nan 0.2412338854412082 206270.45553386144
0.496 -0.010788275092318915 423570.6591992385 nan nan nan 0.24151351277916347 206686.93502770452
0.4965 -0.01054538603811369 423150.71553520503 nan nan nan 0.24179315758835135 207103.83454827906
0.497 -0.010305065712888261 422730.77489171416 nan nan nan 0.24207281849804851 207521.15409519649
0.4975 -0.010065469531760343 422310.8312964277 nan nan nan 0.24235249482238214 207938.89367048864
0.498 -0.009827622944372763 421890.890816309 nan nan nan 0.2426321856568519 208357.0532691292
0.4985 -0.00959164928448671 421470.9493917369 nan nan nan 0.24291188998133317 208775.63289485633
0.499 -0.009357470821345347 421051.00646447396 nan nan nan 0.24319160727836442 209194.63254548935
0.4995 -0.009126133286821906 420631.063642275 nan nan nan 0.2434713369477884 209614.05222627736
0.5 -0.008897183851978888 420211.12332029437 nan nan nan 0.2437510775093278 210033.8919344293
0.5005000000000001 -0.008669470208859456 419791.18060228846 nan nan nan 0.24403082854926383 210454.15166995258
0.501 -0.008442283397046165 419371.24071921903 nan nan nan 0.2443105895066559 210874.8314330461
0.5015000000000001 -0.00821716352893614 418951.29757215374 nan nan nan 0.24459035968774226 211295.93122402488
0.502 -0.007993246573796575 418531.3587442308 nan nan nan 0.24487013770526875 211717.45104591746
0.5025000000000001 -0.0077709436765734646 418111.4170089167 nan nan nan 0.24514992222001455 212139.3908936405
0.503 -0.0075494056607948905 417691.4798406584 nan nan nan 0.24542971234850278 212561.75076966308
0.5035000000000001 -0.0073291496656228165 417271.53839994274 nan nan nan 0.2457095072677326 212984.5306701208
0.504 -0.007111013091054337 416851.5999914364 nan nan nan 0.2459893055426905 213407.7306001488
0.5045000000000001 -0.006894236875199963 416431.6624811947 nan nan nan 0.24626910610407932 213831.35055766904
0.505 -0.006678482283776191 416011.72271768015 nan nan nan 0.24654890799914583 214255.39054303986
0.5055000000000001 -0.006463777511433206 415591.7859693214 nan nan nan 0.2468287098543035 214679.85055551011
0.506 -0.006251392521302978 415171.84575115755 nan nan nan 0.24710851043007565 215104.7305886707
0.5065000000000001 -0.006039678156465248 414751.9052725382 nan nan nan 0.24738830828118383 215530.0306395882
0.507 -0.005829853411676406 414331.9681755337 nan nan nan 0.24766810259181737 215955.75070834023
0.5075000000000001 -0.005620229782937825 413912.0322154345 nan nan nan 0.24794789229678724 216381.890799843
0.508 -0.005412095152977287 413492.0920408333 nan nan nan 0.2482276762607194 216808.45091075593
0.5085000000000001 -0.0052052162110597 413072.1558454002 nan nan nan 0.24850745293073492 217235.4310398492
0.509 -0.004999547851675454 412652.2200305993 nan nan nan 0.2487872210145938 217662.8311925631
0.5095000000000001 -0.004794970637854786 412232.28383215214 nan nan nan 0.24906697945705214 218090.65136727804
0.51 -0.0045915195632731534 411812.34532324167 nan nan nan 0.2493467269609234 218518.89156258147
0.5105000000000001 -0.004387789604962914 411392.40918002947 nan nan nan 0.2496264627549355 218947.55177811033
0.511 -0.004184765561826821 410972.4737390003 nan nan nan 0.2499061861220897 219376.6320062577
0.5115000000000001 -0.0039814340871521855 410552.53800907446 nan nan nan 0.25018589635524596 219806.1322573449
0.512 -0.003778877185023707 410132.6011151441 nan nan nan 0.25046559259123824 220236.05252538942
0.5125 -0.0035757912761387022 409712.6666059604 nan nan nan 0.25074527378120076 220666.39279759373
0.513 -0.003373923357399269 409292.73086169694 nan nan nan 0.2510249392978902 221097.15308298223
0.5135 -0.0031726175340368173 408872.7946936302 nan nan nan 0.25130458802959016 221528.3333800093
0.514 -0.002970839178693229 408452.8577051754 nan nan nan 0.2515842194592394 221959.93367729886
0.5145 -0.0027694369069580314 408032.92341627297 nan nan nan 0.2518638329287447 222391.95397806345
0.515 -0.0025675506786010907 407612.9871351688 nan nan nan 0.2521434279615136 222824.3942726427
0.5155 -0.002365150870709703 407193.05540695996 nan nan nan 0.2524230040435753 223257.25456079957
0.516 -0.002162054978448829 406773.1195787734 nan nan nan 0.2527025611328813 223690.53484024084
0.5165 -0.001958093617243626 406353.18436274835 nan nan nan 0.25298209847894976 224124.23511974333
0.517 -0.0017543071617057238 405933.24920993653 nan nan nan 0.25326161545557224 224558.355406479
0.5175 -0.0015498761070304845 405513.3138486716 nan nan nan 0.25354111165375126 224992.89571540517
0.518 -0.0013450088030930937 405093.3779480308 nan nan nan 0.25382058638522065 225427.85604383925
0.5185 -0.0011403697031787013 404673.44685123774 nan nan nan 0.254100039275542 225863.23640139186
0.519 -0.0009350116064046872 404253.5130438933 nan nan nan 0.25437946967274316 226299.0367906775
0.5195 -0.0007286845657719427 403833.5787794718 nan nan nan 0.2546588772963852 226735.2572052895
0.52 -0.000523163392208982 403413.6457178764 nan nan nan 0.2549382614247072 227171.89763396594
0.5205 -0.00031756362256439016 402993.71291500924 nan nan nan 0.2552176218917133 227608.9580704931
0.521 -0.000111956971696113 402573.77706243156 nan nan nan 0.2554969585535072 228046.43850868664
0.5215 9.340606261229051e-05 402153.84478259523 nan nan nan 0.25577627170747474 228484.33893939806
0.522 0.0002988073646515861 401733.91095275426 nan nan nan 0.2560555611158009 228922.65936157148
0.5225 0.0005044221758753107 401313.9779727862 nan nan nan 0.2563348263792927 229361.3997754115
0.523 0.0007099828036322348 400894.0461298338 nan nan nan 0.25661406670154363 229800.56019101565
0.5235 0.0009154174650671601 400474.1134702472 nan nan nan 0.2568932815983007 230240.14060392723
0.524 0.0011211044121122193 400054.18310653843 nan nan nan 0.25717247113084557 230680.14100529093
0.5245 0.0013267556282653026 399634.2512288754 nan nan nan 0.2574516355667377 231120.56140177982
0.525 0.0015324287536381364 399214.32077788876 nan nan nan 0.25773077447257936 231561.40179521538
0.5255 0.0017382210034361367 398794.38938241027 nan nan nan 0.25800988761398536 232002.66219156695
0.526 0.0019438228938413941 398374.4594087053 nan nan nan 0.2582889746295697 232444.34258815984
0.5265 0.0021493043823280315 397954.52853746264 nan nan nan 0.2585680353738827 232886.4429756912
0.527 0.002354469662365587 397534.59797790204 nan nan nan 0.2588470695306795 233328.96335291397
0.5275 0.0025588720205246005 397114.66903598566 nan nan nan 0.2591260776660771 233771.90371045668
0.528 0.0027628485417586454 396694.74060963746 nan nan nan 0.259405059861913 234215.26404812714
0.5285 0.0029648001990516086 396274.8122167254 nan nan nan 0.2596840158493735 234659.044370437
0.529 0.003165099479805405 395854.8836783246 nan nan nan 0.2599629452152005 235103.24467277198
0.5295 0.003363960574800405 395434.95456705935 nan nan nan 0.260241847470982 235547.86496021907
0.53 0.003561599674491749 395015.0262067221 nan nan nan 0.2605207218303404 235992.90523404407
0.5305 0.003758267427551216 394595.1005980734 nan nan nan 0.26079956834718165 236438.36549421353
0.531 0.003952871133407195 394175.172617252 nan nan nan 0.2610783869669292 236884.24574175954
0.5315 0.004145609839209195 393755.24574032996 nan nan nan 0.2613571777580439 237330.54597446264
0.532 0.004336609126567126 393335.320468666 nan nan nan 0.2616359407539382 237777.26619756263
0.5325 0.004526406554923184 392915.39222233585 nan nan nan 0.26191467559851755 238224.4064027472
0.533 0.0047138799331832805 392495.4675757349 nan nan nan 0.2621933827160618 238671.96659653843
0.5335 0.0048994383871078726 392075.54182311264 nan nan nan 0.2624720623778965 239119.9467780627
0.534 0.005082757060555206 391655.6135991631 nan nan nan 0.26275071469969336 239568.3469550226
0.5345 0.005264320027859494 391235.68876840547 nan nan nan 0.26302933943479223 240017.1671364419
0.535 0.005443356713910273 390815.7626265295 nan nan nan 0.2633079364926717 240466.40732192795
0.5355 0.005619301100207055 390395.836767693 nan nan nan 0.26358650538092576 240916.06750325317
0.536 0.005792168888075836 389975.9127421289 nan nan nan 0.2638650458642769 241366.14768462325
0.5365 0.005960645243532951 389555.9873246664 nan nan nan 0.2641435576323047 241816.6478633326
0.537 0.006125896495083223 389136.0629701073 nan nan nan 0.2644220409883817 242267.56803871418
0.5375 0.006287574425213102 388716.1381281997 nan nan nan 0.26470049602110945 242718.9082167509
0.538 0.006446126532578457 388296.21323746565 nan nan nan 0.26497892238548126 243170.6683899309
0.5385 0.006601674353998938 387876.2893350935 nan nan nan 0.2652573196405346 243622.84856082694
0.539 0.0067536963257177176 387456.3656729263 nan nan nan 0.2655356880683655 244075.44873197406
0.5395 0.006901554642409936 387036.44153060537 nan nan nan 0.26581402746366983 244528.46891423443
0.54 0.007046017601929683 386616.52023893606 nan nan nan 0.26609233765004564 244981.90910089778
0.5405 0.007187652247837339 386196.59956179553 nan nan nan 0.26637061844772747 245435.7693032826
0.541 0.007325364159322392 385776.6782839893 nan nan nan 0.26664886939084187 245890.0495173106
0.5415 0.0074595711668511136 385356.7553662167 nan nan nan 0.26692709018044747 246344.74974439497
0.542 0.007590009973741423 384936.8365813697 nan nan nan 0.26720528076196887 246799.86997946474
0.5425 0.0077174127056025554 384516.9125296994 nan nan nan 0.2674834410637037 247255.41022530108
0.543 0.007839908215625474 384096.9949893386 nan nan nan 0.2677615705175793 247711.37049727756
0.5435 0.007958254971723448 383677.07396258845 nan nan nan 0.2680396688126664 248167.75079248892
0.544 0.008072340203546871 383257.15368992544 nan nan nan 0.2683177357180865 248624.55110546196
0.5445 0.008182041947720112 382837.23558080825 nan nan nan 0.26859577088527475 249081.77143352592
0.545 0.008287398429109954 382417.3153005551 nan nan nan 0.2688737736646964 249539.41176791984
0.5455 0.008388156687778451 381997.39684708207 nan nan nan 0.2691517442979512 249997.47211025734
0.546 0.008483748291862542 381577.4778074375 nan nan nan 0.26942968241787696 250455.95246804002
0.5465 0.008575046912066522 381157.55958318926 nan nan nan 0.2697075877494723 250914.85283898533
0.547 0.008663007739542247 380737.642978643 nan nan nan 0.26998546031233694 251374.17323134173
0.5475 0.008747132143874218 380317.72227403556 nan nan nan 0.2702633001637738 251833.91364551103
0.548 0.008827074218308669 379897.8072836129 nan nan nan 0.27054110727057806 252294.07407442707
0.5485 0.008902965852018 379477.8875988183 nan nan nan 0.2708188818573657 252754.65452182794
0.549 0.008975146272252764 379057.969645242 nan nan nan 0.27109662399896284 253215.65497972709
0.5495 0.009041423500894845 378638.0534293053 nan nan nan 0.2713743333094043 253677.0754530235
0.55 0.00910310095929909 378218.1367041096 nan nan nan 0.2716520105614543 254138.9159330815
0.5505 0.009160841285676019 377798.2194051841 nan nan nan 0.27192965601187746 254601.17640740657
0.551 0.009214192277130514 377378.3027643748 nan nan nan 0.2722072695415444 255063.8568704271
0.5515 0.009263020747128514 376958.3888204398 nan nan nan 0.272484851501958 255526.95733000082
0.552 0.00930670695564617 376538.4741452338 nan nan nan 0.2727624019150157 255990.47779017885
0.5525 0.00934524127103757 376118.5579254507 nan nan nan 0.2730399212229433 256454.41824845903
0.553 0.009378351856862706 375698.6449507085 nan nan nan 0.2733174101367942 256918.77871107968
0.5535 0.009406959168557105 375278.73101245426 nan nan nan 0.27359486867413146 257383.55920141513
0.554 0.009431720347776226 374858.8144032081 nan nan nan 0.27387229731703056 257848.7597068267
0.5545 0.009451538042418068 374438.9003738301 nan nan nan 0.27414969658934124 258314.3802439348
0.555 0.009467536626280337 374018.98567492305 nan nan nan 0.27442706625503205 258780.42081569665
0.5555 0.009479807678667799 373599.0730163405 nan nan nan 0.27470440640165167 259246.88141851712
0.556 0.009487753911830973 373179.1568086526 nan nan nan 0.274981717099409 259713.76205754888
0.5565 0.009491539646541399 372759.24428256386 nan nan nan 0.27525899804974024 260181.06273999737
0.557 0.009493198990672901 372339.3279521445 nan nan nan 0.27553624995088216 260648.7834579295
0.5575 0.009491836413927283 371919.4160790965 nan nan nan 0.2758134727777652 261116.9242191131
0.558 0.00948733246043466 371499.50244490453 nan nan nan 0.27609066694701506 261585.4850182607
0.5585 0.009478315107766418 371079.59107314626 nan nan nan 0.2763678325544989 262054.46585460292
0.559 0.009466241286522981 370659.67553808243 nan nan nan 0.2766449697697749 262523.86673347926
0.5595 0.009452022719657284 370239.7640850371 nan nan nan 0.27692207903276744 262993.6876459578
0.56 0.009434955946926114 369819.84823508357 nan nan nan 0.27719916094324376 263463.9285929885
0.5605 0.009414762750022235 369399.93462678127 nan nan nan 0.2774762161991381 263934.5895756422
0.561 0.00939176339879148 368980.02473927813 nan nan nan 0.27775324457322204 264405.67059785454
0.5615 0.009365574356736331 368560.11159448035 nan nan nan 0.278030246621153 264877.17164483725
0.562 0.00933567110824025 368140.2002522067 nan nan nan 0.2783072224432439 265349.09271241684
0.5625 0.00930268816957469 367720.2864938447 nan nan nan 0.2785841724093075 265821.43378573953
0.5630000000000001 0.009265926947151644 367300.37675474124 nan nan nan 0.27886109646003554 266294.1948432086
0.5635 0.009226530263419153 366880.4635296749 nan nan nan 0.2791379950660676 266767.3758839247
0.5640000000000001 0.009184778521026392 366460.5522126913 nan nan nan 0.27941486835084367 267240.9769158469
0.5645 0.009141326878083937 366040.64367622253 nan nan nan 0.2796917166733274 267714.9979388922
0.5650000000000001 0.009095339754457655 365620.73336461163 nan nan nan 0.27996854083882705 268189.438956986
0.5655 0.009047390708441976 365200.823863445 nan nan nan 0.2802453408423843 268664.29997208714
0.5660000000000001 0.00899694905172045 364780.91423461697 nan nan nan 0.28052211680328365 269139.5810006198
0.5665 0.008944902522244613 364361.0036114628 nan nan nan 0.28079886915058533 269615.2820410187
0.5670000000000001 0.008891166306864555 363941.09254475613 nan nan nan 0.2810755985933259 270091.4030775883
0.5675 0.008835399581753332 363521.18562306865 nan nan nan 0.28135230546076173 270567.94410466944
0.5680000000000001 0.00877871493986998 363101.27299598925 nan nan nan 0.2816289903912586 271044.90510476363
0.5685 0.00871984474507646 362681.36729723157 nan nan nan 0.281905654779899 271522.2860907928
0.5690000000000001 0.0086592540034409 362261.457605933 nan nan nan 0.2821822984903599 272000.0870698076
0.5695 0.00859780560068224 361841.54827658506 nan nan nan 0.28245892179330034 272478.30804366537
0.5700000000000001 0.008534633620895784 361421.6394128347 nan nan nan 0.28273552486653913 272956.9490197826
0.5705 0.008469632307271371 361001.73098824744 nan nan nan 0.28301210728256093 273436.0099984703
0.5710000000000001 0.008403023153290279 360581.82335784455 nan nan nan 0.28328866955131876 273915.4909674334
0.5715 0.008335576687021175 360161.9150765067 nan nan nan 0.2835652120877652 274395.39192523086
0.5720000000000001 0.008266172639374016 359742.0077153249 nan nan nan 0.2838417354258113 274875.7128694713
0.5725 0.00819461728333831 359322.0973147785 nan nan nan 0.2841182396715834 275356.45381102996
0.5730000000000001 0.008121607316249255 358902.19089320104 nan nan nan 0.2843947238996337 275837.61475164
0.5735 0.008046974072749468 358482.2819054963 nan nan nan 0.28467118828985577 276319.1957008662
0.5740000000000001 0.007971272202952392 358062.37467906636 nan nan nan 0.28494763355979624 276801.1966615386
0.5745 0.007893922618810443 357642.4700657481 nan nan nan 0.28522406048501503 277283.6176301541
0.5750000000000001 0.00781534115789176 357222.5626506415 nan nan nan 0.28550046937506957 277766.4586054696
0.5755 0.007735369421969885 356802.6571599871 nan nan nan 0.2857768606669688 278249.71958005277
0.5760000000000001 0.007654749227189708 356382.75040191587 nan nan nan 0.2860532344729371 278733.4005526358
0.5765 0.00757207678997892 355962.84737653576 nan nan nan 0.28632959074810843 279217.50151218753
0.577 0.007488309732620148 355542.9408457236 nan nan nan 0.28660592961211595 279702.02247116016
0.5775 0.007403207117664641 355123.03475539474 nan nan nan 0.2868822518545883 280186.96342965536
0.578 0.007317728132203124 354703.1300395301 nan nan nan 0.28715855806982843 280672.3243765522
0.5785 0.0072315250720339135 354283.2241818806 nan nan nan 0.2874348483238648 281158.105304186
0.579 0.00714355639157922 353863.32179767697 nan nan nan 0.2877111225576854 281644.3062183466
0.5795 0.007054229048536397 353443.41706299694 nan nan nan 0.2879873808784135 282130.92712085403
0.58 0.006963444557147047 353023.5139149173 nan nan nan 0.28826362324458144 282617.9680168811
0.5805 0.006871667118384682 352603.6088807352 nan nan nan 0.28853984984811976 283105.428910022
0.581 0.0067790681055818185 352183.7056604652 nan nan nan 0.28881606103301816 283593.3098068559
0.5815 0.00668551968360531 351763.8022896862 nan nan nan 0.2890922568814468 284081.6107169138
0.582 0.00659061299944329 351343.9024269502 nan nan nan 0.28936843815424834 284570.33164257754
0.5825 0.00649439534165155 350924.000925258 nan nan nan 0.28964460518795804 285059.4725871302
0.583 0.0063959981817444935 350504.0999332357 nan nan nan 0.28992075784771476 285549.0335430619
0.5835 0.0062954395592421195 350084.1976644788 nan nan nan 0.29019689564858675 286039.0144934844
0.584 0.006193410752118676 349664.2979260618 nan nan nan 0.290473018594023 286529.41543193266
0.5845 0.006091015378068174 349244.39825834864 nan nan nan 0.29074912699059224 287020.23637667106
0.585 0.0059871099649340676 348824.49671323865 nan nan nan 0.29102522162886857 287511.4773341871
0.5855 0.00588205209378896 348404.59883588314 nan nan nan 0.2913013029148627 288003.1383080879
0.586 0.0057759814797372355 347984.7020009745 nan nan nan 0.29157737047959553 288495.2192880828
0.5865 0.005669148853321424 347564.80288694805 nan nan nan 0.2918534244264619 288987.72027865244
0.587 0.00556191341731621 347144.90435938624 nan nan nan 0.2921294646665374 289480.64128163207
0.5875 0.005452835501990337 346725.0060183351 nan nan nan 0.2924054912147894 289973.9822991477
0.588 0.00534237553321499 346305.1084647805 nan nan nan 0.2926815041851022 290467.7433275849
0.5885 0.005230547325290006 345885.2105269448 nan nan nan 0.2929575032152658 290961.9243740418
0.589 0.005117423519469809 345465.31224815943 nan nan nan 0.29323348836532676 291456.52543110884
0.5895 0.005003598377086233 345045.4159425694 nan nan nan 0.29350945963619945 291951.54649174237
0.59 0.004887649636486659 344625.5194667143 nan nan nan 0.29378541689182375 292446.9875595524
0.5905 0.0047705043132516035 344205.62206482 nan nan nan 0.2940613595762946 292942.8486413792
0.591 0.004651547076164752 343785.72663149977 nan nan nan 0.29433728716286967 293439.1297377404
0.5915 0.004531199249489673 343365.83218791074 nan nan nan 0.2946131991092778 293935.830853802
0.592 0.004409461122402723 342945.9364355481 nan nan nan 0.2948890952399721 294432.95197874954
0.5925 0.004285671794313243 342526.0429151168 nan nan nan 0.2951649749825369 294930.49313163775
0.593 0.004159712182260167 342106.1493253635 nan nan nan 0.29544083734395704 295428.4543166619
0.5935 0.004031772240765508 341686.25283203827 nan nan nan 0.29571668202918727 295926.83553735603
0.594 0.003902193264565666 341266.3583345095 nan nan nan 0.29599250786617565 296425.6368049284
0.5945 0.0037712406663671844 340846.46819374216 nan nan nan 0.29626831479496046 296924.85811316525
0.595 0.0036387884787831646 340426.5762952616 nan nan nan 0.2965441023709188 297424.4994633385
0.5955 0.0035037883380125427 340006.6828645699 nan nan nan 0.2968198705851938 297924.56086396374
0.596 0.003367079148943099 339586.78868979093 nan nan nan 0.2970956190086782 298425.0422952404
0.5965 0.0032287534087792093 339166.89661844354 nan nan nan 0.2973713466133828 298925.9437575479
0.597 0.003088880322296461 338747.006203233 nan nan nan 0.2976470524220468 299427.2652476543
0.5975 0.00294709718406111 338327.1139705423 nan nan nan 0.29792273605740616 299929.0067551936
0.598 0.002803982729080139 337907.2213544893 nan nan nan 0.2981983965723395 300431.16828101524
0.5985 0.002659837796710718 337487.3318019698 nan nan nan 0.2984740332321103 300933.7498224362
0.599 0.002512852247925415 337067.43914025184 nan nan nan 0.29874964511491975 301436.75137825444
0.5995 0.002364053555305811 336647.5511082587 nan nan nan 0.2990252306215434 301940.1729425936
0.6 0.002213291376486592 336227.6603752684 nan nan nan 0.29930078872130356 302444.01450847863
0.6005 0.0020621005523985235 335807.7713014067 nan nan nan 0.29957631881726937 302948.2760712279
0.601 0.0019093466604548298 335387.8835211203 nan nan nan 0.29985182039933533 303452.9576423222
0.6015 0.0017545742383305875 334967.9937740587 nan nan nan 0.30012729242524955 303958.0592163127
0.602 0.0015988488375455483 334548.10517919593 nan nan nan 0.30040273400640105 304463.58080088074
0.6025 0.0014407563463322583 334128.2160093611 nan nan nan 0.30067814418347405 304969.5224071871
0.603 0.0012821693842795894 333708.32917006576 nan nan nan 0.3009535221072008 305475.88403460203
0.6035 0.0011229575867655276 333288.44112290174 nan nan nan 0.30122886661043724 305982.66567101283
0.604 0.0009620937092014696 332868.5572119136 nan nan nan 0.3015041764534096 306489.86731090065
0.6045 0.0008000338301993441 332448.6694540435 nan nan nan 0.30177945052783095 306997.48896302335
0.605 0.000636222426888944 332028.78242759116 nan nan nan 0.3020546874322982 307505.5306287093
0.6055 0.0004717232443463022 331608.89576896414 nan nan nan 0.30232988620407936 308013.9922969028
0.606 0.0003057654372815309 331189.0098397168 nan nan nan 0.30260504597946125 308522.87397580204
0.6065 0.0001400082092294688 330769.12288694555 nan nan nan 0.30288016574274956 309032.1756714594
0.607 -2.595167768293473e-05 330349.2362218131 nan nan nan 0.30315524534319904 309541.8973944659
0.6075 -0.00019291746109977237 329929.3511161446 nan nan nan 0.3034302835118267 310052.03915341827
0.608 -0.0003597392081499457 329509.4656360748 nan nan nan 0.3037052792643918 310562.6009424854
0.6085 -0.0005265859703476103 329089.5795916825 nan nan nan 0.30398023264253665 311073.58274977945
0.609 -0.0006941812604978523 328669.69592233025 nan nan nan 0.30425514276170107 311584.984572636
0.6095 -0.000862110773915949 328249.81023197377 nan nan nan 0.30453000854744494 312096.8064166086
0.61 -0.0010293108135506488 327829.92837314727 nan nan nan 0.3048048299938474 312609.04827650473
0.6105 -0.0011961586681501321 327410.0446169509 nan nan nan 0.305079606606582 313121.710160055
0.611 -0.0013616885513380015 326990.1613327951 nan nan nan 0.30535433893117925 313634.792058945
0.6115 -0.0015277418054859976 326570.28042355157 nan nan nan 0.30562902665097463 314148.2939823538
0.612 -0.0016929660314681945 326150.39874724974 nan nan nan 0.30590366903227184 314662.2159323375
0.6125 -0.001857831623392186 325730.51682268165 nan nan nan 0.30617826569281 315176.5579057287
0.613 -0.0020225515336408906 325310.6337598751 nan nan nan 0.3064528164438412 315691.3199073367
0.6135 -0.002187424752948762 324890.7556521176 nan nan nan 0.30672732085922827 316206.5019322783
0.614 -0.002351444235686836 324470.87296754547 nan nan nan 0.30700177841566234 316722.10398483835
0.6145 -0.0025152857253576506 324050.9927077097 nan nan nan 0.307276188678935 317238.12606299954
0.615 -0.002678204506844178 323631.1144272352 nan nan nan 0.3075505507531888 317754.5681530254
0.6155 -0.002839810995385982 323211.2334297401 nan nan nan 0.3078248640660639 318271.43024896417
0.616 -0.003000151415219133 322791.35354807397 nan nan nan 0.30809912882595264 318788.71235856105
0.6165 -0.0031604102712342406 322371.47152685386 nan nan nan 0.3083733451581213 319306.4144667169
0.617 -0.0033193171271260293 321951.592491055 nan nan nan 0.3086475132218685 319824.53656557336
0.6175 -0.003477665716919048 321531.71192487364 nan nan nan 0.30892163335336054 320343.0786650919
0.618 -0.0036342497342589618 321111.83213759173 nan nan nan 0.30919570564458504 320862.0407844831
0.6185 -0.0037903580478523325 320691.9505597966 nan nan nan 0.30946973112203174 321381.42292429716
0.619 -0.003946569484689723 320272.0696461552 nan nan nan 0.30974370975427196 321901.2250792915
0.6195 -0.004101094534312529 319852.1911271587 nan nan nan 0.3100176422517915 322421.44723915384
0.62 -0.004253595402871055 319432.31170824607 nan nan nan 0.3102915286616387 322942.0894143801
0.6205 -0.00440585672140479 319012.43239039066 nan nan nan 0.31056536954852915 323463.1516031252
0.621 -0.004556763629565413 318592.5545094658 nan nan nan 0.31083916525679056 323984.63380376913
0.6215 -0.004705562096128221 318172.67730917584 nan nan nan 0.3111129162708926 324506.5360290341
0.622 -0.0048528277707779064 317752.7998073657 nan nan nan 0.3113866226841494 325028.8582614837
0.6225 -0.004999148152817016 317332.9214390394 nan nan nan 0.3116602849192034 325551.60049721866
0.623 -0.005144085879775061 316913.0462993651 nan nan nan 0.31193390362801837 326074.76273890113
0.6235 -0.005286529103438298 316493.1684012391 nan nan nan 0.31220747934410664 326598.34498921945
0.624 -0.005427683312496145 316073.2911149384 nan nan nan 0.31248101251198357 327122.34724769415
0.6245 -0.0055668358457856984 315653.413906901 nan nan nan 0.3127545042245231 327646.7695187614
0.625 -0.005705338764524294 315233.53900386073 nan nan nan 0.31302795525669624 328171.6118115529
0.6255000000000001 -0.005842335729644276 314813.6640667957 nan nan nan 0.31330136610593606 328696.8741132937
0.626 -0.005978393175165871 314393.7888189102 nan nan nan 0.31357473690921966 329222.55642080866
0.6265000000000001 -0.006112826331653099 313973.9125325559 nan nan nan 0.3138480678049078 329748.65874085436
0.627 -0.006245498294639087 313554.0395219779 nan nan nan 0.3141213597901827 330275.1810601949
0.6275000000000001 -0.0063766872030922555 313134.16527518246 nan nan nan 0.31439461386383877 330802.1233938075
0.628 -0.0065066314913641505 312714.2905053158 nan nan nan 0.3146678304118102 331329.4857291889
0.6285000000000001 -0.006635643830721167 312294.41795318614 nan nan nan 0.31494100972949757 331857.2680757585
0.629 -0.006764097571343199 311874.5421588697 nan nan nan 0.3152141522749765 332385.4704356506
0.6295000000000001 -0.006891452868481626 311454.6725137413 nan nan nan 0.31548725864189425 332914.09280600597
0.63 -0.0070174185213954495 311034.7994902148 nan nan nan 0.3157603286966363 333443.1351748904
0.6305000000000001 -0.007141911708849898 310614.9268366405 nan nan nan 0.3160333626510103 333972.59754969506
0.631 -0.00726468410639689 310195.0551188262 nan nan nan 0.31630636080370744 334502.4799364107
0.6315000000000001 -0.0073862886162533396 309775.1836623025 nan nan nan 0.3165793234351941 335032.78233182005
0.632 -0.007505696960266443 309355.31400925864 nan nan nan 0.3168522507725944 335563.50473671197
0.6325000000000001 -0.007623151891115962 308935.4422760448 nan nan nan 0.31712514235581557 336094.64714856195
0.633 -0.007738835728746364 308515.5716114157 nan nan nan 0.31739799857476325 336626.2095729524
0.6335000000000001 -0.007851347181862261 308095.7009086342 nan nan nan 0.31767081992962426 337158.192002321
0.634 -0.007962853293517778 307675.83236026403 nan nan nan 0.31794360663772125 337690.5944593811
0.6345000000000001 -0.008072271157597852 307255.96125255193 nan nan nan 0.3182163585149548 338223.4169351754
0.635 -0.008180370107106956 306836.0895089004 nan nan nan 0.3184890763038592 338756.65943527257
0.6355000000000001 -0.008286113363036746 306416.2194419891 nan nan nan 0.31876176035543075 339290.32196396193
0.636 -0.008389267330048144 305996.3520614421 nan nan nan 0.3190344115205601 339824.40452253807
0.6365000000000001 -0.008490040783998908 305576.4841956457 nan nan nan 0.319307030128908 340358.90711110714
0.637 -0.008589384964887408 305156.61487808125 nan nan nan 0.3195796164561638 340893.82972929144
0.6375000000000001 -0.00868737828820899 304736.7478288645 nan nan nan 0.31985217006730365 341429.1723567325
0.638 -0.008783347296869679 304316.8779527882 nan nan nan 0.3201246916432291 341964.9349811482
0.6385000000000001 -0.008877974491724665 303897.01137808734 nan nan nan 0.3203971812660977 342501.1176002444
0.639 -0.008971698391205188 303477.1458484691 nan nan nan 0.3206696389103597 343037.7202097157
0.6395000000000001 -0.009063299452049145 303057.27740519017 nan nan nan 0.3209420649304617 343574.74282991135
0.64 -0.009153521041283901 302637.4113486395 nan nan nan 0.32121445901656875 344112.18547345174
0.6405 -0.009240815573963506 302217.5459745439 nan nan nan 0.3214868213808619 344650.048129123
0.641 -0.009326076965639437 301797.67958406283 nan nan nan 0.32175915257153487 345188.33080654783
0.6415 -0.00940839475014995 301377.8130695867 nan nan nan 0.3220314527496111 345727.0335062149
0.642 -0.009488062678546324 300957.9476355159 nan nan nan 0.32230372145263014 346266.1562263255
0.6425 -0.009565066010221609 300538.08058658283 nan nan nan 0.3225759596223493 346805.6989553044
0.643 -0.00963979190754807 300118.2174494466 nan nan nan 0.322848167402094 347345.6616873325
0.6435 -0.009711917199503477 299698.35243595147 nan nan nan 0.3231203453995704 347886.04442120955
0.644 -0.009781392685119537 299278.485564002 nan nan nan 0.3233924936221921 348426.8471583657
0.6445 -0.009848758290673065 298858.6197182963 nan nan nan 0.32366461255606793 348968.0699038519
0.645 -0.009913638215431984 298438.7543437455 nan nan nan 0.32393670308225314 349509.7126714319
0.6455 -0.009975636719585 298018.88946988655 nan nan nan 0.32420876611519023 350051.7754557298
0.646 -0.0100351766405077 297599.0247630182 nan nan nan 0.32448080248246836 350594.258260883
0.6465 -0.010092720918688756 297179.1610760839 nan nan nan 0.3247528127088127 351137.161075646
0.647 -0.01014701113612696 296759.2982731726 nan nan nan 0.3250247969196975 351680.48389597
0.6475 -0.010198104395144346 296339.4344070588 nan nan nan 0.32529675586006374 352224.2267329072
0.648 -0.010246185314113173 295919.5693243757 nan nan nan 0.3255686895996275 352768.3895754198
0.6485 -0.010291458491978794 295499.70559232164 nan nan nan 0.3258405981689175 353312.9724456393
0.649 -0.010334238431353619 295079.84021909867 nan nan nan 0.32611248171509966 353857.97536133265
0.6495 -0.0103735824886231 294659.97398093523 nan nan nan 0.32638434081032663 354403.3983090583
0.65 -0.01041071027085401 294240.1108466909 nan nan nan 0.326656176453102 354949.2413095702
0.6505 -0.010444482606449824 293820.2441855814 nan nan nan 0.3269279888254441 355495.50435647444
0.651 -0.01047366983040996 293400.3795455266 nan nan nan 0.32719977857364096 356042.1874404721
0.6515 -0.010499833787339501 292980.516210462 nan nan nan 0.3274715456879784 356589.2905515114
0.652 -0.010522653260271528 292560.6505579841 nan nan nan 0.32774329036088695 357136.81369489455
0.6525 -0.010541464726666342 292140.7893718503 nan nan nan 0.32801501422315854 357684.75687829027
0.653 -0.010556316292268046 291720.9253804601 nan nan nan 0.3282867173713184 358233.1200958053
0.6535 -0.010567017763927542 291301.06256487785 nan nan nan 0.32855840051848884 358781.9033458058
0.654 -0.010573287856989895 290881.19862694363 nan nan nan 0.3288300632586451 359331.1066164647
0.6545 -0.010575678324592167 290461.33467115456 nan nan nan 0.32910170651054754 359880.7299272894
0.655 -0.010573903730873583 290041.4721350894 nan nan nan 0.3293733307348404 360430.77328971983
0.6555 -0.010568782178268976 289621.60774112615 nan nan nan 0.3296449368705335 360981.23670644703
0.656 -0.010560202497890268 289201.746212262 nan nan nan 0.32991652537160576 361532.1201716875
0.6565 -0.010547295816268757 288781.88342493045 nan nan nan 0.3301880983787255 362083.4236811929
0.657 -0.010531232887926487 288362.0209960374 nan nan nan 0.33045965632417246 362635.1472131018
0.6575 -0.010511166970471273 287942.1594201438 nan nan nan 0.3307311996854185 363187.29077865527
0.658 -0.010487340465389091 287522.2976436412 nan nan nan 0.33100272903783035 363739.85436275805
0.6585 -0.010460502523294037 287102.43630487256 nan nan nan 0.3312742448375361 364292.8379665424
0.659 -0.010431084339407789 286682.5752735046 nan nan nan 0.33154574812718324 364846.24159176
0.6595 -0.010397727630187249 286262.7130392384 nan nan nan 0.3318172398740079 365400.06522233336
0.66 -0.010360563462463276 285842.854286838 nan nan nan 0.33208872160533154 365954.3088811015
0.6605 -0.010320110548859176 285422.99315133196 nan nan nan 0.3323601941742276 366508.9725653783
0.661 -0.010276739081729954 285003.1338249297 nan nan nan 0.33263165891375174 367064.0562666472
0.6615 -0.010230209629634569 284583.27247606573 nan nan nan 0.33290311703119774 367619.5599757663
0.662 -0.0101802117636 284163.41359770845 nan nan nan 0.3331745698373148 368175.4836980998
0.6625 -0.01012729813741601 283743.5534159337 nan nan nan 0.33344601833370907 368731.827428661
0.663 -0.010070503454545568 283323.69517839863 nan nan nan 0.33371746410074 369288.5911755167
0.6635 -0.010011040608743499 282903.8364328275 nan nan nan 0.33398890836321155 369845.7749290389
0.664 -0.009948886248363606 282483.97823934554 nan nan nan 0.3342603520121484 370403.3786896623
0.6645 -0.00988339360972037 282064.1197207741 nan nan nan 0.33453179646960074 370961.4024740038
0.665 -0.009814967999334397 281644.2617365756 nan nan nan 0.3348032433845332 371519.8462739655
0.6655 -0.009744723798989177 281224.4062636093 nan nan nan 0.335074693519874 372078.7100866157
0.666 -0.009672377374605915 280804.5484895933 nan nan nan 0.3353461484331813 372637.9938981715
0.6665 -0.00959740922589233 280384.6931864851 nan nan nan 0.3356176087717592 373197.6977264067
0.667 -0.009520868449286185 279964.8354431496 nan nan nan 0.3358890761325808 373757.82156675437
0.6675 -0.009442223903299986 279544.9800026345 nan nan nan 0.33616055202741085 374318.3654196492
0.668 -0.00936088354855046 279125.12398188136 nan nan nan 0.3364320377276265 374879.32928682497
0.6685 -0.009277068817037633 278705.2709531887 nan nan nan 0.3367035350831826 375440.71316162415
0.669 -0.0091899661087263 278285.4159858545 nan nan nan 0.33697504544530626 376002.51704811485
0.6695 -0.009101206187544198 277865.5610765119 nan nan nan 0.3372465697351272 376564.74094555125
0.67 -0.009010463482317242 277445.7079637493 nan nan nan 0.33751810905045515 377127.384841773
0.6705 -0.008917841473142844 277025.85531894205 nan nan nan 0.33778966468859023 377690.44873103395
0.671 -0.008823772553442003 276606.001267777 nan nan nan 0.3380612380084525 378253.93260429386
0.6715 -0.008727713507452587 276186.1488682028 nan nan nan 0.33833283043371287 378817.8364723332
0.672 -0.008629883244775165 275766.2977656349 nan nan nan 0.3386044424444818 379382.16033676645
0.6725 -0.008530904604338932 275346.445461082 nan nan nan 0.3388760749488597 379946.90420884476
0.673 -0.008430015338474008 274926.59368026035 nan nan nan 0.33914772826123224 380512.06809128204
0.6735 -0.008327564809216315 274506.7448222427 nan nan nan 0.33941940357148165 381077.651991081
0.674 -0.008224241957850363 274086.89338742377 nan nan nan 0.33969110175435296 381643.65590988955
0.6745 -0.008119023928518357 273667.0423326859 nan nan nan 0.3399628235469665 382210.0798504118
0.675 -0.00801364863830349 273247.19307961507 nan nan nan 0.3402345696761629 382776.9238299523
0.6755 -0.007907034523840966 272827.3438337475 nan nan nan 0.34050634072390296 383344.18781878223
0.676 -0.007799826172487191 272407.496773568 nan nan nan 0.3407781369841427 383911.8717947434
0.6765 -0.007691290047379031 271987.64755731233 nan nan nan 0.3410499585274876 384479.97578032804
0.677 -0.007581107261090324 271567.7987977906 nan nan nan 0.341321805816342 385048.4997601204
0.6775 -0.007469544049086183 271147.9510064776 nan nan nan 0.3415936793006586 385617.4437287597
0.678 -0.0073571727119017575 270728.10182400554 nan nan nan 0.3418655800377294 386186.80766375724
0.6785 -0.007244083065470715 270308.2542554767 nan nan nan 0.34213750887020206 386756.5915807086
0.679 -0.007129931871203528 269888.40606221586 nan nan nan 0.342409466517634 387326.7954808029
0.6795 -0.007014870853944756 269468.5566557213 nan nan nan 0.3426814541416608 387897.41936000576
0.68 -0.006898753615244217 269048.707052305 nan nan nan 0.3429534722501038 388468.46319370694
0.6805 -0.006780981191094669 268628.8585200988 nan nan nan 0.34322552079733765 389039.92699343694
0.681 -0.006662208064146961 268209.0088061229 nan nan nan 0.34349760015337893 389611.81075558014
0.6815 -0.006542361895690138 267789.1583442484 nan nan nan 0.34376971111415444 390184.11449739576
0.682 -0.006420743041369749 267369.30961292115 nan nan nan 0.34404185457018255 390756.8382252441
0.6825 -0.006298322821485586 266949.4608244821 nan nan nan 0.3443140312634022 391329.98195514776
0.683 -0.0061735261547630985 266529.6120872531 nan nan nan 0.34458624188506165 391903.5456621716
0.6835 -0.006046359788114461 266109.7653705575 nan nan nan 0.3448584874523913 392477.52934839437
0.684 -0.005917943520018126 265689.91753404343 nan nan nan 0.3451307679657647 393051.9330072255
0.6845 -0.005788499097952779 265270.0718641264 nan nan nan 0.34540308387599755 393626.75663472107
0.685 -0.0056584700498653615 264850.2250245679 nan nan nan 0.3456754351224637 394202.0002285215
0.6855 -0.005527279707445376 264430.3796986914 nan nan nan 0.34594782167262067 394777.6638285644
0.686 -0.0053947403490513576 264010.53377939796 nan nan nan 0.3462202439573507 395353.7474397736
0.6865 -0.005261812577481153 263590.6880453919 nan nan nan 0.3464927035204909 395930.2510473012
0.687 -0.005127718318974238 263170.8435398725 nan nan nan 0.34676520019151824 396507.17464751564
0.6875 -0.004992762199286995 262750.9973633532 nan nan nan 0.34703773361951107 397084.5182564849
0.6880000000000001 -0.0048567274537967 262331.15330590645 nan nan nan 0.34731030305066385 397662.2818666681
0.6885 -0.004719251481370292 261911.30877580226 nan nan nan 0.3475829092882846 398240.4654800937
0.6890000000000001 -0.004580885424204673 261491.4648103944 nan nan nan 0.3478555531344863 398819.06911202753
0.6895 -0.004442152766884118 261071.62022664596 nan nan nan 0.3481282349176251 399398.0927539473
0.6900000000000001 -0.004302676429544789 260651.77538739852 nan nan nan 0.34840095626674866 399977.53639362205
0.6905 -0.004161902870731554 260231.93140032107 nan nan nan 0.3486737172507402 400557.40003680077
0.6910000000000001 -0.004019751239275705 259812.0888153843 nan nan nan 0.348946518201054 401137.6836987402
0.6915 -0.0038765241769866186 259392.2442663633 nan nan nan 0.3492193593266369 401718.3873635999
0.6920000000000001 -0.0037328988864146605 258972.4028091885 nan nan nan 0.3494922401276849 402299.51102047693
0.6925 -0.0035879515221808804 258552.5609544 nan nan nan 0.34976516086321807 402881.05466825014
0.6930000000000001 -0.0034415180137430295 258132.71782719623 nan nan nan 0.35003812099529036 403463.0182940294
0.6935 -0.0032943793501572748 257712.87699909115 nan nan nan 0.35031112143395177 404045.40191365645
0.6940000000000001 -0.0031460428627013326 257293.034053261 nan nan nan 0.3505841630044754 404628.20551595616
0.6945 -0.00299671541691303 256873.19310341106 nan nan nan 0.35085724620674 405211.4290922299
0.6950000000000001 -0.002846106258780881 256453.3508340844 nan nan nan 0.35113037192069085 405795.0726792297
0.6955 -0.0026936484949699586 256033.51062663813 nan nan nan 0.35140353904741617 406379.1362903606
0.6960000000000001 -0.0025401705620230466 255613.6696241116 nan nan nan 0.3516767474161977 406963.61989447055
0.6965 -0.0023852406007417856 255193.8301248564 nan nan nan 0.3519499984573922 407548.52351338306
0.6970000000000001 -0.0022286225526348346 254773.98969218176 nan nan nan 0.35222329197135294 408133.84716152714
0.6975 -0.0020714786576068976 254354.15083046322 nan nan nan 0.35249662831353773 408719.5908297235
0.6980000000000001 -0.0019135661031352705 253934.31137995163 nan nan nan 0.3527700079914748 409305.754510219
0.6985 -0.0017549535286450375 253514.47123454284 nan nan nan 0.3530434319897671 409892.33817529574
0.6990000000000001 -0.0015944028519380695 253094.63303842765 nan nan nan 0.35331690059214316 410479.3418357889
0.6995 -0.0014336507594448396 252674.79500212191 nan nan nan 0.35359041465347807 411066.7654778209
0.7000000000000001 -0.0012721429742734948 252254.95654987227 nan nan nan 0.35386397458521496 411654.6091123985
0.7005 -0.001109308976402645 251835.118146861 nan nan nan 0.3541375806920396 412242.87274562527
0.7010000000000001 -0.0009452235708231929 251415.28205080394 nan nan nan 0.35441123458248935 412831.5563899617
0.7015 -0.0007803823216327246 250995.4442726272 nan nan nan 0.35468493618311786 413420.6600377351
0.7020000000000001 -0.0006142836278942095 250575.60782773112 nan nan nan 0.3549586860469821 414010.183698084
0.7025 -0.0004472242702787248 250155.7703796036 nan nan nan 0.3552324848612587 414600.12738899165
0.7030000000000001 -0.0002802017049334277 249735.9356054727 nan nan nan 0.35550633338667786 415190.4911198159
0.7035 -0.00011351723274190923 249316.09959547812 nan nan nan 0.35578023229703526 415781.27491183905
0.704 5.3656417777811155e-05 248896.2659913009 nan nan nan 0.3560541824182618 416372.4787761371
0.7045 0.0002203924917894742 248476.42954594945 nan nan nan 0.35632818427002894 416964.1027359085
0.705 0.0003869363939327219 248056.59378863245 nan nan nan 0.35660223779121103 417556.1468302865
0.7055 0.0005537360123489453 247636.76027125586 nan nan nan 0.35687634322239586 418148.6110585234
0.706 0.0007199540376246183 247216.92605774474 nan nan nan 0.3571505015332368 418741.49540849763
0.7065 0.0008851824242254902 246797.0920567952 nan nan nan 0.35742471261283093 419334.7998608517
0.707 0.001050496330593658 246377.25834432725 nan nan nan 0.3576989765734595 419928.5244196619
0.7075 0.0012148657184073712 245957.42347174627 nan nan nan 0.35797329337953937 420522.6690702529
0.708 0.001378499618474988 245537.59120296835 nan nan nan 0.35824766307179984 421117.2338387727
0.7085 0.0015416019065328862 245117.75855895207 nan nan nan 0.35852208558623366 421712.2187384764
0.709 0.0017040886425006873 244697.92568301366 nan nan nan 0.3587965606720278 422307.62377411046
0.7095 0.0018648384569407343 244278.09504306564 nan nan nan 0.3590710885685219 422903.4489216683
0.71 0.0020249442809942304 243858.26444435137 nan nan nan 0.3593456683658056 423499.6941805505
0.7105 0.0021841303392507506 243438.43459465427 nan nan nan 0.3596202996460379 424096.35955723526
0.711 0.0023421755562657897 243018.60356235938 nan nan nan 0.35989498207239884 424693.44505552866
0.7115 0.0024993856416113194 242598.77431851983 nan nan nan 0.36016971643117074 425290.9506656928
0.712 0.002653862729527127 242178.94434377056 nan nan nan 0.3604445024175089 425888.8763530665
0.7125 0.0028069247263839757 241759.11526752828 nan nan nan 0.3607193399873109 426487.2220972886
0.713 0.002959110505398603 241339.28598121827 nan nan nan 0.3609942287723371 427085.98790861486
0.7135 0.0031100906858677747 240919.45674649574 nan nan nan 0.36126916814997173 427685.1737655119
0.714 0.0032606055723435282 240499.62840177043 nan nan nan 0.36154415830033704 428284.7796724726
0.7145 0.003409561634406276 240079.8012206053 nan nan nan 0.3618191989930132 428884.80561449565
0.715 0.0035566776289098685 239659.97460710915 nan nan nan 0.3620942896446197 429485.2515737406
0.7155 0.003702820925206795 239240.14815563336 nan nan nan 0.36236943059122656 430086.11755481316
0.716 0.0038475620730527337 238820.32263955532 nan nan nan 0.3626446215266311 430687.40357452526
0.7165 0.003989396019317935 238400.4967019929 nan nan nan 0.3629198622828653 431289.1096170784
0.717 0.004129215180724934 237980.67304760905 nan nan nan 0.36319515308466505 431891.2356504829
0.7175 0.004267211693873827 237560.84914621882 nan nan nan 0.36347049332738546 432493.7816745945
0.718 0.004404381867112784 237141.0247889922 nan nan nan 0.3637458836244547 433096.7476686348
0.7185 0.004539468985268738 236721.20152982842 nan nan nan 0.3640213234936401 433700.1336189482
0.719 0.004672697514667921 236301.37791610736 nan nan nan 0.36429681262329494 434303.93954247044
0.7195 0.004804760203606959 235881.55545352184 nan nan nan 0.3645723520348508 434908.16542026575
0.72 0.004936028472427604 235461.7332200301 nan nan nan 0.3648479428221401 435512.811235089
0.7205 0.005066567527598468 235041.9102464983 nan nan nan 0.36512358373379344 436117.87696615263
0.721 0.005195764938841337 234622.08765363574 nan nan nan 0.36539927371550457 436723.36261033604
0.7215 0.005322426593196446 234202.26766724064 nan nan nan 0.36567501279275566 437329.268189306
0.722 0.005447842011253336 233782.444866206 nan nan nan 0.36595080030758953 437935.5937117255
0.7225 0.005573292688883167 233362.62415172413 nan nan nan 0.3662266366249947 438542.3391782074
0.723 0.005698374950427047 232942.80324429736 nan nan nan 0.3665025215225143 439149.5045774035
0.7235 0.005823745613021293 232522.98225137434 nan nan nan 0.36677845390769914 439757.08992499154
0.724 0.005949255851016886 232103.1612682105 nan nan nan 0.36705443335302834 440365.09525272285
0.7245 0.0060736872276206545 231683.34006051667 nan nan nan 0.36733045949920834 440973.52056776086
0.725 0.006198044196031857 231263.5205540941 nan nan nan 0.36760653279214645 441582.36589744623
0.7255 0.006321871755154117 230843.7006633032 nan nan nan 0.3678826528583001 442191.6312589312
0.726 0.006446241065331068 230423.88203157196 nan nan nan 0.36815881908406073 442801.316669654
0.7265 0.006570778058893021 230004.06189986426 nan nan nan 0.3684350312814694 443411.4221191804
0.727 0.006695974597941036 229584.24386676 nan nan nan 0.3687112892914333 444021.94757148344
0.7275 0.00682183320471074 229164.42516901426 nan nan nan 0.3689875934086306 444632.89301080443
0.728 0.006948404428565401 228744.60669695912 nan nan nan 0.3692639435093653 445244.25843721046
0.7285 0.00707505017602402 228324.79007718092 nan nan nan 0.36954033939776754 445856.04386463715
0.729 0.007203370527438317 227904.9709521377 nan nan nan 0.3698167799111079 446468.2492702227
0.7295 0.007333021378246086 227485.15343076954 nan nan nan 0.3700932657124843 447080.87465984386
0.73 0.007463443321445356 227065.3358466892 nan nan nan 0.3703697972389291 447693.92002908565
0.7305 0.007595609329867994 226645.51861974716 nan nan nan 0.3706463744764995 448307.38540500245
0.731 0.007729679781338502 226225.70068011637 nan nan nan 0.3709229967875522 448921.270800428
0.7315 0.007865523782984607 225805.88381772538 nan nan nan 0.3711996643245393 449535.5761741651
0.732 0.00800223602490804 225386.0677744228 nan nan nan 0.3714763771461756 450150.30153422855
0.7325 0.008140454527022303 224966.25351706988 nan nan nan 0.37175313596643883 450765.4468828889
0.733 0.008282010599591029 224546.4377261448 nan nan nan 0.37202994071939854 451381.01222473005
0.7335 0.0084259800114136 224126.6222609394 nan nan nan 0.37230679141285666 451996.99751748383
0.734 0.008572248558650191 223706.80666558334 nan nan nan 0.37258368977650297 452613.40278113517
0.7345 0.008720307172446892 223286.99133998662 nan nan nan 0.3728606359749654 453230.22800780507
0.735 0.008869681170140427 222867.1761633222 nan nan nan 0.373137629676549 453847.4732020608
0.7355 0.009021035134107217 222447.36043172725 nan nan nan 0.3734146707411552 454465.138369914
0.736 0.009174498490486547 222027.5463373232 nan nan nan 0.3736917600767665 455083.22347097145
0.7365 0.009330541066233364 221607.73124872262 nan nan nan 0.37396889841485376 455701.72853645403
0.737 0.00948863298170034 221187.9162556357 nan nan nan 0.374246085387715 456320.65355542005
0.7375 0.009649360495320206 220768.10262489025 nan nan nan 0.3745233208190451 456939.9985161376
0.738 0.009811403142056543 220348.28715404184 nan nan nan 0.3748006052095759 457559.7634262928
0.7385 0.009976187150755982 219928.4753188425 nan nan nan 0.37507793797859257 458179.94829417276
0.739 0.010144518511823152 219508.66327831364 nan nan nan 0.37535531924122645 458800.553123006
0.7395 0.010315543466064704 219088.851305825 nan nan nan 0.37563274861703067 459421.57793305255
0.74 0.010488370274839134 218669.0369774576 nan nan nan 0.37591022553844744 460043.0227343555
0.7405 0.010663583568606836 218249.22585906947 nan nan nan 0.37618774945618716 460664.8875223563
0.741 0.010841102490896941 217829.41329179803 nan nan nan 0.37646532093214286 461287.1722869607
0.7415 0.01102102910888487 217409.60241845547 nan nan nan 0.37674293941855136 461909.87703916454
0.742 0.01120384972239065 216989.79182516082 nan nan nan 0.37702060470495463 462533.00177794765
0.7425 0.011389078759599006 216569.98198226283 nan nan nan 0.3772983170233688 463156.5464868706
0.743 0.011577483093124936 216150.17177209776 nan nan nan 0.37757607667353876 463780.5111754145
0.7435 0.011767963407979138 215730.36212475123 nan nan nan 0.3778538848795406 464404.89586661576
0.744 0.011960454692726193 215310.55203793794 nan nan nan 0.3781317425075996 465029.7005858351
0.7445 0.012155106670674177 214890.74292017324 nan nan nan 0.3784096503434897 465654.925324281
0.745 0.012352665729437214 214470.93288181382 nan nan nan 0.37868760896928677 466280.5700705122
0.7455 0.012552238343656808 214051.12460413305 nan nan nan 0.3789656194926779 466906.63484601653
0.746 0.012754687189757974 213631.31648005784 nan nan nan 0.3792436820638381 467533.11963657633
0.7465 0.012960075725739387 213211.5076737616 nan nan nan 0.37952179750879783 468160.02445749403
0.747 0.013167613329677688 212791.69916374193 nan nan nan 0.3797999662242772 468787.34929061204
0.7475 0.01337750924866775 212371.89147796066 nan nan nan 0.38007818904104923 469415.0941407658
0.748 0.01358924493123626 211952.08504664293 nan nan nan 0.38035646571897364 470043.2590105015
0.7485 0.013802895569312816 211532.27812883974 nan nan nan 0.38063479678627765 470671.84391916275
0.749 0.014019187621031326 211112.47056535174 nan nan nan 0.3809131841742615 471300.8488754162
0.7495 0.014237472760757763 210692.66398703048 nan nan nan 0.3811916279365348 471930.27389238146
0.75 0.014458044391283687 210272.85871927367 nan nan nan 0.38147012876752817 472560.1189483682
0.7505000000000001 0.0146807833091132 209853.05353083104 nan nan nan 0.3817486877889803 473190.38405617094
0.751 0.014904914677738844 209433.24670698793 nan nan nan 0.3820273068420161 473821.0691989161
0.7515000000000001 0.015130543384669364 209013.44051624901 nan nan nan 0.38230598655119197 474452.1743725548
0.752 0.01535857261713596 208593.63753187138 nan nan nan 0.3825847286235797 475083.69961065793
0.7525000000000001 0.015587995255785785 208173.83180847942 nan nan nan 0.3828635341217292 475715.64489785244
0.753 0.015819012492492995 207754.02886663386 nan nan nan 0.3831424031787988 476348.01018324273
0.7535000000000001 0.01605129674613208 207334.22355580042 nan nan nan 0.38342133615053625 476980.7954864454
0.754 0.016284809219306973 206914.42042751572 nan nan nan 0.3837003354665327 477614.0008267776
0.7545000000000001 0.01651928538295521 206494.61848855755 nan nan nan 0.38397940197656183 478247.6262121389
0.755 0.01675541572385225 206074.81588185925 nan nan nan 0.38425853766767615 478881.6716307838
0.7555000000000001 0.016991235407276907 205655.013802424 nan nan nan 0.38453774285523273 479516.1370854933
0.756 0.01722653868840612 205235.2133337112 nan nan nan 0.3848170177898471 480151.02259709156
0.7565000000000001 0.017461517660275868 204815.41329107687 nan nan nan 0.3850963643210855 480786.3281453782
0.757 0.01769710340096556 204395.61409460322 nan nan nan 0.38537578332097433 481422.0537114701
0.7575000000000001 0.017932501471322634 203975.8164807793 nan nan nan 0.3856552741833691 482058.1993026576
0.758 0.018166962475373947 203556.0193631469 nan nan nan 0.38593483731235617 482694.76491957746
0.7585000000000001 0.018401735209155716 203136.22224283774 nan nan nan 0.38621447438790557 483331.75058078446
0.759 0.01863611305400409 202716.42473338122 nan nan nan 0.38649418596156226 483969.15631871956
0.7595000000000001 0.01887078579639209 202296.62773889917 nan nan nan 0.3867739722465395 484606.98209375294
0.76 0.019104895832775713 201876.83229931118 nan nan nan 0.3870538362325636 485245.2279334241
0.7605000000000001 0.019337936368094628 201457.03576541034 nan nan nan 0.3873337786602728 485883.89384236786
0.761 0.01956942483117019 201037.23914630365 nan nan nan 0.387613800332036 486522.9798294886
0.7615000000000001 0.01979964436814822 200617.4439175045 nan nan nan 0.38789390184907413 487162.48589314497
0.762 0.020028351664960177 200197.64885844677 nan nan nan 0.3881740837664848 487802.41205174266
0.7625000000000001 0.02025642172027117 199777.85457627714 nan nan nan 0.38845434748856045 488442.7583071523
0.763 0.020482951456400705 199358.06155708418 nan nan nan 0.388734693785963 489083.5246219244
0.7635000000000001 0.020707274850251256 198938.26990367324 nan nan nan 0.3890151237373822 489724.7109933183
0.764 0.020929616549978967 198518.4759677702 nan nan nan 0.38929563763256664 490366.31741227733
0.7645000000000001 0.021150302345576372 198098.68446048585 nan nan nan 0.3895762356225415 491008.34388064634
0.765 0.0213674074186795 197678.89223841773 nan nan nan 0.38985691864573174 491650.79041235516
0.7655000000000001 0.02158197502514114 197259.09994758185 nan nan nan 0.39013768661426945 492293.6570207913
0.766 0.021793558844532268 196839.30958982365 nan nan nan 0.39041853885166344 492936.94371410535
0.7665000000000001 0.022002094391761335 196419.5183534647 nan nan nan 0.39069947540597616 493580.6504473182
0.767 0.022207859565114334 195999.72894327817 nan nan nan 0.39098049689050973 494224.7771613971
0.7675000000000001 0.022410628873666842 195579.94094588247 nan nan nan 0.3912616032808132 494869.3238879731
0.768 0.022609689599927936 195160.15344309027 nan nan nan 0.3915427951487567 495514.290666907
0.7685 0.02280564188245295 194740.3667163131 nan nan nan 0.3918240723133841 496159.6774923865
0.769 0.022998975462522702 194320.57915835766 nan nan nan 0.39210543551205207 496805.48435752175
0.7695 0.023187742062951853 193900.79293798006 nan nan nan 0.3923868859865122 497451.7112615218
0.77 0.023372813706916906 193481.00784452222 nan nan nan 0.3926684231688491 498098.35819042946
0.7705 0.02355397503778733 193061.2224178268 nan nan nan 0.3929500477910659 498745.4251354069
0.771 0.023730246372457627 192641.43815508956 nan nan nan 0.3932317605873788 499392.9120857934
0.7715 0.023901935319880257 192221.6536521439 nan nan nan 0.3935135616226849 500040.8190221745
0.772 0.024069810601590812 191801.868313291 nan nan nan 0.3937954508634167 500689.14593896794
0.7725 0.02423362326985416 191382.08503215926 nan nan nan 0.39407742878258506 501337.89284403843
0.773 0.0243934359683328 190962.3012089375 nan nan nan 0.3943594956244671 501987.059720402
0.7735 0.024548177243530124 190542.51758430022 nan nan nan 0.39464165068478646 502636.6465722346
0.774 0.0246983749597803 190122.73406993935 nan nan nan 0.39492389371941966 503286.6534245038
0.7745 0.024843045622423135 189702.95199584766 nan nan nan 0.39520622508330805 503937.08028922655
0.775 0.024984052623036143 189283.17075570906 nan nan nan 0.39548864466313505 504587.9271778622
0.7755 0.025119886778283872 188863.38990902746 nan nan nan 0.39577115222002496 505239.1941363197
0.776 0.025250869950075736 188443.60918759287 nan nan nan 0.3960537463206533 505890.8811368892
0.7765 0.025377906215214716 188023.82891337827 nan nan nan 0.39633642723254264 506542.9882144292
0.777 0.025499745220228888 187604.04937228005 nan nan nan 0.3966191942072805 507195.51537575625
0.7775 0.025616015767586462 187184.26924378285 nan nan nan 0.39690204572937465 507848.4626300093
0.778 0.02572661876282294 186764.48969879316 nan nan nan 0.3971849803264271 508501.82997016504
0.7785 0.025831549080087803 186344.7111201161 nan nan nan 0.39746799639206576 509155.6174296298
0.779 0.02593173741606222 185924.93336356423 nan nan nan 0.39775109285387183 509809.8250102352
0.7795 0.026027310974683717 185505.1554914299 nan nan nan 0.3980342681376332 510464.45270512917
0.78 0.026118355193714807 185085.37815129556 nan nan nan 0.39831752015416405 511119.5004927082
0.7805 0.026204224790560487 184665.6002294423 nan nan nan 0.398600846664077 511774.9683644385
0.781 0.026284785279746297 184245.82240088866 nan nan nan 0.39888424801648276 512430.85633811966
0.7815 0.026360630724577234 183826.0449057346 nan nan nan 0.39916772525499483 513087.1643970014
0.782 0.0264312941778427 183406.26787297 nan nan nan 0.3994512766483717 513743.89252584166
0.7825 0.026496308752204822 182986.49188715604 nan nan nan 0.39973490064348893 514401.0407570497
0.783 0.026557000265366906 182566.71623019446 nan nan nan 0.40001859717001564 515058.6090685246
0.7835 0.026613139265868023 182146.93975245577 nan nan nan 0.4003023641880434 515716.59745038545
0.784 0.026663653263504776 181727.16323974344 nan nan nan 0.4005862013180298 516375.00588249805
0.7845 0.026709629539785715 181307.38995121562 nan nan nan 0.40087010725525535 517033.8343903686
0.785 0.026751153229475615 180887.6152666305 nan nan nan 0.4011540803894972 517693.0829568392
0.7855 0.026788151300590913 180467.84186772775 nan nan nan 0.40143811947469316 518352.751578416
0.786 0.026820384058727137 180048.06841523398 nan nan nan 0.401722223736588 519012.84020509117
0.7865 0.026847955740999425 179628.29450701937 nan nan nan 0.4020063934113771 519673.34884898365
0.787 0.026871729133934572 179208.5224084788 nan nan nan 0.40229062768608786 520334.2775025887
0.7875 0.02689202438729039 178788.74970749562 nan nan nan 0.4025749261312318 520995.6261579982
0.788 0.026907647688096312 178368.97891603786 nan nan nan 0.4028592870932 521657.394834639
0.7885 0.02691950526218424 177949.20698885908 nan nan nan 0.40314370870788996 522319.5835146273
0.789 0.026927868903964116 177529.43716164658 nan nan nan 0.4034281898634447 522982.1921822102
0.7895 0.026931995486644197 177109.6670149171 nan nan nan 0.40371272843443 523645.22080875456
0.79 0.02693216034746182 176689.89559593395 nan nan nan 0.4039973227894327 524308.6693741557
0.7905 0.026929255009740072 176270.12654903482 nan nan nan 0.40428197136618127 524972.5378405146
0.791 0.026922584304119694 175850.35574981722 nan nan nan 0.404566672034447 525636.8262060554
0.7915 0.02691307383385496 175430.58818157774 nan nan nan 0.40485142284917663 526301.5344783833
0.792 0.02690047006667226 175010.8194271919 nan nan nan 0.40513622367853985 526966.6626257699
0.7925 0.026885701991747998 174591.05246067478 nan nan nan 0.4054210746854947 527632.2106581249
0.793 0.026867444901064835 174171.28384746512 nan nan nan 0.4057059775439475 528298.1785742829
0.7935 0.026846239387512447 173751.51637833263 nan nan nan 0.405990931585926 528964.5663531248
0.794 0.026821976480842648 173331.75071817602 nan nan nan 0.4062759364822972 529631.3740176017
0.7945 0.02679454459243271 172911.98377187268 nan nan nan 0.4065609903597048 530298.6015267225
0.795 0.026764554380625857 172492.21711329397 nan nan nan 0.4068460926589926 530966.2489277513
0.7955 0.02673202381579057 172072.45192759403 nan nan nan 0.4071312429677362 531634.3162408435
0.796 0.026696181979434363 171652.6864084445 nan nan nan 0.4074164404842124 532302.8034953322
0.7965 0.026657730790241425 171232.91978966814 nan nan nan 0.4077016843204115 532971.7107031804
0.797 0.02661748591194982 170813.15465148792 nan nan nan 0.4079869733026551 533641.0378491081
0.7975 0.026576025473839162 170393.38979940017 nan nan nan 0.40827230810730414 534310.784996187
0.798 0.026533152980485124 169973.6264557315 nan nan nan 0.4085576890951461 534980.9521585361
0.7985 0.02648879996351693 169553.86246675166 nan nan nan 0.408843116390305 535651.5393382361
0.799 0.026442643910229414 169134.09968224328 nan nan nan 0.40912858965214083 536322.5465279398
0.7995 0.026394206010479142 168714.33457153893 nan nan nan 0.40941410868236405 536993.9737592865
0.8 0.026344559818878583 168294.57082522006 nan nan nan 0.4096996738925167 537665.8210416724
0.8005 0.02629337345649754 167874.80900757367 nan nan nan 0.4099852839514432 538338.0883896925
0.801 0.026240233208524293 167455.04636393595 nan nan nan 0.4102709399780786 539010.7758598967
0.8015 0.026185567670795454 167035.28500968713 nan nan nan 0.4105566426640722 539683.88348541
0.802 0.02612949581327348 166615.5233820503 nan nan nan 0.4108423920335851 540357.411257301
0.8025 0.02607240921669993 166195.76299959127 nan nan nan 0.4111281873546021 541031.3591541145
0.803 0.026014997287028316 165776.00229872912 nan nan nan 0.41141402857996573 541705.727178096
0.8035 0.025956146462061357 165356.24206324754 nan nan nan 0.4116999159574312 542380.515333734
0.804 0.025896717070133194 164936.48290381086 nan nan nan 0.4119858480585032 543055.7236248686
0.8045 0.025836629897720932 164516.7246092385 nan nan nan 0.41227182460853445 543731.3520482756
0.805 0.025776381134834218 164096.96577107313 nan nan nan 0.41255784583593896 544407.40060991
0.8055 0.025716375151778506 163677.2089232596 nan nan nan 0.4128439124247973 545083.8692864239
0.806 0.025657090582575336 163257.45111289417 nan nan nan 0.4131300256136681 545760.7580855086
0.8065 0.02559863674774699 162837.6929775614 nan nan nan 0.41341618668147045 546438.0669864563
0.807 0.02554017320056369 162417.93655951633 nan nan nan 0.41370239642422635 547115.7959512045
0.8075 0.02548175945405898 161998.17994928887 nan nan nan 0.41398865623936526 547793.9450011749
0.808 0.025422922660490087 161578.42401170012 nan nan nan 0.4142749652272164 548472.5141108293
0.8085 0.02536465444596394 161158.66810164976 nan nan nan 0.41456132493797476 549151.5032718971
0.809 0.025306617778593277 160738.91266098968 nan nan nan 0.41484773690898574 549830.9124903992
0.8095 0.02524860472484924 160319.15748208325 nan nan nan 0.41513420339030016 550510.7418048129
0.81 0.02519192942609077 159899.4018834973 nan nan nan 0.415420725053217 551190.9911989172
0.8105 0.0251359809311791 159479.64619097125 nan nan nan 0.4157073039328357 551871.6606692328
0.811 0.025080983718601183 159059.89137083857 nan nan nan 0.4159939419655806 552552.7502106057
0.8115 0.025025866627901686 158640.1364360456 nan nan nan 0.4162806394799501 553234.2598192652
0.812 0.024970413075751628 158220.3810197612 nan nan nan 0.41656739848152063 553916.1894793725
0.8125 0.02491519893252331 157800.6270243284 nan nan nan 0.41685421788604693 554598.5392171383
0.8130000000000001 0.024860636526944934 157380.87235691966 nan nan nan 0.4171410991043621 555281.308966888
0.8135 0.02480601299914165 156961.1193450928 nan nan nan 0.41742804204192385 555964.4987722466
0.8140000000000001 0.02475178217649579 156541.36576149188 nan nan nan 0.41771504628654854 556648.10868061
0.8145 0.024698702172748093 156121.6130265852 nan nan nan 0.4180021119727917 557332.1387282963
0.8150000000000001 0.02464535714539214 155701.86027122775 nan nan nan 0.4182892391177203 558016.5889214819
0.8155 0.02459131968054159 155282.10852281938 nan nan nan 0.4185764283004415 558701.4592807277
0.8160000000000001 0.024538540682454278 154862.35664475532 nan nan nan 0.4188636806549628 559386.74976013
0.8165 0.024485944048933003 154442.60390404804 nan nan nan 0.419150997393724 560072.4603438232
0.8170000000000001 0.024434996328328264 154022.8518956707 nan nan nan 0.4194383797041336 560758.5910838644
0.8175 0.024383608481813705 153603.10050935304 nan nan nan 0.4197258273578961 561445.1419385411
0.8180000000000001 0.02433301179862392 153183.3482176404 nan nan nan 0.420013339956055 562132.1128980131
0.8185 0.024282635610619524 152763.5957944151 nan nan nan 0.42030091724511615 562819.5039885319
0.8190000000000001 0.024232038660608846 152343.84450461564 nan nan nan 0.4205885599016379 563507.3151870415
0.8195 0.024181472460265044 151924.09335137173 nan nan nan 0.4208762666275983 564195.5464816976
0.8200000000000001 0.0241315210775576 151504.34076340197 nan nan nan 0.4211640364886307 564884.1978551004
0.8205 0.02408018398412253 151084.5890947348 nan nan nan 0.421451869853962 565573.2692796437
0.8210000000000001 0.02402880839727212 150664.83963499885 nan nan nan 0.42173976659757273 566262.7607455982
0.8215 0.02397783201075029 150245.09010957883 nan nan nan 0.42202772723344867 566952.6722564831
0.8220000000000001 0.023927277420622773 149825.34127337654 nan nan nan 0.4223157502721152 567643.0038443464
0.8225 0.0238770091516831 149405.5938447309 nan nan nan 0.4226038344228227 568333.7554949129
0.8230000000000001 0.02382663187880566 148985.84565986306 nan nan nan 0.42289197846006277 569024.9272028554
0.8235 0.02377560673671207 148566.09775925727 nan nan nan 0.42318018395515855 569716.518994808
0.8240000000000001 0.0237225087308276 148146.35094920415 nan nan nan 0.4234684492965889 570408.5308361211
0.8245 0.02366886357111909 147726.6032054709 nan nan nan 0.4237567732667428 571100.9627947839
0.8250000000000001 0.02361532533061558 147306.8558204147 nan nan nan 0.424045156372164 571793.8148140411
0.8255 0.023561083385284277 146887.10987506362 nan nan nan 0.42433359855646646 572487.0869109833
0.8260000000000001 0.023506337037269977 146467.36333193563 nan nan nan 0.4246220973961317 573180.779087298
0.8265 0.02345159569119421 146047.61602699192 nan nan nan 0.42491065217355284 573874.8913128763
0.8270000000000001 0.023396653697795717 145627.86879987683 nan nan nan 0.42519926256850915 574569.4235607908
0.8275 0.02334066791855532 145208.12198661076 nan nan nan 0.42548792873149893 575264.3758128431
0.8280000000000001 0.02328453595262358 144788.3757829778 nan nan nan 0.42577664929971093 575959.7480641085
0.8285 0.02322858289779275 144368.629746661 nan nan nan 0.4260654243385364 576655.5403088928
0.8290000000000001 0.023172164161359587 143948.88458182482 nan nan nan 0.4263542525081676 577351.75255115
0.8295 0.023115899523560968 143529.14019956716 nan nan nan 0.42664313342966237 578048.3847859476
0.8300000000000001 0.023059536479551276 143109.39644688572 nan nan nan 0.4269320671865466 578745.4369937314
0.8305 0.023001621235569734 142689.65217493556 nan nan nan 0.42722105457017473 579442.9091481204
0.8310000000000001 0.022942681153406804 142269.90789097775 nan nan nan 0.4275100967888079 580140.8012309722
0.8315 0.02288200711150994 141850.16397434048 nan nan nan 0.42779919218873724 580839.1132546568
0.8320000000000001 0.022820773347177126 141430.4209361223 nan nan nan 0.4280883392243471 581537.8451772255
0.8325 0.022759441505903484 141010.67967184546 nan nan nan 0.4283775375659843 582236.9970209184
0.833 0.02269630784539507 140590.9373031728 nan nan nan 0.42866678759707816 582936.5687681936
0.8335 0.02263151768892482 140171.19602924227 nan nan nan 0.42895608677115 583636.5604319493
0.834 0.022565052105569052 139751.4546002052 nan nan nan 0.4292454340653437 584336.9720168555
0.8345 0.022497099589208314 139331.7138985285 nan nan nan 0.4295348300151144 585037.8035049555
0.835 0.022428160177267297 138911.97360598706 nan nan nan 0.42982427503816245 585739.054865655
0.8355 0.022358242186195015 138492.23416431923 nan nan nan 0.4301137692410254 586440.7261442258
0.836 0.02228624932984749 138072.49449399704 nan nan nan 0.43040331143759636 587142.8173421532
0.8365 0.022213308447930052 137652.75597194268 nan nan nan 0.43069290067027227 587845.3284701507
0.837 0.022139015387484934 137233.01712493872 nan nan nan 0.43098253680876053 588548.2595822173
0.8375 0.02206259647734102 136813.27889056384 nan nan nan 0.4312722215031664 589251.6107025364
0.838 0.02198440696673653 136393.54219286825 nan nan nan 0.4315619521762233 589955.3818343849
0.8385 0.02190464030623972 135973.80503291037 nan nan nan 0.431851729065879 590659.5729698023
0.839 0.02182283283647211 135554.06972375457 nan nan nan 0.4321415516183687 591364.1841441202
0.8395 0.02173897940817027 135134.33461372353 nan nan nan 0.43243142045107846 592069.2153625967
0.84 0.02165326099503582 134714.59839807265 nan nan nan 0.43272133607238494 592774.666623054
0.8405 0.021564716249049036 134294.86284634125 nan nan nan 0.43301129756602047 593480.5379347499
0.841 0.02147487724484175 133875.1282798678 nan nan nan 0.43330130493442404 594186.8292493179
0.8415 0.02138272593277267 133455.39365477953 nan nan nan 0.4335913590944268 594893.5406601307
0.842 0.02128814539439913 133035.65933246264 nan nan nan 0.4338814570675227 595600.6721534315
0.8425 0.021191593524316203 132615.92518639335 nan nan nan 0.4341715994470448 596308.2237556836
0.843 0.02109249736935362 132196.1910828933 nan nan nan 0.4344617871307941 597016.1953941401
0.8435 0.020990801491971495 131776.45702771147 nan nan nan 0.4347520219095155 597724.5870611276
0.844 0.020886211055657196 131356.7237259435 nan nan nan 0.4350423038955542 598433.3987571091
0.8445 0.020780591878099837 130936.98970488379 nan nan nan 0.43533263218919394 599142.6304416768
0.845 0.02067338855230975 130517.25706395977 nan nan nan 0.4356230075333125 599852.2821997111
0.8455 0.020564411762057394 130097.52437320289 nan nan nan 0.43591342933214783 600562.354020573
0.846 0.02045340974245412 129677.79132200326 nan nan nan 0.43620389757037636 601272.8458812239
0.8465 0.020341029849456346 129258.05831788208 nan nan nan 0.43649441187716126 601983.7577411019
0.847 0.02022775203020855 128838.32567397073 nan nan nan 0.43678496962069835 602695.0896388922
0.8475 0.020111490405124166 128418.59359359487 nan nan nan 0.4370755722819082 603406.8416102289
0.848 0.019993029303591824 127998.86280349824 nan nan nan 0.43736622015605275 604119.013666704
0.8485 0.01987223249283628 127579.13177385242 nan nan nan 0.4376569129709176 604831.6058259938
0.849 0.019750242619246974 127159.40355084918 nan nan nan 0.43794765059640545 605544.6181345945
0.8495 0.019626915902003595 126739.67299045458 nan nan nan 0.43823843185688727 606258.050607365
0.85 0.019501924060780305 126319.94515917501 nan nan nan 0.43852925671720305 606971.9032003584
0.8505 0.019376747303727508 125900.21589194195 nan nan nan 0.43882012616061217 607686.1759414445
0.851 0.019249852586692123 125480.4882217133 nan nan nan 0.4391110398593245 608400.8688572439
0.8515 0.01912053911632922 125060.76071659029 nan nan nan 0.4394019990902475 609115.9819005153
0.852 0.01898891660602375 124641.0334328297 nan nan nan 0.43969300341378326 609831.5151125509
0.8525 0.018855829652162388 124221.30709849842 nan nan nan 0.4399840535557772 610547.4684914523
0.853 0.018721664039150945 123801.58114365047 nan nan nan 0.44027514919318617 611263.8419901633
0.8535 0.018585526552336147 123381.85533555616 nan nan nan 0.4405662903203977 611980.6355924463
0.854 0.0184482209563017 122962.13091359386 nan nan nan 0.44085747901039574 612697.8493047534
0.8545 0.018309670083228497 122542.40793362974 nan nan nan 0.441148716845822 613415.4831416935
0.855 0.018169938004564963 122122.68456294494 nan nan nan 0.44144000397632804 614133.5371662201
0.8555 0.018029514938965253 121702.96164551331 nan nan nan 0.4417313406362328 614852.0114206652
0.856 0.01788729423677725 121283.23997184687 nan nan nan 0.44202272965142797 615570.9058552549
0.8565 0.01774333321939463 120863.51825044015 nan nan nan 0.44231417178723037 616290.220499638
0.857 0.017599578448380903 120443.79758244376 nan nan nan 0.44260566711701305 617009.955327086
0.8575 0.017456560869356322 120024.07698604144 nan nan nan 0.44289721521009523 617730.1103240486
0.858 0.017313090141775133 119604.35730915281 nan nan nan 0.44318881673537386 618450.6855295867
0.8585 0.017168980824476716 119184.63738174031 nan nan nan 0.44348047238037214 619171.6809105322
0.859 0.017024279392075386 118764.91887331974 nan nan nan 0.4437721835803504 619893.0964563489
0.8595 0.016879564742619604 118345.2000536933 nan nan nan 0.4440639528975465 620614.9321289012
0.86 0.016733777745493287 117925.48270730246 nan nan nan 0.44435578302044987 621337.1878917634
0.8605 0.016588443162648573 117505.76519587758 nan nan nan 0.4446476735160968 622059.8637141704
0.861 0.01644266060126507 117086.04830965739 nan nan nan 0.4449396252585303 622782.9596358585
0.8615 0.016296868125672104 116666.33191434383 nan nan nan 0.445231638572856 623506.4756272424
0.862 0.016150712319876418 116246.61573047473 nan nan nan 0.44552371395854207 624230.4116689384
0.8625 0.016005011298250164 115826.8991901162 nan nan nan 0.4458158528802877 624954.7678318135
0.863 0.015860377251089124 115407.18293504606 nan nan nan 0.4461080563331536 625679.5440979204
0.8635 0.015715562926835264 114987.46725347612 nan nan nan 0.4464003265064937 626404.7404820434
0.864 0.01557231459922638 114567.75267861855 nan nan nan 0.44669266607974223 627130.356923175
0.8645 0.01542943625775413 114148.0379721896 nan nan nan 0.44698507811631394 627856.3933974205
0.865 0.015288965692197246 113728.32530736414 nan nan nan 0.44727756323614376 628582.8499121895
0.8655 0.015149423517357522 113308.61294853929 nan nan nan 0.44757012500855853 629309.7264584535
0.866 0.015010253592394758 112888.90158804457 nan nan nan 0.447862764189282 630037.0230262757
0.8665 0.01487275201913299 112469.18979085128 nan nan nan 0.4481554820228623 630764.7396833075
0.867 0.014736129980767029 112049.4787281798 nan nan nan 0.4484482803479147 631492.8764127183
0.8675 0.014600902358035574 111629.76743263325 nan nan nan 0.44874115992099345 632221.4332072898
0.868 0.01446694902829204 111210.05753795445 nan nan nan 0.4490341205236268 632950.4100749338
0.8685 0.014333789279435885 110790.34689276584 nan nan nan 0.449327163795047 633679.8070177491
0.869 0.014201910047189169 110370.63729876807 nan nan nan 0.4496202913295715 634409.6240614464
0.8695 0.014070562603115023 109950.92771230548 nan nan nan 0.4499135034133495 635139.8611959199
0.87 0.013940525108072414 109531.21827507658 nan nan nan 0.4502068007409795 635870.5183857852
0.8705 0.01381123490732113 109111.50951669694 nan nan nan 0.4505001848352641 636601.5955476383
0.871 0.013682980233418946 108691.80138647206 nan nan nan 0.45079365502825475 637333.0926901705
0.8715 0.01355675840362914 108272.09299126106 nan nan nan 0.4510872119796122 638065.0098706004
0.872 0.013431973769910809 107852.38527844391 nan nan nan 0.45138085605834416 638797.3470615604
0.8725 0.01330875006508732 107432.67698513264 nan nan nan 0.4516745867455156 639530.1042726984
0.873 0.013188038995300513 107012.96941957418 nan nan nan 0.45196840573682706 640263.2814895047
0.8735 0.013069851193113484 106593.26142341127 nan nan nan 0.4522623106252064 640996.8787771217
0.874 0.012952441118020882 106173.55387725052 nan nan nan 0.4525563017135974 641730.8961074012
0.8745 0.012836174381935019 105753.84719028856 nan nan nan 0.45285037779569054 642465.3334156778
0.875 0.01272079104588724 105334.13955755514 nan nan nan 0.45314453937413907 643200.190765178
0.8755000000000001 0.012606516552829313 104914.43327193498 nan nan nan 0.45343878607089955 643935.4681527325
0.876 0.012493688335095805 104494.72728808424 nan nan nan 0.4537331170901016 644671.1655520528
0.8765000000000001 0.012382441083739126 104075.02096064246 nan nan nan 0.4540275329615857 645407.2830274506
0.877 0.012271298849719694 103655.31500480915 nan nan nan 0.45432203415105926 646143.8205960605
0.8775000000000001 0.012161510907266212 103235.60873653772 nan nan nan 0.4546166187217072 646880.7782614278
0.878 0.012053276286474887 102815.9035494478 nan nan nan 0.4549112867760174 647618.1559643039
0.8785000000000001 0.011945634322485766 102396.1984593749 nan nan nan 0.45520604246074414 648355.9537749377
0.879 0.011837747450294285 101976.49465951824 nan nan nan 0.4555008862631265 649094.1716929461
0.8795000000000001 0.011730481113808445 101556.79079030131 nan nan nan 0.4557958200626578 649832.8097560803
0.88 0.011623539383443578 101137.08803231957 nan nan nan 0.4560908434395388 650571.8679805237
0.8805000000000001 0.011516920604120785 100717.3846970958 nan nan nan 0.4563859555931942 651311.346318537
0.881 0.011411090141591402 100297.68294204788 nan nan nan 0.456681153702439 652051.244751278
0.8815000000000001 0.011304737199207713 99877.98100959195 nan nan nan 0.4569764384882111 652791.5632631206
0.882 0.0111995816676096 99458.28015598214 nan nan nan 0.4572718104731525 653532.3019143636
0.8825000000000001 0.011093438164881621 99038.57958134815 nan nan nan 0.4575672708582607 654273.4605740735
0.883 0.010987102575298549 98618.8801938195 nan nan nan 0.45786281978578425 655015.039292705
0.8835000000000001 0.010880366378459615 98199.18109382482 nan nan nan 0.45815845601929805 655757.0380983609
0.884 0.010773285752234013 97779.48230253119 nan nan nan 0.458454181169325 656499.4569467447
0.8845000000000001 0.01066486213976952 97359.78412348773 nan nan nan 0.4587499969301382 657242.2958754441
0.885 0.010555785901379072 96940.08601238961 nan nan nan 0.4590459012552292 657985.5548859913
0.8855000000000001 0.01044496987928366 96520.3877932993 nan nan nan 0.45934189455620905 658729.2339568371
0.886 0.010333812067027333 96100.69024588155 nan nan nan 0.45963797462273626 659473.3331329867
0.8865000000000001 0.010220620676703837 95680.99295501041 nan nan nan 0.45993414120636034 660217.8524316401
0.887 0.010105490150301532 95261.29531684099 nan nan nan 0.4602303944407913 660962.7918936465
0.8875000000000001 0.009988749959360414 94841.59798265976 nan nan nan 0.46052673446402076 661708.1514993215
0.888 0.009870686500758187 94421.90109486248 nan nan nan 0.46082316418233993 662453.9312225234
0.8885000000000001 0.00975150071442693 94002.20421278964 nan nan nan 0.4611196856145773 663200.1311006901
0.889 0.009631283864028926 93582.50809234008 nan nan nan 0.46141629725710914 663946.7512059459
0.8895000000000001 0.009510053897934637 93162.8119609664 nan nan nan 0.46171299839998925 664693.7914506535
0.89 0.009387731775023351 92743.1166790476 nan nan nan 0.46200979207459536 665441.2518459437
0.8905000000000001 0.009263145200494883 92323.4215712509 nan nan nan 0.46230667909500606 666189.1323683604
0.891 0.009136810015315477 91903.72760327534 nan nan nan 0.46260365975323386 666937.4330234218
0.8915000000000001 0.009008195840913258 91484.03218638687 nan nan nan 0.4629007338050393 667686.1538315975
0.892 0.008877354093726308 91064.33819676422 nan nan nan 0.46319790310446685 668435.2947969642
0.8925000000000001 0.0087433280568609 90644.64403335204 nan nan nan 0.463495168881013 669184.85584835
0.893 0.00860763862116941 90224.9504019495 nan nan nan 0.4637925328623671 669934.8369637736
0.8935000000000001 0.008470075474984047 89805.25685953243 nan nan nan 0.46408999670716955 670685.2381500254
0.894 0.008329873969083069 89385.56336096764 nan nan nan 0.4643875610882076 671436.0593942094
0.8945000000000001 0.008188102501904828 88965.869976344 nan nan nan 0.4646852269150809 672187.3008003127
0.895 0.008044290681992812 88546.17778139003 nan nan nan 0.46498299276916744 672938.962377604
0.8955000000000001 0.00789858453006282 88126.48471447227 nan nan nan 0.4652808594358792 673691.0441399196
0.896 0.007750779233236185 87706.79226691126 nan nan nan 0.46557882637585946 674443.5461432029
0.8965 0.007600188818098842 87287.0997200348 nan nan nan 0.4658768907678232 675196.468381497
0.897 0.007446859185023047 86867.40739229214 nan nan nan 0.46617505122088365 675949.810786406
0.8975 0.0072919802960159175 86447.71501715564 nan nan nan 0.46647330967738776 676703.5732165969
0.898 0.007134277850493737 86028.02430439214 nan nan nan 0.46677166640018675 677457.7556923892
0.8985 0.006974694019657323 85608.33313052513 nan nan nan 0.46707012208534854 678212.3583069482
0.899 0.006811851316544487 85188.64205096227 nan nan nan 0.4673686742374804 678967.3810836998
0.8995 0.00664699059906511 84768.95245674883 nan nan nan 0.4676673221959794 679722.8239417422
0.9 0.006480370576086192 84349.2632397059 nan nan nan 0.4679660644874475 680478.6869202221
0.9005 0.0063116304466034525 83929.5740840397 nan nan nan 0.46826490083711947 681234.9698991439
0.901 0.0061413121666686644 83509.8861652956 nan nan nan 0.46856383179616234 681991.672833914
0.9015 0.005969219649600601 83090.19946317235 nan nan nan 0.46886285892439594 682748.7956270644
0.902 0.0057955147681207665 82670.51234301133 nan nan nan 0.46916198076331433 683506.3382341447
0.9025 0.005620509987619744 82250.82512775515 nan nan nan 0.46946119268779163 684264.3007151005
0.903 0.005444431465560349 81831.13840716449 nan nan nan 0.469760493396823 685022.6831450753
0.9035 0.005266538703995666 81411.45109346004 nan nan nan 0.47005987831971685 685781.4855170801
0.904 0.005087328781781048 80991.76441870461 nan nan nan 0.47035934760112447 686540.707760063
0.9045 0.004907047570481531 80572.07889915907 nan nan nan 0.47065889794073085 687300.349939377
0.905 0.004725206723311047 80152.39414513938 nan nan nan 0.4709585274686601 688060.4119988687
0.9055 0.004542679635384332 79732.7087833202 nan nan nan 0.4712582326271416 688820.8939347474
0.906 0.004359184055760882 79313.02448679361 nan nan nan 0.47155801578721385 689581.795688694
0.9065 0.004174335769716946 78893.33961127275 nan nan nan 0.4718578741048649 690343.1172714387
0.907 0.003988542541243445 78473.65586510609 nan nan nan 0.472157807815886 691104.8587257803
0.9075 0.0038016850715693923 78053.97204627958 nan nan nan 0.47245781619149874 691867.0200484577
0.908 0.003613968863509882 77634.28852133181 nan nan nan 0.47275789346942404 692629.6012173624
0.9085 0.003426250373078012 77214.60452161403 nan nan nan 0.4730580385173826 693392.6022307349
0.909 0.0032386668179852553 76794.92198468342 nan nan nan 0.47335824975456203 694156.0230466907
0.9095 0.0030502806747632885 76375.23843717216 nan nan nan 0.4736585201018725 694919.8636891244
0.91 0.0028614576800592775 75955.5554413726 nan nan nan 0.4739588481206112 695684.1241191068
0.9105 0.002671732429055677 75535.873266233 nan nan nan 0.47425922977249946 696448.804328504
0.911 0.0024821439966566856 75116.19018806347 nan nan nan 0.4745596626666381 697213.9043897617
0.9115 0.0022924603080672064 74696.50717635854 nan nan nan 0.4748601449714632 697979.4242396967
0.912 0.0021026593935841147 74276.8250523155 nan nan nan 0.4751606743957975 698745.3639701111
0.9125 0.0019127806609125064 73857.14311865185 nan nan nan 0.47546124699233877 699511.7235893691
0.913 0.0017223288621353186 73437.46162315171 nan nan nan 0.47576185470297094 700278.5030833185
0.9135 0.0015320184859914936 73017.78109372746 nan nan nan 0.47606249006161183 701045.7024306023
0.914 0.0013409050184449575 72598.10010519825 nan nan nan 0.4763631476927249 701813.3216986868
0.9145 0.0011496939937333235 72178.42060974732 nan nan nan 0.4766638203215832 702581.3609588814
0.915 0.000958051784940507 71758.74138344097 nan nan nan 0.47696450209641034 703349.8201525235
0.9155 0.0007664934191657328 71339.06186623321 nan nan nan 0.4772651889888691 704118.6992450216
0.916 0.0005744274361752558 70919.38378232207 nan nan nan 0.47756587436412595 704887.9982280094
0.9165 0.0003820059220234434 70499.70628829653 nan nan nan 0.4778665536210648 705657.7171777271
0.917 0.00018890693672057212 70080.02940225902 nan nan nan 0.47816721962326375 706427.8561292246
0.9175 -3.7179065608549333e-06 69660.35304441312 nan nan nan 0.47846786684465126 707198.415113943
0.918 -0.0001952027530744039 69240.67721249197 nan nan nan 0.47876849162610946 707969.3942556753
0.9185 -0.00038582622465760873 68821.00208324635 nan nan nan 0.4790690911249257 708740.793553972
0.919 -0.0005762556925721314 68401.32733495426 nan nan nan 0.47936965728424447 709512.6128946793
0.9195 -0.000765910202655001 67981.653140098 nan nan nan 0.4796701852316725 710284.8524201317
0.92 -0.0009549985073287149 67561.97943857677 nan nan nan 0.47997067193144544 711057.5122463569
0.9205 -0.001143026954260306 67142.30703886968 nan nan nan 0.4802711105086654 711830.592394193
0.921 -0.0013301160143411857 66722.63385540662 nan nan nan 0.4805714932457235 712604.0928978121
0.9215 -0.0015155591443441678 66302.96178312518 nan nan nan 0.4808718130713462 713378.013817726
0.922 -0.0016999892706664904 65883.29041317166 nan nan nan 0.4811720687285324 714152.355054469
0.9225 -0.0018824270396516182 65463.61787662857 nan nan nan 0.48147225339382604 714927.1165689041
0.923 -0.0020637399274995483 65043.947103985636 nan nan nan 0.481772357393163 715702.298300983
0.9235 -0.0022432534861928045 64624.27650651413 nan nan nan 0.4820723728832178 716477.9003091068
0.924 -0.0024211040464774897 64204.606898887854 nan nan nan 0.48237229286687733 717253.9225889515
0.9245 -0.002596721827462576 63784.93696605047 nan nan nan 0.48267211243951724 718030.3653449939
0.925 -0.0027706385452946325 63365.26734516402 nan nan nan 0.4829718262939383 718807.2285503731
0.9255 -0.0029443125931554468 62945.598360389726 nan nan nan 0.4832714264500391 719584.5122195568
0.926 -0.0031165484973098684 62525.929189259354 nan nan nan 0.4835709100298258 720362.2164565031
0.9265 -0.0032870856173064698 62106.260783899 nan nan nan 0.48387027293133905 721140.3412178147
0.927 -0.003455341715549958 61686.5925080613 nan nan nan 0.4841695086934464 721918.8865760972
0.9275 -0.003621520172262835 61266.92410065708 nan nan nan 0.48446860966079 722697.8525739023
0.928 -0.0037857417551905794 60847.255879311786 nan nan nan 0.4847675660802227 723477.2392888082
0.9285 -0.0039478583786038985 60427.58728141671 nan nan nan 0.48506637298957117 724257.0467345361
0.929 -0.0041081652356007295 60007.91939009923 nan nan nan 0.48536502295696893 725037.2748626996
0.9295 -0.004265424629715251 59588.25193659673 nan nan nan 0.4856635112154969 725817.9235265765
0.93 -0.004420607408907996 59168.58565193905 nan nan nan 0.4859618316021282 726598.9926798451
0.9305 -0.004573342633062694 58748.91971449106 nan nan nan 0.486259976271272 727380.4821976908
0.931 -0.004723894900534821 58329.254145565836 nan nan nan 0.48655794112398904 728162.3919601049
0.9315 -0.004871439123030069 57909.588390196324 nan nan nan 0.48685572264381916 728944.7219162174
0.932 -0.005015660342530928 57489.92222914061 nan nan nan 0.4871533166640512 729727.4720698647
0.9325 -0.0051572121897677905 57070.256530708204 nan nan nan 0.48745072394393546 730510.6424175008
0.933 -0.005296823861597777 56650.59102482543 nan nan nan 0.4877479416457835 731294.2329110751
0.9335 -0.005434960014727162 56230.925395667466 nan nan nan 0.48804496097611305 732078.2435640609
0.934 -0.005569767935820546 55811.26098760068 nan nan nan 0.4883417785723947 732862.6742773271
0.9345 -0.005701823190502498 55391.59657019026 nan nan nan 0.48863839197191133 733647.5250251949
0.935 -0.005829827082106496 54971.93236366729 nan nan nan 0.48893479308139626 734432.7958399837
0.9355 -0.005955130638166525 54552.268663964234 nan nan nan 0.4892309763368884 735218.486743294
0.936 -0.006077233505183491 54132.605274251866 nan nan nan 0.4895269400483224 736004.5976533375
0.9365 -0.006195812486577547 53712.942256814735 nan nan nan 0.4898226783990819 736791.1285907102
0.937 -0.006311927215121259 53293.2791476697 nan nan nan 0.4901181881146124 737578.0795557236
0.9375 -0.006424749748728265 52873.61641812843 nan nan nan 0.4904134595486903 738365.4506937441
0.9380000000000001 -0.006534406305878595 52453.954136904926 nan nan nan 0.49070848906821046 739153.2419704004
0.9385 -0.00664152553840645 52034.29260551695 nan nan nan 0.49100326908961334 739941.4533716202
0.9390000000000001 -0.006746014675681201 51614.63121480335 nan nan nan 0.4912977978032194 740730.0849847673
0.9395 -0.00684708890585468 51194.96992968125 nan nan nan 0.4915920663583258 741519.1367098442
0.9400000000000001 -0.006944259191202795 50775.308955215856 nan nan nan 0.49188607592741973 742308.6084656505
0.9405 -0.0070386444707622176 50355.64867406336 nan nan nan 0.4921798202800403 743098.5001141963
0.9410000000000001 -0.007130062034000819 49935.989164073704 nan nan nan 0.49247329302472986 743888.8117439887
0.9415 -0.0072171170491388235 49516.330102852655 nan nan nan 0.4927664872237283 744679.5433671762
0.9420000000000001 -0.007301045104585725 49096.67178812653 nan nan nan 0.49305939798069415 745470.694831351
0.9425 -0.007381589022280276 48677.013877423626 nan nan nan 0.4933520227305951 746262.2659617824
0.9430000000000001 -0.007458589274784376 48257.35652008445 nan nan nan 0.49364435493123987 747054.2567410995
0.9435 -0.007532590834156743 47837.699735538576 nan nan nan 0.4939363881988963 747846.6671606337
0.9440000000000001 -0.0076033489548939575 47418.04350218871 nan nan nan 0.4942281140494914 748639.4972931087
0.9445 -0.007670078105148466 46998.38817128053 nan nan nan 0.49451952809784566 749432.7471763876
0.9450000000000001 -0.0077325867620864136 46578.73324196582 nan nan nan 0.4948106234955618 750226.4168359018
0.9455 -0.007792156466390418 46159.07828424272 nan nan nan 0.4951013898615978 751020.5062208691
0.9460000000000001 -0.007847977844187464 45739.4244822052 nan nan nan 0.49539182437717383 751815.015386673
0.9465 -0.007900925793166997 45319.77029233979 nan nan nan 0.49568191945311446 752609.9444091372
0.9470000000000001 -0.00795068403743375 44900.11704285643 nan nan nan 0.4959716685861571 753405.2931590518
0.9475 -0.007996679741596948 44480.46456305161 nan nan nan 0.49626106710922036 754201.0618660111
0.9480000000000001 -0.008038450247880401 44060.81257524631 nan nan nan 0.49655010670656996 754997.2503184624
0.9485 -0.008077436165168308 43641.160226064276 nan nan nan 0.4968387866240431 755793.8584687647
0.9490000000000001 -0.008113385477121446 43221.5084080494 nan nan nan 0.4971270981188 756590.8864107103
0.9495 -0.00814550850895987 42801.85633430051 nan nan nan 0.4974150372338727 757388.3341623358
0.9500000000000001 -0.008173186692415268 42382.20498546609 nan nan nan 0.4977025968499616 758186.2016610309
0.9505 -0.008197497637256392 41962.55397521542 nan nan nan 0.49798977215607637 758984.4888843214
0.9510000000000001 -0.008217974087399342 41542.90410277456 nan nan nan 0.49827656156507905 759783.1959895041
0.9515 -0.008233978110248747 41123.253814495096 nan nan nan 0.49856295380350574 760582.3229053369
0.9520000000000001 -0.008246675275752078 40703.60437370133 nan nan nan 0.49884894449081757 761381.8694584189
0.9525 -0.008255925903360228 40283.955313466584 nan nan nan 0.4991345257206941 762181.8356700148
0.9530000000000001 -0.008262621219972262 39864.30713302394 nan nan nan 0.49941969414902143 762982.2215547707
0.9535 -0.008266508522092073 39444.66015722109 nan nan nan 0.49970444227480276 763783.0272261642
0.9540000000000001 -0.00826577518143873 39025.013394762515 nan nan nan 0.4999887585757227 764584.2526581186
0.9545 -0.00826202927074809 38605.36757816646 nan nan nan 0.500272640571637 765385.8978844513
0.9550000000000001 -0.008254972900191825 38185.721829516 nan nan nan 0.5005560820776567 766187.9629542212
0.9555 -0.008244552563170323 37766.07726299488 nan nan nan 0.5008390782266783 766990.4477670433
0.9560000000000001 -0.00823087394178688 37346.433102136565 nan nan nan 0.5011216263484204 767793.3523159968
0.9565 -0.008213143309940402 36926.79000696887 nan nan nan 0.5014037352302143 768596.6766322904
0.9570000000000001 -0.008191765531986908 36507.14744772861 nan nan nan 0.5016854019214545 769400.420767992
0.9575 -0.008165781459994968 36087.505998641616 nan nan nan 0.5019666351765492 770204.5846194143
0.9580000000000001 -0.008135525837682116 35667.864566663186 nan nan nan 0.5022474296624226 771009.1681387195
0.9585 -0.008100273806622243 35248.224133497446 nan nan nan 0.5025277866025578 771814.1712945554
0.9590000000000001 -0.008062298020026806 34828.58407319976 nan nan nan 0.5028077024028479 772619.5942646654
0.9595 -0.008020773617819749 34408.94486947039 nan nan nan 0.5030871806386713 773425.4370544917
0.96 -0.007975748964037554 33989.306605960126 nan nan nan 0.5033662238336855 774231.6998554635
0.9605 -0.007927276626443384 33569.66959468152 nan nan nan 0.503644827484139 775038.3825565038
0.961 -0.00787540255387922 33150.03271393253 nan nan nan 0.5039229905358886 775845.4850973574
0.9615 -0.007820108351559713 32730.396767701932 nan nan nan 0.5042007125384568 776653.0073116362
0.962 -0.0077618335619055 32310.76127929943 nan nan nan 0.5044779966020007 777460.948979089
0.9625 -0.007700180486671213 31891.126392127317 nan nan nan 0.5047548486979204 778269.3102418764
0.963 -0.007635735770811265 31471.49190787721 nan nan nan 0.5050312839385015 779078.0908065746
0.9635 -0.007567872255578868 31051.85754650819 nan nan nan 0.5053073018127551 779887.2910181136
0.964 -0.00749663853995327 30632.22352417777 nan nan nan 0.5055829019201553 780696.9110387386
0.9645 -0.007422593026072427 30212.589506145272 nan nan nan 0.5058580910242697 781506.9511691086
0.965 -0.0073457729684031645 29792.95594236097 nan nan nan 0.5061328807679347 782317.4117600258
0.9655 -0.007266208781235698 29373.32298005336 nan nan nan 0.5064072794115378 783128.2928584103
0.966 -0.007183763592016661 28953.69000847758 nan nan nan 0.5066813027068594 783939.5943738604
0.9665 -0.0070986823718818 28534.057732142828 nan nan nan 0.5069549596596971 784751.3164378571
0.967 -0.007010030843885332 28114.42556294967 nan nan nan 0.5072282573626232 785563.4588208436
0.9675 -0.0069176061274032336 27694.793631427296 nan nan nan 0.5075012020235465 786376.0216987638
0.968 -0.006822030272522847 27275.162202937714 nan nan nan 0.5077738122266372 787189.0054115381
0.9685 -0.006723434411007902 26855.531515696777 nan nan nan 0.5080460957360541 788002.4097081844
0.969 -0.00662289024651449 26435.901715259744 nan nan nan 0.5083180567450674 788816.2346687483
0.9695 -0.006519311316188486 26016.27245638996 nan nan nan 0.508589704981792 789630.4802632924
0.97 -0.0064137741609893995 25596.64338297886 nan nan nan 0.5088610435082179 790445.1461541891
0.9705 -0.006306236353789878 25177.0149681705 nan nan nan 0.5091320904864585 791260.2324850868
0.971 -0.006196839877966045 24757.38744012144 nan nan nan 0.5094028723456275 792075.7389781523
0.9715 -0.006085768602148018 24337.759986382134 nan nan nan 0.5096733985384081 792891.6663113829
0.972 -0.005973432885012824 23918.133195045357 nan nan nan 0.509943672480022 793708.014519361
0.9725 -0.005858377644329563 23498.50717682017 nan nan nan 0.5102137132060564 794524.7837874282
0.973 -0.005741181798662799 23078.881745005336 nan nan nan 0.5104835405483733 795341.9737486994
0.9735 -0.005621843969184107 22659.256327788175 nan nan nan 0.5107531671383474 796159.5846136007
0.974 -0.005501023991842349 22239.631251359762 nan nan nan 0.5110226067880704 796977.6161759972
0.9745 -0.005378827965038752 21820.006027721513 nan nan nan 0.511291860352376 797796.0682694659
0.975 -0.005254879621519841 21400.381848379897 nan nan nan 0.5115609456418252 798614.9404973292
0.9755 -0.0051291368208594736 20980.758106208043 nan nan nan 0.5118298759988639 799434.2333506381
0.976 -0.00500264557026725 20561.134803043937 nan nan nan 0.5120986689749356 800253.9466216755
0.9765 -0.00487548189017473 20141.51213001558 nan nan nan 0.5123673276143672 801074.0803502296
0.977 -0.0047478732045838565 19721.889908616904 nan nan nan 0.5126358649208099 801894.6345307274
0.9775 -0.004620394759885464 19302.268141860633 nan nan nan 0.5129043049870815 802715.6089936043
0.978 -0.0044924098990898565 18882.646620185606 nan nan nan 0.5131726528563769 803537.00381973
0.9785 -0.004363472497534716 18463.025668691243 nan nan nan 0.5134409321185083 804358.8185253788
0.979 -0.004234388586210049 18043.40453757547 nan nan nan 0.5137091582910516 805181.0534105103
0.9795 -0.0041045791619363755 17623.78387898298 nan nan nan 0.5139773540216129 806003.7083824036
0.98 -0.003974827050243033 17204.163702161582 nan nan nan 0.514245523264672 806826.7835665877
0.9805 -0.0038455566630281254 16784.543921926954 nan nan nan 0.5145136865353103 807650.279643293
0.981 -0.003715679195442836 16364.923991969112 nan nan nan 0.5147818679555901 808474.196645392
0.9815 -0.003586849369218518 15945.304677162207 nan nan nan 0.5150500909246416 809298.5343603463
0.982 -0.00345847245558132 15525.68557615026 nan nan nan 0.5153183737304112 810123.2923461085
0.9825 -0.003330710397131261 15106.066621887183 nan nan nan 0.5155867382112135 810948.4708123952
0.983 -0.0032040339855552613 14686.448136505074 nan nan nan 0.5158552086117854 811774.0697324662
0.9835 -0.0030787748320811035 14266.82938311205 nan nan nan 0.5161238013650958 812600.0885503885
0.984 -0.00295440414055683 13847.210680653907 nan nan nan 0.516392529433062 813426.5274221133
0.9845 -0.0028317521463805946 13427.591480031868 nan nan nan 0.5166614230349403 814253.3867654213
0.985 -0.0027107780338644326 13007.972310130666 nan nan nan 0.5169304884468584 815080.6661980727
0.9855 -0.0025916125665361557 12588.353558399458 nan nan nan 0.5171997292199683 815908.3655162631
0.986 -0.002475192846212795 12168.735176002561 nan nan nan 0.517469154348476 816736.4849764466
0.9865 -0.002359934056515636 11749.117313247323 nan nan nan 0.5177387661286781 817565.0246380258
0.987 -0.002245820786612204 11329.500007289203 nan nan nan 0.5180085695069654 818393.9840304276
0.9875 -0.0021336857906195045 10909.884002709274 nan nan nan 0.5182785584677492 819223.3632633574
0.988 -0.002022503911340232 10490.26787345641 nan nan nan 0.5185487315108428 820053.1624407065
0.9885 -0.0019127761084774416 10070.651776802102 nan nan nan 0.518819076703303 820883.3818070728
0.989 -0.0018052791523142555 9651.036176074838 nan nan nan 0.5190895927944866 821714.0212686992
0.9895 -0.0017000778454994928 9231.421751296813 nan nan nan 0.5193603062863307 822545.0817084875
0.99 -0.0015975476693900032 8811.807554857154 nan nan nan 0.5196312162373984 823376.563712657
0.9905 -0.0014964795773053008 8392.19372703336 nan nan nan 0.5199023354320391 824208.4672572186
0.991 -0.0013976669465840935 7972.580469668294 nan nan nan 0.5201736751818558 825040.7918571272
0.9915 -0.0013008968817467604 7552.967165723732 nan nan nan 0.520445247798658 825873.5359580214
0.992 -0.0012064682969349673 7133.354170755648 nan nan nan 0.5207170507111204 826706.6994812562
0.9925 -0.001114782483782852 6713.74144890465 nan nan nan 0.5209890459284537 827540.2825550884
0.993 -0.0010258737963219143 6294.128935486379 nan nan nan 0.5212612668144123 828374.2846926221
0.9935 -0.0009395471649106661 5874.516436796108 nan nan nan 0.5215337111500647 829208.7078678947
0.994 -0.0008562551223245198 5454.904475261523 nan nan nan 0.5218063782739469 830043.5509602814
0.9945 -0.0007764773145266835 5035.293244377147 nan nan nan 0.5220792385457611 830878.813084662
0.995 -0.0006993895955951601 4615.682209635673 nan nan nan 0.5223522793540806 831714.4939551322
0.9955 -0.0006240721748326614 4196.072347277523 nan nan nan 0.5226255530852006 832550.5931000455
0.996 -0.0005515959409518406 3776.4623356419247 nan nan nan 0.5228990152712926 833387.1088383744
0.9965 -0.00048213072377966825 3356.8529494376376 nan nan nan 0.5231726295732828 834224.0425949574
0.997 -0.00041438051334455203 2937.244207044616 nan nan nan 0.5234463553067316 835061.3952536295
0.9975 -0.00034822612107235254 2517.636062781343 nan nan nan 0.5237202428456756 835899.1682989633
0.998 -0.000284163411605339 2098.028869156219 nan nan nan 0.5239942393345243 836737.3612517403
0.9985 -0.0002218579058828617 1678.4227049589301 nan nan nan 0.5242684209745407 837575.9745122817
0.999 -0.00016225912727611973 1258.816668301922 nan nan nan 0.5245427526013009 838415.0083125996
0.9995 -0.00010490933851513924 839.2106461175553 nan nan nan 0.5248171805215118 839254.4641090181
1.0 -5.078127773664812e-05 419.60529846797965 nan nan nan 0.5250918539884218 840094.34503325


==> plots/taylor_green2/taylor_green_gns_sde.txt <==
t_vec VACF_gt VACF_net r_RDF RDF_gt RDF_net MSD_gt MSD_net
0.0 4.320758601290175 172.41872924530165 0.013266666666666666 0.0967126442743872 0.9026513465609471 -1.2420287021086552e-12 -3.7009158404543996e-11
0.0005 4.31787924995022 172.3132560837501 0.019799999999999998 0.1341323680402233 0.7657738829932749 1.0801767568890951e-06 4.312082153549035e-05
0.001 4.3138430330123025 172.20635331949504 0.026333333333333334 0.14672228996485345 0.8540344613991943 4.32033463137721e-06 0.0001724644133476101
0.0015 4.308653927857848 172.09806653259065 0.03286666666666667 0.16379577719973729 0.8528062747681974 9.719510235662809e-06 0.00038800198742835156
0.002 4.302316709138107 171.98845921710776 0.0394 0.1618370687013455 0.8637510984711658 1.727616183574515e-05 0.0006897041081300923
0.0025 4.294838666665203 171.8776075584644 0.04593333333333333 0.21409636210895533 0.8919920928803811 2.6988173041101403e-05 0.0010775407332980524
0.003 4.286229077416858 171.76559172629263 0.05246666666666666 0.24851609013981707 0.9188094881929856 3.885285553808371e-05 0.0015514812415739474
0.0035 4.276496945191955 171.65248447041128 0.059 0.2896063228615896 0.9181018801233567 5.2866952335743067e-05 0.0021114944729519287
0.004 4.265653239237315 171.53837657477413 0.06553333333333333 0.33646623640292994 0.9209612861649242 6.902663726717451e-05 0.0027575487538476153
0.0045000000000000005 4.253711150406242 171.4233442913553 0.07206666666666667 0.3929873577658494 0.8943850211222779 8.732752323592807e-05 0.0034896119880790445
0.005 4.2406850390112565 171.30746873523685 0.07859999999999999 0.4538614164542489 0.9156825757692841 0.00010776466911229932 0.004307651613765561
0.0055 4.226591796569977 171.19082180150158 0.08513333333333332 0.5228825092458923 0.9200337281005968 0.0001303325832720489 0.005211634709106553
0.006 4.2114466790652525 171.07347264276797 0.09166666666666666 0.6119379535813732 0.9437295184357899 0.00015502523512367277 0.006201528013993849
0.006500000000000001 4.195267556651362 170.95547602059565 0.09819999999999998 0.6747633743639618 0.9762916941664437 0.00018183605274204524 0.007277297941102146
0.007 4.178075382779801 170.83690309258213 0.10473333333333332 0.7649490745419218 0.9675286915240584 0.00021075794800257103 0.008438910580238788
0.0075 4.1598894388865135 170.7178076041325 0.11126666666666665 0.8340580050928961 0.9782613833319164 0.00024178330899520673 0.009686331836805947
0.008 4.140731248450481 170.59822983198342 0.11779999999999999 0.9208149528609664 0.9867761085271091 0.00027490401982988494 0.011019527379641755
0.0085 4.12062277278109 170.47822266881698 0.12433333333333332 0.9727359679521648 0.9850901515092224 0.00031011145769011683 0.0124384625945272
0.009000000000000001 4.099589299222459 170.357832476706 0.13086666666666666 1.0231960981543327 0.9806169023484937 0.0003473965286518404 0.01394310272307455
0.0095 4.077654789731599 170.23709729138116 0.1374 1.089729679595474 0.9909141694521111 0.00038674966200616157 0.015533412880840109
0.01 4.054843951498372 170.11604621230646 0.14393333333333333 1.110118367828655 1.0072175376591503 0.0004281608210685645 0.017209358071635008
0.0105 4.03118210255224 169.99471129614636 0.15046666666666667 1.1252783168109433 0.9936670669291137 0.00047161950943183114 0.0189709030691904
0.011 4.006697693267624 169.87311991044274 0.157 1.1313840502254038 0.9980521422655991 0.000517114788175531 0.020818012576058826
0.0115 3.9814175520272093 169.7513035551926 0.16353333333333334 1.111732544345844 1.0027271341056458 0.0005646353082775202 0.02275065114586602
0.012 3.9553705271387747 169.62928099353644 0.17006666666666667 1.096739683136665 1.0058533395382276 0.0006141692907383018 0.02476878331484032
0.0125 3.928585110093879 169.50707486302016 0.1766 1.0709525847898749 0.9873153450350279 0.0006657045729176046 0.02687237347341975
0.013000000000000001 3.9010915914113258 169.384701656679 0.18313333333333331 1.0394298114954705 1.0030726351462917 0.000719228608583666 0.02906138594518518
0.0135 3.8729192282520852 169.26217373857017 0.18966666666666665 1.0185369715295296 1.003761186386231 0.0007747284836537518 0.0313357849266581
0.014 3.8440975205756494 169.13950622772109 0.19619999999999999 1.0115077991733463 0.9937150053420385 0.0008321909286678519 0.033695534522598596
0.0145 3.8146562091878864 169.0167053429462 0.20273333333333332 0.9891484492687582 0.9975276817958433 0.0008916023260744559 0.03614059869171333
0.015 3.7846276604739626 168.89379565429687 0.20926666666666666 0.980783080106897 0.9975909656968519 0.0009529487258838116 0.038670941259495765
0.0155 3.7540412493948336 168.77080303933727 0.2158 0.9672934812518782 1.003275680136866 0.001016215890401714 0.04128652614050801
0.016 3.722927798002854 168.64772869034235 0.22233333333333333 0.9577706656105609 1.0001391908879929 0.0010813892641111638 0.04398731743545963
0.0165 3.691318558006153 168.52458333394338 0.22886666666666666 0.9615194868788555 1.0093311709047046 0.0011484540029627376 0.046773279038455996
0.017 3.65924509778802 168.40138194306166 0.2354 0.9618852860068764 0.9959728389923692 0.001217395004131349 0.04964437490242952
0.0175 3.62673831821882 168.27813089853998 0.24193333333333333 0.9754621813951045 0.9963776569998354 0.0012881969256987266 0.052600569045175766
0.018000000000000002 3.593828786290448 168.15483841129972 0.24846666666666667 0.9847841314701626 1.0001918933494007 0.0013608441952413118 0.05564182543743179
0.0185 3.560547833017085 168.03151533358078 0.255 0.9892267839821218 0.997356967967937 0.0014353210021886367 0.058768108070580825
0.019 3.5269258257833975 167.90816053856616 0.2615333333333333 0.9960076260077424 1.0060921009659052 0.0015116113448807264 0.06197938098532006
0.0195 3.492992098311196 167.7847769481348 0.2680666666666667 1.0014302450251589 0.9990540062744624 0.0015896990268197493 0.0652756081584536
0.02 3.458777684155969 167.6613761454234 0.27459999999999996 1.003066028295179 1.001607525613798 0.001669567660809898 0.06865675347097865
0.0205 3.4243121919264974 167.53796349286293 0.28113333333333335 1.0095851993191867 1.0035675535010444 0.0017512007103417458 0.07212278101655328
0.021 3.3896261338935028 167.41453598945157 0.2876666666666666 1.0083403444064438 0.9949685527581695 0.0018345815060301267 0.0756736547963057
0.021500000000000002 3.354748080854592 167.29109733469448 0.2942 1.0131976802206657 0.9969133101209716 0.0019196932674004621 0.07930933876419428
0.022 3.319705234845956 167.16765494236526 0.3007333333333333 1.007096098857407 0.9971330882620077 0.0020065190854837863 0.0830297968117298
0.0225 3.2845269894959745 167.04421400469198 0.3072666666666667 1.0058746558765859 0.9997130490185969 0.00209504192843764 0.08683499296216826
0.023 3.2492410249953148 166.92077952045707 0.31379999999999997 1.0004909682868544 1.0002460380654759 0.002185244701565232 0.09072489128573974
0.0235 3.2138738724509817 166.79736488652648 0.32033333333333336 1.0058085544486783 0.9973940673739222 0.0022771102494672916 0.09469945606141587
0.024 3.178451678823674 166.67396751837703 0.32686666666666664 1.0090480585059844 0.9951063659419951 0.002370621356802031 0.09875865167555432
0.0245 3.1430007904067985 166.5505918021214 0.33340000000000003 1.0008313052351188 0.9945649351293228 0.00246576074033004 0.10290244249163998
0.025 3.1075459307394646 166.42724265882194 0.3399333333333333 1.0021041587249242 0.996452034127267 0.002562511073643104 0.10713079307427086
0.025500000000000002 3.0721123014542533 166.30392986654869 0.3464666666666667 0.99627727913701 0.9968398615974182 0.0026608550321024376 0.11144366794605874
0.026000000000000002 3.0367236406515983 166.18065968206085 0.353 0.9954946349061862 0.9973759797104901 0.002760775279957099 0.11584103205325402
0.0265 3.0014037835208374 166.05743617784614 0.3595333333333333 0.9995511954611205 0.998894420886718 0.002862254505014061 0.12032285042289503
0.027 2.966175110381821 165.93426242576345 0.36606666666666665 0.9967327351920057 0.996963113727818 0.00296527542524942 0.12488908833188372
0.0275 2.9310585974407815 165.811132386535 0.37259999999999993 0.9964420041934541 0.9956011659144189 0.003069820764594545 0.12953971107729345
0.028 2.8960743759894956 165.68805400665755 0.3791333333333333 1.0005659470624022 0.996290626539198 0.0031758732692133093 0.13427468407044738
0.0285 2.861244037557637 165.56502251611622 0.3856666666666666 1.000532968741198 0.9969461083810571 0.003283415715155245 0.13909397280573557
0.029 2.8265867340377664 165.44203997845437 0.3922 0.9962213741039484 0.9982221082960495 0.003392430977653395 0.14399754292270422
0.029500000000000002 2.7921225920548025 165.31910360948066 0.3987333333333333 0.9963919655866645 1.0024539472412084 0.0035029020124979562 0.14898535994006193
0.03 2.757870263781683 165.19620138960062 0.40526666666666666 0.9995582331979441 1.0008211397552529 0.0036148118724749216 0.1540573895114287
0.0305 2.7238452943480653 165.07333706428648 0.41179999999999994 0.9986783948646638 0.9950828954966772 0.003728143664178619 0.15921359689820677
0.031 2.690065455995757 164.95051465072518 0.41833333333333333 1.0018859751772244 0.9961251266853752 0.0038428806084057736 0.16445394759178725
0.0315 2.656546459009265 164.8277243129839 0.4248666666666666 0.9949549679079829 0.9971515724524422 0.003959006041070826 0.1697784071231814
0.032 2.6233041074524994 164.7049606572446 0.4314 0.997928947239664 0.9978978439302427 0.004076503410866264 0.17518694077000507
0.0325 2.5903518590893766 164.5822253931323 0.4379333333333333 0.9974417522600992 0.9976278759253149 0.004195356299615403 0.18067951372219937
0.033 2.5577042824489244 164.45951960509615 0.4444666666666667 1.000502568714909 1.003916186530665 0.004315548446526436 0.1862560911957234
0.0335 2.5253736374991824 164.33685368036808 0.45099999999999996 1.0013133410539987 0.9983583831342672 0.004437063696204706 0.19191663849618573
0.034 2.4933706046604383 164.21423782170194 0.45753333333333335 0.9991123455731244 0.9946051134152473 0.0045598860229416 0.19766112121672177
0.0345 2.461708758384213 164.09166551508181 0.4640666666666666 1.0008440099109481 0.9985996436269848 0.004683999548136896 0.20348950548116088
0.035 2.430397457669938 163.96913704738205 0.4706 1.003889830651644 0.9989890458347521 0.004809388580206577 0.20940175713940568
0.035500000000000004 2.3994453908032862 163.84665476008334 0.4771333333333333 1.0031103971760609 0.9971266625133234 0.00493603756352589 0.21539784214528776
0.036000000000000004 2.3688627286298103 163.72422068314597 0.4836666666666667 0.9999114280347196 0.9998165746463191 0.005063931108112673 0.22147772678274358
0.0365 2.338657765889215 163.60182586331348 0.49019999999999997 0.9984044533304708 0.9989504748992244 0.005193053996731333 0.22764137726119182
0.037 2.308838324255612 163.4794703062287 0.49673333333333336 1.0020416616950765 0.9955902462830393 0.005323391179706183 0.23388875973600928
0.0375 2.27941165545903 163.35715095253886 nan nan nan 0.005454927804896348 0.24021984028766638
0.038 2.250384507054868 163.23486060216962 nan nan nan 0.005587649243892177 0.2466345848568604
0.0385 2.2217621879712275 163.11259386453625 nan nan nan 0.0057215410244430935 0.25313295928872664
0.039 2.1935501616476536 162.99035969124813 nan nan nan 0.005856588829376498 0.2597149293977825
0.0395 2.165752768525477 162.86814600149265 nan nan nan 0.005992778580340211 0.26638046111034813
0.04 2.138374214372535 162.745951171814 nan nan nan 0.006130096375846362 0.27312952004274793
0.0405 2.1114183179366477 162.62378610758708 nan nan nan 0.006268528551152432 0.2799620717011037
0.041 2.0848864004592906 162.50164990655307 nan nan nan 0.00640806158975725 0.28687808213979515
0.0415 2.0587822920712515 162.37953526435024 nan nan nan 0.006548682226695476 0.2938775173319958
0.042 2.0331071203614046 162.25744991029876 nan nan nan 0.006690377402032702 0.3009603430601815
0.0425 2.0078614296253057 162.1353889341035 nan nan nan 0.006833134282043689 0.3081265252929126
0.043000000000000003 1.9830461132093289 162.0133584833865 nan nan nan 0.006976940200544771 0.3153760299383756
0.043500000000000004 1.9586610168167378 161.89136059091427 nan nan nan 0.007121782713859224 0.3227088233166309
0.044 1.9347059777811253 161.76938477157296 nan nan nan 0.007267649580282916 0.33012487169870314
0.0445 1.9111790764113774 161.6474302789706 nan nan nan 0.007414528735803758 0.33762414103375543
0.045 1.8880797612477636 161.525500058961 nan nan nan 0.00756240832962207 0.34520659713333035
0.0455 1.8654071308620748 161.4035896642438 nan nan nan 0.007711276697111994 0.3528722060469739
0.046 1.8431590568931147 161.2816981095024 nan nan nan 0.007861122427734606 0.36062093353790137
0.0465 1.82133309363175 161.15982253120876 nan nan nan 0.008011934376936206 0.36845274533183614
0.047 1.7999263445627445 161.03797401991753 nan nan nan 0.008163701574145501 0.37636760731579466
0.0475 1.7789359519790853 160.91614539797362 nan nan nan 0.008316413206605776 0.38436548571359697
0.048 1.7583573978236768 160.79434383613858 nan nan nan 0.008470058746025504 0.39244634633999204
0.0485 1.7381868249964918 160.67257032360283 nan nan nan 0.008624627775085405 0.40061015532042077
0.049 1.718419275263558 160.55083103977185 nan nan nan 0.008780110121511045 0.4088568788171972
0.0495 1.6990510726206187 160.4291272913653 nan nan nan 0.0089364957714161 0.4171864834519463
0.05 1.6800780519087544 160.3074625118471 nan nan nan 0.009093774953556786 0.42559893584690306
0.0505 1.661494351806848 160.18583849283243 nan nan nan 0.009251938142498833 0.4340942027356173
0.051000000000000004 1.6432956443581206 160.06426421179668 nan nan nan 0.009410975953818434 0.4426722509975823
0.051500000000000004 1.6254757383981684 159.94273622527115 nan nan nan 0.009570879210719349 0.45133304813637537
0.052000000000000005 1.608029231500888 159.8212545641242 nan nan nan 0.009731638932983025 0.4600765615418463
0.0525 1.590950202154315 159.69981690990443 nan nan nan 0.009893246341439916 0.46890275858088437
0.053 1.574232439609005 159.57842674783822 nan nan nan 0.01005569281457051 0.4778116067325517
0.0535 1.5578699292044886 159.45707931498728 nan nan nan 0.010218969911570066 0.48680307346275675
0.054 1.5418563502295977 159.33576938611992 nan nan nan 0.010383069444645376 0.4958771261677362
0.0545 1.5261841096544433 159.2144935074577 nan nan nan 0.010547983288414567 0.505033731935786
0.055 1.5108475969663446 159.0932528798162 nan nan nan 0.010713703501956065 0.5142728577864367
0.0555 1.4958406116355962 158.97204884136303 nan nan nan 0.010880222318833843 0.5235944707943135
0.056 1.4811556939919075 158.8508906994257 nan nan nan 0.011047532193379417 0.5329985382648812
0.0565 1.4667873059350331 158.72976918486557 nan nan nan 0.011215625675391557 0.5424850280948806
0.057 1.4527277437363906 158.60868927264272 nan nan nan 0.011384495500389875 0.5520539075637321
0.0575 1.438969195473617 158.4876487678402 nan nan nan 0.01155413457614052 0.5617051445075336
0.058 1.4255055359240354 158.36664161919285 nan nan nan 0.01172453593952056 0.5714387066250501
0.0585 1.4123303854924807 158.24566932941303 nan nan nan 0.011895692778951372 0.5812545612440794
0.059000000000000004 1.3994352137539936 158.12471607351233 nan nan nan 0.012067598480409555 0.5911526758159616
0.059500000000000004 1.386814714326077 158.00379423935493 nan nan nan 0.012240246505815393 0.6011330171011069
0.06 1.3744608521618764 157.88290115388475 nan nan nan 0.012413630489571668 0.6111955524720258
0.0605 1.3623656886966748 157.76202631435746 nan nan nan 0.012587744137897313 0.6213402490008505
0.061 1.3505221015259603 157.64117482635942 nan nan nan 0.012762581257858067 0.6315670734431442
0.0615 1.338924170898712 157.5203526900185 nan nan nan 0.012938135843345671 0.6418759928062235
0.062 1.327565197939458 157.39956974925926 nan nan nan 0.013114401998613811 0.6522669746859331
0.0625 1.316436984341005 157.27881470981734 nan nan nan 0.01329137394915275 0.662739987035594
0.063 1.3055330038285147 157.15809722192736 nan nan nan 0.0134690460076655 0.6732949972592462
0.0635 1.294846563991429 157.03741579282075 nan nan nan 0.013647412642120795 0.6839319734871795
0.064 1.284371091843992 156.91676981391507 nan nan nan 0.01382646847238924 0.6946508836790333
0.0645 1.2740991504307333 156.7961517761627 nan nan nan 0.014006208144681665 0.7054516958062784
0.065 1.264024094117188 156.6755663254951 nan nan nan 0.01418662638948316 0.7163343775786746
0.0655 1.2541394354266444 156.55501209315082 nan nan nan 0.014367718035006156 0.7272988967357965
0.066 1.2444393676626033 156.43448498541258 nan nan nan 0.014549477999133434 0.7383452209755675
0.0665 1.2349176822243662 156.31398035804182 nan nan nan 0.014731901349433113 0.749473317862015
0.067 1.2255689536227339 156.19350988536186 nan nan nan 0.014914983214358067 0.7606831546407239
0.0675 1.2163873164909356 156.07307317027826 nan nan nan 0.0150987188547965 0.7719746995637434
0.068 1.2073649120586536 155.95266876467772 nan nan nan 0.015283103540793383 0.7833479207247299
0.0685 1.1984962495743543 155.8322950183996 nan nan nan 0.015468132620598339 0.7948027859368105
0.069 1.1897768823881258 155.71194668042259 nan nan nan 0.015653801573618672 0.8063392630965405
0.0695 1.1812013459157074 155.59162552673706 nan nan nan 0.015840105909966984 0.8179573199099973
0.07 1.172763869152493 155.4713223613718 nan nan nan 0.016027041250084063 0.8296569238336752
0.07050000000000001 1.1644590273838171 155.35103243615163 nan nan nan 0.01621460326072979 0.8414380419523996
0.07100000000000001 1.1562809290482006 155.23075688197312 nan nan nan 0.016402787675601823 0.8533006408625823
0.07150000000000001 1.148225611484569 155.11050293525417 nan nan nan 0.016591590302412106 0.8652446871462807
0.07200000000000001 1.1402876101464763 154.99026884067732 nan nan nan 0.016781007064770814 0.8772701480029395
0.0725 1.1324615052653695 154.87005249911056 nan nan nan 0.016971033865237684 0.8893769906723812
0.073 1.1247426840161634 154.7498596398212 nan nan nan 0.0171616666555739 0.9015651821507347
0.0735 1.1171268751658183 154.62969200254 nan nan nan 0.017352901474042746 0.9138346897363788
0.074 1.1096094312112608 154.50955625444647 nan nan nan 0.017544734439181055 0.9261854812624704
0.0745 1.102187032686389 154.38945413189325 nan nan nan 0.017737161661046257 0.9386175246914779
0.075 1.094856287932825 154.2693863125467 nan nan nan 0.01793017933058017 0.9511307882757767
0.0755 1.0876121366945342 154.14934681344783 nan nan nan 0.018123783742842847 0.9637252403105211
0.076 1.0804517960677082 154.02933479491713 nan nan nan 0.018317971134995482 0.9764008490366295
0.0765 1.073370828595774 153.9093592225875 nan nan nan 0.018512737850855387 0.989157582368514
0.077 1.066365226680669 153.7894185915427 nan nan nan 0.018708080226154136 1.001995409137785
0.0775 1.0594325545412608 153.6695112451094 nan nan nan 0.018903994713724614 1.014914297618388
0.078 1.0525685760353518 153.54962823594707 nan nan nan 0.019100477822181914 1.0279142163284376
0.0785 1.0457708737441505 153.4297741549662 nan nan nan 0.019297526024908744 1.0409951334211116
0.079 1.0390355691123403 153.309946585507 nan nan nan 0.019495135877047706 1.0541570172733494
0.0795 1.0323592317117742 153.1901411240619 nan nan nan 0.019693303930309353 1.067399836162709
0.08 1.0257400206313736 153.07034796204155 nan nan nan 0.01989202678202124 1.0807235576288556
0.0805 1.0191752388427282 152.95056706029422 nan nan nan 0.020091301023936647 1.0941281485131427
0.081 1.0126629318935403 152.83078852581346 nan nan nan 0.020291123291478325 1.1076135758181338
0.0815 1.0062010318462042 152.7110226730974 nan nan nan 0.020491490298336718 1.121179805549637
0.082 0.9997858210180713 152.5912631908514 nan nan nan 0.020692398752341908 1.1348268044541527
0.0825 0.9934157543673866 152.47151114724602 nan nan nan 0.020893845345473252 1.1485545388720229
0.083 0.9870882746581136 152.35177027216199 nan nan nan 0.021095826825376914 1.162362975109439
0.0835 0.9808007544151013 152.23205230208362 nan nan nan 0.021298339945058815 1.1762520799205687
0.084 0.9745514965418397 152.1123564147973 nan nan nan 0.021501381410617162 1.1902218209614612
0.0845 0.9683384944787328 151.9926747331598 nan nan nan 0.021704947996638815 1.204272165718487
0.085 0.9621611265645869 151.87301362481298 nan nan nan 0.021909036446560188 1.2184030809726223
0.0855 0.9560172130191761 151.75337932501023 nan nan nan 0.022113643654680368 1.2326145344320631
0.08600000000000001 0.9499051808345801 151.63377861643934 nan nan nan 0.022318766466939356 1.2469064941245074
0.08650000000000001 0.9438233822400661 151.51421725902006 nan nan nan 0.022524401672528917 1.261278928869197
0.08700000000000001 0.9377705425252799 151.39470509562142 nan nan nan 0.022730546131898698 1.2757318080831452
0.08750000000000001 0.9317452806628745 151.27522933265556 nan nan nan 0.022937196732210688 1.2902651021051892
0.088 0.9257472754846151 151.15579537252592 nan nan nan 0.02314435038584132 1.304878780244807
0.0885 0.9197759369584932 151.03639378743932 nan nan nan 0.023352003992101657 1.3195728119100334
0.089 0.9138301658215134 150.917019674345 nan nan nan 0.02356015449394386 1.33434716615463
0.0895 0.9079087804541595 150.797676016768 nan nan nan 0.023768798898418236 1.349201811649994
0.09 0.9020105753336949 150.6783566331001 nan nan nan 0.023977934236898712 1.3641367171966106
0.0905 0.8961350339849492 150.55905998144382 nan nan nan 0.02418755741455365 1.3791518510885257
0.091 0.8902817736705025 150.43978179294334 nan nan nan 0.024397665440306533 1.3942471818379607
0.0915 0.8844496288142283 150.32052140320448 nan nan nan 0.024608255311459475 1.4094226771413545
0.092 0.8786381424793537 150.2012706925098 nan nan nan 0.02481932396505534 1.4246783043622382
0.0925 0.8728460156004886 150.0820398866805 nan nan nan 0.025030868399128537 1.440014030636743
0.093 0.8670731785032881 149.962830199978 nan nan nan 0.02524288561656847 1.4554298238181105
0.0935 0.8613194338626888 149.84364405100612 nan nan nan 0.025455372698726844 1.4709256520105596
0.094 0.8555840579825958 149.72447871420277 nan nan nan 0.025668326675031515 1.486501483452229
0.0945 0.8498673191898052 149.60533570076 nan nan nan 0.025881744601858336 1.5021572860437669
0.095 0.8441678370502459 149.4862139397411 nan nan nan 0.026095623595691203 1.5178930277956761
0.0955 0.838486155403429 149.36711383038337 nan nan nan 0.02630996079204081 1.5337086766565002
0.096 0.8328231205305775 149.24804017696508 nan nan nan 0.026524753290701926 1.5496042005077844
0.0965 0.8271778474818879 149.12899347380218 nan nan nan 0.026739998255320523 1.5655795675216304
0.097 0.8215511093598822 149.0099848030887 nan nan nan 0.026955692802836002 1.5816347461839844
0.0975 0.8159416009746511 148.89100944978486 nan nan nan 0.02717183407344826 1.5977697060331975
0.098 0.8103504896704582 148.77207015170316 nan nan nan 0.027388419287664598 1.6139844162168935
0.0985 0.8047757994405988 148.65316837716662 nan nan nan 0.027605445597088087 1.6302788461648179
0.099 0.7992182084329125 148.5342976952495 nan nan nan 0.02782291024165367 1.6466529651382416
0.0995 0.7936782307960223 148.41545936204528 nan nan nan 0.028040810395491476 1.6631067418610919
0.1 0.7881545783522008 148.2966531573319 nan nan nan 0.02825914332886779 1.6796401454822005
0.1005 0.7826474360425969 148.17787956042815 nan nan nan 0.028477906201805372 1.6962531450142755
0.101 0.7771587741866165 148.05913724502224 nan nan nan 0.028697096198366537 1.7129457092671545
0.1015 0.7716882821013485 147.94043039637407 nan nan nan 0.02891671060836177 1.7297178074436943
0.10200000000000001 0.7662362969766582 147.82176646695405 nan nan nan 0.029136746672865355 1.746569408946384
0.10250000000000001 0.7608029192828465 147.70314699747752 nan nan nan 0.029357201741010468 1.7635004840048487
0.10300000000000001 0.7553875657541641 147.58457570174838 nan nan nan 0.029578073074536693 1.7805110032417988
0.10350000000000001 0.7499917141396304 147.46604829259184 nan nan nan 0.02979935800586754 1.7976009374422652
0.10400000000000001 0.7446152130824694 147.34756770797932 nan nan nan 0.03002105392685237 1.8147702571684394
0.1045 0.7392577641708502 147.2291316139349 nan nan nan 0.030243158150318115 1.8320189335748311
0.105 0.733919299692824 147.11074340776275 nan nan nan 0.03046566805436548 1.8493469376272478
0.1055 0.7285999632291589 146.99239431680337 nan nan nan 0.030688580936622804 1.866754240722005
0.106 0.7232992458731338 146.87409263184952 nan nan nan 0.030911894195643184 1.8842408132630215
0.1065 0.7180178624163385 146.75583634547243 nan nan nan 0.031135605165088044 1.9018066264910745
0.107 0.712756986992172 146.63762697519056 nan nan nan 0.031359711294744234 1.9194516515502673
0.1075 0.707516372903474 146.5194596151107 nan nan nan 0.03158421001507207 1.9371758604899416
0.108 0.7022961607756226 146.40133079315007 nan nan nan 0.03180909874322639 1.9549792244620712
0.1085 0.6970971509341536 146.28323782493746 nan nan nan 0.03203437491665721 1.972861714240254
0.109 0.6919196144111123 146.16518115744907 nan nan nan 0.03226003594037296 1.9908233006552591
0.1095 0.686763850426239 146.04715378380013 nan nan nan 0.03248607922720375 2.0088639539041835
0.11 0.6816298347722287 145.92915526035392 nan nan nan 0.032712502168978815 2.026983644124032
0.1105 0.6765181927274072 145.8111802138977 nan nan nan 0.03293930235382938 2.045182340936777
0.111 0.6714291874181324 145.69323062920654 nan nan nan 0.033166477343633045 2.0634600133897365
0.1115 0.6663621311850216 145.57530299190518 nan nan nan 0.03339402462631596 2.0818166310267645
0.112 0.661318313263703 145.45739443608943 nan nan nan 0.03362194167836747 2.1002521624926884
0.1125 0.6562982815801055 145.33951694750274 nan nan nan 0.033850226043889334 2.118766576823375
0.113 0.651301620096847 145.2216752311572 nan nan nan 0.03407887535222058 2.1373598442789854
0.1135 0.6463283916975723 145.10386248718697 nan nan nan 0.03430788709256088 2.156031935709038
0.114 0.6413794565818896 144.98608637002204 nan nan nan 0.03453725885352857 2.174782820808478
0.1145 0.6364558311578692 144.86834169082616 nan nan nan 0.03476698828042133 2.193612470508407
0.115 0.6315571441075494 144.75063676999997 nan nan nan 0.03499707292537589 2.2125208552361277
0.1155 0.6266835680393383 144.63296777521734 nan nan nan 0.035227510447144804 2.2315079466917607
0.116 0.6218355535619382 144.51533274404125 nan nan nan 0.0354582985511575 2.250573715642282
0.1165 0.6170136768061302 144.39772792736045 nan nan nan 0.035689434825466236 2.269718132941931
0.117 0.6122177951465483 144.28014643593872 nan nan nan 0.03592091686219184 2.2889411686572063
0.11750000000000001 0.6074491591021633 144.1625937312749 nan nan nan 0.036152742221130865 2.308242791930248
0.11800000000000001 0.6027075604595941 144.04506079708653 nan nan nan 0.03638490860687749 2.327622973328571
0.11850000000000001 0.597993140784816 143.92755543988278 nan nan nan 0.03661741370894972 2.3470816817919284
0.11900000000000001 0.5933053932465773 143.8100697750185 nan nan nan 0.03685025516033927 2.366618887194605
0.11950000000000001 0.5886452555174174 143.69261210546918 nan nan nan 0.03708343065532911 2.3862345587610707
0.12 0.5840130711662239 143.57517275106113 nan nan nan 0.03731693784746818 2.405928666540343
0.1205 0.5794092861344848 143.45775465326722 nan nan nan 0.03755077432799104 2.4257011797950576
0.121 0.5748329911175994 143.34036147459145 nan nan nan 0.03778493786804296 2.4455520673512523
0.1215 0.5702849994216307 143.22299704906192 nan nan nan 0.03801942616478865 2.465481299180289
0.122 0.5657645298141292 143.10566690011623 nan nan nan 0.03825423677515024 2.4854888452906265
0.1225 0.5612727827285005 142.98836458240302 nan nan nan 0.03848936730540788 2.5055746765413685
0.123 0.5568099782968509 142.8711057201273 nan nan nan 0.038724815469261764 2.5257387638529982
0.1235 0.5523764559967347 142.75388671072406 nan nan nan 0.03896057907172923 2.5459810796073308
0.124 0.5479711406184459 142.6367101722157 nan nan nan 0.03919665582891021 2.566301595939005
0.1245 0.5435960133691122 142.51957431161432 nan nan nan 0.03943304340603023 2.5867002856001746
0.125 0.5392490705757782 142.4024824937385 nan nan nan 0.03966973963155386 2.607177120948855
0.1255 0.5349314396713806 142.2854319822568 nan nan nan 0.03990674219909791 2.6277320754017226
0.126 0.53064263427752 142.1684271781784 nan nan nan 0.04014404888492406 2.6483651216362993
0.1265 0.5263829004664173 142.05147752709988 nan nan nan 0.040381657436596684 2.669076233333745
0.127 0.5221528264060132 141.93457391880918 nan nan nan 0.04061956566980481 2.689865385513485
0.1275 0.517952516052468 141.81771579398136 nan nan nan 0.04085777139589303 2.710732552065223
0.128 0.5137825692837861 141.70089371069545 nan nan nan 0.04109627243177832 2.7316777074387217
0.1285 0.509642214462794 141.58410492972814 nan nan nan 0.041335066591046285 2.7527008243931275
0.129 0.5055319646773548 141.4673439715527 nan nan nan 0.041574151699404295 2.7738018751122553
0.1295 0.5014507274965921 141.35060719470175 nan nan nan 0.04181352551858536 2.7949808315455043
0.13 0.4973986672320883 141.2339025618302 nan nan nan 0.04205318573753153 2.8162376651794183
0.1305 0.4933762191864981 141.1172293272433 nan nan nan 0.04229313013722873 2.837572348467397
0.131 0.48938309342473346 141.0005800642674 nan nan nan 0.04253335658594955 2.85898485391283
0.1315 0.4854192583241623 140.8839550096854 nan nan nan 0.04277386291822449 2.880475153079698
0.132 0.4814849406817387 140.76735697382966 nan nan nan 0.04301464699959354 2.9020432169400565
0.1325 0.47758079605380155 140.6507931639401 nan nan nan 0.043255706720189795 2.923689017354364
0.133 0.47370560476971774 140.534262722889 nan nan nan 0.04349704003011993 2.945412527357371
0.1335 0.46985973493299865 140.41776559958132 nan nan nan 0.043738644721025635 2.9672137194317667
0.134 0.4660417980221973 140.30129843851864 nan nan nan 0.04398051868390401 2.9890925663223156
0.1345 0.46225197589626793 140.18485676476004 nan nan nan 0.044222659692477094 3.011049040112298
0.135 0.45849137645146654 140.06845409074063 nan nan nan 0.044465065573608596 3.033083113095558
0.1355 0.4547605367505151 139.9520860008078 nan nan nan 0.04470773427017913 3.0551947585001975
0.136 0.45105836342585676 139.8357482575547 nan nan nan 0.04495066368504891 3.0773839489795605
0.1365 0.44738502253966594 139.719440568302 nan nan nan 0.04519385182538414 3.0996506567838606
0.137 0.4437403540784034 139.60316518740532 nan nan nan 0.0454372967193473 3.1219948543527654
0.1375 0.4401232363857191 139.48691108055462 nan nan nan 0.04568099628872697 3.1444165132020907
0.138 0.43653388175733204 139.37068159914233 nan nan nan 0.04592494853068065 3.1669156046210416
0.1385 0.43297205511979137 139.25447914353268 nan nan nan 0.046169151343985304 3.189492099542034
0.139 0.4294377296767135 139.13830219106183 nan nan nan 0.04641360262381797 3.212145969593027
0.1395 0.42593102511339104 139.02215486082252 nan nan nan 0.04665830034292843 3.234877186010671
0.14 0.42245168942454336 138.9060293901373 nan nan nan 0.04690324250537503 3.2576857207506693
0.1405 0.4189992591084867 138.78993143031744 nan nan nan 0.0471484271553865 3.280571544782022
0.14100000000000001 0.41557261718326305 138.6738616574753 nan nan nan 0.0473938522354521 3.3035346292360517
0.14150000000000001 0.4121728123825589 138.55782101488757 nan nan nan 0.04763951576290012 3.3265749454704894
0.14200000000000002 0.40880037838837197 138.44181042548908 nan nan nan 0.04788541582420623 3.3496924654081
0.14250000000000002 0.4054552012864856 138.32583133272576 nan nan nan 0.0481315505686471 3.3728871608968065
0.14300000000000002 0.4021366176537905 138.20988341949584 nan nan nan 0.04837791810936849 3.3961590043651424
0.14350000000000002 0.3988448717650147 138.09395466191643 nan nan nan 0.048624516557537405 3.4195079670656088
0.14400000000000002 0.39558005417090303 137.97804831477274 nan nan nan 0.0488713442022692 3.4429340191343165
0.1445 0.392341169907831 137.8621601944837 nan nan nan 0.04911839918387615 3.4664371312782922
0.145 0.3891268615096524 137.74629283601436 nan nan nan 0.0493656796748492 3.4900172727578718
0.1455 0.385937836502803 137.63045184866922 nan nan nan 0.04961318368764656 3.5136744136138387
0.146 0.38277451148705144 137.51464430743346 nan nan nan 0.049860909256579114 3.5374085249475673
0.1465 0.3796368465618394 137.39887114885818 nan nan nan 0.05010885449630972 3.5612195782717255
0.147 0.37652450308136676 137.28312725462334 nan nan nan 0.05035701768176697 3.585107545832552
0.1475 0.3734373687761298 137.1674133513802 nan nan nan 0.05060539703129102 3.6090723990263576
0.148 0.37037500675888674 137.0517213087754 nan nan nan 0.050853990901518605 3.6331141087265832
0.1485 0.3673377613659086 136.9360594737841 nan nan nan 0.05110279749125129 3.657232645911733
0.149 0.3643254316174525 136.8204321707478 nan nan nan 0.05135181515756263 3.6814279818399154
0.1495 0.3613375906595762 136.70483930074568 nan nan nan 0.05160104230288467 3.705700089016082
0.15 0.3583737092022595 136.5892771611097 nan nan nan 0.05185047732043046 3.7300489395581344
0.1505 0.35543325866180203 136.47374875261687 nan nan nan 0.05210011841049299 3.7544745055515425
0.151 0.3525168439119473 136.35825503044853 nan nan nan 0.052349963952701035 3.778976759744033
0.1515 0.34962419358055213 136.24280541141744 nan nan nan 0.052600012324378456 3.803555675218354
0.152 0.34675446063837134 136.12740010552736 nan nan nan 0.052850261857802464 3.828211226573223
0.1525 0.34390838849109634 136.01203893946123 nan nan nan 0.05310071099230802 3.8529433885706323
0.153 0.3410853438608531 135.89672052288677 nan nan nan 0.053351358211348024 3.877752135933657
0.1535 0.33828616789053345 135.78144543729408 nan nan nan 0.053602201933260755 3.902637443635337
0.154 0.3355095280181879 135.66622064615572 nan nan nan 0.05385324068235988 3.927599287320328
0.1545 0.33275576757824704 135.55102989873927 nan nan nan 0.05410447293169229 3.952637643061372
0.155 0.33002460031387865 135.4358745694997 nan nan nan 0.05435589723170384 3.977752484786591
0.1555 0.3273158456016218 135.3207571682165 nan nan nan 0.05460751214261464 4.002943786132264
0.156 0.32462862111384544 135.20567278086384 nan nan nan 0.05485931614862028 4.0282115209852565
0.1565 0.3219641262439416 135.09061568629892 nan nan nan 0.0551113077515963 4.053555663045025
0.157 0.31932200334287775 134.97558601654626 nan nan nan 0.05536348548924009 4.078976185099206
0.1575 0.31670191388008656 134.86058695196974 nan nan nan 0.05561584795992957 4.104473059767576
0.158 0.3141038690035132 134.74561315744774 nan nan nan 0.05586839369297933 4.130046260051449
0.1585 0.31152778360737615 134.63067197278664 nan nan nan 0.05612112133042575 4.155695758150757
0.159 0.3089736574271034 134.51576920378082 nan nan nan 0.05637402967493853 4.181421527411501
0.1595 0.3064415591707354 134.40089783817504 nan nan nan 0.056627117355309065 4.207223542670213
0.16 0.3039307926063952 134.2860605884878 nan nan nan 0.056880383061869245 4.233101777348538
0.1605 0.30144220333013577 134.17125829339207 nan nan nan 0.05713382565250964 4.259056205690193
0.161 0.2989749136501584 134.05648905595572 nan nan nan 0.057387443949399 4.2850868020179735
0.1615 0.2965292072025077 133.94174832001954 nan nan nan 0.05764123674671703 4.3111935396302625
0.162 0.294104772155908 133.82703754110875 nan nan nan 0.057895202760125615 4.337376391209962
0.1625 0.2917022482207988 133.71235360121835 nan nan nan 0.058149340689772386 4.363635330198117
0.163 0.2893204152252244 133.59769766601 nan nan nan 0.05840364926731474 4.3899703289016525
0.1635 0.28695944735540385 133.48306946692975 nan nan nan 0.05865812732135325 4.416381360019575
0.164 0.28461923434006337 133.36846759040066 nan nan nan 0.05891277364676252 4.442868396241053
0.1645 0.2822981610753309 133.25388509570976 nan nan nan 0.05916758706086182 4.469431409976107
0.165 0.2799979166829663 133.13932439398965 nan nan nan 0.05942256641700685 4.496070372586721
0.1655 0.2777177017799084 133.02478455984945 nan nan nan 0.05967771054609235 4.522785255152195
0.166 0.27545777475541977 132.91026532668533 nan nan nan 0.059933018214729177 4.549576029378945
0.1665 0.2732179767101899 132.79577696846272 nan nan nan 0.06018848833784275 4.576442667282638
0.167 0.27099790226465936 132.68132374358856 nan nan nan 0.060444119650094885 4.603385142028894
0.1675 0.26879786849963194 132.56689224184828 nan nan nan 0.060699911093851894 4.630403427548723
0.168 0.26661751662168665 132.4524928434907 nan nan nan 0.06095586159008703 4.6574974962095546
0.1685 0.2644565505261781 132.33812142473838 nan nan nan 0.06121197005550816 4.684667321101894
0.169 0.2623162985192663 132.22378301688542 nan nan nan 0.061468235488649825 4.711912875628972
0.1695 0.2601962203570511 132.1094792078143 nan nan nan 0.0617246567765864 4.739234133496411
0.17 0.25809507337586396 131.9952112611278 nan nan nan 0.06198123287410208 4.766631068810116
0.1705 0.2560128221777545 131.88098172232938 nan nan nan 0.062237962684700464 4.794103656174563
0.171 0.2539489736059557 131.76678697600644 nan nan nan 0.06249484493824181 4.821651870892392
0.1715 0.25190394254191883 131.65262758252908 nan nan nan 0.06275187848403144 4.849275687119842
0.17200000000000001 0.24987811512857125 131.53850114966772 nan nan nan 0.06300906232281771 4.876975078651505
0.17250000000000001 0.2478719667517978 131.4244049975859 nan nan nan 0.06326639543341255 4.904750019901794
0.17300000000000001 0.24588461239313497 131.31033328364123 nan nan nan 0.06352387676059697 4.9326004841447455
0.17350000000000002 0.24391629697620004 131.19628055011268 nan nan nan 0.06378150521138429 4.960526444032817
0.17400000000000002 0.24196658648251892 131.0822399560527 nan nan nan 0.06403927979282595 4.988527870535042
0.17450000000000002 0.24003581095933318 130.96821729114995 nan nan nan 0.06429719964215033 5.016604733527842
0.17500000000000002 0.23812219980226523 130.85420686102796 nan nan nan 0.06455526363690052 5.044757003827884
0.17550000000000002 0.23622758873518201 130.74020701926258 nan nan nan 0.06481347078904796 5.072984650420603
0.176 0.2343519019839884 130.6262182161845 nan nan nan 0.0650718203259255 5.101287642567546
0.1765 0.2324945657564246 130.51223964030166 nan nan nan 0.06533031119621821 5.129665949185914
0.177 0.2306551228137924 130.39827106178336 nan nan nan 0.06558894251932247 5.158119538961473
0.1775 0.22883378265352025 130.28431963652935 nan nan nan 0.06584771335324902 5.186648380950668
0.178 0.22702998760633025 130.17038908456576 nan nan nan 0.06610662275759328 5.215252446136597
0.1785 0.22524427729585897 130.05648041889776 nan nan nan 0.0663656697755621 5.243931704998948
0.179 0.22347683439917232 129.94259823907893 nan nan nan 0.06662485349982233 5.27268612858152
0.1795 0.22172607451453916 129.8287369316879 nan nan nan 0.06688417307718385 5.3015156895286655
0.18 0.21999225533011554 129.71490640298347 nan nan nan 0.06714362765118079 5.330420359225047
0.1805 0.21827532956517975 129.60110081141357 nan nan nan 0.06740321621546358 5.359400111265218
0.181 0.21657464559554218 129.48731886462318 nan nan nan 0.06766293790739486 5.388454917246885
0.1815 0.21489145876907337 129.3735722431486 nan nan nan 0.06792279195512628 5.417584749210082
0.182 0.21322529885216035 129.2598559708145 nan nan nan 0.06818277736598989 5.446789580956894
0.1825 0.21157523353930296 129.14617024187874 nan nan nan 0.06844289336050756 5.476069385187156
0.183 0.20993988693445578 129.03252854016566 nan nan nan 0.06870313907883739 5.505424135996218
0.1835 0.20832084817638521 128.91892807092813 nan nan nan 0.0689635136773089 5.534853809232767
0.184 0.20671744140876883 128.8053578220827 nan nan nan 0.06922401626045621 5.564358379806641
0.1845 0.2051293931277855 128.69182668987386 nan nan nan 0.06948464608094787 5.5939378218313065
0.185 0.20355617954497454 128.5783368820765 nan nan nan 0.06974540218632656 5.623592110513452
0.1855 0.20199941541086966 128.4648768896573 nan nan nan 0.0700062836604271 5.653321219831974
0.186 0.2004582381217495 128.35145921116433 nan nan nan 0.07026728962171967 5.683125124193788
0.1865 0.19893265972674815 128.23808096672212 nan nan nan 0.07052841942550922 5.7130037990837375
0.187 0.1974214304758274 128.12473992350482 nan nan nan 0.07078967234101782 5.742957219000089
0.1875 0.1959241786871826 128.01143644590917 nan nan nan 0.0710510475057928 5.772985359300228
0.188 0.19444186403578903 127.89817232696274 nan nan nan 0.07131254411162884 5.803088194357813
0.1885 0.19297274210856952 127.7849440923097 nan nan nan 0.07157416130995571 5.833265698703484
0.189 0.1915178136047514 127.67174820580928 nan nan nan 0.07183589810871839 5.863517846781939
0.1895 0.19007741636612724 127.55858263493108 nan nan nan 0.07209775387745841 5.893844612270814
0.19 0.18864977240050093 127.44545403641715 nan nan nan 0.0723597278974382 5.924245968015113
0.1905 0.18723449917729648 127.33236811070059 nan nan nan 0.0726218193614408 5.954721888075356
0.191 0.18583145123419315 127.21932044094149 nan nan nan 0.07288402740511303 5.985272348055913
0.1915 0.18444103821565486 127.10631419195644 nan nan nan 0.07314635124841141 6.015897322938393
0.192 0.18306318237872676 126.99335210605147 nan nan nan 0.07340878995529404 6.046596787855478
0.1925 0.18169874022586058 126.8804276718643 nan nan nan 0.07367134288699398 6.077370719203697
0.193 0.18034736987574587 126.76754493556959 nan nan nan 0.07393400929669527 6.108219091882901
0.1935 0.17900836095653255 126.65469486163772 nan nan nan 0.0741967884546596 6.139141881687893
0.194 0.17768210591920194 126.54187962540021 nan nan nan 0.07445967967329764 6.170139062319455
0.1945 0.17636785914241404 126.42910756529254 nan nan nan 0.07472268219400541 6.201210608329695
0.195 0.17506599980196555 126.31638084351093 nan nan nan 0.0749857953460896 6.232356495438527
0.1955 0.1737759649750294 126.20369750536852 nan nan nan 0.07524901845591292 6.263576700449905
0.196 0.17249775842325143 126.0910531523441 nan nan nan 0.0755123508919314 6.2948711987599815
0.1965 0.17123072566174674 125.97844819021273 nan nan nan 0.07577579197684915 6.326239965898912
0.197 0.16997467484705334 125.86588912209625 nan nan nan 0.07603934104304923 6.35768297686022
0.1975 0.16872964876848479 125.75337946088906 nan nan nan 0.07630299734468474 6.389200207656511
0.198 0.16749514807056987 125.6409089915339 nan nan nan 0.07656676040068384 6.420791636442068
0.1985 0.16627006965455624 125.5284672132432 nan nan nan 0.07683062954367553 6.452457238533121
0.199 0.16505510463272552 125.4160596234609 nan nan nan 0.0770946040608101 6.484196987021658
0.1995 0.16385021682955633 125.30367881502859 nan nan nan 0.07735868333421538 6.516010856618426
0.2 0.1626547524746152 125.19133301152974 nan nan nan 0.0776228667096788 6.547898820413209
0.2005 0.16146848996242005 125.07901100996361 nan nan nan 0.07788715341307545 6.579860852255185
0.201 0.16029280610760113 124.96671215104365 nan nan nan 0.07815154298832855 6.611896924245423
0.2015 0.15912609664068886 124.85443547427661 nan nan nan 0.07841603487964577 6.644007008764744
0.202 0.15796899022920052 124.74217933127667 nan nan nan 0.07868062852138301 6.676191077474209
0.2025 0.1568208993843113 124.62994691002125 nan nan nan 0.07894532349848539 6.708449102449322
0.203 0.15568146419477488 124.51773455242537 nan nan nan 0.07921011927045066 6.740781055004465
0.20350000000000001 0.15455001554377135 124.4055466651478 nan nan nan 0.07947501529769205 6.773186906995212
0.20400000000000001 0.1534275476921802 124.29337551907454 nan nan nan 0.07974001093553493 6.805666630765574
0.20450000000000002 0.15231314347232358 124.18122713074597 nan nan nan 0.0800051057428212 6.838220197395971
0.20500000000000002 0.15120673870373105 124.06909927768697 nan nan nan 0.08027029914975102 6.870847578071061
0.20550000000000002 0.1501083340650794 123.95700341093057 nan nan nan 0.08053559062947081 6.903548743653535
0.20600000000000002 0.14901874317378477 123.84493459741573 nan nan nan 0.08080097969884416 6.936323667770368
0.20650000000000002 0.14793739855909038 123.73289864810022 nan nan nan 0.08106646584470406 6.969172322579799
0.20700000000000002 0.146863910454741 123.62090341902518 nan nan nan 0.0813320484387287 7.002094682094091
0.20750000000000002 0.14579815893093387 123.5089451517313 nan nan nan 0.08159772685117392 7.035090722071991
0.20800000000000002 0.1447409766339946 123.39702177167476 nan nan nan 0.08186350032610144 7.068160417422323
0.2085 0.14369211081890151 123.2851377657886 nan nan nan 0.08212936844496335 7.101303741698823
0.209 0.14265059314567646 123.17329192272226 nan nan nan 0.08239533071717238 7.13452067118608
0.2095 0.14161584529085555 123.0614832693644 nan nan nan 0.08266138658671597 7.167811181354111
0.21 0.14058876108634716 122.9497203245804 nan nan nan 0.0829275354857723 7.201175248220504
0.2105 0.13956716099755279 122.83799330033236 nan nan nan 0.08319377692842574 7.234612849448877
0.211 0.13855179211212837 122.72629925957995 nan nan nan 0.08346011021069864 7.268123960376345
0.2115 0.13754257312314264 122.61463832255735 nan nan nan 0.08372653475856719 7.301708555198881
0.212 0.1365397109681222 122.50301826556596 nan nan nan 0.08399305015369184 7.335366608988374
0.2125 0.13554304948948073 122.39142784198435 nan nan nan 0.08425965569387053 7.369098097575094
0.213 0.13455306666443076 122.27987243759269 nan nan nan 0.08452635069618673 7.402902994899667
0.2135 0.1335696694281088 122.1683487041005 nan nan nan 0.08479313477475563 7.436781276253549
0.214 0.13259207967747338 122.05685082645144 nan nan nan 0.08506000733752461 7.470732914430584
0.2145 0.1316215129433007 121.94538695432915 nan nan nan 0.0853269680254627 7.504757883131743
0.215 0.13065761329302902 121.83394934270432 nan nan nan 0.08559401638696626 7.538856156168547
0.2155 0.12970047040250168 121.72254003708461 nan nan nan 0.08586115196266238 7.573027705492733
0.216 0.1287504441768512 121.61116500663351 nan nan nan 0.08612837421484813 7.607272504092599
0.2165 0.12780610619197186 121.4998228129087 nan nan nan 0.08639568255864397 7.641590524830047
0.217 0.12686758009890567 121.38851361265856 nan nan nan 0.08666307646387462 7.675981740572535
0.2175 0.1259359674196372 121.27724527786376 nan nan nan 0.08693055552066835 7.710446125109232
0.218 0.12501161513821238 121.16601946699352 nan nan nan 0.08719811927564732 7.744983653684927
0.2185 0.12409348435523448 121.05483491650466 nan nan nan 0.08746576723172253 7.779594302889176
0.219 0.12318236314362731 120.94368766405653 nan nan nan 0.08773349881107013 7.814278047766585
0.2195 0.1222762478256988 120.83257389189302 nan nan nan 0.08800131356164036 7.849034862883216
0.22 0.12137604849461256 120.72150475626121 nan nan nan 0.08826921086513068 7.883864722721722
0.2205 0.12048125121630412 120.6104816596452 nan nan nan 0.08853719014448544 7.918767604276781
0.221 0.11959212321522593 120.49951170218486 nan nan nan 0.08880525092232525 7.953743485386858
0.2215 0.1187078628551954 120.388592296373 nan nan nan 0.08907339258861191 7.988792344865118
0.222 0.11782828474157993 120.27772384104617 nan nan nan 0.08934161452027131 8.023914161513108
0.2225 0.1169555752119501 120.16690267287011 nan nan nan 0.08960991636844373 8.059108913615194
0.223 0.1160881527402531 120.05613029833306 nan nan nan 0.08987829782217766 8.094376580564262
0.2235 0.11522653119484226 119.94540440740137 nan nan nan 0.0901467583452088 8.129717140263944
0.224 0.11437102151789826 119.83472566356402 nan nan nan 0.09041529755009592 8.165130570231716
0.2245 0.1135216888103528 119.72410160410077 nan nan nan 0.09068391497431057 8.200616850494347
0.225 0.1126789062162568 119.61352895068485 nan nan nan 0.09095261032171117 8.236175960594002
0.2255 0.11184231701819436 119.50300052558923 nan nan nan 0.09122138329830877 8.271807880989337
0.226 0.11101137314815035 119.39252119385333 nan nan nan 0.09149023334874422 8.307512590821439
0.2265 0.11018581919405593 119.28207536964617 nan nan nan 0.09175916008378161 8.343290069606127
0.227 0.10936556922537514 119.1716685845865 nan nan nan 0.09202816298288997 8.379140292602479
0.2275 0.1085516519489317 119.06130341085037 nan nan nan 0.0922972416106507 8.415063237051067
0.228 0.10774373190090812 118.95097257475112 nan nan nan 0.09256639542796329 8.451058879839042
0.2285 0.10694141117335558 118.84067599032392 nan nan nan 0.09283562407604534 8.487127196882563
0.229 0.10614498312344615 118.7304090412851 nan nan nan 0.09310492707057035 8.523268164286556
0.2295 0.10535459268373111 118.62016976704328 nan nan nan 0.09337430382886046 8.55948175717561
0.23 0.10456835843627899 118.50996523013822 nan nan nan 0.09364375415373087 8.595767948879333
0.2305 0.10378771728971253 118.39979707858205 nan nan nan 0.09391327739809387 8.632126715523164
0.231 0.10301299257055929 118.28965922405122 nan nan nan 0.09418287316072156 8.668558032802936
0.2315 0.10224387228341475 118.17955430857818 nan nan nan 0.0944525409447578 8.705061875803116
0.232 0.10147920807321807 118.06948552265386 nan nan nan 0.0947222803665619 8.741638219841041
0.2325 0.10071917902982457 117.95944577336633 nan nan nan 0.09499209105665139 8.778287040306239
0.233 0.0999648286386587 117.84943799132004 nan nan nan 0.09526197252795704 8.815008311063416
0.2335 0.09921457667341238 117.7394582832609 nan nan nan 0.0955319244623252 8.851802006630548
0.234 0.098469565250646 117.6295150076777 nan nan nan 0.09580194638058075 8.88866810037484
0.23450000000000001 0.09772975119389873 117.5196056962802 nan nan nan 0.09607203801032012 8.925606569262857
0.23500000000000001 0.0969951510961088 117.40972728057912 nan nan nan 0.09634219888937773 8.962617388283848
0.23550000000000001 0.09626578050801184 117.2998860689737 nan nan nan 0.09661242844263376 8.999700532486695
0.23600000000000002 0.09554220457293879 117.19007283161616 nan nan nan 0.09688272633849754 9.036855978209518
0.23650000000000002 0.09482336039879154 117.08029087595652 nan nan nan 0.09715309223966197 9.074083700043735
0.23700000000000002 0.09410943672008838 116.97054029540644 nan nan nan 0.09742352565205163 9.111383672905323
0.23750000000000002 0.09340085917172106 116.86081982774822 nan nan nan 0.09769402634596147 9.148755872269964
0.23800000000000002 0.0926965388370001 116.75113442382998 nan nan nan 0.09796459383055837 9.186200272398782
0.23850000000000002 0.09199587374177949 116.64148476985555 nan nan nan 0.0982352278814474 9.223716851054531
0.23900000000000002 0.09130008872647932 116.53187331498472 nan nan nan 0.0985059281857838 9.261305584789978
0.23950000000000002 0.09060842298576678 116.42229289682717 nan nan nan 0.09877669434944558 9.298966451713829
0.24 0.08992050169072467 116.31275006037578 nan nan nan 0.0990475259112624 9.336699426023468
0.2405 0.08923680994553544 116.203246478381 nan nan nan 0.09931842244506943 9.374504485587035
0.241 0.08855734517641631 116.09377848404542 nan nan nan 0.09958938348787585 9.412381607953401
0.2415 0.08788260908856027 115.98434920059687 nan nan nan 0.09986040878455571 9.450330770556313
0.242 0.08721132823272326 115.87495595641734 nan nan nan 0.10013149794056406 9.488351950718814
0.2425 0.08654453163287569 115.76560245774998 nan nan nan 0.10040265064276901 9.526445126057535
0.243 0.0858825194806918 115.6562949098037 nan nan nan 0.10067386660043548 9.564610275129924
0.2435 0.08522374187812753 115.5470181092582 nan nan nan 0.10094514555205428 9.602847377382853
0.244 0.084569035780126 115.43777723748632 nan nan nan 0.10121648709035247 9.641156406946628
0.2445 0.08391847010638223 115.32856098324561 nan nan nan 0.10148789086110173 9.679537340731574
0.245 0.08327084266087938 115.21937286629634 nan nan nan 0.10175935666653228 9.717990151969294
0.2455 0.08262641496985391 115.11020986139148 nan nan nan 0.10203088417052487 9.7565148145637
0.246 0.0819855963123375 115.00106837632761 nan nan nan 0.10230247298326768 9.795111301231133
0.2465 0.08134718829771687 114.8919521917346 nan nan nan 0.1025741228000143 9.833779583031914
0.247 0.08071247439027607 114.78286196438258 nan nan nan 0.10284583332509416 9.872519634196916
0.2475 0.08008100803770582 114.6737994056532 nan nan nan 0.10311760427799539 9.911331426929486
0.248 0.07945283062394888 114.56476191077073 nan nan nan 0.10338943544403915 9.950214936132731
0.2485 0.07882702944202462 114.45574825558145 nan nan nan 0.10366132639515878 9.989170135934973
0.249 0.07820388575597503 114.34675899164561 nan nan nan 0.1039332768409078 10.028196998854499
0.2495 0.07758316528922257 114.23778936006592 nan nan nan 0.10420528645795656 10.067295497847459
0.25 0.07696510248819272 114.12884225990985 nan nan nan 0.10447735475457418 10.106465606378967
0.2505 0.0763500941652825 114.01992980327587 nan nan nan 0.10474948150612697 10.145707297631297
0.251 0.07573734210460618 113.91105306966325 nan nan nan 0.10502166629189849 10.185020548108554
0.2515 0.07512705220346866 113.80220753781536 nan nan nan 0.1052939089183585 10.22440533562873
0.252 0.07452154445731599 113.69339217628544 nan nan nan 0.10556620901154928 10.26386163535218
0.2525 0.07391809666728687 113.58461561002068 nan nan nan 0.10583856616526885 10.303389423072046
0.253 0.07331684590237908 113.47588211088929 nan nan nan 0.10611097986710388 10.342988677699514
0.2535 0.07271847499000735 113.36718813857766 nan nan nan 0.1063834499232102 10.382659379915331
0.254 0.07212204029701877 113.25853888818396 nan nan nan 0.10665597602629893 10.42240150752463
0.2545 0.07152643392283818 113.14993484061672 nan nan nan 0.10692855779386952 10.462215040417675
0.255 0.07093304895085731 113.0413829320584 nan nan nan 0.10720119505292619 10.502099958875464
0.2555 0.07034047219858713 112.93288343961926 nan nan nan 0.10747388747351115 10.542056245382883
0.256 0.06974935371453675 112.82442633084045 nan nan nan 0.10774663458362499 10.582083881443598
0.2565 0.06915993920354352 112.71601149852201 nan nan nan 0.10801943597765236 10.622182844973343
0.257 0.06857222634592633 112.60763692179029 nan nan nan 0.1082922912064533 10.662353115321356
0.2575 0.06798575503000434 112.4993072858225 nan nan nan 0.10856520001212852 10.702594671515165
0.258 0.0674004011329325 112.39102464256497 nan nan nan 0.10883816177280022 10.742907491858118
0.2585 0.0668165823407676 112.28278514164606 nan nan nan 0.10911117623061324 10.78329155546244
0.259 0.06623420989057649 112.17458155514012 nan nan nan 0.10938424308247303 10.823746841859645
0.2595 0.06565239276134151 112.06641083169258 nan nan nan 0.10965736200963559 10.864273327007036
0.26 0.06507085025793073 111.95828046381753 nan nan nan 0.10993053243261972 10.904870985623193
0.2605 0.06449012454172065 111.85018972254156 nan nan nan 0.11020375376114024 10.945539795582125
0.261 0.06390928507244391 111.74213427777079 nan nan nan 0.11047702548226451 10.986279735482903
0.2615 0.06332928013003271 111.63411454917085 nan nan nan 0.11075034704959645 11.02709078096626
0.262 0.06275017862734587 111.52613292902366 nan nan nan 0.11102371786706375 11.067972908948551
0.2625 0.06217285808171706 111.4181864802948 nan nan nan 0.11129713774613507 11.108926097541827
0.263 0.0615955861796146 111.31027669082862 nan nan nan 0.11157060624151277 11.14995032310365
0.2635 0.061017976156060305 111.20240996818123 nan nan nan 0.11184412284302303 11.191045563391384
0.264 0.060441098670790276 111.09457803814749 nan nan nan 0.11211768707580799 11.232211798673106
0.2645 0.059865013394994414 110.9867831210423 nan nan nan 0.11239129864082192 11.273449007244974
0.265 0.059290926692546576 110.8790265226519 nan nan nan 0.11266495710516945 11.314757168341279
0.2655 0.058717652201175925 110.7713095493755 nan nan nan 0.11293866204092046 11.356136260281431
0.266 0.05814576006579077 110.6636263951886 nan nan nan 0.11321241307782398 11.397586263966515
0.2665 0.057575760894272104 110.55597812878447 nan nan nan 0.11348620974197118 11.439107158740205
0.267 0.057007879147197175 110.44836179721553 nan nan nan 0.11376005162634369 11.48069892291814
0.2675 0.05644127222599237 110.34078482803305 nan nan nan 0.11403393838264236 11.522361535034467
0.268 0.05587590810145693 110.2332432204775 nan nan nan 0.1143078694984386 11.564094974918655
0.2685 0.055312585638172325 110.12573128868448 nan nan nan 0.11458184405323012 11.605899220841053
0.269 0.054751315118490844 110.01825799278018 nan nan nan 0.11485586153931385 11.647774251878003
0.2695 0.05419291956221563 109.91082035124367 nan nan nan 0.11512992131440916 11.689720047440144
0.27 0.05363671860758631 109.80342041666087 nan nan nan 0.1154040228887299 11.731736587066818
0.2705 0.053083326989445075 109.69605446554601 nan nan nan 0.11567816591180827 11.773823850499728
0.271 0.05253276575588691 109.58871595034392 nan nan nan 0.11595234990036687 11.81598181689667
0.2715 0.051984581002290704 109.48139786699973 nan nan nan 0.11622657434295798 11.858210463200386
0.272 0.05143997099422205 109.37410482387743 nan nan nan 0.11650083881761282 11.900509763847662
0.2725 0.05089868472475579 109.26683486032557 nan nan nan 0.1167751428629593 11.942879695337059
0.273 0.050361659904440186 109.15958935463375 nan nan nan 0.11704948626849232 11.985320232329524
0.2735 0.049828391626976186 109.05237009167708 nan nan nan 0.11732386862843909 12.027831349559253
0.274 0.0492990175002161 108.94518503799897 nan nan nan 0.11759828948429259 12.070413022415565
0.2745 0.04877350229309357 108.83803360957995 nan nan nan 0.11787274838410634 12.113065229083587
0.275 0.04825188495316308 108.73090758284494 nan nan nan 0.11814724505994428 12.155787946378785
0.2755 0.04773461081730253 108.62381360036764 nan nan nan 0.11842177907198709 12.198581151697391
0.276 0.047222066777071796 108.51674251556206 nan nan nan 0.11869635014515052 12.241444822571042
0.2765 0.04671429359710318 108.4096959227305 nan nan nan 0.11897095802429856 12.284378934145023
0.277 0.04621088919664609 108.30267468374434 nan nan nan 0.11924560187068887 12.327383461780707
0.2775 0.04571200272995701 108.19567938443316 nan nan nan 0.11952028091863591 12.370458380767213
0.278 0.0452190781053098 108.08871790943928 nan nan nan 0.11979499473328954 12.413603666935842
0.2785 0.04473249199919436 107.98178596255899 nan nan nan 0.12006974279466909 12.456819300383424
0.279 0.04425109388880703 107.87488870320172 nan nan nan 0.12034452437069762 12.500105257911667
0.2795 0.043774975467449066 107.76802350743421 nan nan nan 0.12061933887418445 12.543461517829877
0.28 0.04330589718013808 107.66118485549526 nan nan nan 0.12089418596641201 12.586888060423865
0.2805 0.042843019543246354 107.55438727624771 nan nan nan 0.1211690650938135 12.63038486365728
0.281 0.04238680382873463 107.44763207828373 nan nan nan 0.12144397548523082 12.673951908411187
0.28150000000000003 0.041937402287165804 107.34091353501755 nan nan nan 0.12171891682171125 12.717589176720805
0.28200000000000003 0.041494467328081486 107.23424462522215 nan nan nan 0.12199388888955917 12.761296649247663
0.28250000000000003 0.04105887293476036 107.1276068731553 nan nan nan 0.12226889109437772 12.805074310595431
0.28300000000000003 0.04063042762364703 107.0209997333029 nan nan nan 0.12254392278983472 12.848922137674407
0.28350000000000003 0.040208384587966106 106.91443552029222 nan nan nan 0.12281898333479929 12.89284010866682
0.28400000000000003 0.03979359543448625 106.80790864957802 nan nan nan 0.12309407219887766 12.936828205684208
0.28450000000000003 0.03938673721409511 106.7014222037822 nan nan nan 0.12336918869978664 12.980886406285656
0.28500000000000003 0.038988496383150356 106.59496863547996 nan nan nan 0.12364433250275604 13.025014690284756
0.28550000000000003 0.03859789040066611 106.48854265589145 nan nan nan 0.12391950310783924 13.069213035543983
0.28600000000000003 0.03821562264663824 106.38215158149303 nan nan nan 0.1241947000569165 13.11348141807698
0.28650000000000003 0.03784133710014052 106.27579716519533 nan nan nan 0.12446992287798406 13.157819817644729
0.28700000000000003 0.03747610535721729 106.1694797972651 nan nan nan 0.12474517098814815 13.202228213163151
0.28750000000000003 0.037119281535563264 106.06320378236852 nan nan nan 0.12502044388384376 13.246706585122105
0.28800000000000003 0.036771250652468605 105.95696458773826 nan nan nan 0.1252957411746119 13.291254915386842
0.2885 0.0364319725382751 105.8507704407455 nan nan nan 0.12557106256304126 13.335873184958018
0.289 0.03610170218695526 105.74461185799093 nan nan nan 0.12584640754629117 13.380561376248126
0.2895 0.03578072081947851 105.63849753234841 nan nan nan 0.12612177582610973 13.425319469782686
0.29 0.035468560721324954 105.53242545432106 nan nan nan 0.1263971670809203 13.470147448727966
0.2905 0.035165345407646334 105.42638688770239 nan nan nan 0.12667258061552183 13.51504529402241
0.291 0.03487142661742602 105.3203801797946 nan nan nan 0.12694801597967112 13.560012984510804
0.2915 0.034587071508720243 105.21439784190775 nan nan nan 0.12722347258871947 13.605050499707401
0.292 0.03431252770224909 105.10843776832897 nan nan nan 0.1274989500207478 13.650157815015012
0.2925 0.03404789150785888 105.0024966434932 nan nan nan 0.12777444775760904 13.695334904135965
0.293 0.033793183726170614 104.89657105794731 nan nan nan 0.1280499655377331 13.740581739994917
0.2935 0.03354652775182896 104.79066731163742 nan nan nan 0.12832550301412596 13.78589829330744
0.294 0.03330986592794644 104.68478621718765 nan nan nan 0.12860105964811738 13.831284538481691
0.2945 0.0330833179491392 104.57892767544068 nan nan nan 0.12887663508853733 13.876740448966995
0.295 0.032866275511790013 104.47309209074395 nan nan nan 0.12915222874348858 13.922265996953621
0.2955 0.0326580879870562 104.3672815040863 nan nan nan 0.1294278401681801 13.967861155864274
0.296 0.03245922385057111 104.26149522702256 nan nan nan 0.1297034689653952 14.01352590027319
0.2965 0.03226982808366291 104.15573395804391 nan nan nan 0.12997911480894664 14.059260203930348
0.297 0.03208951108983492 104.04999154912538 nan nan nan 0.13025477702438593 14.10506404162462
0.2975 0.03191829542986218 103.94426921840575 nan nan nan 0.13053045527406784 14.150937386148874
0.298 0.03175625957315532 103.83857256901115 nan nan nan 0.13080614902903026 14.196880210078183
0.2985 0.03160301443852525 103.732902478006 nan nan nan 0.1310818578547764 14.242892489705513
0.299 0.03145809236950781 103.62725377521033 nan nan nan 0.13135758155577718 14.288974200301892
0.2995 0.03132207111642696 103.5216425948603 nan nan nan 0.13163331965091093 14.33512531587608
0.3 0.031194642280412282 103.41605528975987 nan nan nan 0.13190907163060794 14.381345817067857
0.3005 0.031074586682204065 103.31050331521452 nan nan nan 0.13218483713275964 14.427635679780135
0.301 0.030962771250568944 103.20498825923589 nan nan nan 0.1324606154070858 14.473994884475385
0.3015 0.030859377784290532 103.09950712003617 nan nan nan 0.13273640597525674 14.520423410123323
0.302 0.030763604011254452 102.99406588951865 nan nan nan 0.13301220865020344 14.566921236083862
0.3025 0.03067639442284902 102.88866642484804 nan nan nan 0.13328802328577627 14.613488344161318
0.303 0.03059726485825967 102.78330603206545 nan nan nan 0.13356384985708575 14.660124717571765
0.3035 0.030524710759945 102.67798967781096 nan nan nan 0.13383968833977145 14.706830338015035
0.304 0.030459799840115476 102.5727210059273 nan nan nan 0.13411553860640923 14.753605189621982
0.3045 0.030401696240198964 102.46750034563522 nan nan nan 0.13439140062070123 14.800449258712023
0.305 0.030350508590092487 102.36232709393364 nan nan nan 0.1346672742012959 14.847362531271617
0.3055 0.030305769863455134 102.25720071282035 nan nan nan 0.13494315933034703 14.894344993386955
0.306 0.0302667408280823 102.1521207908495 nan nan nan 0.1352190556535041 14.941396630377072
0.3065 0.03023400973123887 102.04709189577784 nan nan nan 0.1354949634969407 14.988517428000122
0.307 0.030207426703792402 101.94211074246411 nan nan nan 0.1357708829798089 15.035707372906222
0.3075 0.03018618789927355 101.83718039094444 nan nan nan 0.1360468141067483 15.08296645176959
0.308 0.030170528892753484 101.73229457538287 nan nan nan 0.13632275706437594 15.130294650502677
0.3085 0.030161226415800962 101.62745553403566 nan nan nan 0.13659871184667985 15.177691953457439
0.309 0.03015743636167508 101.52265968162807 nan nan nan 0.1368746784814869 15.225158346276007
0.3095 0.030157840969352825 101.41790911934437 nan nan nan 0.13715065711158736 15.272693814255113
0.31 0.03016427276029937 101.31320447584989 nan nan nan 0.1374266478842945 15.320298343594452
0.3105 0.030175303905859763 101.20854658275626 nan nan nan 0.1377026509027276 15.367971920665495
0.311 0.030190481432076397 101.10392635972472 nan nan nan 0.13797866646808177 15.41571453215763
0.3115 0.030209763926902097 100.9993397160682 nan nan nan 0.13825469474401791 15.463526161566167
0.312 0.030231992315227302 100.89478561600394 nan nan nan 0.13853073575186153 15.511406789170342
0.3125 0.030257481492679754 100.79026729513775 nan nan nan 0.1388067897045532 15.559356396889962
0.313 0.030285168983083196 100.68577875555592 nan nan nan 0.13908285690660302 15.60737496606099
0.3135 0.03031661179161322 100.58132144149884 nan nan nan 0.13935893765100793 15.655462476221308
0.314 0.030349610188077653 100.47689798550509 nan nan nan 0.13963503230276655 15.703618906121525
0.3145 0.030384560543974894 100.37250755601356 nan nan nan 0.1399111411236853 15.751844236010296
0.315 0.030420950298009067 100.26815519189716 nan nan nan 0.14018726442484444 15.80013844461416
0.3155 0.030458929214341707 100.16384302632467 nan nan nan 0.1404634023573654 15.848501512720249
0.316 0.030499016014949372 100.05957238960076 nan nan nan 0.1407395552510197 15.896933423067704
0.3165 0.030540907393211962 99.9553420721063 nan nan nan 0.14101572351137037 15.945434157463474
0.317 0.0305840742901407 99.85115319786472 nan nan nan 0.14129190745878165 15.994003697167043
0.3175 0.03062814998924583 99.74699837609995 nan nan nan 0.1415681076458845 16.042642023660488
0.318 0.030673552861099303 99.64287556679723 nan nan nan 0.14184432440870956 16.09134911551787
0.3185 0.030720248537740368 99.53878751525005 nan nan nan 0.14212055814921598 16.140124952768634
0.319 0.03076705452205538 99.4347335168853 nan nan nan 0.14239680943154615 16.188969515802093
0.3195 0.030813905491732407 99.33070605961505 nan nan nan 0.14267307871794557 16.237882782202956
0.32 0.030860532607274435 99.22671281085618 nan nan nan 0.14294936642271452 16.286864728467243
0.3205 0.030908158989562683 99.12275236868679 nan nan nan 0.14322567287569568 16.335915332285726
0.321 0.030954412038537157 99.01882715495738 nan nan nan 0.14350199838354832 16.385034571467965
0.3215 0.030999881473200017 98.91493690594837 nan nan nan 0.1437783433570045 16.43422242539105
0.322 0.031045314117528866 98.81108893453208 nan nan nan 0.14405470819445387 16.483478874109657
0.3225 0.031090246448095056 98.70727571631788 nan nan nan 0.14433109327376342 16.53280389832281
0.323 0.031133566366470435 98.60349900749384 nan nan nan 0.14460749902635936 16.582197477468544
0.3235 0.03117640128337044 98.49976457453322 nan nan nan 0.1448839259455571 16.631659591025873
0.324 0.03121800070384453 98.3960656487228 nan nan nan 0.1451603746161941 16.681190222918033
0.3245 0.03125767988702287 98.2924058737595 nan nan nan 0.14543684523692382 16.7307893549419
0.325 0.031294163906770846 98.18878165158982 nan nan nan 0.1457133379625356 16.780456967972082
0.3255 0.03132801412177765 98.08519358263487 nan nan nan 0.14598985297031308 16.830193044282183
0.326 0.03135958482178374 97.98163741107656 nan nan nan 0.14626639086786639 16.879997565028205
0.3265 0.0313885832431613 97.87811575122073 nan nan nan 0.146542952224424 16.929870508987143
0.327 0.031415947375268954 97.77462217772788 nan nan nan 0.146819537259843 16.979811856771775
0.3275 0.03144009761924091 97.6711551709535 nan nan nan 0.14709614623971884 17.02982158763606
0.328 0.031461606852654395 97.56771493589943 nan nan nan 0.14737277946918273 17.079899678538112
0.3285 0.0314805745633467 97.46430752217181 nan nan nan 0.14764943725557755 17.13004610770056
0.329 0.03149730848992008 97.3609334133316 nan nan nan 0.14792611985002854 17.18026085456786
0.3295 0.031512202302972296 97.25759015787297 nan nan nan 0.14820282751855834 17.23054389973881
0.33 0.031524765558805186 97.15428326202428 nan nan nan 0.14847956104119903 17.280895222572482
0.3305 0.031535114442390655 97.05101917143979 nan nan nan 0.14875632093305874 17.331314804601018
0.331 0.031542194082521305 96.94779618058307 nan nan nan 0.14903310769049347 17.381802629639303
0.3315 0.03154627866115885 96.84460276952665 nan nan nan 0.14930992171305327 17.432358681368292
0.332 0.03154733676948528 96.74143961786329 nan nan nan 0.1495867632558807 17.482982938492853
0.3325 0.03154523843494074 96.63831243204356 nan nan nan 0.1498636328708065 17.533675378996968
0.333 0.03153995194862867 96.53521514476788 nan nan nan 0.15014053063840382 17.584435983647317
0.3335 0.03153135437312453 96.43215843812874 nan nan nan 0.1504174568945184 17.635264731038237
0.334 0.03151927306924922 96.32913856606427 nan nan nan 0.15069441203993017 17.686161603769115
0.3345 0.03150518227135879 96.22616122608648 nan nan nan 0.1509713964667185 17.73712658185262
0.335 0.03148801433986452 96.12322825983082 nan nan nan 0.15124841071082767 17.78815964804176
0.3355 0.031467787118002154 96.02033772521303 nan nan nan 0.15152545528637856 17.83926078493431
0.336 0.03144403825403153 95.91748405607864 nan nan nan 0.15180253061396184 17.89042997481814
0.3365 0.031417196860854354 95.81467271208942 nan nan nan 0.15207963729450172 17.941667200448283
0.337 0.031386711476863116 95.71190219108608 nan nan nan 0.15235677547708257 17.992972445146705
0.3375 0.03135321292372002 95.60918036561202 nan nan nan 0.15263394563166424 18.044345694193503
0.338 0.03131588421506563 95.5065046044945 nan nan nan 0.1529111480237514 18.095786935626965
0.3385 0.031275476310325824 95.40388448404373 nan nan nan 0.1531883829505854 18.14729615634602
0.339 0.031231267699058627 95.30132279924892 nan nan nan 0.1534656505816002 18.19887334703814
0.3395 0.031183980996447286 95.19881657957733 nan nan nan 0.15374295137135002 18.25051849912479
0.34 0.031132132295159803 95.09636768371304 nan nan nan 0.15402028547208216 18.302231603722014
0.3405 0.031075903899189475 94.99397989717404 nan nan nan 0.15429765298366846 18.3540126539285
0.341 0.031016509624435445 94.89165868840846 nan nan nan 0.15457505445902422 18.405861642972308
0.3415 0.03095299578063015 94.78940835580165 nan nan nan 0.1548524904168215 18.457778566661474
0.342 0.030885653130952147 94.6872243977981 nan nan nan 0.15512996123172662 18.50976342236442
0.3425 0.030814090608656853 94.58510763418663 nan nan nan 0.15540746726435992 18.56181620514601
0.343 0.030739022519932813 94.48304365532306 nan nan nan 0.1556850089792431 18.613936909686853
0.3435 0.030659421569403857 94.38103248949095 nan nan nan 0.1559625869860484 18.66612552440202
0.34400000000000003 0.03057670042197267 94.27908085848772 nan nan nan 0.15624020181915585 18.71838203866069
0.34450000000000003 0.030489882689842516 94.17717766960773 nan nan nan 0.15651785410567748 18.77070644313553
0.34500000000000003 0.0303987114488453 94.07531892637918 nan nan nan 0.15679554416261537 18.823098727133353
0.34550000000000003 0.030304382809753838 93.97350365160335 nan nan nan 0.15707327237812432 18.875558875553168
0.34600000000000003 0.030205755803776886 93.87172076139052 nan nan nan 0.1573510392620464 18.928086872546775
0.34650000000000003 0.03010329767324399 93.76997689189916 nan nan nan 0.15762884522216541 18.980682698318876
0.34700000000000003 0.029996930065362352 93.6682607449096 nan nan nan 0.15790669068230148 19.033346334235816
0.34750000000000003 0.029887043767306637 93.56657426248009 nan nan nan 0.15818457594176966 19.08607775716798
0.34800000000000003 0.029772773396635224 93.46491650319254 nan nan nan 0.1584625016524298 19.1388769452194
0.34850000000000003 0.029654820777069983 93.36328370474835 nan nan nan 0.15874046833990554 19.191743876238046
0.34900000000000003 0.029533369884915138 93.26167992585805 nan nan nan 0.15901847645753225 19.244678526926204
0.34950000000000003 0.02940805972091619 93.16009594948824 nan nan nan 0.15929652654207865 19.297680874150544
0.35000000000000003 0.029279078209477623 93.0585354214334 nan nan nan 0.15957461898980574 19.350750892846058
0.35050000000000003 0.029147305439973344 92.95699096144205 nan nan nan 0.15985275442225863 19.40388855793811
0.35100000000000003 0.029012277978947613 92.85546767662407 nan nan nan 0.1601309331765109 19.4570938400634
0.35150000000000003 0.028874207265433046 92.75397150793128 nan nan nan 0.16040915558578883 19.510366713724114
0.352 0.028733049001948705 92.65249822747356 nan nan nan 0.1606874222938903 19.563707155979603
0.3525 0.028588008369433173 92.55105258905142 nan nan nan 0.16096573340193845 19.617115142488984
0.353 0.02843932419489587 92.44963948088679 nan nan nan 0.16124408933398898 19.670590650165455
0.3535 0.028287014531946254 92.34826305457224 nan nan nan 0.16152249046608239 19.72413366004648
0.354 0.028131402804814597 92.24692939553935 nan nan nan 0.1618009372200036 19.77774415305134
0.3545 0.027972393419848626 92.14565247628356 nan nan nan 0.16207942986734597 19.831422113943766
0.355 0.027809934633603876 92.04443535037902 nan nan nan 0.16235796913397013 19.88516753498708
0.3555 0.02764367800650151 91.94327253466354 nan nan nan 0.16263655513143926 19.938980409552013
0.356 0.02747420798957735 91.84216685063001 nan nan nan 0.162915188087569 19.992860727390784
0.3565 0.027301472695871094 91.74112353243774 nan nan nan 0.16319386856766438 20.04680848194352
0.357 0.027126343619579198 91.64014112508374 nan nan nan 0.16347259665732594 20.100823668450875
0.3575 0.02694769694976721 91.53922242509002 nan nan nan 0.16375137271413207 20.154906281628172
0.358 0.026765705636803475 91.43836098790396 nan nan nan 0.16403019687901974 20.20905631580125
0.3585 0.02657993341421616 91.33755154052156 nan nan nan 0.164309069320307 20.263273762019363
0.359 0.026391949492177623 91.2367924912537 nan nan nan 0.16458799010479055 20.31755861225925
0.3595 0.026200119347646197 91.13608834770571 nan nan nan 0.164866959300214 20.371910854573628
0.36 0.02600512701499349 91.03542723677072 nan nan nan 0.16514597720039587 20.426330479437365
0.3605 0.02580747068220231 90.93480893824137 nan nan nan 0.16542504379143907 20.480817472697467
0.361 0.02560689935113477 90.83423169825495 nan nan nan 0.16570415918166065 20.53537181966564
0.3615 0.02540413566519772 90.73368851313194 nan nan nan 0.16598332325743292 20.589993504858242
0.362 0.02520001277597114 90.63318568417455 nan nan nan 0.16626253620005504 20.6446825103365
0.3625 0.024992272120842273 90.53271282590288 nan nan nan 0.16654179797556315 20.699438818787375
0.363 0.024781851576543463 90.43227666967812 nan nan nan 0.16682110879040757 20.754262412708865
0.3635 0.024568347627642394 90.33187542107413 nan nan nan 0.16710046876135962 20.809153272670795
0.364 0.024352683153526598 90.23151140952504 nan nan nan 0.16737987809458615 20.86411138349503
0.3645 0.0241354255480864 90.13117841398878 nan nan nan 0.16765933679180728 20.91913673036368
0.365 0.02391667674256229 90.03088726377607 nan nan nan 0.16793884513580837 20.974229297010375
0.3655 0.023695916992643364 89.93062848784386 nan nan nan 0.16821840300457197 21.029389069135522
0.366 0.023473488126678026 89.83039880754804 nan nan nan 0.168498010221397 21.08461602923549
0.3665 0.023249085376168536 89.7302110576115 nan nan nan 0.16877766652675544 21.139910158818733
0.367 0.023023246904720608 89.63006019956741 nan nan nan 0.16905737184013991 21.19527144726715
0.3675 0.022795384565542365 89.52995274940959 nan nan nan 0.16933712577764976 21.250699881572363
0.368 0.022566174069682934 89.42987764244137 nan nan nan 0.16961692821011903 21.306195449842672
0.3685 0.02233620803800599 89.32984204979195 nan nan nan 0.16989677914993362 21.361758137876144
0.369 0.02210497763575702 89.22984423423208 nan nan nan 0.17017667859014307 21.417387934175977
0.3695 0.021872510789573817 89.12988592845758 nan nan nan 0.17045662633561207 21.47308482573804
0.37 0.02163973689669076 89.02996137341353 nan nan nan 0.17073662211762272 21.52884880244892
0.3705 0.02140611406298413 88.93008147777194 nan nan nan 0.17101666593047465 21.584679852142756
0.371 0.02117220529647305 88.8302430639901 nan nan nan 0.17129675777075284 21.640577965042755
0.3715 0.02093822230665997 88.73044272005004 nan nan nan 0.17157689761037778 21.69654313264104
0.372 0.0207023238586462 88.63068324706818 nan nan nan 0.17185708508898756 21.75257534518016
0.3725 0.02046563605717693 88.53096542560095 nan nan nan 0.17213731998777893 21.808674591879186
0.373 0.02022803907511176 88.4312857257475 nan nan nan 0.17241760230568343 21.864840863146885
0.3735 0.01998903547740471 88.33164309750718 nan nan nan 0.17269793173404105 21.921074149148268
0.374 0.01974930659203098 88.23203876966431 nan nan nan 0.17297830814122647 21.977374438333342
0.3745 0.01950903609539496 88.13248000751716 nan nan nan 0.17325873136993766 22.033741719423684
0.375 0.019267749290654564 88.03295660344772 nan nan nan 0.17353920096711203 22.090175984245345
0.3755 0.019024958201374547 87.93347024453705 nan nan nan 0.1738197167828971 22.146677221159372
0.376 0.018780973778284533 87.83401977799787 nan nan nan 0.17410027848685156 22.20324541523608
0.3765 0.01853517136670303 87.7346048232531 nan nan nan 0.1743808857795618 22.259880553351476
0.377 0.018287662809101237 87.63523302574959 nan nan nan 0.17466153863104397 22.316582619650383
0.3775 0.018038720034111267 87.53589687258014 nan nan nan 0.17494223664249603 22.37335160495725
0.378 0.017788850431559027 87.43660035820547 nan nan nan 0.1752229795667804 22.430187492037163
0.3785 0.01753752377681408 87.33733624795269 nan nan nan 0.17550376688039454 22.487090268263774
0.379 0.01728400943477055 87.23810569328334 nan nan nan 0.1757845982406979 22.54405991701129
0.3795 0.01702853119784388 87.13890740346265 nan nan nan 0.17606547291737137 22.601096423931597
0.38 0.01677098327556412 87.03973790931225 nan nan nan 0.1763463907637393 22.658199771920476
0.3805 0.016511241102087564 86.940593817749 nan nan nan 0.1766273514683502 22.71536994393829
0.381 0.016249479460275395 86.8414787056869 nan nan nan 0.17690835474988742 22.772606920784753
0.3815 0.01598568566491281 86.74239773537838 nan nan nan 0.17718940039635833 22.82991068312252
0.382 0.01571952491519095 86.64334701599472 nan nan nan 0.1774704880386812 22.887281216203785
0.3825 0.01545125657835345 86.54432756097671 nan nan nan 0.17775161776113305 22.944718502908998
0.383 0.015182009211425361 86.44534417071478 nan nan nan 0.17803278885392593 23.002222527196324
0.3835 0.014909471384231475 86.34639652645964 nan nan nan 0.17831400085938698 23.059793273386607
0.384 0.014634663234645875 86.24748353665117 nan nan nan 0.1785952533065143 23.117430728064058
0.3845 0.014357649228383397 86.1486124632697 nan nan nan 0.178876545589564 23.175134875691977
0.385 0.01407754777432203 86.04977670673607 nan nan nan 0.17915787729468008 23.23290570252458
0.3855 0.01379510742735708 85.95098065768141 nan nan nan 0.17943924816376614 23.290743195212364
0.386 0.013508986725360675 85.8522180079413 nan nan nan 0.17972065764230727 23.3486473399551
0.3865 0.013220274057196476 85.75348009750999 nan nan nan 0.18000210535108202 23.40661811945534
0.387 0.012927051798737925 85.65477802512432 nan nan nan 0.18028359085546114 23.464655514750312
0.3875 0.012630763560965442 85.55611395170116 nan nan nan 0.1805651134508255 23.522759512253153
0.388 0.012331531650063277 85.45747765979739 nan nan nan 0.18084667230411583 23.580930097846515
0.3885 0.01202889755637809 85.35888385954003 nan nan nan 0.1811282668441137 23.639167252925443
0.389 0.011723467781923819 85.26033389958782 nan nan nan 0.18140989666756105 23.69747096327661
0.3895 0.011413780994560646 85.16180992295622 nan nan nan 0.18169156095900627 23.755841218930442
0.39 0.01110062069633137 85.06331703523372 nan nan nan 0.1819732592489322 23.814278000431333
0.3905 0.01078407422361941 84.96485590977267 nan nan nan 0.1822549910250098 23.872781292468915
0.391 0.010462857040627369 84.86643657000455 nan nan nan 0.18253675546262954 23.93135107757644
0.3915 0.010137460089456672 84.76806230700414 nan nan nan 0.18281855179096587 23.989987344103785
0.392 0.009808305349307081 84.66972497666114 nan nan nan 0.18310037924563374 24.048690082078124
0.3925 0.009476152038824433 84.57142839695132 nan nan nan 0.1833822371004584 24.107459277067683
0.393 0.009140566650835768 84.47317639529568 nan nan nan 0.18366412516953437 24.166294915247082
0.3935 0.008801829643990624 84.37496265158494 nan nan nan 0.18394604321242458 24.225196985854577
0.394 0.00845891127742451 84.27677616150459 nan nan nan 0.1842279908011999 24.28416547396122
0.3945 0.008110270801751033 84.178624774044 nan nan nan 0.18450996709731743 24.34320035744374
0.395 0.0077573925566518384 84.08049922923765 nan nan nan 0.1847919712058234 24.402301619958525
0.3955 0.007399467371035551 83.98239480050262 nan nan nan 0.18507400239473662 24.461469238983927
0.396 0.0070366421693089844 83.88431688248319 nan nan nan 0.1853560598245209 24.52070319085555
0.3965 0.006669739874168254 83.78626270778605 nan nan nan 0.1856381428306998 24.58000345170382
0.397 0.0062987531109609226 83.68823435644983 nan nan nan 0.18592025077069416 24.639369997110872
0.3975 0.005923524334751207 83.59023474247297 nan nan nan 0.18620238294598415 24.698802803992802
0.398 0.005543649467213758 83.49226362231575 nan nan nan 0.18648453881281957 24.75830184994473
0.3985 0.005158064761738489 83.39432090845541 nan nan nan 0.18676671747688153 24.817867110393788
0.399 0.004767748769970312 83.29640744577318 nan nan nan 0.18704891807121016 24.877498562597484
0.3995 0.004372904404469098 83.19852464924212 nan nan nan 0.1873311398950012 24.93719618241366
0.4 0.003973041067625033 83.10068791459716 nan nan nan 0.1876133824437993 24.99695994886683
0.4005 0.003567684455313485 83.00288337881764 nan nan nan 0.18789564498639438 25.056789847726872
0.401 0.003157457276396844 82.90511188948602 nan nan nan 0.188177926710186 25.11668585705685
0.4015 0.0027423797187538282 82.80738852783729 nan nan nan 0.18846022663169532 25.17664795843718
0.402 0.0023225097407227097 82.70971090531147 nan nan nan 0.1887425439167148 25.236676138297838
0.4025 0.0018979040601740831 82.61208320392578 nan nan nan 0.18902487809078722 25.29677038367125
0.403 0.001468710297349094 82.51450611243041 nan nan nan 0.1893072286775458 25.356930683218767
0.4035 0.0010346685611028065 82.416980550542 nan nan nan 0.1895895954059339 25.417157027825503
0.404 0.000596015829196398 82.31950394631362 nan nan nan 0.1898719774302737 25.47744940714586
0.4045 0.0001525150905365589 82.22207095117535 nan nan nan 0.19015437431478655 25.537807810812012
0.405 -0.00029566979306986903 82.12468689616927 nan nan nan 0.19043678565462646 25.598232224062425
0.4055 -0.0007479205631363815 82.02735090125388 nan nan nan 0.19071921071591577 25.658722636490157
0.406 -0.0012058382276771426 81.93005220325871 nan nan nan 0.19100164919312673 25.71927903660209
0.40650000000000003 -0.0016671228557154872 81.8327904247568 nan nan nan 0.1912841008237079 25.77990140877069
0.40700000000000003 -0.00213308162066056 81.73556654197081 nan nan nan 0.19156656480255044 25.840589735909532
0.40750000000000003 -0.0026035420070702527 81.63838745857275 nan nan nan 0.1918490403957238 25.901344001978725
0.40800000000000003 -0.0030778625615533145 81.54124756771657 nan nan nan 0.19213152701703004 25.962164192903877
0.40850000000000003 -0.003554842348994761 81.44414418814767 nan nan nan 0.19241402367646646 26.023050291738052
0.40900000000000003 -0.004034700520332905 81.34707983846404 nan nan nan 0.19269653001402523 26.084002283145207
0.40950000000000003 -0.004516459995153723 81.25005481956174 nan nan nan 0.19297904531040846 26.145020150201
0.41000000000000003 -0.00500089067521541 81.15306466295766 nan nan nan 0.19326156874856257 26.206103877403454
0.41050000000000003 -0.005489416151479266 81.056108531955 nan nan nan 0.19354409971684647 26.26725344702419
0.41100000000000003 -0.005981655949774174 80.9591915441641 nan nan nan 0.19382663745068282 26.32846883810996
0.41150000000000003 -0.00647626363450679 80.8623067503439 nan nan nan 0.19410918164677574 26.389750035122336
0.41200000000000003 -0.006971769792982366 80.76545321802233 nan nan nan 0.19439173173691446 26.451097017566717
0.41250000000000003 -0.007469110091884752 80.66863582740646 nan nan nan 0.19467428706649004 26.51250976563723
0.41300000000000003 -0.007968016364555368 80.57185813189872 nan nan nan 0.1949568468103295 26.573988261484853
0.41350000000000003 -0.008467680331172496 80.47511495033304 nan nan nan 0.19523941025043376 26.635532488270123
0.41400000000000003 -0.008969028702874233 80.37841174753257 nan nan nan 0.1955219769441051 26.69714242703813
0.41450000000000004 -0.009470871723156938 80.28175190376413 nan nan nan 0.1958045460791277 26.758818063495024
0.41500000000000004 -0.009973908429977477 80.18513237953567 nan nan nan 0.1960871168103885 26.82055938862208
0.41550000000000004 -0.010477178946904454 80.0885553845935 nan nan nan 0.19636968811857167 26.882366389385798
0.41600000000000004 -0.010981032705616796 79.99202685027764 nan nan nan 0.1966522589153795 26.94423905264088
0.4165 -0.011484115216149383 79.89554767761155 nan nan nan 0.1969348283678125 27.00617737122405
0.417 -0.01198679082349561 79.79911717718736 nan nan nan 0.1972173957030214 27.06818133682232
0.4175 -0.012488520690049605 79.70274163345097 nan nan nan 0.19749995999356373 27.13025094417944
0.418 -0.012989614966808111 79.60641505325181 nan nan nan 0.1977825201185093 27.192386192392142
0.4185 -0.013489268661200673 79.51014266874694 nan nan nan 0.19806507506571608 27.254587077220137
0.419 -0.013986544658397805 79.4139141658667 nan nan nan 0.19834762419130703 27.31685359487234
0.4195 -0.014482778620751187 79.31772494510125 nan nan nan 0.1986301664355663 27.379185739040643
0.42 -0.01497747853510026 79.22158450620023 nan nan nan 0.19891270071789105 27.441583500149232
0.4205 -0.015469857675829035 79.12548977063479 nan nan nan 0.1991952261800924 27.50404687263939
0.421 -0.01595936572069171 79.02943141412234 nan nan nan 0.1994777419086286 27.566575848774214
0.4215 -0.016446382646558285 78.93341363529204 nan nan nan 0.19976024712261722 27.629170417337605
0.422 -0.01692953757474805 78.83743547330339 nan nan nan 0.20004274088693028 27.69183056782663
0.4225 -0.017408585550843448 78.7414915417867 nan nan nan 0.20032522160958435 27.754556290211227
0.423 -0.017882440535382352 78.64557537114698 nan nan nan 0.2006076885182823 27.81734756817361
0.4235 -0.01835247791117278 78.54969497387461 nan nan nan 0.20089014047406634 27.880204382650213
0.424 -0.018817790225945014 78.45384716833287 nan nan nan 0.20117257631513052 27.94312671768351
0.4245 -0.019278445161175335 78.35803487505214 nan nan nan 0.20145499474204265 28.006114557904592
0.425 -0.019733325326281866 78.26224853889087 nan nan nan 0.2017373947546713 28.069167887740704
0.4255 -0.020183214013425186 78.16649145850106 nan nan nan 0.20201977520722164 28.132286683835247
0.426 -0.020625671353535557 78.07076949871164 nan nan nan 0.20230213488753665 28.195470929926255
0.4265 -0.021062805815093937 77.97508206048838 nan nan nan 0.20258447275518426 28.258720609050748
0.427 -0.02149393767973353 77.87943064781429 nan nan nan 0.20286678743850303 28.32203570515943
0.4275 -0.021917912703642305 77.78381375113443 nan nan nan 0.20314907762880505 28.385416202781716
0.428 -0.022335078628673247 77.68822444925262 nan nan nan 0.20343134240028804 28.448862084326677
0.4285 -0.02274527111171425 77.59267562224971 nan nan nan 0.20371358054733135 28.512373328965865
0.429 -0.023147482397257238 77.49716506833711 nan nan nan 0.20399579090616746 28.575949925182904
0.4295 -0.023541451986821397 77.401694531695 nan nan nan 0.20427797253042176 28.639591860307775
0.43 -0.023928133024089877 77.30626084415488 nan nan nan 0.20456012432230178 28.7032991192736
0.4305 -0.024306145172664845 77.21086283328711 nan nan nan 0.20484224534860646 28.76707168784172
0.431 -0.024675456423869077 77.1155031154705 nan nan nan 0.20512433442881797 28.830909551194992
0.4315 -0.025036410317979176 77.02017521888622 nan nan nan 0.20540639032260527 28.894812692943677
0.432 -0.025388742454822873 76.9248825021884 nan nan nan 0.2056884119547848 28.958781093744562
0.4325 -0.025732838943503845 76.82963472515412 nan nan nan 0.20597039825105062 29.02281473743191
0.433 -0.026067335118656453 76.73442822867952 nan nan nan 0.20625234829070024 29.08691361131285
0.4335 -0.026393199112223483 76.63926066450665 nan nan nan 0.206534260653006 29.151077706545944
0.434 -0.026710015527967333 76.5441405599339 nan nan nan 0.20681613425115944 29.215307011491333
0.4345 -0.02701668597459197 76.44907153806217 nan nan nan 0.20709796790575957 29.27960151690713
0.435 -0.02731407653082019 76.3540484386153 nan nan nan 0.20737976066443042 29.343961215327663
0.4355 -0.02760238518812012 76.25907463059909 nan nan nan 0.20766151181170198 29.40838609951084
0.436 -0.02788067925278691 76.16415646745729 nan nan nan 0.20794322088573813 29.472876164340043
0.4365 -0.028148776036986466 76.06929196979546 nan nan nan 0.2082248872790424 29.53743140891743
0.437 -0.028407069981991797 75.97448077821421 nan nan nan 0.20850651016930305 29.60205183025635
0.4375 -0.02865520846140736 75.87972966030917 nan nan nan 0.20878808826590814 29.666737429134315
0.438 -0.028893121637564072 75.78503744227596 nan nan nan 0.20906962127529627 29.7314882072708
0.4385 -0.029120140457796727 75.69039827470718 nan nan nan 0.20935110875330545 29.7963041677727
0.439 -0.029336328043096487 75.59581503779694 nan nan nan 0.20963255007648837 29.861185307403254
0.4395 -0.02954266787614899 75.501291114881 nan nan nan 0.20991394449029685 29.926131623003528
0.44 -0.02973906234926965 75.40682092117966 nan nan nan 0.21019529155645272 29.99114311476553
0.4405 -0.029924433564317638 75.31240433544853 nan nan nan 0.210476590433999 30.056219780493375
0.441 -0.030098989008903978 75.2180374842243 nan nan nan 0.21075784076862186 30.121361617648258
0.4415 -0.03026298253504054 75.1237172073572 nan nan nan 0.21103904189388933 30.186568617988137
0.442 -0.03041604790116834 75.0294452763669 nan nan nan 0.2113201933339303 30.251840772165178
0.4425 -0.030558560568293827 74.93521273263772 nan nan nan 0.21160129510956693 30.317178072403298
0.443 -0.030691065031787503 74.84102617116072 nan nan nan 0.211882346993879 30.382580502966128
0.4435 -0.03081427831378119 74.74688491415799 nan nan nan 0.2121633484687525 30.448048055182465
0.444 -0.03092756671753006 74.65279461602054 nan nan nan 0.2124442994626633 30.513580718115815
0.4445 -0.031029674143150172 74.55874912446217 nan nan nan 0.21272520032128775 30.579178484533063
0.445 -0.031121167798032767 74.46474590907891 nan nan nan 0.2130060512503173 30.644841342875218
0.4455 -0.031202055171899112 74.37078593248263 nan nan nan 0.2132868521946202 30.710569283583673
0.446 -0.03127321723947997 74.27686833642923 nan nan nan 0.21356760299872696 30.776362295870534
0.4465 -0.031334328692296576 74.18299234663684 nan nan nan 0.2138483037788984 30.842220368467945
0.447 -0.031383974969625354 74.08914869226663 nan nan nan 0.2141289544600256 30.90814349020006
0.4475 -0.03142343445809587 73.99533486520285 nan nan nan 0.2144095549723357 30.974131647496385
0.448 -0.031454018413126915 73.90156227577025 nan nan nan 0.21469010578066372 31.040184827030036
0.4485 -0.03147379293601433 73.8078230170994 nan nan nan 0.2149706070865741 31.10630302046571
0.449 -0.0314833898441247 73.71412747056124 nan nan nan 0.21525105906402422 31.1724862163352
0.4495 -0.03148400835979587 73.62046665501892 nan nan nan 0.21553146178236188 31.238734409904843
0.45 -0.031474546458797416 73.52684867135505 nan nan nan 0.2158118157317886 31.30504758769841
0.4505 -0.03145607757383677 73.43327387103362 nan nan nan 0.21609212150158724 31.37142574112718
0.451 -0.03142719878446216 73.33974580805115 nan nan nan 0.21637237967017758 31.437868862874517
0.4515 -0.03138861903417176 73.24626092747245 nan nan nan 0.21665259086910602 31.504376950288197
0.452 -0.031341170498754074 73.15281247537139 nan nan nan 0.21693275608815712 31.570949993319235
0.4525 -0.03128503281271261 73.05940406362419 nan nan nan 0.217212876039605 31.63758797968057
0.453 -0.031220894931883052 72.96602612471187 nan nan nan 0.21749295185079948 31.70429089757183
0.4535 -0.031148566099955165 72.87268354838638 nan nan nan 0.2177729840837652 31.77105872894993
0.454 -0.031068708141197984 72.77938942215457 nan nan nan 0.21805297314721828 31.837891460186114
0.4545 -0.030980767058110845 72.68613182832384 nan nan nan 0.21833291956978773 31.904789088468533
0.455 -0.03088437826582219 72.59291919046686 nan nan nan 0.21861282373563976 31.971751601798356
0.4555 -0.030779748568559872 72.49974281634239 nan nan nan 0.21889268633666015 32.038778994679504
0.456 -0.030667962056675414 72.40660807722273 nan nan nan 0.21917250811746541 32.10587125402824
0.4565 -0.030548750762073237 72.31351825542988 nan nan nan 0.21945228979433007 32.173028370647465
0.457 -0.030421814132606546 72.22047235416639 nan nan nan 0.2197320325363615 32.24025034049256
0.4575 -0.030286718248903957 72.12747011946489 nan nan nan 0.22001173731941012 32.30753715117539
0.458 -0.03014521681654757 72.0345122138018 nan nan nan 0.22029140534382424 32.37488879406265
0.4585 -0.029995991377994934 71.94160158257792 nan nan nan 0.220571037114511 32.44230526324116
0.459 -0.029839948395262477 71.84874295906874 nan nan nan 0.22085063311562694 32.509786553391045
0.4595 -0.029677545455948584 71.75594458721925 nan nan nan 0.2211301943036576 32.57733266160344
0.46 -0.029509782162593163 71.66319982182199 nan nan nan 0.22140972136938047 32.6449435947247
0.4605 -0.029336365288224954 71.57051232257645 nan nan nan 0.22168921538407596 32.71261935221395
0.461 -0.02915689446650881 71.47788109337849 nan nan nan 0.22196867726263883 32.78035993643339
0.4615 -0.02897122643553633 71.38530438702281 nan nan nan 0.22224810780248527 32.84816534670067
0.462 -0.028779472918405585 71.29277806219784 nan nan nan 0.22252750812685393 32.91603558442058
0.4625 -0.02858236580119021 71.20030308268393 nan nan nan 0.22280687926951234 32.98397064240504
0.463 -0.028379165568392258 71.10787755247915 nan nan nan 0.22308622239898546 33.05197051799333
0.4635 -0.028169542352358502 71.01550945321445 nan nan nan 0.2233655388542709 33.1200352069769
0.464 -0.027955513993005405 70.92319287614235 nan nan nan 0.22364482993140433 33.18816470941455
0.4645 -0.027737178932005974 70.83092444043157 nan nan nan 0.22392409634480562 33.256359020932585
0.465 -0.027513009087673606 70.73870161981722 nan nan nan 0.22420333947640808 33.324618133468306
0.4655 -0.027284527164825732 70.64652831553543 nan nan nan 0.2244825603936951 33.39294203701748
0.466 -0.027052704103034116 70.5543999112757 nan nan nan 0.22476176001587536 33.46133072326331
0.4665 -0.026817116508300397 70.46231687646912 nan nan nan 0.2250409391467989 33.52978417950258
0.467 -0.02657737516820699 70.37027253615219 nan nan nan 0.2253200986934069 33.59830239145625
0.4675 -0.026333681906896014 70.27826375091583 nan nan nan 0.225599239949224 33.66688534140578
0.468 -0.026087337541258495 70.1862973126963 nan nan nan 0.22587836347158025 33.735533011857726
0.4685 -0.025836909745824987 70.09436746669043 nan nan nan 0.2261574700894995 33.80424539155196
0.46900000000000003 -0.02558395376942981 70.00247481936637 nan nan nan 0.22643656077412747 33.87302246528331
0.46950000000000003 -0.025327602567552388 69.91061468713846 nan nan nan 0.22671563675036213 33.94186422350812
0.47000000000000003 -0.025067652722586993 69.81879720902049 nan nan nan 0.2269946994537383 34.01077064867775
0.47050000000000003 -0.02480422471232083 69.72701759720324 nan nan nan 0.22727374998388483 34.07974173006734
0.47100000000000003 -0.02453716152751523 69.6352711283118 nan nan nan 0.2275527898883521 34.14877745697396
0.47150000000000003 -0.024267703357605502 69.54356883155482 nan nan nan 0.22783182015897505 34.21787781694615
0.47200000000000003 -0.023995048844236425 69.45190736336353 nan nan nan 0.22811084204059687 34.28704280198778
0.47250000000000003 -0.02372022363181593 69.36029047837512 nan nan nan 0.22838985702929812 34.3562724040357
0.47300000000000003 -0.023443727445224116 69.26871976005692 nan nan nan 0.22866886658896884 34.42556661517012
0.47350000000000003 -0.023165384714660616 69.17720103105088 nan nan nan 0.2289478721438241 34.49492543214102
0.47400000000000003 -0.022885277599945242 69.08572646419482 nan nan nan 0.22922687487983356 34.56434885032698
0.47450000000000003 -0.02260336352547427 68.99429566150353 nan nan nan 0.22950587566456954 34.63383686268982
0.47500000000000003 -0.02231963821633466 68.90290772794546 nan nan nan 0.22978487584671548 34.70338946050059
0.47550000000000003 -0.022035277782738776 68.81156887394474 nan nan nan 0.2300638769636835 34.77300663326133
0.47600000000000003 -0.02174952934254175 68.72027568465171 nan nan nan 0.23034288005249035 34.8426883763456
0.47650000000000003 -0.0214636994503189 68.62902697178103 nan nan nan 0.2306218860638013 34.912434682055
0.47700000000000004 -0.021177951482341983 68.53782697554692 nan nan nan 0.23090089588719956 34.982245539093086
0.47750000000000004 -0.020891957808976645 68.44667073695365 nan nan nan 0.2311799104501892 35.05212094134612
0.47800000000000004 -0.020605366866032163 68.35555587399382 nan nan nan 0.2314589304540406 35.12206088056273
0.47850000000000004 -0.020317935001576082 68.2644824817339 nan nan nan 0.231737957107345 35.192065341388066
0.47900000000000004 -0.020030259981416332 68.17344645940179 nan nan nan 0.23201699098419193 35.262134311191055
0.47950000000000004 -0.01974313415574289 68.08244718912802 nan nan nan 0.2322960330163678 35.33226777165782
0.48 -0.01945697246674357 67.99149512561425 nan nan nan 0.23257508408692273 35.40246570676047
0.4805 -0.019170643097099694 67.90058899350431 nan nan nan 0.23285414494139353 35.47272810483289
0.481 -0.01888424519292716 67.80973546914039 nan nan nan 0.23313321647657165 35.54305495647933
0.4815 -0.01859887181726591 67.71893790176522 nan nan nan 0.23341229968692023 35.613446255770995
0.482 -0.018314372567877896 67.62819358796038 nan nan nan 0.2336913956391208 35.683901996604526
0.4825 -0.018031074413712295 67.53750308001823 nan nan nan 0.2339705051225473 35.75442217445675
0.483 -0.017747239250829373 67.4468696203389 nan nan nan 0.23424962914025477 35.82500678093204
0.4835 -0.017463617536528357 67.35628489495086 nan nan nan 0.23452876885595647 35.8956558102361
0.484 -0.01718014512787099 67.26575567013785 nan nan nan 0.23480792478872206 35.966369251779604
0.4845 -0.016897603402401075 67.175282295228 nan nan nan 0.23508709757741167 36.03714709773353
0.485 -0.016615928399807092 67.08485847859285 nan nan nan 0.2353662878730422 36.107989338132036
0.4855 -0.016335170681270463 66.9944800915506 nan nan nan 0.23564549625326453 36.178895962727324
0.486 -0.016055849453975174 66.90415100713709 nan nan nan 0.23592472312276852 36.24986695561446
0.4865 -0.01577706369091903 66.81386333603885 nan nan nan 0.2362039687476297 36.320902303778766
0.487 -0.015499151096231992 66.72361924973087 nan nan nan 0.23648323357287857 36.39200198713479
0.4875 -0.015222505782378548 66.63341964307206 nan nan nan 0.23676251834126202 36.46316598459574
0.488 -0.014948239298506655 66.54325728079488 nan nan nan 0.23704182413157712 36.5343942778159
0.4885 -0.01467546320515594 66.45313544606351 nan nan nan 0.2373211508142435 36.60568684280295
0.489 -0.014404287176213223 66.36306137106182 nan nan nan 0.23760049856606788 36.67704366248008
0.4895 -0.014134316693300727 66.27304429464445 nan nan nan 0.23787986722428184 36.748464722132525
0.49 -0.013865707472108232 66.18307713250016 nan nan nan 0.23815925701463822 36.81995001661633
0.4905 -0.01359793572879207 66.09317319016407 nan nan nan 0.2384386677333922 36.89149953835737
0.491 -0.013331982478923884 66.00332503450853 nan nan nan 0.23871809931787125 36.963113286114535
0.4915 -0.01306813303272108 65.91353221276354 nan nan nan 0.23899755157825242 37.034791257763516
0.492 -0.01280679003635923 65.82379540271845 nan nan nan 0.2392770241165631 37.10653345023523
0.4925 -0.012547863161218338 65.7341055514237 nan nan nan 0.23955651672105954 37.178339860480456
0.493 -0.012290089691149956 65.64446693522594 nan nan nan 0.2398360294341654 37.25021048070548
0.4935 -0.012034782754427669 65.5548758188874 nan nan nan 0.24011556212609864 37.3221453068196
0.494 -0.011781739704850792 65.46533239822922 nan nan nan 0.24039511431310445 37.394144336267
0.4945 -0.011530225205874217 65.37583734706877 nan nan nan 0.24067468568231293 37.466207564241486
0.495 -0.01128038722190304 65.28638575034395 nan nan nan 0.24095427634618286 37.53833498335479
0.4955 -0.011033428490012959 65.19697906551369 nan nan nan 0.2412338854412082 37.61052658722825
0.496 -0.010788275092318915 65.10761986908402 nan nan nan 0.24151351277916347 37.68278236573823
0.4965 -0.01054538603811369 65.0183052565731 nan nan nan 0.24179315758835135 37.75510231062023
0.497 -0.010305065712888261 64.92902887839055 nan nan nan 0.24207281849804851 37.827486413966035
0.4975 -0.010065469531760343 64.83978704115702 nan nan nan 0.24235249482238214 37.89993466056175
0.498 -0.009827622944372763 64.7505859392782 nan nan nan 0.2426321856568519 37.972447036845274
0.4985 -0.00959164928448671 64.66142047178096 nan nan nan 0.24291188998133317 38.0450235290992
0.499 -0.009357470821345347 64.57229399123543 nan nan nan 0.24319160727836442 38.117664125273805
0.4995 -0.009126133286821906 64.4832074469039 nan nan nan 0.2434713369477884 38.19036881483598
0.5 -0.008897183851978888 64.39415810233048 nan nan nan 0.2437510775093278 38.263137586985756
0.5005000000000001 -0.008669470208859456 64.30515275194055 nan nan nan 0.24403082854926383 38.33597043173331
0.501 -0.008442283397046165 64.2161939316705 nan nan nan 0.2443105895066559 38.408867341619555
0.5015000000000001 -0.00821716352893614 64.1272909421505 nan nan nan 0.24459035968774226 38.48182831663153
0.502 -0.007993246573796575 64.0384347819722 nan nan nan 0.24487013770526875 38.55485335613913
0.5025000000000001 -0.0077709436765734646 63.94963537521817 nan nan nan 0.24514992222001455 38.62794245714745
0.503 -0.0075494056607948905 63.860903330697354 nan nan nan 0.24542971234850278 38.701095622499984
0.5035000000000001 -0.0073291496656228165 63.772224966536754 nan nan nan 0.2457095072677326 38.7743128613677
0.504 -0.007111013091054337 63.68360708145617 nan nan nan 0.2459893055426905 38.84759417609009
0.5045000000000001 -0.006894236875199963 63.59504226242739 nan nan nan 0.24626910610407932 38.92093957597536
0.505 -0.006678482283776191 63.506530184946435 nan nan nan 0.24654890799914583 38.994349059127664
0.5055000000000001 -0.006463777511433206 63.41806964365832 nan nan nan 0.2468287098543035 39.06782262565922
0.506 -0.006251392521302978 63.32966113099142 nan nan nan 0.24710851043007565 39.14136027485289
0.5065000000000001 -0.006039678156465248 63.24129946316069 nan nan nan 0.24738830828118383 39.214962002812825
0.507 -0.005829853411676406 63.15298456588964 nan nan nan 0.24766810259181737 39.28862780699666
0.5075000000000001 -0.005620229782937825 63.06471336412501 nan nan nan 0.24794789229678724 39.36235767875319
0.508 -0.005412095152977287 62.976489986389176 nan nan nan 0.2482276762607194 39.43615160839006
0.5085000000000001 -0.0052052162110597 62.88831443785477 nan nan nan 0.24850745293073492 39.510009587292544
0.509 -0.004999547851675454 62.80019252135693 nan nan nan 0.2487872210145938 39.58393161110363
0.5095000000000001 -0.004794970637854786 62.71211971503434 nan nan nan 0.24906697945705214 39.65791767331215
0.51 -0.0045915195632731534 62.62410450231618 nan nan nan 0.2493467269609234 39.731967769357816
0.5105000000000001 -0.004387789604962914 62.53614058573159 nan nan nan 0.2496264627549355 39.806081898854345
0.511 -0.004184765561826821 62.44822573478933 nan nan nan 0.2499061861220897 39.88026005531575
0.5115000000000001 -0.0039814340871521855 62.36036752592952 nan nan nan 0.25018589635524596 39.95450223507053
0.512 -0.003778877185023707 62.27256706572175 nan nan nan 0.25046559259123824 40.02880843661781
0.5125 -0.0035757912761387022 62.184823833115274 nan nan nan 0.25074527378120076 40.103178666003075
0.513 -0.003373923357399269 62.097145825438 nan nan nan 0.2510249392978902 40.177612928841725
0.5135 -0.0031726175340368173 62.00953120486323 nan nan nan 0.25130458802959016 40.25211123926625
0.514 -0.002970839178693229 61.921980536602426 nan nan nan 0.2515842194592394 40.326673607934524
0.5145 -0.0027694369069580314 61.83449050778714 nan nan nan 0.2518638329287447 40.401300050203965
0.515 -0.0025675506786010907 61.74705468322634 nan nan nan 0.2521434279615136 40.475990577514374
0.5155 -0.002365150870709703 61.65967126815954 nan nan nan 0.2524230040435753 40.550745194531615
0.516 -0.002162054978448829 61.57233935870104 nan nan nan 0.2527025611328813 40.625563906435566
0.5165 -0.001958093617243626 61.48506415715187 nan nan nan 0.25298209847894976 40.70044671833498
0.517 -0.0017543071617057238 61.3978389701238 nan nan nan 0.25326161545557224 40.77539363735998
0.5175 -0.0015498761070304845 61.310664485990024 nan nan nan 0.25354111165375126 40.85040466529793
0.518 -0.0013450088030930937 61.22354063740425 nan nan nan 0.25382058638522065 40.925479804062576
0.5185 -0.0011403697031787013 61.13646317381051 nan nan nan 0.254100039275542 41.00061905296333
0.519 -0.0009350116064046872 61.04942450447597 nan nan nan 0.25437946967274316 41.07582241121359
0.5195 -0.0007286845657719427 60.962425895496466 nan nan nan 0.2546588772963852 41.15108986835671
0.52 -0.000523163392208982 60.875465896302856 nan nan nan 0.2549382614247072 41.22642142037985
0.5205 -0.00031756362256439016 60.78854372836756 nan nan nan 0.2552176218917133 41.3018170591267
0.521 -0.000111956971696113 60.70166461151138 nan nan nan 0.2554969585535072 41.37727677828443
0.5215 9.340606261229051e-05 60.614822737311556 nan nan nan 0.25577627170747474 41.4528005749588
0.522 0.0002988073646515861 60.528033929946844 nan nan nan 0.2560555611158009 41.52838844668851
0.5225 0.0005044221758753107 60.441291179650314 nan nan nan 0.2563348263792927 41.60404040135953
0.523 0.0007099828036322348 60.35458916276315 nan nan nan 0.25661406670154363 41.6797564379832
0.5235 0.0009154174650671601 60.26792401962719 nan nan nan 0.2568932815983007 41.755536555102196
0.524 0.0011211044121122193 60.18130165080176 nan nan nan 0.25717247113084557 41.83138074285939
0.5245 0.0013267556282653026 60.09471771916505 nan nan nan 0.2574516355667377 41.90728899547481
0.525 0.0015324287536381364 60.008167095940685 nan nan nan 0.25773077447257936 41.983261309128444
0.5255 0.0017382210034361367 59.921650652823956 nan nan nan 0.25800988761398536 42.05929767585525
0.526 0.0019438228938413941 59.83517572826722 nan nan nan 0.2582889746295697 42.13539808546541
0.5265 0.0021493043823280315 59.748740106925915 nan nan nan 0.2585680353738827 42.21156253222986
0.527 0.002354469662365587 59.662341653124564 nan nan nan 0.2588470695306795 42.28779100986149
0.5275 0.0025588720205246005 59.5759814780048 nan nan nan 0.2591260776660771 42.36408350809998
0.528 0.0027628485417586454 59.489655223866336 nan nan nan 0.259405059861913 42.44044001505548
0.5285 0.0029648001990516086 59.40336742000518 nan nan nan 0.2596840158493735 42.51686051402225
0.529 0.003165099479805405 59.31711647159538 nan nan nan 0.2599629452152005 42.59334499740222
0.5295 0.003363960574800405 59.23090614014349 nan nan nan 0.260241847470982 42.66989345589645
0.53 0.003561599674491749 59.14472781859631 nan nan nan 0.2605207218303404 42.746505881215604
0.5305 0.003758267427551216 59.058592324319804 nan nan nan 0.26079956834718165 42.82318226080086
0.531 0.003952871133407195 58.972504698787674 nan nan nan 0.2610783869669292 42.899922588620704
0.5315 0.004145609839209195 58.88646011840385 nan nan nan 0.2613571777580439 42.976726862373546
0.532 0.004336609126567126 58.800454535910866 nan nan nan 0.2616359407539382 43.053595078676636
0.5325 0.004526406554923184 58.71449854493987 nan nan nan 0.26191467559851755 43.13052722801957
0.533 0.0047138799331832805 58.6285923395581 nan nan nan 0.2621933827160618 43.20752331021935
0.5335 0.0048994383871078726 58.542741077964514 nan nan nan 0.2624720623778965 43.284583324760085
0.534 0.005082757060555206 58.45694652659127 nan nan nan 0.26275071469969336 43.36170727887688
0.5345 0.005264320027859494 58.371211292984604 nan nan nan 0.26302933943479223 43.438895180810505
0.535 0.005443356713910273 58.28552414157568 nan nan nan 0.2633079364926717 43.51614703598502
0.5355 0.005619301100207055 58.19988066398615 nan nan nan 0.26358650538092576 43.59346284516692
0.536 0.005792168888075836 58.11428968625281 nan nan nan 0.2638650458642769 43.67084260235057
0.5365 0.005960645243532951 58.028747315737085 nan nan nan 0.2641435576323047 43.74828630784388
0.537 0.006125896495083223 57.943246956947746 nan nan nan 0.2644220409883817 43.82579395605373
0.5375 0.006287574425213102 57.85778609352931 nan nan nan 0.26470049602110945 43.90336553434566
0.538 0.006446126532578457 57.77236843794957 nan nan nan 0.26497892238548126 43.98100102869926
0.5385 0.006601674353998938 57.68699283084317 nan nan nan 0.2652573196405346 44.05870042846049
0.539 0.0067536963257177176 57.601666769211676 nan nan nan 0.2655356880683655 44.1364637221652
0.5395 0.006901554642409936 57.51637857687539 nan nan nan 0.26581402746366983 44.214290903512094
0.54 0.007046017601929683 57.4311340787655 nan nan nan 0.26609233765004564 44.292181953924356
0.5405 0.007187652247837339 57.34593243934582 nan nan nan 0.26637061844772747 44.37013686012398
0.541 0.007325364159322392 57.260773219958836 nan nan nan 0.26664886939084187 44.44815560705646
0.5415 0.0074595711668511136 57.17565530132139 nan nan nan 0.26692709018044747 44.526238179913385
0.542 0.007590009973741423 57.09058096639518 nan nan nan 0.26720528076196887 44.60438455745517
0.5425 0.0077174127056025554 57.00554813867709 nan nan nan 0.2674834410637037 44.68259472710268
0.543 0.007839908215625474 56.92055925074534 nan nan nan 0.2677615705175793 44.76086867514065
0.5435 0.007958254971723448 56.83561824621241 nan nan nan 0.2680396688126664 44.83920638955272
0.544 0.008072340203546871 56.75072378080598 nan nan nan 0.2683177357180865 44.91760786004582
0.5445 0.008182041947720112 56.66586805932799 nan nan nan 0.26859577088527475 44.99607308253834
0.545 0.008287398429109954 56.58105305411945 nan nan nan 0.2688737736646964 45.074602036455765
0.5455 0.008388156687778451 56.496282669078816 nan nan nan 0.2691517442979512 45.15319470934867
0.546 0.008483748291862542 56.41154888598196 nan nan nan 0.26942968241787696 45.23185109361904
0.5465 0.008575046912066522 56.32685790329418 nan nan nan 0.2697075877494723 45.31057117231663
0.547 0.008663007739542247 56.242211231474755 nan nan nan 0.26998546031233694 45.38935493747841
0.5475 0.008747132143874218 56.15761249524221 nan nan nan 0.2702633001637738 45.46820237642805
0.548 0.008827074218308669 56.073072575385666 nan nan nan 0.27054110727057806 45.547113491411494
0.5485 0.008902965852018 55.988587912122945 nan nan nan 0.2708188818573657 45.62608829064902
0.549 0.008975146272252764 55.90416057482009 nan nan nan 0.27109662399896284 45.70512677683016
0.5495 0.009041423500894845 55.81978608330055 nan nan nan 0.2713743333094043 45.78422895637865
0.55 0.00910310095929909 55.735460354753044 nan nan nan 0.2716520105614543 45.86339483044629
0.5505 0.009160841285676019 55.65118050837338 nan nan nan 0.27192965601187746 45.94262439078615
0.551 0.009214192277130514 55.56695201219409 nan nan nan 0.2722072695415444 46.021917630979154
0.5515 0.009263020747128514 55.482771996157815 nan nan nan 0.272484851501958 46.10127454944386
0.552 0.00930670695564617 55.398635310757705 nan nan nan 0.2727624019150157 46.180695145120566
0.5525 0.00934524127103757 55.3145415288677 nan nan nan 0.2730399212229433 46.260179407521996
0.553 0.009378351856862706 55.23049572224333 nan nan nan 0.2733174101367942 46.33972732929299
0.5535 0.009406959168557105 55.14650083998619 nan nan nan 0.27359486867413146 46.419338904505814
0.554 0.009431720347776226 55.062566018434595 nan nan nan 0.27387229731703056 46.49901413150065
0.5545 0.009451538042418068 54.97869026650053 nan nan nan 0.27414969658934124 46.57875301662895
0.555 0.009467536626280337 54.894869909627026 nan nan nan 0.27442706625503205 46.65855556311854
0.5555 0.009479807678667799 54.81111136321173 nan nan nan 0.27470440640165167 46.73842177555424
0.556 0.009487753911830973 54.72741060361858 nan nan nan 0.274981717099409 46.818351661679976
0.5565 0.009491539646541399 54.64377439328994 nan nan nan 0.27525899804974024 46.898345226404786
0.557 0.009493198990672901 54.56019542950144 nan nan nan 0.27553624995088216 46.978402482085556
0.5575 0.009491836413927283 54.476675081789224 nan nan nan 0.2758134727777652 47.058523434276374
0.558 0.00948733246043466 54.393214788939936 nan nan nan 0.27609066694701506 47.138708090459026
0.5585 0.009478315107766418 54.30980996622007 nan nan nan 0.2763678325544989 47.21895645655967
0.559 0.009466241286522981 54.22646478255471 nan nan nan 0.2766449697697749 47.299268544783374
0.5595 0.009452022719657284 54.14317001813891 nan nan nan 0.27692207903276744 47.37964435944094
0.56 0.009434955946926114 54.05992746643064 nan nan nan 0.27719916094324376 47.460083905201905
0.5605 0.009414762750022235 53.97673080648344 nan nan nan 0.2774762161991381 47.54058718406665
0.561 0.00939176339879148 53.893577115750446 nan nan nan 0.27775324457322204 47.621154190931186
0.5615 0.009365574356736331 53.810474613007635 nan nan nan 0.278030246621153 47.70178491954983
0.562 0.00933567110824025 53.72742528784245 nan nan nan 0.2783072224432439 47.782479364183196
0.5625 0.00930268816957469 53.644417553494655 nan nan nan 0.2785841724093075 47.8632375272986
0.5630000000000001 0.009265926947151644 53.561455846398076 nan nan nan 0.27886109646003554 47.94405940331006
0.5635 0.009226530263419153 53.478535543171425 nan nan nan 0.2791379950660676 48.02494498122617
0.5640000000000001 0.009184778521026392 53.39565455120007 nan nan nan 0.27941486835084367 48.10589424924515
0.5645 0.009141326878083937 53.31282177818209 nan nan nan 0.2796917166733274 48.18690719713345
0.5650000000000001 0.009095339754457655 53.23004374064242 nan nan nan 0.27996854083882705 48.267983820706775
0.5655 0.009047390708441976 53.14731665800668 nan nan nan 0.2802453408423843 48.349124119682806
0.5660000000000001 0.00899694905172045 53.06464326519492 nan nan nan 0.28052211680328365 48.430328095779466
0.5665 0.008944902522244613 52.98202391865014 nan nan nan 0.28079886915058533 48.51159575268784
0.5670000000000001 0.008891166306864555 52.899461556712964 nan nan nan 0.2810755985933259 48.5929270984303
0.5675 0.008835399581753332 52.816949648137694 nan nan nan 0.28135230546076173 48.67432213894333
0.5680000000000001 0.00877871493986998 52.734493247717985 nan nan nan 0.2816289903912586 48.755780879215976
0.5685 0.00871984474507646 52.65210656234897 nan nan nan 0.281905654779899 48.83730332437471
0.5690000000000001 0.0086592540034409 52.569778920316146 nan nan nan 0.2821822984903599 48.918889493083114
0.5695 0.00859780560068224 52.48751406866452 nan nan nan 0.28245892179330034 49.0005393972695
0.5700000000000001 0.008534633620895784 52.40531228442766 nan nan nan 0.28273552486653913 49.082253055710666
0.5705 0.008469632307271371 52.3231606067279 nan nan nan 0.28301210728256093 49.16403048073246
0.5710000000000001 0.008403023153290279 52.241063525029745 nan nan nan 0.28328866955131876 49.24587167661352
0.5715 0.008335576687021175 52.159023730090716 nan nan nan 0.2835652120877652 49.32777664940491
0.5720000000000001 0.008266172639374016 52.07703102597947 nan nan nan 0.2838417354258113 49.40974540658813
0.5725 0.00819461728333831 51.99509100662548 nan nan nan 0.2841182396715834 49.49177794524302
0.5730000000000001 0.008121607316249255 51.9132087855146 nan nan nan 0.2843947238996337 49.57387426630123
0.5735 0.008046974072749468 51.831381735766904 nan nan nan 0.28467118828985577 49.656034384322965
0.5740000000000001 0.007971272202952392 51.749607141118 nan nan nan 0.28494763355979624 49.73825830420826
0.5745 0.007893922618810443 51.6678869525532 nan nan nan 0.28522406048501503 49.82054603066079
0.5750000000000001 0.00781534115789176 51.58623320107524 nan nan nan 0.28550046937506957 49.90289756887647
0.5755 0.007735369421969885 51.50463114299231 nan nan nan 0.2857768606669688 49.98531293341325
0.5760000000000001 0.007654749227189708 51.42309049907963 nan nan nan 0.2860532344729371 50.06779212733265
0.5765 0.00757207678997892 51.34161532537964 nan nan nan 0.28632959074810843 50.150335166825016
0.577 0.007488309732620148 51.26020037318039 nan nan nan 0.28660592961211595 50.232942064361445
0.5775 0.007403207117664641 51.17884957739248 nan nan nan 0.2868822518545883 50.3156128272994
0.578 0.007317728132203124 51.09755958184667 nan nan nan 0.28715855806982843 50.39834746737136
0.5785 0.0072315250720339135 51.01633161171099 nan nan nan 0.2874348483238648 50.48114599717581
0.579 0.00714355639157922 50.93515699069373 nan nan nan 0.2877111225576854 50.564008426168634
0.5795 0.007054229048536397 50.85403422541847 nan nan nan 0.2879873808784135 50.64693475240876
0.58 0.006963444557147047 50.77296304610656 nan nan nan 0.28826362324458144 50.72992497513404
0.5805 0.006871667118384682 50.691944845908765 nan nan nan 0.28853984984811976 50.8129790941195
0.581 0.0067790681055818185 50.61097509482811 nan nan nan 0.28881606103301816 50.8960971032623
0.5815 0.00668551968360531 50.5300472571932 nan nan nan 0.2890922568814468 50.9792789974144
0.582 0.00659061299944329 50.44915409434527 nan nan nan 0.28936843815424834 51.062524766636486
0.5825 0.00649439534165155 50.36830675215486 nan nan nan 0.28964460518795804 51.14583439423046
0.583 0.0063959981817444935 50.287496836745696 nan nan nan 0.28992075784771476 51.22920786842206
0.5835 0.0062954395592421195 50.20672275552052 nan nan nan 0.29019689564858675 51.31264517306159
0.584 0.006193410752118676 50.12598569420276 nan nan nan 0.290473018594023 51.39614628857137
0.5845 0.006091015378068174 50.04529628038192 nan nan nan 0.29074912699059224 51.47971120083789
0.585 0.0059871099649340676 49.9646486098839 nan nan nan 0.29102522162886857 51.5633399037708
0.5855 0.00588205209378896 49.88404658637316 nan nan nan 0.2913013029148627 51.64703238802059
0.586 0.0057759814797372355 49.8034877244305 nan nan nan 0.29157737047959553 51.73078865223241
0.5865 0.005669148853321424 49.72297185516095 nan nan nan 0.2918534244264619 51.81460869293808
0.587 0.00556191341731621 49.64250004845491 nan nan nan 0.2921294646665374 51.89849250030752
0.5875 0.005452835501990337 49.56207543240971 nan nan nan 0.2924054912147894 51.98244007308913
0.588 0.00534237553321499 49.481699565503234 nan nan nan 0.2926815041851022 52.066451414608835
0.5885 0.005230547325290006 49.4013749985683 nan nan nan 0.2929575032152658 52.15052652906605
0.589 0.005117423519469809 49.32109614243286 nan nan nan 0.29323348836532676 52.23466542051643
0.5895 0.005003598377086233 49.240867862753014 nan nan nan 0.29350945963619945 52.31886809251687
0.59 0.004887649636486659 49.16069137898759 nan nan nan 0.29378541689182375 52.40313455343977
0.5905 0.0047705043132516035 49.08057333771125 nan nan nan 0.2940613595762946 52.487464804532415
0.591 0.004651547076164752 49.00050656095068 nan nan nan 0.29433728716286967 52.57185886097118
0.5915 0.004531199249489673 48.92049303287628 nan nan nan 0.2946131991092778 52.65631672756726
0.592 0.004409461122402723 48.84053008275173 nan nan nan 0.2948890952399721 52.740838412300604
0.5925 0.004285671794313243 48.760616220186854 nan nan nan 0.2951649749825369 52.82542392012984
0.593 0.004159712182260167 48.68075192786049 nan nan nan 0.29544083734395704 52.91007325601745
0.5935 0.004031772240765508 48.60093665176365 nan nan nan 0.29571668202918727 52.994786425963376
0.594 0.003902193264565666 48.521170670421405 nan nan nan 0.29599250786617565 53.07956343316769
0.5945 0.0037712406663671844 48.441451295760196 nan nan nan 0.29626831479496046 53.164404284105
0.595 0.0036387884787831646 48.36177634290812 nan nan nan 0.2965441023709188 53.24930898281602
0.5955 0.0035037883380125427 48.28214634401664 nan nan nan 0.2968198705851938 53.33427752862277
0.596 0.003367079148943099 48.202560143263916 nan nan nan 0.2970956190086782 53.41930991803132
0.5965 0.0032287534087792093 48.12301805198961 nan nan nan 0.2973713466133828 53.504406147055086
0.597 0.003088880322296461 48.04352633142614 nan nan nan 0.2976470524220468 53.58956622054794
0.5975 0.00294709718406111 47.96407689654148 nan nan nan 0.29792273605740616 53.67479013861419
0.598 0.002803982729080139 47.884671634255795 nan nan nan 0.2981983965723395 53.76007789715983
0.5985 0.002659837796710718 47.80531479594232 nan nan nan 0.2984740332321103 53.845429492497715
0.599 0.002512852247925415 47.72600441875391 nan nan nan 0.29874964511491975 53.93084492550807
0.5995 0.002364053555305811 47.646746204567336 nan nan nan 0.2990252306215434 54.01632419945707
0.6 0.002213291376486592 47.56753768015742 nan nan nan 0.29930078872130356 54.10186732186515
0.6005 0.0020621005523985235 47.48838444254244 nan nan nan 0.29957631881726937 54.18747430314666
0.601 0.0019093466604548298 47.40928460890862 nan nan nan 0.29985182039933533 54.273145165254135
0.6015 0.0017545742383305875 47.330232510457094 nan nan nan 0.30012729242524955 54.35887991523095
0.602 0.0015988488375455483 47.251241044886406 nan nan nan 0.30040273400640105 54.44467856800762
0.6025 0.0014407563463322583 47.172303148288954 nan nan nan 0.30067814418347405 54.53054114822971
0.603 0.0012821693842795894 47.093426908965824 nan nan nan 0.3009535221072008 54.616467678519236
0.6035 0.0011229575867655276 47.014609599129194 nan nan nan 0.30122886661043724 54.70245818577074
0.604 0.0009620937092014696 46.93584473775971 nan nan nan 0.3015041764534096 54.78851269739342
0.6045 0.0008000338301993441 46.85714175013326 nan nan nan 0.30177945052783095 54.87463123941788
0.605 0.000636222426888944 46.77849958930237 nan nan nan 0.3020546874322982 54.96081384375332
0.6055 0.0004717232443463022 46.69990641659322 nan nan nan 0.30232988620407936 55.047060542288
0.606 0.0003057654372815309 46.62136832167673 nan nan nan 0.30260504597946125 55.13337135827061
0.6065 0.0001400082092294688 46.54288306454597 nan nan nan 0.30288016574274956 55.219746320690426
0.607 -2.595167768293473e-05 46.46445476990042 nan nan nan 0.30315524534319904 55.306185446676146
0.6075 -0.00019291746109977237 46.386075852062866 nan nan nan 0.3034302835118267 55.39268876660166
0.608 -0.0003597392081499457 46.307746881714706 nan nan nan 0.3037052792643918 55.479256296116056
0.6085 -0.0005265859703476103 46.22946393825679 nan nan nan 0.30398023264253665 55.56588804614475
0.609 -0.0006941812604978523 46.151227189623796 nan nan nan 0.30425514276170107 55.65258403128118
0.6095 -0.000862110773915949 46.0730380535731 nan nan nan 0.30453000854744494 55.739344262913875
0.61 -0.0010293108135506488 45.99488885536175 nan nan nan 0.3048048299938474 55.826168752312014
0.6105 -0.0011961586681501321 45.9167858543079 nan nan nan 0.305079606606582 55.9130575034748
0.611 -0.0013616885513380015 45.83872659691496 nan nan nan 0.30535433893117925 56.000010532159806
0.6115 -0.0015277418054859976 45.76071687830191 nan nan nan 0.30562902665097463 56.087027851615346
0.612 -0.0016929660314681945 45.682761430248505 nan nan nan 0.30590366903227184 56.174109478254294
0.6125 -0.001857831623392186 45.60485495524619 nan nan nan 0.30617826569281 56.261255422711194
0.613 -0.0020225515336408906 45.52699236305328 nan nan nan 0.3064528164438412 56.34846569610595
0.6135 -0.002187424752948762 45.44918159232504 nan nan nan 0.30672732085922827 56.4357403128042
0.614 -0.002351444235686836 45.371417089150114 nan nan nan 0.30700177841566234 56.523079284640815
0.6145 -0.0025152857253576506 45.29369850193054 nan nan nan 0.307276188678935 56.61048261879712
0.615 -0.002678204506844178 45.21603029098587 nan nan nan 0.3075505507531888 56.69795032744024
0.6155 -0.002839810995385982 45.13840726141856 nan nan nan 0.3078248640660639 56.78548242286598
0.616 -0.003000151415219133 45.060823435956806 nan nan nan 0.30809912882595264 56.87307890757467
0.6165 -0.0031604102712342406 44.98328380966353 nan nan nan 0.3083733451581213 56.96073978388488
0.617 -0.0033193171271260293 44.90578582109397 nan nan nan 0.3086475132218685 57.04846505534168
0.6175 -0.003477665716919048 44.82832686293578 nan nan nan 0.30892163335336054 57.1362547272722
0.618 -0.0036342497342589618 44.750920836834474 nan nan nan 0.30919570564458504 57.22410879793965
0.6185 -0.0037903580478523325 44.673560097473015 nan nan nan 0.30946973112203174 57.31202728244641
0.619 -0.003946569484689723 44.59624603027275 nan nan nan 0.30974370975427196 57.40001018929369
0.6195 -0.004101094534312529 44.51898066908833 nan nan nan 0.3100176422517915 57.48805753045388
0.62 -0.004253595402871055 44.44176964225607 nan nan nan 0.3102915286616387 57.57616931821566
0.6205 -0.00440585672140479 44.36461626075102 nan nan nan 0.31056536954852915 57.664345577117345
0.621 -0.004556763629565413 44.28752132955835 nan nan nan 0.31083916525679056 57.75258633329852
0.6215 -0.004705562096128221 44.210481522095975 nan nan nan 0.3111129162708926 57.840891607127034
0.622 -0.0048528277707779064 44.133498433155665 nan nan nan 0.3113866226841494 57.92926141822993
0.6225 -0.004999148152817016 44.0565732804139 nan nan nan 0.3116602849192034 58.01769578181099
0.623 -0.005144085879775061 43.9797028917359 nan nan nan 0.31193390362801837 58.10619471989069
0.6235 -0.005286529103438298 43.902886654777774 nan nan nan 0.31220747934410664 58.194758244666815
0.624 -0.005427683312496145 43.82612142551607 nan nan nan 0.31248101251198357 58.28338637753053
0.6245 -0.0055668358457856984 43.74940987532178 nan nan nan 0.3127545042245231 58.37207912276291
0.625 -0.005705338764524294 43.67274831633637 nan nan nan 0.31302795525669624 58.46083649700104
0.6255000000000001 -0.005842335729644276 43.59613953626185 nan nan nan 0.31330136610593606 58.549658508020165
0.626 -0.005978393175165871 43.519578905783796 nan nan nan 0.31357473690921966 58.63854516816152
0.6265000000000001 -0.006112826331653099 43.44306742310893 nan nan nan 0.3138480678049078 58.72749647986681
0.627 -0.006245498294639087 43.36659834736196 nan nan nan 0.3141213597901827 58.8165124418944
0.6275000000000001 -0.0063766872030922555 43.29017442861526 nan nan nan 0.31439461386383877 58.90559305101097
0.628 -0.0065066314913641505 43.21379320981775 nan nan nan 0.3146678304118102 58.99473830525283
0.6285000000000001 -0.006635643830721167 43.13745967952351 nan nan nan 0.31494100972949757 59.0839481972866
0.629 -0.006764097571343199 43.061172389957676 nan nan nan 0.3152141522749765 59.173222718986786
0.6295000000000001 -0.006891452868481626 42.98492932934072 nan nan nan 0.31548725864189425 59.26256186579508
0.63 -0.0070174185213954495 42.90872592709172 nan nan nan 0.3157603286966363 59.35196562785456
0.6305000000000001 -0.007141911708849898 42.83256999820498 nan nan nan 0.3160333626510103 59.44143399106928
0.631 -0.00726468410639689 42.75645465258751 nan nan nan 0.31630636080370744 59.530966946487005
0.6315000000000001 -0.0073862886162533396 42.68038466761531 nan nan nan 0.3165793234351941 59.620564484814416
0.632 -0.007505696960266443 42.60436614558102 nan nan nan 0.3168522507725944 59.71022659551108
0.6325000000000001 -0.007623151891115962 42.52838875488518 nan nan nan 0.31712514235581557 59.799953277365084
0.633 -0.007738835728746364 42.45246077660213 nan nan nan 0.31739799857476325 59.88974452047371
0.6335000000000001 -0.007851347181862261 42.376585110595265 nan nan nan 0.31767081992962426 59.97960032219169
0.634 -0.007962853293517778 42.30075188819889 nan nan nan 0.31794360663772125 60.069520679268926
0.6345000000000001 -0.008072271157597852 42.224964760094515 nan nan nan 0.3182163585149548 60.15950558402851
0.635 -0.008180370107106956 42.14922894487281 nan nan nan 0.3184890763038592 60.24955502520388
0.6355000000000001 -0.008286113363036746 42.07354965140949 nan nan nan 0.31876176035543075 60.33966901272024
0.636 -0.008389267330048144 41.99792226546839 nan nan nan 0.3190344115205601 60.42984755422287
0.6365000000000001 -0.008490040783998908 41.92233927122365 nan nan nan 0.319307030128908 60.520090649510855
0.637 -0.008589384964887408 41.84680810038726 nan nan nan 0.3195796164561638 60.61039829929102
0.6375000000000001 -0.00868737828820899 41.77132809028025 nan nan nan 0.31985217006730365 60.70077050436231
0.638 -0.008783347296869679 41.695901953019955 nan nan nan 0.3201246916432291 60.79120726827758
0.6385000000000001 -0.008877974491724665 41.620526561075536 nan nan nan 0.3203971812660977 60.88170860448135
0.639 -0.008971698391205188 41.545203036987445 nan nan nan 0.3206696389103597 60.97227451828238
0.6395000000000001 -0.009063299452049145 41.46992226166751 nan nan nan 0.3209420649304617 61.062905020786566
0.64 -0.009153521041283901 41.394687430569554 nan nan nan 0.32121445901656875 61.15360011450312
0.6405 -0.009240815573963506 41.31949664911539 nan nan nan 0.3214868213808619 61.24435979858134
0.641 -0.009326076965639437 41.24434418484832 nan nan nan 0.32175915257153487 61.335184070694936
0.6415 -0.00940839475014995 41.169229075382496 nan nan nan 0.3220314527496111 61.42607292308951
0.642 -0.009488062678546324 41.09415563978105 nan nan nan 0.32230372145263014 61.517026341384
0.6425 -0.009565066010221609 41.01911835330656 nan nan nan 0.3225759596223493 61.60804432318544
0.643 -0.00963979190754807 40.94412101732869 nan nan nan 0.322848167402094 61.699126850716226
0.6435 -0.009711917199503477 40.86915901323809 nan nan nan 0.3231203453995704 61.790273914736375
0.644 -0.009781392685119537 40.79422939768247 nan nan nan 0.3233924936221921 61.88148549379229
0.6445 -0.009848758290673065 40.71933750048827 nan nan nan 0.32366461255606793 61.972761564962276
0.645 -0.009913638215431984 40.644482148198826 nan nan nan 0.32393670308225314 62.06410211089705
0.6455 -0.009975636719585 40.56966769904604 nan nan nan 0.32420876611519023 62.15550711349769
0.646 -0.0100351766405077 40.49489294314348 nan nan nan 0.32448080248246836 62.246976567021555
0.6465 -0.010092720918688756 40.42016047174796 nan nan nan 0.3247528127088127 62.33851045803088
0.647 -0.01014701113612696 40.34546612146889 nan nan nan 0.3250247969196975 62.43010877685032
0.6475 -0.010198104395144346 40.27081653067447 nan nan nan 0.32529675586006374 62.52177152329131
0.648 -0.010246185314113173 40.196211359737276 nan nan nan 0.3255686895996275 62.61349870765908
0.6485 -0.010291458491978794 40.12165738590475 nan nan nan 0.3258405981689175 62.705290342925096
0.649 -0.010334238431353619 40.04715005345418 nan nan nan 0.32611248171509966 62.79714645321354
0.6495 -0.0103735824886231 39.97270222494687 nan nan nan 0.32638434081032663 62.889067060226616
0.65 -0.01041071027085401 39.89831082209845 nan nan nan 0.326656176453102 62.98105219505094
0.6505 -0.010444482606449824 39.82397768249731 nan nan nan 0.3269279888254441 63.07310189250805
0.651 -0.01047366983040996 39.749693156019795 nan nan nan 0.32719977857364096 63.16521619577786
0.6515 -0.010499833787339501 39.6754525857851 nan nan nan 0.3274715456879784 63.25739512890226
0.652 -0.010522653260271528 39.601264562929465 nan nan nan 0.32774329036088695 63.34963871350736
0.6525 -0.010541464726666342 39.52712604705052 nan nan nan 0.32801501422315854 63.441946975596
0.653 -0.010556316292268046 39.45303716916624 nan nan nan 0.3282867173713184 63.53431994010736
0.6535 -0.010567017763927542 39.379001611769645 nan nan nan 0.32855840051848884 63.62675762644634
0.654 -0.010573287856989895 39.305016832289965 nan nan nan 0.3288300632586451 63.71926005797781
0.6545 -0.010575678324592167 39.23108210954709 nan nan nan 0.32910170651054754 63.8118272605561
0.655 -0.010573903730873583 39.15719116854346 nan nan nan 0.3293733307348404 63.90445924634246
0.6555 -0.010568782178268976 39.08334969712829 nan nan nan 0.3296449368705335 63.99715602417161
0.656 -0.010560202497890268 39.00955116183135 nan nan nan 0.32991652537160576 64.08991759643749
0.6565 -0.010547295816268757 38.93579158764848 nan nan nan 0.3301880983787255 64.1827439584535
0.657 -0.010531232887926487 38.86207055679695 nan nan nan 0.33045965632417246 64.2756350909146
0.6575 -0.010511166970471273 38.78838278616696 nan nan nan 0.3307311996854185 64.36859097529444
0.658 -0.010487340465389091 38.714735577954585 nan nan nan 0.33100272903783035 64.46161159552946
0.6585 -0.010460502523294037 38.64113225558661 nan nan nan 0.3312742448375361 64.55469693788623
0.659 -0.010431084339407789 38.56756220671059 nan nan nan 0.33154574812718324 64.6478469792284
0.6595 -0.010397727630187249 38.494017841489715 nan nan nan 0.3318172398740079 64.74106168795224
0.66 -0.010360563462463276 38.42050099512889 nan nan nan 0.33208872160533154 64.83434101873925
0.6605 -0.010320110548859176 38.347011871542826 nan nan nan 0.3323601941742276 64.92768493033677
0.661 -0.010276739081729954 38.27354828663577 nan nan nan 0.33263165891375174 65.02109338765175
0.6615 -0.010230209629634569 38.2001144958386 nan nan nan 0.33290311703119774 65.11456634870098
0.662 -0.0101802117636 38.12671676624542 nan nan nan 0.3331745698373148 65.20810377967142
0.6625 -0.01012729813741601 38.05335328607545 nan nan nan 0.33344601833370907 65.30170565151685
0.663 -0.010070503454545568 37.980019905322436 nan nan nan 0.33371746410074 65.3953719342353
0.6635 -0.010011040608743499 37.90672133909471 nan nan nan 0.33398890836321155 65.48910260159975
0.664 -0.009948886248363606 37.83345811583506 nan nan nan 0.3342603520121484 65.58289762921068
0.6645 -0.00988339360972037 37.76024078988802 nan nan nan 0.33453179646960074 65.67675700247086
0.665 -0.009814967999334397 37.68706666334839 nan nan nan 0.3348032433845332 65.77068072054296
0.6655 -0.009744723798989177 37.61394673356148 nan nan nan 0.335074693519874 65.86466877978019
0.666 -0.009672377374605915 37.54087944142285 nan nan nan 0.3353461484331813 65.95872118721539
0.6665 -0.00959740922589233 37.46786591240313 nan nan nan 0.3356176087717592 66.05283794968173
0.667 -0.009520868449286185 37.394906862489584 nan nan nan 0.3358890761325808 66.14701907317969
0.6675 -0.009442223903299986 37.3219985939147 nan nan nan 0.33616055202741085 66.24126457060822
0.668 -0.00936088354855046 37.24914770995683 nan nan nan 0.3364320377276265 66.33557444404401
0.6685 -0.009277068817037633 37.176358958760005 nan nan nan 0.3367035350831826 66.42994870816848
0.669 -0.0091899661087263 37.10362852592036 nan nan nan 0.33697504544530626 66.5243873808239
0.6695 -0.009101206187544198 37.03095304800974 nan nan nan 0.3372465697351272 66.61889047994377
0.67 -0.009010463482317242 36.958331469555844 nan nan nan 0.33751810905045515 66.71345801643804
0.6705 -0.008917841473142844 36.885766853873456 nan nan nan 0.33778966468859023 66.8080899931392
0.671 -0.008823772553442003 36.813255050368696 nan nan nan 0.3380612380084525 66.90278641275188
0.6715 -0.008727713507452587 36.74079798181244 nan nan nan 0.33833283043371287 66.99754728631497
0.672 -0.008629883244775165 36.66839768244444 nan nan nan 0.3386044424444818 67.09237262713197
0.6725 -0.008530904604338932 36.59605478969328 nan nan nan 0.3388760749488597 67.18726244288516
0.673 -0.008430015338474008 36.52376621707971 nan nan nan 0.33914772826123224 67.28221674811202
0.6735 -0.008327564809216315 36.45152706905796 nan nan nan 0.33941940357148165 67.37723555584091
0.674 -0.008224241957850363 36.37934536601138 nan nan nan 0.33969110175435296 67.47231887691302
0.6745 -0.008119023928518357 36.30722230680486 nan nan nan 0.3399628235469665 67.56746672316706
0.675 -0.00801364863830349 36.235155180567446 nan nan nan 0.3402345696761629 67.6626791099947
0.6755 -0.007907034523840966 36.1631453266867 nan nan nan 0.34050634072390296 67.75795605669558
0.676 -0.007799826172487191 36.09118961690629 nan nan nan 0.3407781369841427 67.85329757624862
0.6765 -0.007691290047379031 36.01929110535331 nan nan nan 0.3410499585274876 67.94870367792436
0.677 -0.007581107261090324 35.94743931112142 nan nan nan 0.341321805816342 68.04417437796569
0.6775 -0.007469544049086183 35.875636034132306 nan nan nan 0.3415936793006586 68.13970968367802
0.678 -0.0073571727119017575 35.80389366994412 nan nan nan 0.3418655800377294 68.23530959664315
0.6785 -0.007244083065470715 35.732207252771246 nan nan nan 0.34213750887020206 68.33097414417381
0.679 -0.007129931871203528 35.6605775086838 nan nan nan 0.342409466517634 68.42670334489326
0.6795 -0.007014870853944756 35.58899975931567 nan nan nan 0.3426814541416608 68.52249721637912
0.68 -0.006898753615244217 35.517480612796284 nan nan nan 0.3429534722501038 68.61835577715748
0.6805 -0.006780981191094669 35.44601577969065 nan nan nan 0.34322552079733765 68.71427905115856
0.681 -0.006662208064146961 35.374611688025766 nan nan nan 0.34349760015337893 68.81026706230071
0.6815 -0.006542361895690138 35.30326476185182 nan nan nan 0.34376971111415444 68.90631983997213
0.682 -0.006420743041369749 35.23197709156286 nan nan nan 0.34404185457018255 69.00243741747961
0.6825 -0.006298322821485586 35.1607469704965 nan nan nan 0.3443140312634022 69.0986198208914
0.683 -0.0061735261547630985 35.089569236288305 nan nan nan 0.34458624188506165 69.19486706577811
0.6835 -0.006046359788114461 35.018449330953764 nan nan nan 0.3448584874523913 69.29117916555536
0.684 -0.005917943520018126 34.94738503124212 nan nan nan 0.3451307679657647 69.38755614383103
0.6845 -0.005788499097952779 34.87638275749286 nan nan nan 0.34540308387599755 69.48399801793354
0.685 -0.0056584700498653615 34.805431986568095 nan nan nan 0.3456754351224637 69.5805048080729
0.6855 -0.005527279707445376 34.73452947765657 nan nan nan 0.34594782167262067 69.67707652348868
0.686 -0.0053947403490513576 34.66367714920883 nan nan nan 0.3462202439573507 69.77371316808713
0.6865 -0.005261812577481153 34.59287876162178 nan nan nan 0.3464927035204909 69.870414749199
0.687 -0.005127718318974238 34.52213181825616 nan nan nan 0.34676520019151824 69.96718128606223
0.6875 -0.004992762199286995 34.451432794405065 nan nan nan 0.34703773361951107 70.06401278458421
0.6880000000000001 -0.0048567274537967 34.38077588268759 nan nan nan 0.34731030305066385 70.16090925115967
0.6885 -0.004719251481370292 34.31015656452391 nan nan nan 0.3475829092882846 70.2578706795262
0.6890000000000001 -0.004580885424204673 34.23958211194224 nan nan nan 0.3478555531344863 70.35489705603194
0.6895 -0.004442152766884118 34.169054817903884 nan nan nan 0.3481282349176251 70.45198836987585
0.6900000000000001 -0.004302676429544789 34.098570219001914 nan nan nan 0.34840095626674866 70.54914461927926
0.6905 -0.004161902870731554 34.02811950821837 nan nan nan 0.3486737172507402 70.64636578678572
0.6910000000000001 -0.004019751239275705 33.95771211707807 nan nan nan 0.348946518201054 70.74365183419778
0.6915 -0.0038765241769866186 33.88734725179939 nan nan nan 0.3492193593266369 70.84100273509569
0.6920000000000001 -0.0037328988864146605 33.817023678507375 nan nan nan 0.3494922401276849 70.93841846193659
0.6925 -0.0035879515221808804 33.746745194778036 nan nan nan 0.34976516086321807 71.03589899180783
0.6930000000000001 -0.0034415180137430295 33.67651491460819 nan nan nan 0.35003812099529036 71.13344430641769
0.6935 -0.0032943793501572748 33.60632868182885 nan nan nan 0.35031112143395177 71.23105439363115
0.6940000000000001 -0.0031460428627013326 33.536179791526635 nan nan nan 0.3505841630044754 71.328729223408
0.6945 -0.00299671541691303 33.466068321689846 nan nan nan 0.35085724620674 71.42646876309044
0.6950000000000001 -0.002846106258780881 33.395992982528114 nan nan nan 0.35113037192069085 71.52427298403093
0.6955 -0.0026936484949699586 33.3259561713813 nan nan nan 0.35140353904741617 71.62214184964988
0.6960000000000001 -0.0025401705620230466 33.25595404736463 nan nan nan 0.3516767474161977 71.72007533491869
0.6965 -0.0023852406007417856 33.18599679693301 nan nan nan 0.3519499984573922 71.81807340460952
0.6970000000000001 -0.0022286225526348346 33.11607666012289 nan nan nan 0.35222329197135294 71.91613603707518
0.6975 -0.0020714786576068976 33.046198640881514 nan nan nan 0.35249662831353773 72.0142632055392
0.6980000000000001 -0.0019135661031352705 32.97636726201909 nan nan nan 0.3527700079914748 72.11245489394481
0.6985 -0.0017549535286450375 32.90658624850125 nan nan nan 0.3530434319897671 72.2107110986365
0.6990000000000001 -0.0015944028519380695 32.83684870447343 nan nan nan 0.35331690059214316 72.30903180781257
0.6995 -0.0014336507594448396 32.76716295752699 nan nan nan 0.35359041465347807 72.40741701157283
0.7000000000000001 -0.0012721429742734948 32.69753320938608 nan nan nan 0.35386397458521496 72.50586671136095
0.7005 -0.001109308976402645 32.62795015750999 nan nan nan 0.3541375806920396 72.60438091414498
0.7010000000000001 -0.0009452235708231929 32.558419430225385 nan nan nan 0.35441123458248935 72.70295961221366
0.7015 -0.0007803823216327246 32.48894509534309 nan nan nan 0.35468493618311786 72.80160281615174
0.7020000000000001 -0.0006142836278942095 32.41953643960038 nan nan nan 0.3549586860469821 72.90031053022408
0.7025 -0.0004472242702787248 32.35019142233998 nan nan nan 0.3552324848612587 72.9990827841874
0.7030000000000001 -0.0002802017049334277 32.280901532477706 nan nan nan 0.35550633338667786 73.0979196033242
0.7035 -0.00011351723274190923 32.21167536299256 nan nan nan 0.35578023229703526 73.19682099982235
0.704 5.3656417777811155e-05 32.14250463757188 nan nan nan 0.3560541824182618 73.29578700326235
0.7045 0.0002203924917894742 32.07339579826424 nan nan nan 0.35632818427002894 73.39481763279227
0.705 0.0003869363939327219 32.00435078545417 nan nan nan 0.35660223779121103 73.49391291034631
0.7055 0.0005537360123489453 31.935367183452247 nan nan nan 0.35687634322239586 73.59307286408813
0.706 0.0007199540376246183 31.866441985386718 nan nan nan 0.3571505015332368 73.69229751861029
0.7065 0.0008851824242254902 31.797580963695008 nan nan nan 0.35742471261283093 73.79158690345847
0.707 0.001050496330593658 31.728781398351167 nan nan nan 0.3576989765734595 73.89094105961301
0.7075 0.0012148657184073712 31.660035330114454 nan nan nan 0.35797329337953937 73.99036001968845
0.708 0.001378499618474988 31.591348539265677 nan nan nan 0.35824766307179984 74.08984380787429
0.7085 0.0015416019065328862 31.522718725019786 nan nan nan 0.35852208558623366 74.18939246431732
0.709 0.0017040886425006873 31.454141720262307 nan nan nan 0.3587965606720278 74.2890060174521
0.7095 0.0018648384569407343 31.38561152526666 nan nan nan 0.3590710885685219 74.38868449731793
0.71 0.0020249442809942304 31.317129916682173 nan nan nan 0.3593456683658056 74.4884279165728
0.7105 0.0021841303392507506 31.24869937913612 nan nan nan 0.3596202996460379 74.58823627504503
0.711 0.0023421755562657897 31.180321367504238 nan nan nan 0.35989498207239884 74.68810958105786
0.7115 0.0024993856416113194 31.111985457076482 nan nan nan 0.36016971643117074 74.78804783807111
0.712 0.002653862729527127 31.043695326003 nan nan nan 0.3604445024175089 74.88805103061085
0.7125 0.0028069247263839757 30.97545461462951 nan nan nan 0.3607193399873109 74.98811915786247
0.713 0.002959110505398603 30.907249066155057 nan nan nan 0.3609942287723371 75.0882522149756
0.7135 0.0031100906858677747 30.839090463451836 nan nan nan 0.36126916814997173 75.18845019315606
0.714 0.0032606055723435282 30.770977717134134 nan nan nan 0.36154415830033704 75.28871308683716
0.7145 0.003409561634406276 30.70291277844068 nan nan nan 0.3618191989930132 75.38904089793338
0.715 0.0035566776289098685 30.634893711004775 nan nan nan 0.3620942896446197 75.48943363992188
0.7155 0.003702820925206795 30.56692458384112 nan nan nan 0.36236943059122656 75.58989131046357
0.716 0.0038475620730527337 30.499014922086268 nan nan nan 0.3626446215266311 75.69041393191071
0.7165 0.003989396019317935 30.431156971167468 nan nan nan 0.3629198622828653 75.79100152640278
0.717 0.004129215180724934 30.363356622407103 nan nan nan 0.36319515308466505 75.89165409983633
0.7175 0.004267211693873827 30.295605854241746 nan nan nan 0.36347049332738546 75.99237167684429
0.718 0.004404381867112784 30.22790049032448 nan nan nan 0.3637458836244547 76.09315425491793
0.7185 0.004539468985268738 30.1602444441732 nan nan nan 0.3640213234936401 76.19400184235975
0.719 0.004672697514667921 30.092635096159654 nan nan nan 0.36429681262329494 76.29491445498813
0.7195 0.004804760203606959 30.025064766531642 nan nan nan 0.3645723520348508 76.39589207582242
0.72 0.004936028472427604 29.95753975353808 nan nan nan 0.3648479428221401 76.49693470060292
0.7205 0.005066567527598468 29.890058399276697 nan nan nan 0.36512358373379344 76.59804232013379
0.721 0.005195764938841337 29.822616193124855 nan nan nan 0.36539927371550457 76.69921492613328
0.7215 0.005322426593196446 29.75522412980955 nan nan nan 0.36567501279275566 76.80045251174934
0.722 0.005447842011253336 29.68788382288017 nan nan nan 0.36595080030758953 76.90175507232217
0.7225 0.005573292688883167 29.62059624571612 nan nan nan 0.3662266366249947 77.00312261779686
0.723 0.005698374950427047 29.55335416915308 nan nan nan 0.3665025215225143 77.10455516917538
0.7235 0.005823745613021293 29.486157906976477 nan nan nan 0.36677845390769914 77.20605271888425
0.724 0.005949255851016886 29.419013288222093 nan nan nan 0.36705443335302834 77.30761527541571
0.7245 0.0060736872276206545 29.351909850870474 nan nan nan 0.36733045949920834 77.4092428594018
0.725 0.006198044196031857 29.28485137248218 nan nan nan 0.36760653279214645 77.51093547082709
0.7255 0.006321871755154117 29.217833244047185 nan nan nan 0.3678826528583001 77.61269312165005
0.726 0.006446241065331068 29.15085255618789 nan nan nan 0.36815881908406073 77.71451580312548
0.7265 0.006570778058893021 29.083916122140437 nan nan nan 0.3684350312814694 77.81640350783184
0.727 0.006695974597941036 29.017019236715598 nan nan nan 0.3687112892914333 77.9183562384079
0.7275 0.00682183320471074 28.95016509709604 nan nan nan 0.3689875934086306 78.02037398552127
0.728 0.006948404428565401 28.883353191645725 nan nan nan 0.3692639435093653 78.122456753663
0.7285 0.00707505017602402 28.81658721873285 nan nan nan 0.36954033939776754 78.2246045429321
0.729 0.007203370527438317 28.749862823584746 nan nan nan 0.3698167799111079 78.32681735511119
0.7295 0.007333021378246086 28.68318293527196 nan nan nan 0.3700932657124843 78.42909517734667
0.73 0.007463443321445356 28.616553881178344 nan nan nan 0.3703697972389291 78.53143801623884
0.7305 0.007595609329867994 28.549974132398315 nan nan nan 0.3706463744764995 78.63384587094889
0.731 0.007729679781338502 28.483441381217837 nan nan nan 0.3709229967875522 78.73631872796568
0.7315 0.007865523782984607 28.416952698975308 nan nan nan 0.3711996643245393 78.83885657950471
0.732 0.00800223602490804 28.350508178286763 nan nan nan 0.3714763771461756 78.94145941043008
0.7325 0.008140454527022303 28.284105102314825 nan nan nan 0.37175313596643883 79.04412720511218
0.733 0.008282010599591029 28.217758014287188 nan nan nan 0.37202994071939854 79.1468599404773
0.7335 0.0084259800114136 28.151464125626806 nan nan nan 0.37230679141285666 79.2496576221097
0.734 0.008572248558650191 28.08521678492262 nan nan nan 0.37258368977650297 79.35252024450062
0.7345 0.008720307172446892 28.01901821445537 nan nan nan 0.3728606359749654 79.45544779822924
0.735 0.008869681170140427 27.952872792280775 nan nan nan 0.373137629676549 79.55844028139391
0.7355 0.009021035134107217 27.886781532798423 nan nan nan 0.3734146707411552 79.6614976891267
0.736 0.009174498490486547 27.820748826789117 nan nan nan 0.3736917600767665 79.7646200049561
0.7365 0.009330541066233364 27.754771876385842 nan nan nan 0.37396889841485376 79.86780723828849
0.737 0.00948863298170034 27.688853256643682 nan nan nan 0.374246085387715 79.97105938941118
0.7375 0.009649360495320206 27.62299585955826 nan nan nan 0.3745233208190451 80.0743764617618
0.738 0.009811403142056543 27.557200475809275 nan nan nan 0.3748006052095759 80.17775845307175
0.7385 0.009976187150755982 27.491470558809315 nan nan nan 0.37507793797859257 80.28120538305484
0.739 0.010144518511823152 27.425808495358908 nan nan nan 0.37535531924122645 80.38471727643872
0.7395 0.010315543466064704 27.360207285713877 nan nan nan 0.37563274861703067 80.48829414966295
0.74 0.010488370274839134 27.29466866097648 nan nan nan 0.37591022553844744 80.59193601705906
0.7405 0.010663583568606836 27.22919131083753 nan nan nan 0.37618774945618716 80.6956429038958
0.741 0.010841102490896941 27.16377867393265 nan nan nan 0.37646532093214286 80.79941481570042
0.7415 0.01102102910888487 27.09842907627054 nan nan nan 0.37674293941855136 80.90325177278585
0.742 0.01120384972239065 27.033139605441374 nan nan nan 0.37702060470495463 81.00715380357745
0.7425 0.011389078759599006 26.967903545961683 nan nan nan 0.3772983170233688 81.11112092311646
0.743 0.011577483093124936 26.90272239609589 nan nan nan 0.37757607667353876 81.21515312733042
0.7435 0.011767963407979138 26.837596873272187 nan nan nan 0.3778538848795406 81.31925042339877
0.744 0.011960454692726193 26.77251999152344 nan nan nan 0.3781317425075996 81.42341282629073
0.7445 0.012155106670674177 26.707493786789904 nan nan nan 0.3784096503434897 81.52764033735423
0.745 0.012352665729437214 26.642519020512363 nan nan nan 0.37868760896928677 81.63193295166371
0.7455 0.012552238343656808 26.57759422212836 nan nan nan 0.3789656194926779 81.73629068269817
0.746 0.012754687189757974 26.512706924570494 nan nan nan 0.3792436820638381 81.84071351543871
0.7465 0.012960075725739387 26.44786141337376 nan nan nan 0.37952179750879783 81.94520141617305
0.747 0.013167613329677688 26.38305585563828 nan nan nan 0.3797999662242772 82.04975436656918
0.7475 0.01337750924866775 26.31829686440896 nan nan nan 0.38007818904104923 82.15437234243676
0.748 0.01358924493123626 26.253583270188038 nan nan nan 0.38035646571897364 82.25905533819972
0.7485 0.013802895569312816 26.188914425525233 nan nan nan 0.38063479678627765 82.36380333004351
0.749 0.014019187621031326 26.12429280540265 nan nan nan 0.3809131841742615 82.46861630491117
0.7495 0.014237472760757763 26.05972093329651 nan nan nan 0.3811916279365348 82.57349426970818
0.75 0.014458044391283687 25.995192137151285 nan nan nan 0.38147012876752817 82.67843722992187
0.7505000000000001 0.0146807833091132 25.930713295446164 nan nan nan 0.3817486877889803 82.78344516892362
0.751 0.014904914677738844 25.866285501786315 nan nan nan 0.3820273068420161 82.88851809620925
0.7515000000000001 0.015130543384669364 25.80191002491627 nan nan nan 0.38230598655119197 82.99365604461765
0.752 0.01535857261713596 25.737594199249354 nan nan nan 0.3825847286235797 83.09885903466842
0.7525000000000001 0.015587995255785785 25.67333464707678 nan nan nan 0.3828635341217292 83.20412710536961
0.753 0.015819012492492995 25.609127429897104 nan nan nan 0.3831424031787988 83.30946029625093
0.7535000000000001 0.01605129674613208 25.544979017792613 nan nan nan 0.38342133615053625 83.41485862571278
0.754 0.016284809219306973 25.480892158684465 nan nan nan 0.3837003354665327 83.5203221222217
0.7545000000000001 0.01651928538295521 25.41686656350006 nan nan nan 0.38397940197656183 83.62585082865193
0.755 0.01675541572385225 25.35290017623877 nan nan nan 0.38425853766767615 83.73144477580392
0.7555000000000001 0.016991235407276907 25.288998978138682 nan nan nan 0.38453774285523273 83.83710400899504
0.756 0.01722653868840612 25.225153527850573 nan nan nan 0.3848170177898471 83.94282857278613
0.7565000000000001 0.017461517660275868 25.161370292321614 nan nan nan 0.3850963643210855 84.04861849873774
0.757 0.01769710340096556 25.09764854228383 nan nan nan 0.38537578332097433 84.15447382613819
0.7575000000000001 0.017932501471322634 25.03398967971687 nan nan nan 0.3856552741833691 84.26039457817951
0.758 0.018166962475373947 24.970392886888618 nan nan nan 0.38593483731235617 84.36638080247069
0.7585000000000001 0.018401735209155716 24.9068543969049 nan nan nan 0.38621447438790557 84.47243251075852
0.759 0.01863611305400409 24.843374069858772 nan nan nan 0.38649418596156226 84.57854972770791
0.7595000000000001 0.01887078579639209 24.77994989319827 nan nan nan 0.3867739722465395 84.6847324757541
0.76 0.019104895832775713 24.716578120462778 nan nan nan 0.3870538362325636 84.79098078041035
0.7605000000000001 0.019337936368094628 24.653265049926762 nan nan nan 0.3873337786602728 84.89729465877303
0.761 0.01956942483117019 24.590005093250678 nan nan nan 0.387613800332036 85.00367413549931
0.7615000000000001 0.01979964436814822 24.526804701962632 nan nan nan 0.38789390184907413 85.1101192293452
0.762 0.020028351664960177 24.46365931962646 nan nan nan 0.3881740837664848 85.21662998582228
0.7625000000000001 0.02025642172027117 24.400564983186097 nan nan nan 0.38845434748856045 85.32320641889365
0.763 0.020482951456400705 24.337518665134755 nan nan nan 0.388734693785963 85.42984854303079
0.7635000000000001 0.020707274850251256 24.274533775259084 nan nan nan 0.3890151237373822 85.53655635947146
0.764 0.020929616549978967 24.21160219561428 nan nan nan 0.38929563763256664 85.64332990754164
0.7645000000000001 0.021150302345576372 24.148727251231698 nan nan nan 0.3895762356225415 85.75016921240586
0.765 0.0213674074186795 24.08590549240179 nan nan nan 0.38985691864573174 85.85707430279587
0.7655000000000001 0.02158197502514114 24.023138528431133 nan nan nan 0.39013768661426945 85.96404520359403
0.766 0.021793558844532268 23.960426174718222 nan nan nan 0.39041853885166344 86.0710819358341
0.7665000000000001 0.022002094391761335 23.897765865022098 nan nan nan 0.39069947540597616 86.17818453361392
0.767 0.022207859565114334 23.83515615228812 nan nan nan 0.39098049689050973 86.28535301947366
0.7675000000000001 0.022410628873666842 23.772601894211377 nan nan nan 0.3912616032808132 86.39258740904533
0.768 0.022609689599927936 23.710105980995653 nan nan nan 0.3915427951487567 86.4998877596629
0.7685 0.02280564188245295 23.647668845525565 nan nan nan 0.3918240723133841 86.60725411511001
0.769 0.022998975462522702 23.58529118519411 nan nan nan 0.39210543551205207 86.71468652894039
0.7695 0.023187742062951853 23.522966428374485 nan nan nan 0.3923868859865122 86.82218504102589
0.77 0.023372813706916906 23.46069717166544 nan nan nan 0.3926684231688491 86.92974969616614
0.7705 0.02355397503778733 23.39848720433997 nan nan nan 0.3929500477910659 87.03738052962215
0.771 0.023730246372457627 23.336332960160238 nan nan nan 0.3932317605873788 87.14507758683499
0.7715 0.023901935319880257 23.274230985514585 nan nan nan 0.3935135616226849 87.25284089986913
0.772 0.024069810601590812 23.212174040583715 nan nan nan 0.3937954508634167 87.36067050665567
0.7725 0.02423362326985416 23.150168055988086 nan nan nan 0.39407742878258506 87.46856642462775
0.773 0.0243934359683328 23.088213817420808 nan nan nan 0.3943594956244671 87.57652867311855
0.7735 0.024548177243530124 23.026309334652478 nan nan nan 0.39464165068478646 87.68455727355362
0.774 0.0246983749597803 22.964442883320537 nan nan nan 0.39492389371941966 87.79265223856069
0.7745 0.024843045622423135 22.902620993761943 nan nan nan 0.39520622508330805 87.90081355919092
0.775 0.024984052623036143 22.84084004744454 nan nan nan 0.39548864466313505 88.00904124872768
0.7755 0.025119886778283872 22.779089564820044 nan nan nan 0.39577115222002496 88.11733527757326
0.776 0.025250869950075736 22.717383240651394 nan nan nan 0.3960537463206533 88.22569560698646
0.7765 0.025377906215214716 22.655716047546612 nan nan nan 0.39633642723254264 88.33412220964681
0.777 0.025499745220228888 22.594082847019724 nan nan nan 0.3966191942072805 88.44261505690756
0.7775 0.025616015767586462 22.53249759973233 nan nan nan 0.39690204572937465 88.55117410560054
0.778 0.02572661876282294 22.47095541498871 nan nan nan 0.3971849803264271 88.65979935130717
0.7785 0.025831549080087803 22.4094542775172 nan nan nan 0.39746799639206576 88.76849077933234
0.779 0.02593173741606222 22.348004929151728 nan nan nan 0.39775109285387183 88.87724836005385
0.7795 0.026027310974683717 22.286608341133636 nan nan nan 0.3980342681376332 88.98607209295116
0.78 0.026118355193714807 22.225256784717658 nan nan nan 0.39831752015416405 89.09496196801305
0.7805 0.026204224790560487 22.163951842678067 nan nan nan 0.398600846664077 89.20391797028459
0.781 0.026284785279746297 22.1026902815856 nan nan nan 0.39888424801648276 89.31294009047042
0.7815 0.026360630724577234 22.04147453532905 nan nan nan 0.39916772525499483 89.42202830947849
0.782 0.0264312941778427 21.980313443667885 nan nan nan 0.3994512766483717 89.53118264039044
0.7825 0.026496308752204822 21.919213148559827 nan nan nan 0.39973490064348893 89.64040310120521
0.783 0.026557000265366906 21.858164731695737 nan nan nan 0.40001859717001564 89.74968972223621
0.7835 0.026613139265868023 21.797167895226288 nan nan nan 0.4003023641880434 89.85904249524464
0.784 0.026663653263504776 21.736226555355543 nan nan nan 0.4005862013180298 89.9684614350412
0.7845 0.026709629539785715 21.675342475661274 nan nan nan 0.40087010725525535 90.07794657125984
0.785 0.026751153229475615 21.61451455706051 nan nan nan 0.4011540803894972 90.18749793426687
0.7855 0.026788151300590913 21.553738568489695 nan nan nan 0.40143811947469316 90.29711555122844
0.786 0.026820384058727137 21.493012492441284 nan nan nan 0.401722223736588 90.40679944078173
0.7865 0.026847955740999425 21.43233461643207 nan nan nan 0.4020063934113771 90.5165496254306
0.787 0.026871729133934572 21.371700263715876 nan nan nan 0.40229062768608786 90.62636611441488
0.7875 0.02689202438729039 21.311117929094973 nan nan nan 0.4025749261312318 90.73624890924533
0.788 0.026907647688096312 21.250579054567275 nan nan nan 0.4028592870932 90.8461980345764
0.7885 0.02691950526218424 21.19008745945054 nan nan nan 0.40314370870788996 90.95621347273445
0.789 0.026927868903964116 21.129645292206565 nan nan nan 0.4034281898634447 91.06629524026451
0.7895 0.026931995486644197 21.06924471183326 nan nan nan 0.40371272843443 91.17644333548921
0.79 0.02693216034746182 21.00888768886662 nan nan nan 0.4039973227894327 91.2866577503367
0.7905 0.026929255009740072 20.94857221287054 nan nan nan 0.40428197136618127 91.39693848556266
0.791 0.026922584304119694 20.88829508398307 nan nan nan 0.404566672034447 91.50728552841652
0.7915 0.02691307383385496 20.82805303032168 nan nan nan 0.40485142284917663 91.61769884738028
0.792 0.02690047006667226 20.76786084085039 nan nan nan 0.40513622367853985 91.72817841967051
0.7925 0.026885701991747998 20.70771866323375 nan nan nan 0.4054210746854947 91.83872425210025
0.793 0.026867444901064835 20.647623788522758 nan nan nan 0.4057059775439475 91.94933633928606
0.7935 0.026846239387512447 20.587573410805796 nan nan nan 0.405990931585926 92.06001470115885
0.794 0.026821976480842648 20.527569375274542 nan nan nan 0.4062759364822972 92.17075933643255
0.7945 0.02679454459243271 20.467608474567374 nan nan nan 0.4065609903597048 92.28157023813904
0.795 0.026764554380625857 20.40769554230596 nan nan nan 0.4068460926589926 92.39244741448154
0.7955 0.02673202381579057 20.347833514343197 nan nan nan 0.4071312429677362 92.50339089601889
0.796 0.026696181979434363 20.288014057037294 nan nan nan 0.4074164404842124 92.61440069039858
0.7965 0.026657730790241425 20.228241717867824 nan nan nan 0.4077016843204115 92.72547682257904
0.797 0.02661748591194982 20.168518698337497 nan nan nan 0.4079869733026551 92.8366193075194
0.7975 0.026576025473839162 20.108847174059207 nan nan nan 0.40827230810730414 92.94782817700813
0.798 0.026533152980485124 20.049227747021973 nan nan nan 0.4085576890951461 93.05910344896282
0.7985 0.02648879996351693 19.989659806782353 nan nan nan 0.408843116390305 93.17044515102927
0.799 0.026442643910229414 19.930144636522854 nan nan nan 0.40912858965214083 93.2818533229205
0.7995 0.026394206010479142 19.870681375355854 nan nan nan 0.40941410868236405 93.39332799460355
0.8 0.026344559818878583 19.811268785378388 nan nan nan 0.4096996738925167 93.50486920061353
0.8005 0.02629337345649754 19.751917543561742 nan nan nan 0.4099852839514432 93.61647697302404
0.801 0.026240233208524293 19.692620146535862 nan nan nan 0.4102709399780786 93.72815136448884
0.8015 0.026185567670795454 19.633367149714648 nan nan nan 0.4105566426640722 93.83989240648299
0.802 0.02612949581327348 19.574161159786325 nan nan nan 0.4108423920335851 93.95170011270545
0.8025 0.02607240921669993 19.51500278510683 nan nan nan 0.4111281873546021 94.06357449003853
0.803 0.026014997287028316 19.455892970315343 nan nan nan 0.41141402857996573 94.17551556688416
0.8035 0.025956146462061357 19.39682384771898 nan nan nan 0.4116999159574312 94.28752335232818
0.804 0.025896717070133194 19.3378037488734 nan nan nan 0.4119858480585032 94.39959781941126
0.8045 0.025836629897720932 19.278827193366713 nan nan nan 0.41227182460853445 94.51173898661506
0.805 0.025776381134834218 19.219898079957144 nan nan nan 0.41255784583593896 94.62394686820303
0.8055 0.025716375151778506 19.16101669038051 nan nan nan 0.4128439124247973 94.73622146698956
0.806 0.025657090582575336 19.102176547621916 nan nan nan 0.4131300256136681 94.848562787476
0.8065 0.02559863674774699 19.043375099039388 nan nan nan 0.41341618668147045 94.96097079802387
0.807 0.02554017320056369 18.98460896241123 nan nan nan 0.41370239642422635 95.07344547909274
0.8075 0.02548175945405898 18.92588238921492 nan nan nan 0.41398865623936526 95.18598680783904
0.808 0.025422922660490087 18.86720007202114 nan nan nan 0.4142749652272164 95.29859476874064
0.8085 0.02536465444596394 18.808559120956748 nan nan nan 0.41456132493797476 95.41126933986821
0.809 0.025306617778593277 18.749952748256824 nan nan nan 0.41484773690898574 95.52401050226763
0.8095 0.02524860472484924 18.69138134028934 nan nan nan 0.41513420339030016 95.63681820671724
0.81 0.02519192942609077 18.63284982719855 nan nan nan 0.415420725053217 95.74969242047949
0.8105 0.0251359809311791 18.574355823175956 nan nan nan 0.4157073039328357 95.86263312561562
0.811 0.025080983718601183 18.515899287704585 nan nan nan 0.4159939419655806 95.97564028654284
0.8115 0.025025866627901686 18.457484083295284 nan nan nan 0.4162806394799501 96.08871388851257
0.812 0.024970413075751628 18.39911084581303 nan nan nan 0.41656739848152063 96.20185393273829
0.8125 0.02491519893252331 18.340780115954818 nan nan nan 0.41685421788604693 96.31506040566097
0.8130000000000001 0.024860636526944934 18.28249298221668 nan nan nan 0.4171410991043621 96.42833328568874
0.8135 0.02480601299914165 18.224245521441752 nan nan nan 0.41742804204192385 96.54167256099046
0.8140000000000001 0.02475178217649579 18.166039105101266 nan nan nan 0.41771504628654854 96.6550782046339
0.8145 0.024698702172748093 18.107880692972056 nan nan nan 0.4180021119727917 96.76855018210422
0.8150000000000001 0.02464535714539214 18.049768175948806 nan nan nan 0.4182892391177203 96.88208848884734
0.8155 0.02459131968054159 17.991701424005804 nan nan nan 0.4185764283004415 96.99569309258511
0.8160000000000001 0.024538540682454278 17.933683940091115 nan nan nan 0.4188636806549628 97.10936398395287
0.8165 0.024485944048933003 17.87571235769871 nan nan nan 0.419150997393724 97.22310115617715
0.8170000000000001 0.024434996328328264 17.817783860983937 nan nan nan 0.4194383797041336 97.33690459332938
0.8175 0.024383608481813705 17.759908140745953 nan nan nan 0.4197258273578961 97.45077427472285
0.8180000000000001 0.02433301179862392 17.702081583033916 nan nan nan 0.420013339956055 97.56471019622153
0.8185 0.024282635610619524 17.644300798493823 nan nan nan 0.42030091724511615 97.67871233845479
0.8190000000000001 0.024232038660608846 17.586575246699983 nan nan nan 0.4205885599016379 97.79278068935906
0.8195 0.024181472460265044 17.528904986667968 nan nan nan 0.4208762666275983 97.90691528917495
0.8200000000000001 0.0241315210775576 17.471288592182177 nan nan nan 0.4211640364886307 98.02111614512548
0.8205 0.02408018398412253 17.41372731270777 nan nan nan 0.421451869853962 98.13538329289358
0.8210000000000001 0.02402880839727212 17.356220452979706 nan nan nan 0.42173976659757273 98.24971677379814
0.8215 0.02397783201075029 17.298767158395645 nan nan nan 0.42202772723344867 98.36411660524844
0.8220000000000001 0.023927277420622773 17.241373264491887 nan nan nan 0.4223157502721152 98.47858283697421
0.8225 0.0238770091516831 17.18403969911788 nan nan nan 0.4226038344228227 98.5931155073177
0.8230000000000001 0.02382663187880566 17.12676379807564 nan nan nan 0.42289197846006277 98.70771467720391
0.8235 0.02377560673671207 17.06954612734388 nan nan nan 0.42318018395515855 98.82238041476964
0.8240000000000001 0.0237225087308276 17.012388333011543 nan nan nan 0.4234684492965889 98.93711278683716
0.8245 0.02366886357111909 16.955293184767537 nan nan nan 0.4237567732667428 99.05191189241916
0.8250000000000001 0.02361532533061558 16.89825828257529 nan nan nan 0.424045156372164 99.16677782856542
0.8255 0.023561083385284277 16.841282425919395 nan nan nan 0.42433359855646646 99.28171068614024
0.8260000000000001 0.023506337037269977 16.78436761654013 nan nan nan 0.4246220973961317 99.39671055327479
0.8265 0.02345159569119421 16.727506176741702 nan nan nan 0.42491065217355284 99.51177751894048
0.8270000000000001 0.023396653697795717 16.670696974643526 nan nan nan 0.42519926256850915 99.62691163050857
0.8275 0.02334066791855532 16.613939947086948 nan nan nan 0.42548792873149893 99.74211294144781
0.8280000000000001 0.02328453595262358 16.557227670979703 nan nan nan 0.42577664929971093 99.85738148952746
0.8285 0.02322858289779275 16.500571143434023 nan nan nan 0.4260654243385364 99.97271727732972
0.8290000000000001 0.023172164161359587 16.443963934034066 nan nan nan 0.4263542525081676 100.08812032327222
0.8295 0.023115899523560968 16.387410665358622 nan nan nan 0.42664313342966237 100.20359061872738
0.8300000000000001 0.023059536479551276 16.330901515729334 nan nan nan 0.4269320671865466 100.31912818784838
0.8305 0.023001621235569734 16.274437751550455 nan nan nan 0.42722105457017473 100.43473301459782
0.8310000000000001 0.022942681153406804 16.21802224417021 nan nan nan 0.4275100967888079 100.5504050656891
0.8315 0.02288200711150994 16.161652520870163 nan nan nan 0.42779919218873724 100.66614433231359
0.8320000000000001 0.022820773347177126 16.1053271859027 nan nan nan 0.4280883392243471 100.78195080862871
0.8325 0.022759441505903484 16.04904618133419 nan nan nan 0.4283775375659843 100.89782449322851
0.833 0.02269630784539507 15.992816006445754 nan nan nan 0.42866678759707816 101.01376538624771
0.8335 0.02263151768892482 15.936635668798663 nan nan nan 0.42895608677115 101.12977350616941
0.834 0.022565052105569052 15.880509043451072 nan nan nan 0.4292454340653437 101.245848889944
0.8345 0.022497099589208314 15.824431686822443 nan nan nan 0.4295348300151144 101.36199155311176
0.835 0.022428160177267297 15.768405086375903 nan nan nan 0.42982427503816245 101.47820151734895
0.8355 0.022358242186195015 15.712434001310536 nan nan nan 0.4301137692410254 101.59447881296371
0.836 0.02228624932984749 15.656522214345252 nan nan nan 0.43040331143759636 101.71082348768381
0.8365 0.022213308447930052 15.60066007732082 nan nan nan 0.43069290067027227 101.82723560996487
0.837 0.022139015387484934 15.544851861050699 nan nan nan 0.43098253680876053 101.9437152152053
0.8375 0.02206259647734102 15.489093330489702 nan nan nan 0.4312722215031664 102.06026233561748
0.838 0.02198440696673653 15.433388046329346 nan nan nan 0.4315619521762233 102.17687698281583
0.8385 0.02190464030623972 15.37773186498925 nan nan nan 0.431851729065879 102.29355918492764
0.839 0.02182283283647211 15.322129755751243 nan nan nan 0.4321415516183687 102.41030897718466
0.8395 0.02173897940817027 15.266581919930447 nan nan nan 0.43243142045107846 102.52712637212586
0.84 0.02165326099503582 15.211090354532317 nan nan nan 0.43272133607238494 102.64401141398892
0.8405 0.021564716249049036 15.155646447105207 nan nan nan 0.43301129756602047 102.76096412976628
0.841 0.02147487724484175 15.100248230540174 nan nan nan 0.43330130493442404 102.8779845053676
0.8415 0.02138272593277267 15.044898010077326 nan nan nan 0.4335913590944268 102.99507252503649
0.842 0.02128814539439913 14.989594026028662 nan nan nan 0.4338814570675227 103.11222819698756
0.8425 0.021191593524316203 14.934341363206736 nan nan nan 0.4341715994470448 103.22945150720993
0.843 0.02109249736935362 14.87913765666653 nan nan nan 0.4344617871307941 103.34674248219211
0.8435 0.020990801491971495 14.823984627673173 nan nan nan 0.4347520219095155 103.46410114766708
0.844 0.020886211055657196 14.76888012533686 nan nan nan 0.4350423038955542 103.58152752547713
0.8445 0.020780591878099837 14.713819307022247 nan nan nan 0.43533263218919394 103.69902163553294
0.845 0.02067338855230975 14.658811636131801 nan nan nan 0.4356230075333125 103.81658349550509
0.8455 0.020564411762057394 14.603858210316663 nan nan nan 0.43591342933214783 103.93421311964417
0.846 0.02045340974245412 14.548955296354135 nan nan nan 0.43620389757037636 104.05191053861999
0.8465 0.020341029849456346 14.49410611685963 nan nan nan 0.43649441187716126 104.16967578050497
0.847 0.02022775203020855 14.439310091663515 nan nan nan 0.43678496962069835 104.28750886005955
0.8475 0.020111490405124166 14.38456050255202 nan nan nan 0.4370755722819082 104.40540975687571
0.848 0.019993029303591824 14.329861968785151 nan nan nan 0.43736622015605275 104.523378443438
0.8485 0.01987223249283628 14.275216943472877 nan nan nan 0.4376569129709176 104.64141491170263
0.849 0.019750242619246974 14.220620998167622 nan nan nan 0.43794765059640545 104.75951915829125
0.8495 0.019626915902003595 14.166075187102608 nan nan nan 0.43823843185688727 104.87769115984169
0.85 0.019501924060780305 14.111583458362015 nan nan nan 0.43852925671720305 104.99593090827675
0.8505 0.019376747303727508 14.057145187055035 nan nan nan 0.43882012616061217 105.11423841866743
0.851 0.019249852586692123 14.002766140485514 nan nan nan 0.4391110398593245 105.232613709957
0.8515 0.01912053911632922 13.948443411758934 nan nan nan 0.4394019990902475 105.35105683881098
0.852 0.01898891660602375 13.894175664373424 nan nan nan 0.43969300341378326 105.46956783676555
0.8525 0.018855829652162388 13.839969614305417 nan nan nan 0.4399840535557772 105.58814673334811
0.853 0.018721664039150945 13.785821998067286 nan nan nan 0.44027514919318617 105.70679359404204
0.8535 0.018585526552336147 13.731743675134231 nan nan nan 0.4405662903203977 105.82550848150363
0.854 0.0184482209563017 13.677726651276904 nan nan nan 0.44085747901039574 105.94429148128722
0.8545 0.018309670083228497 13.62376547013063 nan nan nan 0.441148716845822 106.06314265338027
0.855 0.018169938004564963 13.56986914190586 nan nan nan 0.44144000397632804 106.18206202064859
0.8555 0.018029514938965253 13.516027124055798 nan nan nan 0.4417313406362328 106.30104966287848
0.856 0.01788729423677725 13.4622435119388 nan nan nan 0.44202272965142797 106.42010561382287
0.8565 0.01774333321939463 13.408521639962961 nan nan nan 0.44231417178723037 106.53922995513919
0.857 0.017599578448380903 13.354857344841731 nan nan nan 0.44260566711701305 106.65842278996082
0.8575 0.017456560869356322 13.301242376141074 nan nan nan 0.44289721521009523 106.77768415760414
0.858 0.017313090141775133 13.247688008264921 nan nan nan 0.44318881673537386 106.89701411110154
0.8585 0.017168980824476716 13.194188404859512 nan nan nan 0.44348047238037214 107.01641270408429
0.859 0.017024279392075386 13.140742111757003 nan nan nan 0.4437721835803504 107.13587996661252
0.8595 0.016879564742619604 13.08734873079765 nan nan nan 0.4440639528975465 107.25541593904326
0.86 0.016733777745493287 13.034010439532391 nan nan nan 0.44435578302044987 107.37502066064901
0.8605 0.016588443162648573 12.98072230579971 nan nan nan 0.4446476735160968 107.49469417529998
0.861 0.01644266060126507 12.927483678660234 nan nan nan 0.4449396252585303 107.61443653737905
0.8615 0.016296868125672104 12.87429965798775 nan nan nan 0.445231638572856 107.7342478068912
0.862 0.016150712319876418 12.821172763278996 nan nan nan 0.44552371395854207 107.85412803516355
0.8625 0.016005011298250164 12.768102039411746 nan nan nan 0.4458158528802877 107.97407730941678
0.863 0.015860377251089124 12.715085112313519 nan nan nan 0.4461080563331536 108.0940956864177
0.8635 0.015715562926835264 12.662119828882751 nan nan nan 0.4464003265064937 108.21418323924968
0.864 0.01557231459922638 12.609209639843348 nan nan nan 0.44669266607974223 108.3343400187532
0.8645 0.01542943625775413 12.556339179021442 nan nan nan 0.44698507811631394 108.45456608647477
0.865 0.015288965692197246 12.503510867941921 nan nan nan 0.44727756323614376 108.5748614505707
0.8655 0.015149423517357522 12.450723929589776 nan nan nan 0.44757012500855853 108.69522612007178
0.866 0.015010253592394758 12.397973901310902 nan nan nan 0.447862764189282 108.8156600958565
0.8665 0.01487275201913299 12.345262688874364 nan nan nan 0.4481554820228623 108.93616335318998
0.867 0.014736129980767029 12.292591451409459 nan nan nan 0.4484482803479147 109.05673587751266
0.8675 0.014600902358035574 12.239957006076047 nan nan nan 0.44874115992099345 109.17737765932033
0.868 0.01446694902829204 12.187356754281055 nan nan nan 0.4490341205236268 109.29808867466036
0.8685 0.014333789279435885 12.134789479059318 nan nan nan 0.449327163795047 109.41886889655667
0.869 0.014201910047189169 12.082258526375746 nan nan nan 0.4496202913295715 109.5397182679738
0.8695 0.014070562603115023 12.029762049887788 nan nan nan 0.4499135034133495 109.66063676874826
0.87 0.013940525108072414 11.97730392491204 nan nan nan 0.4502068007409795 109.78162439773642
0.8705 0.01381123490732113 11.92488154338027 nan nan nan 0.4505001848352641 109.90268113284803
0.871 0.013682980233418946 11.872488731286694 nan nan nan 0.45079365502825475 110.0238069264893
0.8715 0.01355675840362914 11.820135106586205 nan nan nan 0.4510872119796122 110.1450017161444
0.872 0.013431973769910809 11.767819390754381 nan nan nan 0.45138085605834416 110.26626549848535
0.8725 0.01330875006508732 11.715547102513653 nan nan nan 0.4516745867455156 110.3875982294288
0.873 0.013188038995300513 11.663315210424798 nan nan nan 0.45196840573682706 110.50899988758145
0.8735 0.013069851193113484 11.611116538588254 nan nan nan 0.4522623106252064 110.63047043302021
0.874 0.012952441118020882 11.558955388697191 nan nan nan 0.4525563017135974 110.75200975034106
0.8745 0.012836174381935019 11.506837307099161 nan nan nan 0.45285037779569054 110.87361776182698
0.875 0.01272079104588724 11.454760858381915 nan nan nan 0.45314453937413907 110.99529437526388
0.8755000000000001 0.012606516552829313 11.402729598640502 nan nan nan 0.45343878607089955 111.11703953547124
0.876 0.012493688335095805 11.350737160963158 nan nan nan 0.4537331170901016 111.23885320713373
0.8765000000000001 0.012382441083739126 11.298785759118841 nan nan nan 0.4540275329615857 111.36073532135028
0.877 0.012271298849719694 11.246876323268273 nan nan nan 0.45432203415105926 111.48268584088049
0.8775000000000001 0.012161510907266212 11.195014427384278 nan nan nan 0.4546166187217072 111.60470469271856
0.878 0.012053276286474887 11.143202841709162 nan nan nan 0.4549112867760174 111.72679184917432
0.8785000000000001 0.011945634322485766 11.091435332572978 nan nan nan 0.45520604246074414 111.84894730542193
0.879 0.011837747450294285 11.039716489984416 nan nan nan 0.4555008862631265 111.97117105086826
0.8795000000000001 0.011730481113808445 10.988050478706876 nan nan nan 0.4557958200626578 112.09346310041178
0.88 0.011623539383443578 10.936434917843577 nan nan nan 0.4560908434395388 112.2158234980818
0.8805000000000001 0.011516920604120785 10.884870059211273 nan nan nan 0.4563859555931942 112.33825228614963
0.881 0.011411090141591402 10.833352785749831 nan nan nan 0.456681153702439 112.4607495234667
0.8815000000000001 0.011304737199207713 10.781890100963947 nan nan nan 0.4569764384882111 112.58331525285679
0.882 0.0111995816676096 10.730480747748112 nan nan nan 0.4572718104731525 112.70594952274315
0.8825000000000001 0.011093438164881621 10.679128845447543 nan nan nan 0.4575672708582607 112.82865239053761
0.883 0.010987102575298549 10.62783288183098 nan nan nan 0.45786281978578425 112.95142389994811
0.8835000000000001 0.010880366378459615 10.576588629154548 nan nan nan 0.45815845601929805 113.07426413166762
0.884 0.010773285752234013 10.525405253435123 nan nan nan 0.458454181169325 113.19717309977591
0.8845000000000001 0.01066486213976952 10.47427623810493 nan nan nan 0.4587499969301382 113.32015089705051
0.885 0.010555785901379072 10.42320271693689 nan nan nan 0.4590459012552292 113.44319757659892
0.8855000000000001 0.01044496987928366 10.372181004393882 nan nan nan 0.45934189455620905 113.56631315394715
0.886 0.010333812067027333 10.3212034812362 nan nan nan 0.45963797462273626 113.68949763993707
0.8865000000000001 0.010220620676703837 10.27027537523157 nan nan nan 0.45993414120636034 113.81275099629251
0.887 0.010105490150301532 10.21939523648477 nan nan nan 0.4602303944407913 113.93607322810523
0.8875000000000001 0.009988749959360414 10.168567769834366 nan nan nan 0.46052673446402076 114.05946432559725
0.888 0.009870686500758187 10.11778843975782 nan nan nan 0.46082316418233993 114.18292433565237
0.8885000000000001 0.00975150071442693 10.067062341293058 nan nan nan 0.4611196856145773 114.30645326357693
0.889 0.009631283864028926 10.016386878131806 nan nan nan 0.46141629725710914 114.43005114146753
0.8895000000000001 0.009510053897934637 9.965774378462948 nan nan nan 0.46171299839998925 114.55371801241833
0.89 0.009387731775023351 9.91522079842127 nan nan nan 0.46200979207459536 114.67745398109389
0.8905000000000001 0.009263145200494883 9.864728108899763 nan nan nan 0.46230667909500606 114.80125911306087
0.891 0.009136810015315477 9.814295917900012 nan nan nan 0.46260365975323386 114.92513350053201
0.8915000000000001 0.009008195840913258 9.763918316222142 nan nan nan 0.4629007338050393 115.04907720331475
0.892 0.008877354093726308 9.713599330618077 nan nan nan 0.46319790310446685 115.17309024167275
0.8925000000000001 0.0087433280568609 9.663334515578981 nan nan nan 0.463495168881013 115.29717266175575
0.893 0.00860763862116941 9.613124113705561 nan nan nan 0.4637925328623671 115.4213244564144
0.8935000000000001 0.008470075474984047 9.562966302278339 nan nan nan 0.46408999670716955 115.54554562797406
0.894 0.008329873969083069 9.512861613423272 nan nan nan 0.4643875610882076 115.66983615969413
0.8945000000000001 0.008188102501904828 9.462813333016404 nan nan nan 0.4646852269150809 115.79419599937756
0.895 0.008044290681992812 9.412826199794399 nan nan nan 0.46498299276916744 115.91862515516246
0.8955000000000001 0.00789858453006282 9.362899846635063 nan nan nan 0.4652808594358792 116.04312364363447
0.896 0.007750779233236185 9.313041096504184 nan nan nan 0.46557882637585946 116.16769150060902
0.8965 0.007600188818098842 9.263245103199681 nan nan nan 0.4658768907678232 116.2923287248835
0.897 0.007446859185023047 9.21351577200099 nan nan nan 0.46617505122088365 116.41703532315616
0.8975 0.0072919802960159175 9.163859779713155 nan nan nan 0.46647330967738776 116.5418113078992
0.898 0.007134277850493737 9.114269050282934 nan nan nan 0.46677166640018675 116.66665673012002
0.8985 0.006974694019657323 9.064744558860873 nan nan nan 0.46707012208534854 116.79157158904104
0.899 0.006811851316544487 9.015284070988825 nan nan nan 0.4673686742374804 116.91655588588097
0.8995 0.00664699059906511 8.965893040804195 nan nan nan 0.4676673221959794 117.04160963576855
0.9 0.006480370576086192 8.916571091179607 nan nan nan 0.4679660644874475 117.1667329025394
0.9005 0.0063116304466034525 8.86732317418137 nan nan nan 0.46826490083711947 117.29192573326014
0.901 0.0061413121666686644 8.818145021610055 nan nan nan 0.46856383179616234 117.4171882358579
0.9015 0.005969219649600601 8.769031962097973 nan nan nan 0.46886285892439594 117.54252047850919
0.902 0.0057955147681207665 8.719986273569026 nan nan nan 0.46916198076331433 117.66792249998215
0.9025 0.005620509987619744 8.671003469934945 nan nan nan 0.46946119268779163 117.79339436712205
0.903 0.005444431465560349 8.62208087272718 nan nan nan 0.469760493396823 117.91893613261803
0.9035 0.005266538703995666 8.573217436611444 nan nan nan 0.47005987831971685 118.04454782226411
0.904 0.005087328781781048 8.524410804701725 nan nan nan 0.47035934760112447 118.17022947030965
0.9045 0.004907047570481531 8.475661102274904 nan nan nan 0.47065889794073085 118.29598108552871
0.905 0.004725206723311047 8.426969921147268 nan nan nan 0.4709585274686601 118.42180272457405
0.9055 0.004542679635384332 8.378333875465012 nan nan nan 0.4712582326271416 118.54769443941456
0.906 0.004359184055760882 8.32975642903765 nan nan nan 0.47155801578721385 118.6736563094689
0.9065 0.004174335769716946 8.281239510524994 nan nan nan 0.4718578741048649 118.79968840152598
0.907 0.003988542541243445 8.232776314348415 nan nan nan 0.472157807815886 118.92579079439722
0.9075 0.0038016850715693923 8.184365171734896 nan nan nan 0.47245781619149874 119.05196355828689
0.908 0.003613968863509882 8.13600138674826 nan nan nan 0.47275789346942404 119.17820673559748
0.9085 0.003426250373078012 8.087688157549147 nan nan nan 0.4730580385173826 119.30452034242876
0.909 0.0032386668179852553 8.039428212775642 nan nan nan 0.47335824975456203 119.43090443974707
0.9095 0.0030502806747632885 7.991230189712509 nan nan nan 0.4736585201018725 119.55735915769218
0.91 0.0028614576800592775 7.943087757554309 nan nan nan 0.4739588481206112 119.68388462584223
0.9105 0.002671732429055677 7.894992557761074 nan nan nan 0.47425922977249946 119.8104809389523
0.911 0.0024821439966566856 7.84694834342377 nan nan nan 0.4745596626666381 119.93714810490017
0.9115 0.0022924603080672064 7.798953250181073 nan nan nan 0.4748601449714632 120.06388618545964
0.912 0.0021026593935841147 7.751008341179438 nan nan nan 0.4751606743957975 120.19069520126718
0.9125 0.0019127806609125064 7.703106233169532 nan nan nan 0.47546124699233877 120.31757517259786
0.913 0.0017223288621353186 7.655253697596926 nan nan nan 0.47576185470297094 120.44452608329875
0.9135 0.0015320184859914936 7.607441597328014 nan nan nan 0.47606249006161183 120.57154789023791
0.914 0.0013409050184449575 7.559675889886659 nan nan nan 0.4763631476927249 120.69864052614244
0.9145 0.0011496939937333235 7.511948528889595 nan nan nan 0.4766638203215832 120.82580389908169
0.915 0.000958051784940507 7.464260999119324 nan nan nan 0.47696450209641034 120.95303794477464
0.9155 0.0007664934191657328 7.416617005317941 nan nan nan 0.4772651889888691 121.08034262226947
0.916 0.0005744274361752558 7.369018867173712 nan nan nan 0.47756587436412595 121.20771794602798
0.9165 0.0003820059220234434 7.321468898308927 nan nan nan 0.4778665536210648 121.33516398475595
0.917 0.00018890693672057212 7.273963547764459 nan nan nan 0.47816721962326375 121.46268084628952
0.9175 -3.7179065608549333e-06 7.226497281032166 nan nan nan 0.47846786684465126 121.5902686043078
0.918 -0.0001952027530744039 7.179073893832421 nan nan nan 0.47876849162610946 121.71792729080111
0.9185 -0.00038582622465760873 7.131695504539434 nan nan nan 0.4790690911249257 121.84565703525146
0.919 -0.0005762556925721314 7.084360705017984 nan nan nan 0.47936965728424447 121.97345797829821
0.9195 -0.000765910202655001 7.0370730963948365 nan nan nan 0.4796701852316725 122.10133027225335
0.92 -0.0009549985073287149 6.98982828401018 nan nan nan 0.47997067193144544 122.22927406773532
0.9205 -0.001143026954260306 6.942625545940239 nan nan nan 0.4802711105086654 122.3572895330907
0.921 -0.0013301160143411857 6.895466372253774 nan nan nan 0.4805714932457235 122.48537674268859
0.9215 -0.0015155591443441678 6.848349267569856 nan nan nan 0.4808718130713462 122.61353580031405
0.922 -0.0016999892706664904 6.801266604540379 nan nan nan 0.4811720687285324 122.74176675238327
0.9225 -0.0018824270396516182 6.75422050436445 nan nan nan 0.48147225339382604 122.87006953337591
0.923 -0.0020637399274995483 6.707212171130989 nan nan nan 0.481772357393163 122.99844411521693
0.9235 -0.0022432534861928045 6.660250978833375 nan nan nan 0.4820723728832178 123.12689046023888
0.924 -0.0024211040464774897 6.613340009276805 nan nan nan 0.48237229286687733 123.25540855732082
0.9245 -0.002596721827462576 6.566467099463027 nan nan nan 0.48267211243951724 123.3839984425871
0.925 -0.0027706385452946325 6.519628396275876 nan nan nan 0.4829718262939383 123.5126600140994
0.9255 -0.0029443125931554468 6.472826717455943 nan nan nan 0.4832714264500391 123.64139322538325
0.926 -0.0031165484973098684 6.426066884335252 nan nan nan 0.4835709100298258 123.77019801194756
0.9265 -0.0032870856173064698 6.3793513693946835 nan nan nan 0.48387027293133905 123.89907433013946
0.927 -0.003455341715549958 6.332675849827571 nan nan nan 0.4841695086934464 124.02802213830934
0.9275 -0.003621520172262835 6.286041634440124 nan nan nan 0.48446860966079 124.1570414082939
0.928 -0.0037857417551905794 6.239449742592078 nan nan nan 0.4847675660802227 124.2861321252502
0.9285 -0.0039478583786038985 6.192899911766884 nan nan nan 0.48506637298957117 124.41529430822185
0.929 -0.0041081652356007295 6.146402585556006 nan nan nan 0.48536502295696893 124.54452799799525
0.9295 -0.004265424629715251 6.099955331823696 nan nan nan 0.4856635112154969 124.67383327180028
0.93 -0.004420607408907996 6.053563153439704 nan nan nan 0.4859618316021282 124.80321021141674
0.9305 -0.004573342633062694 6.007221582588466 nan nan nan 0.486259976271272 124.93265897049574
0.931 -0.004723894900534821 5.960929122627168 nan nan nan 0.48655794112398904 125.06217969872563
0.9315 -0.004871439123030069 5.914690454727051 nan nan nan 0.48685572264381916 125.19177244574433
0.932 -0.005015660342530928 5.8685006363722225 nan nan nan 0.4871533166640512 125.32143729962863
0.9325 -0.0051572121897677905 5.822368325629007 nan nan nan 0.48745072394393546 125.45117428481282
0.933 -0.005296823861597777 5.776295074484248 nan nan nan 0.4877479416457835 125.58098344442053
0.9335 -0.005434960014727162 5.730276861134408 nan nan nan 0.48804496097611305 125.71086485808611
0.934 -0.005569767935820546 5.6843069800749415 nan nan nan 0.4883417785723947 125.84081854170816
0.9345 -0.005701823190502498 5.638389447516736 nan nan nan 0.48863839197191133 125.97084444854241
0.935 -0.005829827082106496 5.592533465932125 nan nan nan 0.48893479308139626 126.10094268118768
0.9355 -0.005955130638166525 5.546737258691242 nan nan nan 0.4892309763368884 126.23111336806305
0.936 -0.006077233505183491 5.500995515856935 nan nan nan 0.4895269400483224 126.36135657818164
0.9365 -0.006195812486577547 5.455305569923859 nan nan nan 0.4898226783990819 126.49167233741672
0.937 -0.006311927215121259 5.409682887391293 nan nan nan 0.4901181881146124 126.62206072112485
0.9375 -0.006424749748728265 5.364120589028934 nan nan nan 0.4904134595486903 126.75252181108183
0.9380000000000001 -0.006534406305878595 5.318615621058588 nan nan nan 0.49070848906821046 126.88305568613862
0.9385 -0.00664152553840645 5.273165466317132 nan nan nan 0.49100326908961334 127.01366236153629
0.9390000000000001 -0.006746014675681201 5.22777103006648 nan nan nan 0.4912977978032194 127.14434193192706
0.9395 -0.00684708890585468 5.182424498055464 nan nan nan 0.4915920663583258 127.27509440058822
0.9400000000000001 -0.006944259191202795 5.137127542863736 nan nan nan 0.49188607592741973 127.40591978813595
0.9405 -0.0070386444707622176 5.0918803610940655 nan nan nan 0.4921798202800403 127.53681820953828
0.9410000000000001 -0.007130062034000819 5.046691884189323 nan nan nan 0.49247329302472986 127.66778984769293
0.9415 -0.0072171170491388235 5.001554275252516 nan nan nan 0.4927664872237283 127.79883489080946
0.9420000000000001 -0.007301045104585725 4.956467530601713 nan nan nan 0.49305939798069415 127.92995343894552
0.9425 -0.007381589022280276 4.911437265623456 nan nan nan 0.4933520227305951 128.06114568085886
0.9430000000000001 -0.007458589274784376 4.86646472054145 nan nan nan 0.49364435493123987 128.19241173234934
0.9435 -0.007532590834156743 4.82154524710414 nan nan nan 0.4939363881988963 128.32375174499887
0.9440000000000001 -0.0076033489548939575 4.776677330944968 nan nan nan 0.4942281140494914 128.4551657751852
0.9445 -0.007670078105148466 4.731860680699855 nan nan nan 0.49451952809784566 128.58665387245833
0.9450000000000001 -0.0077325867620864136 4.687104060327839 nan nan nan 0.4948106234955618 128.71821616905507
0.9455 -0.007792156466390418 4.642404335054173 nan nan nan 0.4951013898615978 128.84985274117375
0.9460000000000001 -0.007847977844187464 4.597764765673253 nan nan nan 0.49539182437717383 128.9815637621538
0.9465 -0.007900925793166997 4.553186752637763 nan nan nan 0.49568191945311446 129.11334944062847
0.9470000000000001 -0.00795068403743375 4.5086645997714125 nan nan nan 0.4959716685861571 129.24520996743573
0.9475 -0.007996679741596948 4.464198138258834 nan nan nan 0.49626106710922036 129.37714548334793
0.9480000000000001 -0.008038450247880401 4.419786048493971 nan nan nan 0.49655010670656996 129.50915608413476
0.9485 -0.008077436165168308 4.375425909375799 nan nan nan 0.4968387866240431 129.64124186051723
0.9490000000000001 -0.008113385477121446 4.331128608899727 nan nan nan 0.4971270981188 129.77340284467664
0.9495 -0.00814550850895987 4.286883018138973 nan nan nan 0.4974150372338727 129.90563917748543
0.9500000000000001 -0.008173186692415268 4.242693995174975 nan nan nan 0.4977025968499616 130.0379509001588
0.9505 -0.008197497637256392 4.19857189850787 nan nan nan 0.49798977215607637 130.17033804870383
0.9510000000000001 -0.008217974087399342 4.154496720799918 nan nan nan 0.49827656156507905 130.30280086756594
0.9515 -0.008233978110248747 4.110469709258387 nan nan nan 0.49856295380350574 130.43533945446075
0.9520000000000001 -0.008246675275752078 4.066491797639631 nan nan nan 0.49884894449081757 130.56795390414766
0.9525 -0.008255925903360228 4.022563286893074 nan nan nan 0.4991345257206941 130.70064431457985
0.9530000000000001 -0.008262621219972262 3.978691710769713 nan nan nan 0.49941969414902143 130.8334108759438
0.9535 -0.008266508522092073 3.934871076754693 nan nan nan 0.49970444227480276 130.96625389454053
0.9540000000000001 -0.00826577518143873 3.891101839089203 nan nan nan 0.4999887585757227 131.09917372716717
0.9545 -0.00826202927074809 3.8473846455741856 nan nan nan 0.500272640571637 131.23217064588454
0.9550000000000001 -0.008254972900191825 3.803730336907624 nan nan nan 0.5005560820776567 131.36524502423225
0.9555 -0.008244552563170323 3.7601281450761075 nan nan nan 0.5008390782266783 131.49839734996584
0.9560000000000001 -0.00823087394178688 3.716571391039375 nan nan nan 0.5011216263484204 131.63162800310857
0.9565 -0.008213143309940402 3.6730660009863434 nan nan nan 0.5014037352302143 131.76493728386288
0.9570000000000001 -0.008191765531986908 3.629613156168834 nan nan nan 0.5016854019214545 131.89832558500854
0.9575 -0.008165781459994968 3.586212728331084 nan nan nan 0.5019666351765492 132.0317933426432
0.9580000000000001 -0.008135525837682116 3.542858484993572 nan nan nan 0.5022474296624226 132.16534088698182
0.9585 -0.008100273806622243 3.499556246399254 nan nan nan 0.5025277866025578 132.29896843970894
0.9590000000000001 -0.008062298020026806 3.456307366010191 nan nan nan 0.5028077024028479 132.4326764125317
0.9595 -0.008020773617819749 3.4131051311067555 nan nan nan 0.5030871806386713 132.5664652143413
0.96 -0.007975748964037554 3.369952682863707 nan nan nan 0.5033662238336855 132.70033519610612
0.9605 -0.007927276626443384 3.3268443813477973 nan nan nan 0.503644827484139 132.83428671788081
0.961 -0.00787540255387922 3.2837815712357927 nan nan nan 0.5039229905358886 132.96832003255759
0.9615 -0.007820108351559713 3.2407670256802437 nan nan nan 0.5042007125384568 133.10243554696743
0.962 -0.0077618335619055 3.1977946330337805 nan nan nan 0.5044779966020007 133.23663372794954
0.9625 -0.007700180486671213 3.1548599565813746 nan nan nan 0.5047548486979204 133.37091482189865
0.963 -0.007635735770811265 3.111971006760466 nan nan nan 0.5050312839385015 133.5052790701932
0.9635 -0.007567872255578868 3.069124390014763 nan nan nan 0.5053073018127551 133.6397267955618
0.964 -0.00749663853995327 3.0263102411373684 nan nan nan 0.5055829019201553 133.77425824526193
0.9645 -0.007422593026072427 2.9835259419285856 nan nan nan 0.5058580910242697 133.90887351218402
0.965 -0.0073457729684031645 2.940776840424401 nan nan nan 0.5061328807679347 134.04357255974512
0.9655 -0.007266208781235698 2.898049745984997 nan nan nan 0.5064072794115378 134.17835535205458
0.966 -0.007183763592016661 2.8553563689359835 nan nan nan 0.5066813027068594 134.31322168319377
0.9665 -0.0070986823718818 2.81269307038678 nan nan nan 0.5069549596596971 134.44817156436184
0.967 -0.007010030843885332 2.7700626771715746 nan nan nan 0.5072282573626232 134.58320500211525
0.9675 -0.0069176061274032336 2.7274596227587966 nan nan nan 0.5075012020235465 134.71832183046126
0.968 -0.006822030272522847 2.684887153147936 nan nan nan 0.5077738122266372 134.85352210558636
0.9685 -0.006723434411007902 2.6423461336449705 nan nan nan 0.5080460957360541 134.98880601827045
0.969 -0.00662289024651449 2.599834494819229 nan nan nan 0.5083180567450674 135.12417367356707
0.9695 -0.006519311316188486 2.557350824735035 nan nan nan 0.508589704981792 135.2596251634719
0.97 -0.0064137741609893995 2.514901898973498 nan nan nan 0.5088610435082179 135.39516053683462
0.9705 -0.006306236353789878 2.472476303559074 nan nan nan 0.5091320904864585 135.5307797908565
0.971 -0.006196839877966045 2.430080089022418 nan nan nan 0.5094028723456275 135.66648274360026
0.9715 -0.006085768602148018 2.3877184025135074 nan nan nan 0.5096733985384081 135.80226938332672
0.972 -0.005973432885012824 2.345382356547493 nan nan nan 0.509943672480022 135.93813942498403
0.9725 -0.005858377644329563 2.30306982423634 nan nan nan 0.5102137132060564 136.0740925563669
0.973 -0.005741181798662799 2.260785172412182 nan nan nan 0.5104835405483733 136.21012818237458
0.9735 -0.005621843969184107 2.21852511061976 nan nan nan 0.5107531671383474 136.34624589382187
0.974 -0.005501023991842349 2.176296395233308 nan nan nan 0.5110226067880704 136.48244506410074
0.9745 -0.005378827965038752 2.134093605197009 nan nan nan 0.511291860352376 136.6187252705363
0.975 -0.005254879621519841 2.0919166552791113 nan nan nan 0.5115609456418252 136.75508584977425
0.9755 -0.0051291368208594736 2.0497644031738664 nan nan nan 0.5118298759988639 136.8915263247101
0.976 -0.00500264557026725 2.0076415605403555 nan nan nan 0.5120986689749356 137.02804607789395
0.9765 -0.00487548189017473 1.9655463369859272 nan nan nan 0.5123673276143672 137.16464480768562
0.977 -0.0047478732045838565 1.923485972769052 nan nan nan 0.5126358649208099 137.30132191756707
0.9775 -0.004620394759885464 1.8814602425148836 nan nan nan 0.5129043049870815 137.43807709810167
0.978 -0.0044924098990898565 1.839462866578359 nan nan nan 0.5131726528563769 137.57490985914333
0.9785 -0.004363472497534716 1.7975111801418662 nan nan nan 0.5134409321185083 137.71181971694904
0.979 -0.004234388586210049 1.7556001556261887 nan nan nan 0.5137091582910516 137.84880656005208
0.9795 -0.0041045791619363755 1.713733689673636 nan nan nan 0.5139773540216129 137.9858702143467
0.98 -0.003974827050243033 1.6719117512460622 nan nan nan 0.514245523264672 138.12301065029607
0.9805 -0.0038455566630281254 1.6301313831156816 nan nan nan 0.5145136865353103 138.26022782035946
0.981 -0.003715679195442836 1.5883924478645743 nan nan nan 0.5147818679555901 138.39752145292448
0.9815 -0.003586849369218518 1.5467009305958597 nan nan nan 0.5150500909246416 138.53489112630703
0.982 -0.00345847245558132 1.5050627681856852 nan nan nan 0.5153183737304112 138.67233682786022
0.9825 -0.003330710397131261 1.4634794757936758 nan nan nan 0.5155867382112135 138.8098584967509
0.983 -0.0032040339855552613 1.4219450617766212 nan nan nan 0.5158552086117854 138.94745600694918
0.9835 -0.0030787748320811035 1.3804610427923572 nan nan nan 0.5161238013650958 139.08512916757854
0.984 -0.00295440414055683 1.339024088375557 nan nan nan 0.516392529433062 139.22287788605712
0.9845 -0.0028317521463805946 1.2976386814766796 nan nan nan 0.5166614230349403 139.36070191133365
0.985 -0.0027107780338644326 1.2563080314472241 nan nan nan 0.5169304884468584 139.49860124527316
0.9855 -0.0025916125665361557 1.2150305706097677 nan nan nan 0.5171997292199683 139.63657625806266
0.986 -0.002475192846212795 1.1738082274535278 nan nan nan 0.517469154348476 139.774626805629
0.9865 -0.002359934056515636 1.1326431299503343 nan nan nan 0.5177387661286781 139.9127532858351
0.987 -0.002245820786612204 1.0915372890685497 nan nan nan 0.5180085695069654 140.05095659476478
0.9875 -0.0021336857906195045 1.0504857571608777 nan nan nan 0.5182785584677492 140.18923779394112
0.988 -0.002022503911340232 1.0094877836706042 nan nan nan 0.5185487315108428 140.3275973120566
0.9885 -0.0019127761084774416 0.9685412437369352 nan nan nan 0.518819076703303 140.46603583320558
0.989 -0.0018052791523142555 0.9276420796577005 nan nan nan 0.5190895927944866 140.60455371660893
0.9895 -0.0017000778454994928 0.8867912884514774 nan nan nan 0.5193603062863307 140.74315132140444
0.99 -0.0015975476693900032 0.8459846260224594 nan nan nan 0.5196312162373984 140.88182874995144
0.9905 -0.0014964795773053008 0.8052250193991596 nan nan nan 0.5199023354320391 141.02058616503106
0.991 -0.0013976669465840935 0.7645168909190864 nan nan nan 0.5201736751818558 141.1594238711805
0.9915 -0.0013008968817467604 0.7238538985613852 nan nan nan 0.520445247798658 141.2983424618183
0.992 -0.0012064682969349673 0.6832416669103517 nan nan nan 0.5207170507111204 141.4373416420074
0.9925 -0.001114782483782852 0.6426781638669615 nan nan nan 0.5209890459284537 141.57642177444853
0.993 -0.0010258737963219143 0.6021615700962349 nan nan nan 0.5212612668144123 141.715583072811
0.9935 -0.0009395471649106661 0.5616922011107489 nan nan nan 0.5215337111500647 141.85482613507546
0.994 -0.0008562551223245198 0.5212722442465937 nan nan nan 0.5218063782739469 141.99415092137647
0.9945 -0.0007764773145266835 0.48090116196856286 nan nan nan 0.5220792385457611 142.13355725845256
0.995 -0.0006993895955951601 0.44058124322479575 nan nan nan 0.5223522793540806 142.27304561157834
0.9955 -0.0006240721748326614 0.4003145578198446 nan nan nan 0.5226255530852006 142.41261619873123
0.996 -0.0005515959409518406 0.36010147331854275 nan nan nan 0.5228990152712926 142.55226960197749
0.9965 -0.00048213072377966825 0.3199320013015487 nan nan nan 0.5231726295732828 142.6920066967724
0.997 -0.00041438051334455203 0.27980028196757956 nan nan nan 0.5234463553067316 142.83182931274098
0.9975 -0.00034822612107235254 0.23970794895939948 nan nan nan 0.5237202428456756 142.97173630044603
0.998 -0.000284163411605339 0.19965820962909064 nan nan nan 0.5239942393345243 143.11172828090778
0.9985 -0.0002218579058828617 0.1596501271821808 nan nan nan 0.5242684209745407 143.25180554945737
0.999 -0.00016225912727611973 0.11968063352537107 nan nan nan 0.5245427526013009 143.3919686300808
0.9995 -0.00010490933851513924 0.07974777557726005 nan nan nan 0.5248171805215118 143.53221549394303
1.0 -5.078127773664812e-05 0.03985807205768845 nan nan nan 0.5250918539884218 143.6725439509491

